Towards Accurate Modeling of the Multidimensional Magnetic Particle Imaging Physics

The image reconstruction problem of the tomographic imaging technique magnetic particle imaging (MPI) requires the solution of a linear inverse problem. One prerequisite for this task is that the imaging operator that describes the mapping between the tomographic image and the measured signal is accurately known. For 2D and 3D excitation patterns, it is common to measure the system matrix in a calibration procedure, that is both, very time consuming and adds noise to the operator. The need for measuring the system matrix is due to the lack of an accurate physical model that is capable of describing the nanoparticles' magnetization behavior. Within this work we introduce a physical model that is based on N\'{e}el rotation for large particle ensembles and we find model parameters that describe measured 2D MPI data with much higher precision than state of the art MPI models. With phantom experiments we show that the simulated system matrix can be used for image reconstruction and reduces artifacts due to model-mismatch considerably.

==> pics/DiffSMD1Anis3.csv <==
x y 1M5 1M8 2M5 2M8 3M5 3M8 4M5 4M8 5M5 5M8 6M5 6M8 7M5 7M8 8M5 8M8 9M5 9M8 10M5 10M8 
1.0 1.0 0.130 0.042 0.057 0.025 0.024 0.020 0.004 0.009 0.002 0.005 0.002 0.002 0.002 0.000 0.002 0.001 0.002 0.003 0.001 0.000 
2.0 1.0 0.160 0.062 0.067 0.037 0.026 0.029 0.006 0.013 0.005 0.006 0.006 0.001 0.005 0.002 0.003 0.002 0.002 0.004 0.001 0.001 
3.0 1.0 0.200 0.087 0.081 0.052 0.032 0.038 0.011 0.013 0.013 0.003 0.012 0.004 0.010 0.002 0.004 0.002 0.002 0.004 0.001 0.001 
4.0 1.0 0.254 0.098 0.100 0.055 0.043 0.032 0.021 0.005 0.023 0.012 0.018 0.012 0.008 0.008 0.002 0.004 0.007 0.005 0.008 0.002 
5.0 1.0 0.315 0.075 0.119 0.032 0.052 0.013 0.028 0.029 0.026 0.033 0.011 0.022 0.009 0.013 0.020 0.005 0.021 0.002 0.015 0.004 
6.0 1.0 0.370 0.034 0.128 0.029 0.047 0.071 0.021 0.069 0.010 0.055 0.016 0.027 0.040 0.007 0.039 0.004 0.024 0.008 0.003 0.007 
7.0 1.0 0.399 0.130 0.114 0.101 0.023 0.142 0.008 0.098 0.025 0.056 0.053 0.010 0.064 0.015 0.036 0.020 0.005 0.015 0.034 0.011 
8.0 1.0 0.392 0.236 0.076 0.156 0.043 0.178 0.043 0.095 0.065 0.024 0.079 0.027 0.055 0.043 0.007 0.028 0.058 0.012 0.060 0.005 
9.0 1.0 0.353 0.294 0.034 0.172 0.098 0.170 0.075 0.058 0.089 0.030 0.076 0.063 0.009 0.050 0.066 0.015 0.087 0.010 0.031 0.017 
10.0 1.0 0.293 0.299 0.070 0.152 0.145 0.128 0.090 0.004 0.090 0.084 0.043 0.077 0.057 0.029 0.105 0.017 0.056 0.032 0.044 0.023 
11.0 1.0 0.226 0.257 0.131 0.109 0.170 0.074 0.085 0.050 0.070 0.116 0.006 0.060 0.110 0.014 0.093 0.041 0.025 0.031 0.105 0.007 
12.0 1.0 0.159 0.195 0.186 0.062 0.168 0.026 0.063 0.091 0.039 0.117 0.055 0.015 0.127 0.053 0.032 0.041 0.104 0.006 0.090 0.020 
13.0 1.0 0.098 0.128 0.227 0.023 0.140 0.006 0.035 0.115 0.008 0.091 0.091 0.034 0.104 0.065 0.051 0.013 0.129 0.018 0.003 0.025 
14.0 1.0 0.042 0.060 0.253 0.007 0.093 0.023 0.015 0.125 0.016 0.046 0.108 0.072 0.047 0.046 0.115 0.021 0.081 0.026 0.091 0.010 
15.0 1.0 0.012 0.007 0.262 0.016 0.034 0.028 0.019 0.123 0.031 0.008 0.105 0.087 0.024 0.005 0.131 0.039 0.014 0.010 0.125 0.006 
16.0 1.0 0.061 0.064 0.254 0.009 0.028 0.032 0.020 0.110 0.042 0.056 0.085 0.071 0.086 0.037 0.094 0.029 0.100 0.015 0.074 0.004 
17.0 1.0 0.112 0.124 0.231 0.014 0.080 0.041 0.014 0.089 0.050 0.095 0.051 0.032 0.122 0.059 0.020 0.001 0.130 0.020 0.026 0.005 
18.0 1.0 0.167 0.180 0.193 0.048 0.118 0.061 0.018 0.058 0.059 0.111 0.010 0.015 0.120 0.049 0.058 0.027 0.088 0.006 0.099 0.008 
19.0 1.0 0.224 0.228 0.143 0.087 0.133 0.092 0.032 0.017 0.065 0.101 0.033 0.054 0.081 0.018 0.103 0.032 0.006 0.012 0.097 0.006 
20.0 1.0 0.281 0.252 0.084 0.121 0.124 0.127 0.040 0.029 0.066 0.067 0.065 0.068 0.020 0.020 0.097 0.015 0.070 0.018 0.028 0.011 
21.0 1.0 0.332 0.245 0.033 0.136 0.094 0.153 0.034 0.072 0.054 0.017 0.079 0.055 0.040 0.039 0.047 0.008 0.085 0.005 0.045 0.007 
22.0 1.0 0.364 0.189 0.050 0.120 0.053 0.149 0.016 0.097 0.028 0.031 0.067 0.022 0.071 0.034 0.013 0.019 0.045 0.007 0.061 0.001 
23.0 1.0 0.369 0.097 0.086 0.071 0.019 0.112 0.007 0.092 0.004 0.057 0.033 0.009 0.063 0.013 0.045 0.016 0.009 0.013 0.027 0.007 
24.0 1.0 0.342 0.031 0.102 0.018 0.019 0.050 0.018 0.061 0.027 0.053 0.002 0.024 0.030 0.005 0.039 0.003 0.030 0.007 0.008 0.006 
25.0 1.0 0.294 0.078 0.099 0.040 0.023 0.016 0.016 0.024 0.030 0.032 0.022 0.021 0.004 0.010 0.016 0.003 0.021 0.003 0.015 0.003 
26.0 1.0 0.242 0.094 0.087 0.055 0.019 0.039 0.006 0.008 0.019 0.012 0.021 0.013 0.014 0.008 0.004 0.003 0.006 0.001 0.007 0.003 
27.0 1.0 0.198 0.082 0.076 0.050 0.017 0.040 0.003 0.014 0.007 0.003 0.012 0.006 0.011 0.005 0.006 0.001 0.003 0.002 0.001 0.003 
28.0 1.0 0.165 0.060 0.069 0.036 0.019 0.032 0.004 0.012 0.004 0.005 0.005 0.001 0.005 0.003 0.004 0.001 0.002 0.002 0.001 0.003 
29.0 1.0 0.137 0.041 0.062 0.024 0.021 0.021 0.002 0.010 0.004 0.005 0.002 0.001 0.002 0.002 0.002 0.001 0.001 0.002 0.001 0.004 
30.0 1.0 0.113 0.027 0.054 0.015 0.023 0.012 0.002 0.005 0.003 0.004 0.002 0.001 0.002 0.002 0.001 0.001 0.001 0.003 0.001 0.004 

1.0 2.0 0.164 0.057 0.080 0.033 0.041 0.027 0.011 0.014 0.003 0.007 0.003 0.002 0.003 0.000 0.002 0.002 0.001 0.002 0.002 0.002 
2.0 2.0 0.211 0.084 0.099 0.050 0.049 0.042 0.013 0.018 0.006 0.007 0.006 0.001 0.005 0.002 0.004 0.003 0.002 0.003 0.002 0.003 
3.0 2.0 0.128 0.064 0.090 0.062 0.032 0.027 0.014 0.012 0.006 0.019 0.006 0.018 0.003 0.012 0.003 0.007 0.006 0.004 0.006 0.005 
4.0 2.0 0.119 0.045 0.091 0.038 0.036 0.009 0.014 0.022 0.003 0.028 0.002 0.019 0.003 0.010 0.010 0.005 0.011 0.010 0.007 0.008 
5.0 2.0 0.109 0.029 0.082 0.026 0.038 0.043 0.015 0.035 0.006 0.030 0.005 0.013 0.011 0.004 0.014 0.014 0.009 0.020 0.004 0.011 
6.0 2.0 0.108 0.137 0.063 0.102 0.044 0.081 0.022 0.038 0.014 0.023 0.007 0.000 0.012 0.021 0.008 0.024 0.004 0.020 0.015 0.004 
7.0 2.0 0.118 0.242 0.048 0.150 0.060 0.087 0.034 0.034 0.021 0.012 0.004 0.015 0.009 0.031 0.003 0.019 0.015 0.004 0.015 0.021 
8.0 2.0 0.125 0.303 0.058 0.146 0.081 0.057 0.044 0.037 0.021 0.006 0.002 0.024 0.009 0.027 0.006 0.006 0.010 0.020 0.006 0.031 
9.0 2.0 0.126 0.307 0.085 0.095 0.100 0.045 0.047 0.049 0.017 0.008 0.009 0.028 0.010 0.014 0.004 0.024 0.004 0.030 0.017 0.017 
10.0 2.0 0.119 0.267 0.112 0.026 0.110 0.087 0.042 0.051 0.012 0.019 0.016 0.027 0.012 0.008 0.006 0.039 0.009 0.016 0.008 0.013 
11.0 2.0 0.105 0.212 0.133 0.042 0.111 0.119 0.033 0.041 0.017 0.032 0.023 0.017 0.013 0.027 0.005 0.035 0.005 0.012 0.009 0.033 
12.0 2.0 0.087 0.153 0.149 0.097 0.100 0.125 0.026 0.022 0.026 0.041 0.027 0.002 0.011 0.037 0.005 0.017 0.013 0.039 0.013 0.026 
13.0 2.0 0.065 0.100 0.159 0.136 0.078 0.103 0.031 0.024 0.032 0.040 0.027 0.016 0.009 0.037 0.017 0.012 0.013 0.053 0.009 0.004 
14.0 2.0 0.039 0.051 0.165 0.161 0.051 0.060 0.041 0.040 0.035 0.027 0.022 0.028 0.020 0.019 0.025 0.032 0.003 0.030 0.025 0.042 
15.0 2.0 0.012 0.018 0.166 0.168 0.019 0.010 0.048 0.048 0.031 0.008 0.012 0.032 0.036 0.003 0.019 0.038 0.027 0.006 0.022 0.050 
16.0 2.0 0.021 0.064 0.164 0.157 0.024 0.054 0.049 0.040 0.024 0.011 0.008 0.029 0.045 0.023 0.011 0.027 0.038 0.030 0.010 0.028 
17.0 2.0 0.052 0.133 0.157 0.129 0.055 0.100 0.041 0.021 0.015 0.023 0.018 0.020 0.039 0.035 0.037 0.008 0.021 0.040 0.042 0.010 
18.0 2.0 0.087 0.214 0.146 0.080 0.081 0.123 0.027 0.019 0.010 0.025 0.029 0.007 0.019 0.040 0.052 0.023 0.021 0.027 0.039 0.034 
19.0 2.0 0.125 0.306 0.129 0.022 0.097 0.111 0.013 0.038 0.010 0.018 0.033 0.004 0.016 0.036 0.041 0.045 0.058 0.009 0.008 0.033 
20.0 2.0 0.163 0.376 0.111 0.080 0.101 0.061 0.009 0.041 0.010 0.012 0.031 0.008 0.040 0.025 0.009 0.055 0.061 0.044 0.060 0.009 
21.0 2.0 0.195 0.407 0.095 0.148 0.096 0.029 0.017 0.024 0.008 0.009 0.021 0.016 0.052 0.009 0.033 0.049 0.022 0.068 0.073 0.045 
22.0 2.0 0.209 0.355 0.087 0.174 0.089 0.084 0.027 0.018 0.013 0.006 0.003 0.021 0.040 0.013 0.052 0.025 0.029 0.062 0.030 0.069 
23.0 2.0 0.197 0.221 0.083 0.142 0.083 0.098 0.038 0.034 0.027 0.012 0.019 0.021 0.012 0.022 0.038 0.008 0.049 0.038 0.022 0.068 
24.0 2.0 0.159 0.066 0.078 0.074 0.073 0.066 0.044 0.033 0.038 0.015 0.036 0.012 0.024 0.019 0.005 0.011 0.028 0.018 0.034 0.048 
25.0 2.0 0.117 0.127 0.075 0.059 0.056 0.055 0.038 0.043 0.037 0.036 0.039 0.015 0.041 0.005 0.029 0.002 0.012 0.015 0.004 0.034 
26.0 2.0 0.102 0.179 0.079 0.082 0.036 0.074 0.025 0.057 0.024 0.055 0.028 0.039 0.036 0.029 0.037 0.022 0.033 0.024 0.026 0.035 
27.0 2.0 0.111 0.157 0.084 0.073 0.026 0.066 0.013 0.049 0.012 0.052 0.014 0.043 0.021 0.040 0.026 0.035 0.031 0.035 0.032 0.043 
28.0 2.0 0.119 0.107 0.084 0.049 0.024 0.042 0.008 0.028 0.006 0.034 0.007 0.032 0.010 0.032 0.014 0.030 0.019 0.032 0.024 0.041 
29.0 2.0 0.175 0.055 0.088 0.031 0.042 0.030 0.006 0.015 0.003 0.010 0.003 0.003 0.002 0.001 0.002 0.002 0.001 0.002 0.001 0.004 
30.0 2.0 0.138 0.033 0.073 0.018 0.039 0.016 0.008 0.007 0.001 0.005 0.002 0.002 0.002 0.003 0.001 0.002 0.000 0.004 0.001 0.003 

1.0 3.0 0.209 0.063 0.110 0.036 0.067 0.029 0.023 0.016 0.008 0.009 0.003 0.004 0.003 0.001 0.001 0.001 0.001 0.004 0.002 0.001 
2.0 3.0 0.275 0.090 0.141 0.051 0.081 0.043 0.026 0.019 0.008 0.007 0.003 0.003 0.002 0.005 0.000 0.005 0.001 0.005 0.003 0.003 
3.0 3.0 0.169 0.082 0.131 0.034 0.042 0.019 0.023 0.018 0.017 0.024 0.009 0.021 0.005 0.013 0.004 0.003 0.004 0.006 0.001 0.011 
4.0 3.0 0.143 0.027 0.119 0.028 0.042 0.031 0.033 0.027 0.020 0.025 0.007 0.015 0.003 0.005 0.003 0.012 0.001 0.020 0.002 0.017 
5.0 3.0 0.106 0.108 0.089 0.105 0.053 0.075 0.042 0.031 0.020 0.017 0.005 0.006 0.002 0.016 0.004 0.023 0.005 0.019 0.007 0.009 
6.0 3.0 0.080 0.248 0.050 0.166 0.077 0.092 0.050 0.022 0.021 0.010 0.010 0.012 0.004 0.025 0.007 0.020 0.008 0.019 0.007 0.028 
7.0 3.0 0.080 0.336 0.048 0.159 0.104 0.043 0.054 0.030 0.026 0.019 0.015 0.014 0.002 0.025 0.006 0.019 0.004 0.025 0.012 0.025 
8.0 3.0 0.093 0.339 0.087 0.096 0.126 0.047 0.054 0.066 0.030 0.022 0.010 0.016 0.010 0.020 0.005 0.019 0.015 0.024 0.017 0.028 
9.0 3.0 0.103 0.291 0.124 0.061 0.137 0.139 0.050 0.087 0.027 0.010 0.006 0.023 0.016 0.013 0.016 0.024 0.023 0.025 0.009 0.031 
10.0 3.0 0.105 0.234 0.151 0.130 0.137 0.198 0.041 0.078 0.025 0.015 0.019 0.028 0.020 0.007 0.027 0.030 0.015 0.026 0.019 0.023 
11.0 3.0 0.099 0.194 0.166 0.190 0.127 0.215 0.035 0.048 0.029 0.042 0.028 0.023 0.026 0.017 0.026 0.026 0.015 0.016 0.039 0.025 
12.0 3.0 0.084 0.161 0.175 0.227 0.108 0.199 0.040 0.005 0.037 0.059 0.034 0.013 0.028 0.026 0.013 0.015 0.045 0.028 0.029 0.020 
13.0 3.0 0.062 0.116 0.179 0.247 0.082 0.155 0.052 0.040 0.041 0.061 0.035 0.005 0.024 0.030 0.034 0.004 0.052 0.038 0.014 0.008 
14.0 3.0 0.037 0.065 0.180 0.258 0.051 0.087 0.065 0.073 0.042 0.045 0.029 0.021 0.024 0.022 0.057 0.019 0.023 0.026 0.059 0.032 
15.0 3.0 0.017 0.011 0.181 0.259 0.018 0.009 0.074 0.087 0.036 0.017 0.018 0.030 0.045 0.011 0.052 0.021 0.038 0.011 0.062 0.036 
16.0 3.0 0.030 0.042 0.180 0.255 0.030 0.073 0.074 0.077 0.023 0.013 0.011 0.030 0.061 0.004 0.027 0.022 0.072 0.018 0.022 0.020 
17.0 3.0 0.053 0.097 0.178 0.245 0.067 0.149 0.065 0.046 0.012 0.034 0.019 0.021 0.062 0.014 0.037 0.018 0.065 0.024 0.054 0.024 
18.0 3.0 0.076 0.165 0.171 0.213 0.100 0.203 0.046 0.005 0.014 0.036 0.030 0.010 0.045 0.023 0.069 0.014 0.026 0.028 0.079 0.033 
19.0 3.0 0.102 0.260 0.158 0.163 0.124 0.217 0.025 0.053 0.019 0.019 0.036 0.004 0.016 0.029 0.076 0.019 0.056 0.032 0.043 0.031 
20.0 3.0 0.135 0.368 0.141 0.124 0.136 0.177 0.017 0.082 0.023 0.013 0.039 0.007 0.027 0.034 0.049 0.034 0.091 0.027 0.042 0.039 
21.0 3.0 0.171 0.464 0.122 0.160 0.135 0.091 0.028 0.071 0.024 0.027 0.038 0.014 0.056 0.035 0.011 0.052 0.074 0.040 0.094 0.034 
22.0 3.0 0.199 0.496 0.106 0.217 0.129 0.065 0.039 0.023 0.015 0.017 0.030 0.009 0.066 0.026 0.046 0.057 0.019 0.071 0.079 0.047 
23.0 3.0 0.204 0.413 0.096 0.224 0.123 0.132 0.054 0.037 0.007 0.017 0.014 0.016 0.051 0.005 0.060 0.042 0.037 0.078 0.022 0.078 
24.0 3.0 0.179 0.218 0.090 0.156 0.113 0.126 0.070 0.060 0.036 0.038 0.013 0.032 0.019 0.024 0.042 0.008 0.049 0.047 0.026 0.079 
25.0 3.0 0.136 0.051 0.091 0.075 0.093 0.050 0.074 0.030 0.056 0.022 0.037 0.021 0.018 0.026 0.008 0.015 0.024 0.016 0.025 0.049 
26.0 3.0 0.118 0.187 0.104 0.095 0.063 0.065 0.059 0.039 0.055 0.032 0.045 0.016 0.038 0.007 0.024 0.014 0.013 0.020 0.005 0.030 
27.0 3.0 0.137 0.223 0.119 0.108 0.041 0.092 0.035 0.058 0.039 0.054 0.036 0.040 0.036 0.032 0.031 0.025 0.028 0.026 0.025 0.037 
28.0 3.0 0.157 0.178 0.126 0.084 0.039 0.074 0.017 0.047 0.021 0.045 0.021 0.039 0.024 0.036 0.024 0.035 0.025 0.035 0.025 0.039 
29.0 3.0 0.224 0.062 0.123 0.035 0.072 0.030 0.019 0.019 0.002 0.012 0.003 0.006 0.002 0.001 0.002 0.001 0.001 0.004 0.001 0.002 
30.0 3.0 0.168 0.038 0.095 0.021 0.060 0.016 0.019 0.009 0.004 0.007 0.001 0.005 0.001 0.002 0.001 0.003 0.001 0.001 0.001 0.002 

1.0 4.0 0.257 0.043 0.143 0.023 0.097 0.017 0.038 0.009 0.014 0.007 0.003 0.002 0.001 0.001 0.001 0.002 0.001 0.001 0.003 0.002 
2.0 4.0 0.349 0.044 0.189 0.025 0.121 0.016 0.041 0.008 0.008 0.004 0.005 0.007 0.008 0.009 0.008 0.009 0.008 0.006 0.006 0.004 
3.0 4.0 0.194 0.064 0.166 0.075 0.048 0.041 0.035 0.022 0.036 0.019 0.021 0.015 0.010 0.014 0.002 0.008 0.004 0.007 0.006 0.006 
4.0 4.0 0.148 0.060 0.136 0.129 0.042 0.074 0.052 0.033 0.040 0.023 0.014 0.014 0.003 0.009 0.007 0.011 0.008 0.018 0.007 0.018 
5.0 4.0 0.084 0.200 0.081 0.171 0.066 0.083 0.066 0.020 0.032 0.007 0.003 0.004 0.011 0.019 0.009 0.027 0.010 0.021 0.008 0.010 
6.0 4.0 0.020 0.294 0.020 0.149 0.104 0.052 0.070 0.017 0.019 0.015 0.018 0.012 0.009 0.021 0.012 0.012 0.015 0.008 0.008 0.030 
7.0 4.0 0.045 0.301 0.061 0.080 0.133 0.098 0.062 0.069 0.019 0.033 0.019 0.010 0.007 0.010 0.018 0.013 0.009 0.036 0.016 0.037 
8.0 4.0 0.087 0.286 0.111 0.146 0.144 0.204 0.046 0.103 0.026 0.028 0.008 0.011 0.024 0.005 0.013 0.020 0.022 0.019 0.028 0.011 
9.0 4.0 0.112 0.299 0.141 0.249 0.140 0.270 0.028 0.098 0.031 0.001 0.015 0.023 0.022 0.005 0.021 0.017 0.041 0.005 0.013 0.036 
10.0 4.0 0.120 0.323 0.156 0.314 0.125 0.285 0.023 0.065 0.036 0.033 0.024 0.031 0.007 0.007 0.044 0.010 0.029 0.023 0.031 0.030 
11.0 4.0 0.113 0.324 0.158 0.336 0.104 0.261 0.036 0.022 0.041 0.064 0.027 0.031 0.025 0.008 0.046 0.003 0.023 0.014 0.064 0.014 
12.0 4.0 0.092 0.276 0.154 0.329 0.081 0.212 0.053 0.046 0.046 0.083 0.024 0.022 0.044 0.016 0.024 0.009 0.067 0.007 0.051 0.018 
13.0 4.0 0.062 0.193 0.148 0.311 0.058 0.153 0.069 0.091 0.046 0.082 0.020 0.006 0.044 0.026 0.039 0.013 0.082 0.005 0.022 0.005 
14.0 4.0 0.029 0.097 0.145 0.299 0.033 0.084 0.083 0.128 0.043 0.063 0.019 0.022 0.037 0.030 0.071 0.019 0.048 0.007 0.083 0.026 
15.0 4.0 0.026 0.017 0.145 0.295 0.011 0.012 0.092 0.146 0.029 0.027 0.025 0.036 0.042 0.032 0.074 0.011 0.045 0.032 0.095 0.021 
16.0 4.0 0.057 0.116 0.148 0.304 0.034 0.075 0.092 0.139 0.007 0.015 0.030 0.044 0.058 0.027 0.050 0.019 0.089 0.045 0.052 0.015 
17.0 4.0 0.083 0.194 0.151 0.322 0.067 0.163 0.081 0.110 0.014 0.052 0.031 0.035 0.066 0.020 0.040 0.039 0.095 0.026 0.062 0.057 
18.0 4.0 0.099 0.226 0.152 0.332 0.099 0.249 0.060 0.053 0.028 0.066 0.030 0.020 0.055 0.018 0.073 0.047 0.055 0.021 0.107 0.060 
19.0 4.0 0.106 0.239 0.149 0.316 0.126 0.308 0.035 0.040 0.031 0.051 0.032 0.014 0.028 0.024 0.093 0.039 0.048 0.061 0.087 0.011 
20.0 4.0 0.114 0.280 0.140 0.278 0.142 0.313 0.024 0.101 0.029 0.007 0.035 0.023 0.011 0.033 0.079 0.017 0.104 0.067 0.027 0.051 
21.0 4.0 0.135 0.367 0.126 0.245 0.146 0.260 0.035 0.126 0.033 0.039 0.037 0.033 0.049 0.053 0.030 0.035 0.115 0.032 0.095 0.076 
22.0 4.0 0.165 0.465 0.112 0.245 0.145 0.165 0.047 0.092 0.035 0.051 0.040 0.043 0.072 0.070 0.028 0.075 0.065 0.042 0.121 0.031 
23.0 4.0 0.184 0.487 0.101 0.261 0.141 0.144 0.060 0.028 0.022 0.014 0.040 0.025 0.073 0.061 0.063 0.087 0.009 0.094 0.074 0.060 
24.0 4.0 0.180 0.378 0.095 0.225 0.138 0.176 0.080 0.074 0.015 0.043 0.024 0.021 0.058 0.018 0.067 0.057 0.050 0.095 0.012 0.100 
25.0 4.0 0.149 0.152 0.100 0.143 0.126 0.123 0.098 0.076 0.057 0.061 0.017 0.043 0.023 0.029 0.043 0.023 0.051 0.054 0.029 0.080 
26.0 4.0 0.123 0.086 0.120 0.113 0.097 0.037 0.093 0.022 0.079 0.029 0.048 0.029 0.022 0.024 0.007 0.010 0.021 0.023 0.019 0.053 
27.0 4.0 0.143 0.217 0.145 0.142 0.065 0.087 0.066 0.041 0.070 0.028 0.055 0.019 0.044 0.013 0.026 0.010 0.013 0.016 0.006 0.032 
28.0 4.0 0.177 0.222 0.160 0.137 0.057 0.104 0.034 0.057 0.045 0.044 0.042 0.032 0.040 0.029 0.032 0.025 0.027 0.028 0.023 0.036 
29.0 4.0 0.279 0.044 0.164 0.023 0.111 0.018 0.039 0.011 0.009 0.009 0.002 0.007 0.003 0.002 0.002 0.000 0.001 0.003 0.001 0.002 
30.0 4.0 0.201 0.029 0.121 0.017 0.087 0.014 0.035 0.007 0.012 0.006 0.001 0.004 0.001 0.002 0.001 0.003 0.001 0.003 0.001 0.001 

1.0 5.0 0.302 0.066 0.175 0.047 0.128 0.046 0.054 0.023 0.019 0.013 0.001 0.006 0.005 0.004 0.005 0.003 0.005 0.002 0.005 0.002 
2.0 5.0 0.408 0.151 0.229 0.105 0.153 0.098 0.050 0.050 0.003 0.030 0.019 0.015 0.024 0.010 0.020 0.004 0.016 0.001 0.010 0.003 
3.0 5.0 0.203 0.033 0.187 0.183 0.050 0.085 0.045 0.024 0.052 0.018 0.032 0.018 0.015 0.016 0.003 0.011 0.008 0.005 0.010 0.001 
4.0 5.0 0.142 0.127 0.140 0.211 0.036 0.088 0.067 0.027 0.055 0.024 0.020 0.019 0.011 0.017 0.013 0.008 0.014 0.003 0.009 0.005 
5.0 5.0 0.075 0.203 0.068 0.160 0.075 0.041 0.081 0.019 0.041 0.014 0.011 0.013 0.017 0.014 0.012 0.017 0.015 0.022 0.012 0.021 
6.0 5.0 0.059 0.249 0.013 0.026 0.115 0.107 0.076 0.056 0.015 0.012 0.023 0.005 0.007 0.012 0.022 0.020 0.028 0.019 0.015 0.020 
7.0 5.0 0.100 0.326 0.073 0.171 0.132 0.220 0.054 0.084 0.019 0.015 0.020 0.004 0.017 0.018 0.032 0.021 0.012 0.025 0.015 0.020 
8.0 5.0 0.133 0.440 0.110 0.310 0.124 0.283 0.024 0.078 0.035 0.003 0.005 0.011 0.036 0.022 0.015 0.017 0.028 0.019 0.039 0.023 
9.0 5.0 0.147 0.526 0.121 0.374 0.099 0.275 0.012 0.044 0.037 0.021 0.017 0.023 0.033 0.022 0.026 0.012 0.058 0.031 0.025 0.024 
10.0 5.0 0.142 0.541 0.115 0.369 0.070 0.229 0.030 0.013 0.033 0.043 0.026 0.029 0.017 0.003 0.058 0.036 0.039 0.031 0.033 0.035 
11.0 5.0 0.124 0.493 0.099 0.329 0.043 0.170 0.044 0.044 0.031 0.059 0.023 0.022 0.036 0.023 0.058 0.037 0.016 0.013 0.077 0.056 
12.0 5.0 0.094 0.396 0.080 0.276 0.025 0.117 0.054 0.080 0.034 0.070 0.011 0.014 0.057 0.041 0.029 0.023 0.074 0.037 0.069 0.050 
13.0 5.0 0.055 0.263 0.063 0.223 0.018 0.080 0.061 0.108 0.036 0.072 0.009 0.013 0.058 0.050 0.033 0.023 0.098 0.065 0.020 0.008 
14.0 5.0 0.017 0.106 0.054 0.189 0.016 0.054 0.071 0.133 0.034 0.061 0.027 0.034 0.043 0.040 0.073 0.057 0.064 0.035 0.088 0.067 
15.0 5.0 0.043 0.066 0.055 0.182 0.014 0.032 0.080 0.153 0.019 0.034 0.043 0.055 0.033 0.044 0.083 0.058 0.046 0.047 0.112 0.069 
16.0 5.0 0.084 0.228 0.063 0.212 0.024 0.033 0.082 0.162 0.006 0.015 0.047 0.061 0.050 0.055 0.064 0.040 0.091 0.084 0.078 0.036 
17.0 5.0 0.115 0.356 0.075 0.263 0.044 0.095 0.075 0.149 0.027 0.054 0.040 0.055 0.065 0.055 0.044 0.054 0.105 0.071 0.064 0.085 
18.0 5.0 0.133 0.434 0.086 0.321 0.067 0.183 0.059 0.107 0.040 0.084 0.032 0.037 0.059 0.047 0.069 0.078 0.069 0.037 0.111 0.105 
19.0 5.0 0.134 0.444 0.092 0.359 0.088 0.275 0.038 0.043 0.040 0.083 0.034 0.033 0.033 0.027 0.096 0.086 0.037 0.068 0.109 0.056 
20.0 5.0 0.126 0.404 0.095 0.362 0.104 0.343 0.024 0.071 0.031 0.042 0.038 0.036 0.007 0.024 0.090 0.061 0.097 0.107 0.034 0.036 
21.0 5.0 0.122 0.354 0.094 0.329 0.114 0.350 0.029 0.137 0.031 0.026 0.034 0.038 0.042 0.050 0.051 0.026 0.129 0.102 0.069 0.101 
22.0 5.0 0.135 0.364 0.092 0.288 0.120 0.280 0.039 0.145 0.040 0.074 0.036 0.064 0.066 0.090 0.020 0.049 0.102 0.051 0.133 0.111 
23.0 5.0 0.154 0.413 0.090 0.267 0.127 0.200 0.051 0.093 0.038 0.068 0.046 0.065 0.073 0.100 0.056 0.100 0.045 0.051 0.113 0.038 
24.0 5.0 0.162 0.409 0.088 0.232 0.136 0.184 0.074 0.065 0.014 0.003 0.048 0.030 0.078 0.072 0.071 0.106 0.039 0.108 0.059 0.064 
25.0 5.0 0.147 0.298 0.096 0.188 0.138 0.175 0.102 0.102 0.042 0.061 0.018 0.028 0.060 0.015 0.068 0.060 0.058 0.097 0.022 0.098 
26.0 5.0 0.123 0.100 0.122 0.171 0.120 0.106 0.112 0.081 0.084 0.072 0.036 0.050 0.016 0.028 0.037 0.011 0.049 0.047 0.033 0.076 
27.0 5.0 0.133 0.086 0.156 0.194 0.090 0.069 0.092 0.018 0.093 0.028 0.064 0.026 0.038 0.021 0.012 0.008 0.012 0.018 0.017 0.044 
28.0 5.0 0.174 0.179 0.180 0.198 0.074 0.109 0.055 0.036 0.069 0.018 0.060 0.007 0.051 0.005 0.034 0.010 0.020 0.019 0.013 0.036 
29.0 5.0 0.329 0.084 0.202 0.066 0.150 0.063 0.060 0.031 0.016 0.014 0.004 0.004 0.008 0.001 0.007 0.002 0.005 0.003 0.004 0.001 
30.0 5.0 0.229 0.043 0.145 0.034 0.113 0.034 0.051 0.018 0.020 0.009 0.004 0.004 0.001 0.001 0.002 0.002 0.001 0.001 0.002 0.003 

1.0 6.0 0.322 0.192 0.192 0.133 0.146 0.128 0.062 0.067 0.019 0.038 0.005 0.018 0.013 0.008 0.012 0.004 0.010 0.002 0.006 0.002 
2.0 6.0 0.427 0.369 0.244 0.247 0.164 0.225 0.045 0.108 0.018 0.054 0.041 0.017 0.044 0.000 0.032 0.007 0.021 0.012 0.010 0.012 
3.0 6.0 0.194 0.130 0.191 0.291 0.048 0.137 0.044 0.037 0.056 0.038 0.037 0.031 0.021 0.020 0.007 0.013 0.009 0.001 0.012 0.005 
4.0 6.0 0.144 0.138 0.136 0.247 0.018 0.077 0.066 0.028 0.061 0.039 0.032 0.025 0.025 0.015 0.010 0.010 0.011 0.009 0.012 0.008 
5.0 6.0 0.121 0.191 0.067 0.106 0.066 0.047 0.080 0.051 0.056 0.035 0.037 0.019 0.030 0.020 0.008 0.017 0.022 0.016 0.023 0.015 
6.0 6.0 0.143 0.390 0.038 0.152 0.098 0.176 0.077 0.075 0.055 0.027 0.041 0.013 0.012 0.007 0.030 0.020 0.037 0.026 0.021 0.025 
7.0 6.0 0.168 0.583 0.065 0.296 0.103 0.227 0.068 0.059 0.064 0.030 0.029 0.010 0.029 0.023 0.050 0.036 0.030 0.031 0.011 0.012 
8.0 6.0 0.176 0.678 0.077 0.339 0.090 0.192 0.066 0.042 0.061 0.038 0.004 0.009 0.059 0.042 0.042 0.032 0.026 0.002 0.041 0.022 
9.0 6.0 0.167 0.690 0.070 0.300 0.072 0.113 0.067 0.056 0.044 0.032 0.029 0.028 0.069 0.040 0.035 0.003 0.049 0.041 0.038 0.020 
10.0 6.0 0.145 0.629 0.054 0.212 0.060 0.033 0.062 0.070 0.021 0.020 0.044 0.043 0.059 0.020 0.050 0.042 0.044 0.058 0.042 0.025 
11.0 6.0 0.114 0.528 0.045 0.113 0.056 0.047 0.054 0.073 0.009 0.028 0.041 0.037 0.051 0.027 0.048 0.064 0.031 0.019 0.071 0.084 
12.0 6.0 0.075 0.405 0.052 0.029 0.055 0.074 0.044 0.065 0.016 0.035 0.031 0.017 0.050 0.055 0.025 0.039 0.060 0.050 0.057 0.064 
13.0 6.0 0.029 0.249 0.065 0.047 0.048 0.074 0.038 0.054 0.020 0.039 0.026 0.016 0.045 0.065 0.021 0.012 0.077 0.083 0.002 0.015 
14.0 6.0 0.019 0.059 0.076 0.090 0.037 0.053 0.042 0.057 0.015 0.035 0.039 0.046 0.026 0.043 0.057 0.064 0.058 0.058 0.074 0.082 
15.0 6.0 0.068 0.150 0.079 0.093 0.023 0.048 0.048 0.078 0.012 0.025 0.050 0.062 0.008 0.037 0.073 0.078 0.022 0.048 0.108 0.094 
16.0 6.0 0.111 0.333 0.076 0.095 0.019 0.056 0.048 0.104 0.029 0.028 0.045 0.062 0.040 0.060 0.056 0.056 0.063 0.090 0.077 0.057 
17.0 6.0 0.144 0.486 0.068 0.147 0.031 0.038 0.042 0.124 0.046 0.049 0.027 0.055 0.054 0.067 0.027 0.053 0.081 0.087 0.043 0.101 
18.0 6.0 0.162 0.597 0.057 0.228 0.043 0.040 0.030 0.117 0.051 0.081 0.015 0.041 0.044 0.055 0.043 0.079 0.053 0.040 0.081 0.121 
19.0 6.0 0.162 0.641 0.044 0.305 0.050 0.133 0.021 0.075 0.042 0.093 0.028 0.042 0.020 0.019 0.064 0.079 0.013 0.052 0.083 0.063 
20.0 6.0 0.146 0.605 0.030 0.343 0.052 0.242 0.024 0.031 0.024 0.064 0.032 0.046 0.029 0.019 0.065 0.056 0.059 0.085 0.045 0.011 
21.0 6.0 0.127 0.519 0.027 0.321 0.049 0.303 0.030 0.111 0.022 0.011 0.025 0.031 0.040 0.038 0.059 0.045 0.099 0.106 0.038 0.088 
22.0 6.0 0.121 0.436 0.045 0.282 0.055 0.290 0.030 0.162 0.038 0.090 0.028 0.047 0.048 0.051 0.045 0.041 0.108 0.088 0.104 0.121 
23.0 6.0 0.130 0.389 0.064 0.244 0.079 0.221 0.033 0.148 0.044 0.120 0.044 0.095 0.053 0.083 0.045 0.054 0.082 0.045 0.119 0.083 
24.0 6.0 0.137 0.363 0.073 0.191 0.106 0.154 0.054 0.088 0.028 0.081 0.056 0.100 0.073 0.113 0.052 0.097 0.049 0.061 0.100 0.039 
25.0 6.0 0.133 0.339 0.086 0.168 0.124 0.164 0.086 0.092 0.023 0.026 0.036 0.044 0.078 0.089 0.070 0.105 0.044 0.107 0.042 0.071 
26.0 6.0 0.120 0.262 0.116 0.226 0.127 0.185 0.110 0.128 0.072 0.088 0.015 0.027 0.039 0.025 0.056 0.061 0.057 0.090 0.025 0.091 
27.0 6.0 0.123 0.143 0.153 0.278 0.110 0.157 0.106 0.096 0.097 0.086 0.057 0.053 0.022 0.021 0.016 0.016 0.031 0.047 0.029 0.070 
28.0 6.0 0.155 0.102 0.179 0.275 0.090 0.137 0.074 0.039 0.084 0.036 0.067 0.031 0.050 0.018 0.027 0.004 0.011 0.020 0.004 0.043 
29.0 6.0 0.348 0.228 0.222 0.161 0.176 0.157 0.075 0.085 0.019 0.046 0.009 0.018 0.017 0.004 0.015 0.002 0.011 0.002 0.007 0.001 
30.0 6.0 0.238 0.107 0.157 0.080 0.133 0.081 0.065 0.046 0.028 0.027 0.005 0.011 0.003 0.005 0.005 0.002 0.003 0.002 0.003 0.000 

1.0 7.0 0.301 0.314 0.183 0.210 0.140 0.196 0.057 0.102 0.010 0.056 0.015 0.022 0.022 0.006 0.018 0.001 0.013 0.006 0.005 0.004 
2.0 7.0 0.378 0.511 0.219 0.338 0.142 0.301 0.027 0.136 0.040 0.056 0.060 0.004 0.056 0.024 0.035 0.026 0.018 0.026 0.003 0.017 
3.0 7.0 0.182 0.199 0.178 0.339 0.048 0.170 0.035 0.047 0.056 0.054 0.044 0.045 0.032 0.026 0.014 0.009 0.005 0.008 0.010 0.015 
4.0 7.0 0.162 0.039 0.130 0.246 0.001 0.075 0.060 0.045 0.071 0.072 0.053 0.045 0.042 0.017 0.012 0.019 0.012 0.030 0.020 0.027 
5.0 7.0 0.171 0.269 0.076 0.148 0.044 0.059 0.082 0.076 0.088 0.075 0.065 0.030 0.039 0.033 0.013 0.038 0.039 0.026 0.041 0.029 
6.0 7.0 0.191 0.529 0.040 0.212 0.076 0.116 0.101 0.097 0.101 0.069 0.057 0.025 0.004 0.045 0.048 0.034 0.055 0.037 0.039 0.065 
7.0 7.0 0.197 0.663 0.033 0.235 0.102 0.099 0.118 0.120 0.098 0.064 0.023 0.021 0.051 0.048 0.070 0.051 0.043 0.061 0.004 0.037 
8.0 7.0 0.183 0.667 0.044 0.165 0.125 0.114 0.119 0.133 0.066 0.029 0.027 0.049 0.091 0.062 0.059 0.055 0.009 0.025 0.047 0.035 
9.0 7.0 0.158 0.601 0.069 0.051 0.141 0.190 0.100 0.119 0.022 0.025 0.062 0.073 0.093 0.051 0.022 0.028 0.034 0.043 0.059 0.044 
10.0 7.0 0.126 0.506 0.102 0.087 0.146 0.250 0.070 0.079 0.023 0.073 0.069 0.071 0.067 0.023 0.014 0.043 0.046 0.068 0.049 0.003 
11.0 7.0 0.091 0.410 0.136 0.204 0.139 0.275 0.036 0.025 0.043 0.100 0.057 0.049 0.038 0.033 0.024 0.064 0.044 0.038 0.047 0.067 
12.0 7.0 0.054 0.311 0.165 0.296 0.121 0.250 0.008 0.037 0.047 0.105 0.039 0.008 0.018 0.060 0.022 0.038 0.048 0.032 0.034 0.063 
13.0 7.0 0.023 0.185 0.186 0.363 0.094 0.185 0.020 0.089 0.043 0.081 0.025 0.036 0.005 0.055 0.025 0.015 0.047 0.051 0.014 0.017 
14.0 7.0 0.047 0.084 0.198 0.405 0.062 0.088 0.035 0.117 0.033 0.032 0.028 0.049 0.002 0.022 0.048 0.038 0.044 0.036 0.066 0.050 
15.0 7.0 0.091 0.206 0.200 0.402 0.029 0.065 0.042 0.108 0.031 0.021 0.032 0.041 0.026 0.023 0.065 0.039 0.011 0.027 0.107 0.071 
16.0 7.0 0.131 0.367 0.190 0.365 0.018 0.148 0.040 0.068 0.037 0.049 0.025 0.016 0.052 0.037 0.051 0.029 0.060 0.054 0.080 0.069 
17.0 7.0 0.162 0.508 0.174 0.331 0.042 0.194 0.031 0.043 0.042 0.048 0.012 0.023 0.057 0.036 0.023 0.037 0.076 0.057 0.030 0.092 
18.0 7.0 0.178 0.617 0.151 0.327 0.061 0.186 0.018 0.067 0.038 0.033 0.026 0.036 0.033 0.024 0.039 0.057 0.039 0.026 0.055 0.095 
19.0 7.0 0.177 0.664 0.123 0.347 0.069 0.131 0.015 0.072 0.023 0.049 0.036 0.040 0.022 0.030 0.035 0.041 0.032 0.056 0.023 0.021 
20.0 7.0 0.159 0.637 0.091 0.365 0.063 0.121 0.022 0.026 0.007 0.055 0.029 0.063 0.053 0.056 0.009 0.007 0.047 0.075 0.044 0.054 
21.0 7.0 0.132 0.551 0.056 0.324 0.046 0.182 0.025 0.065 0.020 0.023 0.009 0.058 0.060 0.090 0.051 0.061 0.039 0.049 0.071 0.118 
22.0 7.0 0.110 0.453 0.027 0.236 0.021 0.198 0.018 0.134 0.033 0.095 0.018 0.029 0.037 0.071 0.066 0.109 0.075 0.075 0.048 0.073 
23.0 7.0 0.104 0.371 0.034 0.156 0.033 0.153 0.011 0.154 0.035 0.155 0.036 0.100 0.017 0.017 0.052 0.079 0.095 0.129 0.080 0.077 
24.0 7.0 0.101 0.278 0.050 0.101 0.066 0.072 0.032 0.108 0.026 0.150 0.048 0.148 0.049 0.110 0.026 0.029 0.071 0.079 0.106 0.107 
25.0 7.0 0.099 0.214 0.067 0.101 0.093 0.109 0.061 0.073 0.018 0.082 0.040 0.117 0.070 0.141 0.047 0.110 0.017 0.052 0.065 0.020 
26.0 7.0 0.104 0.280 0.098 0.231 0.109 0.214 0.088 0.128 0.050 0.074 0.005 0.040 0.049 0.087 0.055 0.109 0.040 0.108 0.007 0.076 
27.0 7.0 0.114 0.320 0.134 0.331 0.111 0.254 0.097 0.146 0.082 0.107 0.038 0.050 0.006 0.022 0.025 0.051 0.034 0.078 0.022 0.083 
28.0 7.0 0.128 0.248 0.157 0.329 0.098 0.216 0.080 0.103 0.082 0.079 0.059 0.053 0.036 0.028 0.016 0.014 0.006 0.034 0.007 0.057 
29.0 7.0 0.319 0.354 0.210 0.241 0.174 0.234 0.075 0.127 0.014 0.070 0.019 0.028 0.027 0.007 0.022 0.008 0.014 0.008 0.007 0.008 
30.0 7.0 0.217 0.177 0.149 0.120 0.134 0.119 0.069 0.069 0.031 0.043 0.004 0.022 0.006 0.009 0.008 0.000 0.006 0.002 0.003 0.004 

1.0 8.0 0.228 0.341 0.140 0.218 0.108 0.196 0.039 0.095 0.007 0.049 0.024 0.012 0.028 0.005 0.020 0.012 0.012 0.012 0.004 0.010 
2.0 8.0 0.260 0.476 0.152 0.308 0.091 0.260 0.017 0.104 0.061 0.023 0.069 0.026 0.056 0.044 0.029 0.040 0.007 0.031 0.007 0.016 
3.0 8.0 0.165 0.224 0.149 0.281 0.054 0.149 0.019 0.033 0.048 0.052 0.046 0.046 0.043 0.027 0.022 0.005 0.006 0.011 0.007 0.012 
4.0 8.0 0.187 0.153 0.124 0.205 0.026 0.068 0.046 0.053 0.079 0.086 0.072 0.054 0.059 0.017 0.019 0.030 0.014 0.048 0.029 0.036 
5.0 8.0 0.217 0.365 0.090 0.176 0.016 0.022 0.089 0.106 0.121 0.108 0.090 0.041 0.046 0.037 0.020 0.055 0.053 0.046 0.053 0.030 
6.0 8.0 0.228 0.509 0.045 0.150 0.076 0.074 0.136 0.158 0.143 0.107 0.069 0.030 0.014 0.058 0.069 0.043 0.077 0.061 0.049 0.104 
7.0 8.0 0.214 0.513 0.015 0.070 0.143 0.204 0.167 0.200 0.123 0.076 0.016 0.051 0.086 0.074 0.095 0.057 0.062 0.092 0.033 0.096 
8.0 8.0 0.184 0.451 0.072 0.116 0.194 0.322 0.161 0.191 0.062 0.003 0.062 0.092 0.126 0.074 0.073 0.057 0.021 0.043 0.061 0.031 
9.0 8.0 0.151 0.387 0.129 0.245 0.220 0.398 0.122 0.136 0.016 0.087 0.102 0.117 0.112 0.051 0.035 0.050 0.047 0.046 0.087 0.071 
10.0 8.0 0.119 0.337 0.178 0.348 0.220 0.421 0.066 0.053 0.070 0.156 0.099 0.098 0.071 0.042 0.043 0.063 0.064 0.058 0.084 0.054 
11.0 8.0 0.090 0.293 0.221 0.440 0.200 0.406 0.011 0.047 0.095 0.189 0.071 0.048 0.052 0.072 0.043 0.052 0.074 0.045 0.060 0.014 
12.0 8.0 0.064 0.233 0.254 0.517 0.167 0.346 0.036 0.143 0.094 0.183 0.044 0.015 0.052 0.087 0.038 0.020 0.083 0.031 0.013 0.027 
13.0 8.0 0.053 0.165 0.277 0.575 0.124 0.239 0.069 0.225 0.081 0.141 0.038 0.071 0.051 0.075 0.057 0.025 0.078 0.032 0.046 0.025 
14.0 8.0 0.075 0.154 0.287 0.600 0.077 0.093 0.085 0.266 0.065 0.070 0.045 0.094 0.045 0.044 0.094 0.044 0.050 0.034 0.119 0.053 
15.0 8.0 0.113 0.227 0.286 0.595 0.032 0.078 0.092 0.263 0.057 0.013 0.046 0.091 0.066 0.023 0.105 0.049 0.052 0.040 0.146 0.086 
16.0 8.0 0.152 0.343 0.273 0.555 0.025 0.222 0.091 0.206 0.053 0.062 0.044 0.073 0.098 0.024 0.074 0.051 0.125 0.078 0.081 0.069 
17.0 8.0 0.182 0.457 0.253 0.494 0.059 0.321 0.085 0.117 0.042 0.080 0.056 0.060 0.104 0.047 0.061 0.066 0.136 0.087 0.069 0.084 
18.0 8.0 0.198 0.529 0.224 0.443 0.088 0.345 0.074 0.022 0.023 0.060 0.075 0.052 0.081 0.079 0.097 0.095 0.088 0.087 0.124 0.117 
19.0 8.0 0.198 0.555 0.192 0.434 0.105 0.296 0.061 0.042 0.014 0.043 0.079 0.060 0.069 0.086 0.101 0.115 0.089 0.121 0.087 0.100 
20.0 8.0 0.180 0.521 0.159 0.438 0.111 0.208 0.046 0.039 0.034 0.055 0.065 0.100 0.094 0.097 0.061 0.097 0.116 0.165 0.074 0.114 
21.0 8.0 0.148 0.438 0.121 0.400 0.105 0.151 0.029 0.023 0.051 0.050 0.039 0.119 0.107 0.149 0.062 0.083 0.071 0.131 0.131 0.184 
22.0 8.0 0.110 0.332 0.084 0.296 0.091 0.134 0.010 0.098 0.054 0.097 0.031 0.088 0.082 0.164 0.096 0.157 0.040 0.075 0.084 0.136 
23.0 8.0 0.078 0.243 0.056 0.165 0.078 0.097 0.010 0.134 0.045 0.173 0.039 0.083 0.035 0.094 0.085 0.163 0.093 0.146 0.017 0.026 
24.0 8.0 0.054 0.151 0.045 0.052 0.071 0.040 0.027 0.113 0.034 0.199 0.048 0.160 0.024 0.075 0.040 0.076 0.093 0.139 0.089 0.111 
25.0 8.0 0.045 0.050 0.052 0.067 0.077 0.094 0.045 0.059 0.024 0.147 0.045 0.171 0.055 0.150 0.015 0.077 0.041 0.033 0.083 0.077 
26.0 8.0 0.074 0.237 0.075 0.186 0.092 0.203 0.066 0.093 0.032 0.071 0.023 0.104 0.051 0.132 0.040 0.114 0.012 0.075 0.030 0.025 
27.0 8.0 0.101 0.377 0.100 0.284 0.101 0.266 0.080 0.144 0.058 0.081 0.019 0.040 0.017 0.062 0.028 0.080 0.025 0.088 0.007 0.076 
28.0 8.0 0.106 0.356 0.114 0.286 0.093 0.238 0.075 0.128 0.068 0.085 0.042 0.042 0.018 0.021 0.004 0.033 0.008 0.051 0.005 0.067 
29.0 8.0 0.221 0.350 0.156 0.226 0.139 0.214 0.060 0.116 0.007 0.064 0.025 0.023 0.033 0.006 0.024 0.014 0.013 0.014 0.005 0.012 
30.0 8.0 0.152 0.192 0.112 0.120 0.110 0.115 0.060 0.068 0.026 0.043 0.001 0.023 0.009 0.010 0.010 0.002 0.006 0.003 0.004 0.005 

1.0 9.0 0.109 0.225 0.068 0.123 0.052 0.094 0.015 0.037 0.020 0.011 0.028 0.009 0.026 0.016 0.016 0.016 0.007 0.012 0.000 0.010 
2.0 9.0 0.094 0.246 0.059 0.139 0.038 0.095 0.041 0.028 0.066 0.035 0.060 0.045 0.040 0.044 0.013 0.030 0.006 0.015 0.014 0.001 
3.0 9.0 0.133 0.216 0.104 0.094 0.055 0.051 0.005 0.012 0.041 0.037 0.048 0.031 0.047 0.019 0.026 0.007 0.007 0.009 0.009 0.005 
4.0 9.0 0.186 0.296 0.104 0.098 0.039 0.029 0.039 0.050 0.084 0.069 0.080 0.043 0.061 0.020 0.016 0.022 0.018 0.025 0.036 0.015 
5.0 9.0 0.226 0.413 0.085 0.098 0.029 0.030 0.096 0.103 0.132 0.094 0.091 0.036 0.033 0.034 0.034 0.048 0.064 0.048 0.057 0.036 
6.0 9.0 0.237 0.461 0.049 0.058 0.098 0.146 0.152 0.158 0.147 0.093 0.054 0.017 0.042 0.057 0.084 0.053 0.075 0.045 0.030 0.046 
7.0 9.0 0.224 0.459 0.049 0.142 0.173 0.267 0.179 0.180 0.108 0.045 0.024 0.058 0.111 0.077 0.091 0.046 0.047 0.066 0.046 0.064 
8.0 9.0 0.201 0.440 0.103 0.244 0.227 0.346 0.161 0.155 0.029 0.034 0.096 0.110 0.130 0.072 0.053 0.042 0.060 0.082 0.074 0.047 
9.0 9.0 0.178 0.416 0.159 0.327 0.248 0.389 0.109 0.101 0.056 0.111 0.125 0.124 0.088 0.021 0.054 0.070 0.075 0.071 0.068 0.013 
10.0 9.0 0.154 0.375 0.208 0.385 0.241 0.400 0.041 0.038 0.113 0.173 0.103 0.095 0.047 0.054 0.079 0.090 0.053 0.014 0.074 0.061 
11.0 9.0 0.127 0.311 0.247 0.428 0.213 0.385 0.025 0.082 0.132 0.205 0.055 0.038 0.080 0.112 0.065 0.063 0.072 0.072 0.081 0.076 
12.0 9.0 0.098 0.244 0.278 0.483 0.171 0.331 0.076 0.180 0.121 0.200 0.028 0.046 0.100 0.129 0.028 0.026 0.108 0.107 0.044 0.039 
13.0 9.0 0.079 0.191 0.298 0.533 0.122 0.229 0.109 0.266 0.095 0.157 0.050 0.100 0.092 0.114 0.054 0.045 0.114 0.105 0.033 0.017 
14.0 9.0 0.089 0.166 0.307 0.567 0.073 0.093 0.124 0.322 0.076 0.091 0.069 0.136 0.071 0.079 0.111 0.079 0.074 0.078 0.123 0.077 
15.0 9.0 0.123 0.189 0.303 0.572 0.029 0.075 0.128 0.329 0.066 0.017 0.079 0.152 0.084 0.037 0.133 0.112 0.075 0.065 0.162 0.134 
16.0 9.0 0.165 0.268 0.289 0.534 0.024 0.241 0.130 0.284 0.060 0.070 0.085 0.143 0.125 0.064 0.107 0.116 0.162 0.132 0.106 0.119 
17.0 9.0 0.200 0.355 0.265 0.450 0.059 0.371 0.126 0.184 0.048 0.119 0.098 0.111 0.139 0.104 0.102 0.120 0.181 0.154 0.124 0.159 
18.0 9.0 0.223 0.404 0.236 0.363 0.090 0.418 0.116 0.062 0.033 0.125 0.115 0.068 0.118 0.119 0.146 0.144 0.124 0.125 0.186 0.198 
19.0 9.0 0.229 0.406 0.205 0.336 0.111 0.370 0.098 0.038 0.042 0.096 0.120 0.068 0.099 0.101 0.159 0.176 0.121 0.147 0.149 0.166 
20.0 9.0 0.216 0.369 0.175 0.361 0.123 0.254 0.074 0.075 0.063 0.080 0.106 0.116 0.121 0.091 0.121 0.160 0.171 0.220 0.100 0.127 
21.0 9.0 0.186 0.330 0.145 0.373 0.125 0.137 0.047 0.034 0.077 0.065 0.079 0.152 0.144 0.155 0.082 0.098 0.149 0.222 0.162 0.214 
22.0 9.0 0.146 0.335 0.114 0.329 0.120 0.115 0.020 0.065 0.078 0.043 0.051 0.123 0.131 0.206 0.103 0.124 0.062 0.100 0.148 0.221 
23.0 9.0 0.101 0.365 0.083 0.230 0.108 0.109 0.012 0.119 0.068 0.134 0.042 0.051 0.088 0.168 0.113 0.189 0.069 0.087 0.059 0.101 
24.0 9.0 0.057 0.367 0.056 0.124 0.092 0.080 0.024 0.114 0.053 0.186 0.050 0.112 0.034 0.059 0.081 0.138 0.100 0.151 0.059 0.073 
25.0 9.0 0.015 0.338 0.042 0.064 0.077 0.073 0.032 0.064 0.036 0.166 0.052 0.160 0.032 0.094 0.026 0.027 0.070 0.088 0.080 0.088 
26.0 9.0 0.048 0.309 0.047 0.094 0.075 0.109 0.043 0.016 0.021 0.091 0.038 0.130 0.044 0.128 0.017 0.077 0.021 0.027 0.050 0.028 
27.0 9.0 0.088 0.318 0.058 0.137 0.078 0.148 0.056 0.068 0.030 0.021 0.014 0.061 0.029 0.089 0.023 0.085 0.008 0.068 0.016 0.045 
28.0 9.0 0.097 0.305 0.060 0.142 0.074 0.144 0.059 0.081 0.045 0.040 0.020 0.011 0.004 0.035 0.008 0.050 0.006 0.059 0.006 0.060 
29.0 9.0 0.075 0.181 0.067 0.091 0.074 0.075 0.034 0.038 0.006 0.020 0.025 0.003 0.029 0.007 0.019 0.013 0.009 0.010 0.002 0.013 
30.0 9.0 0.056 0.118 0.049 0.055 0.062 0.042 0.038 0.024 0.017 0.018 0.002 0.009 0.010 0.005 0.010 0.002 0.006 0.003 0.003 0.007 

1.0 10.0 0.076 0.095 0.042 0.074 0.037 0.098 0.029 0.067 0.030 0.051 0.025 0.030 0.016 0.021 0.006 0.010 0.001 0.005 0.005 0.002 
2.0 10.0 0.149 0.255 0.088 0.192 0.084 0.217 0.063 0.135 0.056 0.090 0.034 0.045 0.012 0.018 0.008 0.002 0.018 0.015 0.017 0.016 
3.0 10.0 0.091 0.152 0.064 0.201 0.057 0.136 0.010 0.065 0.028 0.037 0.043 0.011 0.045 0.005 0.027 0.014 0.008 0.013 0.010 0.009 
4.0 10.0 0.165 0.308 0.081 0.197 0.047 0.118 0.029 0.043 0.076 0.015 0.076 0.019 0.053 0.022 0.010 0.014 0.024 0.007 0.040 0.020 
5.0 10.0 0.222 0.452 0.074 0.104 0.038 0.042 0.088 0.034 0.122 0.039 0.079 0.031 0.015 0.007 0.042 0.019 0.067 0.043 0.053 0.042 
6.0 10.0 0.251 0.576 0.054 0.051 0.097 0.085 0.141 0.077 0.128 0.051 0.032 0.011 0.064 0.036 0.089 0.051 0.067 0.038 0.021 0.016 
7.0 10.0 0.257 0.639 0.062 0.142 0.165 0.150 0.160 0.092 0.080 0.026 0.047 0.034 0.124 0.068 0.081 0.041 0.025 0.026 0.066 0.055 
8.0 10.0 0.251 0.612 0.100 0.185 0.210 0.184 0.137 0.087 0.005 0.018 0.112 0.074 0.120 0.061 0.033 0.026 0.081 0.085 0.087 0.056 
9.0 10.0 0.236 0.528 0.143 0.192 0.228 0.218 0.084 0.074 0.083 0.068 0.130 0.092 0.059 0.035 0.077 0.084 0.098 0.091 0.052 0.026 
10.0 10.0 0.212 0.424 0.183 0.192 0.221 0.263 0.020 0.055 0.135 0.117 0.097 0.087 0.045 0.067 0.104 0.100 0.051 0.047 0.075 0.096 
11.0 10.0 0.178 0.314 0.218 0.217 0.193 0.302 0.050 0.057 0.149 0.161 0.039 0.064 0.102 0.105 0.079 0.081 0.061 0.086 0.097 0.110 
12.0 10.0 0.135 0.219 0.245 0.282 0.151 0.295 0.100 0.130 0.131 0.176 0.026 0.054 0.122 0.126 0.026 0.044 0.114 0.125 0.059 0.052 
13.0 10.0 0.097 0.153 0.264 0.365 0.101 0.237 0.129 0.216 0.099 0.153 0.063 0.095 0.106 0.115 0.053 0.056 0.116 0.114 0.042 0.024 
14.0 10.0 0.089 0.104 0.272 0.441 0.058 0.133 0.143 0.289 0.078 0.102 0.084 0.143 0.086 0.088 0.104 0.095 0.086 0.095 0.115 0.097 
15.0 10.0 0.125 0.090 0.268 0.487 0.022 0.065 0.148 0.322 0.070 0.019 0.097 0.176 0.102 0.046 0.123 0.132 0.113 0.086 0.139 0.131 
16.0 10.0 0.176 0.148 0.251 0.477 0.019 0.221 0.150 0.296 0.067 0.083 0.109 0.168 0.139 0.072 0.113 0.138 0.183 0.124 0.118 0.149 
17.0 10.0 0.224 0.227 0.224 0.391 0.050 0.374 0.149 0.202 0.058 0.159 0.131 0.119 0.147 0.109 0.143 0.137 0.179 0.127 0.189 0.203 
18.0 10.0 0.259 0.276 0.191 0.240 0.077 0.451 0.139 0.061 0.050 0.175 0.151 0.054 0.120 0.112 0.193 0.145 0.119 0.110 0.241 0.217 
19.0 10.0 0.275 0.280 0.159 0.081 0.097 0.419 0.118 0.079 0.060 0.119 0.155 0.060 0.104 0.068 0.198 0.155 0.154 0.142 0.176 0.147 
20.0 10.0 0.273 0.267 0.134 0.142 0.104 0.278 0.092 0.151 0.077 0.060 0.141 0.087 0.138 0.042 0.145 0.133 0.222 0.207 0.097 0.072 
21.0 10.0 0.253 0.315 0.118 0.251 0.102 0.082 0.068 0.124 0.090 0.085 0.110 0.122 0.176 0.113 0.079 0.050 0.206 0.228 0.178 0.201 
22.0 10.0 0.218 0.437 0.105 0.270 0.100 0.097 0.044 0.036 0.100 0.060 0.066 0.120 0.175 0.174 0.112 0.075 0.103 0.125 0.197 0.245 
23.0 10.0 0.173 0.559 0.084 0.206 0.097 0.172 0.019 0.076 0.095 0.039 0.047 0.055 0.123 0.149 0.141 0.145 0.059 0.034 0.106 0.120 
24.0 10.0 0.124 0.603 0.056 0.092 0.090 0.158 0.008 0.119 0.076 0.102 0.062 0.039 0.049 0.062 0.109 0.122 0.103 0.115 0.027 0.053 
25.0 10.0 0.072 0.518 0.025 0.048 0.074 0.102 0.022 0.114 0.049 0.122 0.065 0.090 0.021 0.037 0.050 0.043 0.088 0.086 0.070 0.079 
26.0 10.0 0.044 0.338 0.023 0.192 0.056 0.074 0.031 0.087 0.020 0.103 0.050 0.095 0.040 0.075 0.006 0.033 0.042 0.014 0.058 0.025 
27.0 10.0 0.079 0.165 0.049 0.276 0.048 0.112 0.036 0.052 0.007 0.069 0.026 0.072 0.034 0.073 0.017 0.058 0.009 0.036 0.030 0.025 
28.0 10.0 0.109 0.107 0.062 0.270 0.047 0.129 0.039 0.029 0.023 0.032 0.007 0.042 0.016 0.051 0.013 0.051 0.002 0.049 0.013 0.045 
29.0 10.0 0.149 0.215 0.064 0.180 0.028 0.193 0.010 0.105 0.006 0.056 0.013 0.020 0.014 0.004 0.008 0.002 0.001 0.005 0.006 0.005 
30.0 10.0 0.115 0.099 0.049 0.090 0.020 0.107 0.009 0.062 0.005 0.036 0.003 0.016 0.006 0.005 0.006 0.002 0.003 0.001 0.001 0.003 

1.0 11.0 0.236 0.308 0.139 0.249 0.111 0.274 0.059 0.161 0.034 0.099 0.013 0.044 0.003 0.016 0.007 0.001 0.008 0.008 0.008 0.007 
2.0 11.0 0.351 0.572 0.203 0.441 0.157 0.452 0.076 0.235 0.031 0.118 0.003 0.025 0.021 0.021 0.026 0.037 0.023 0.037 0.015 0.026 
3.0 11.0 0.026 0.093 0.085 0.477 0.061 0.297 0.025 0.112 0.009 0.070 0.027 0.037 0.032 0.018 0.019 0.008 0.004 0.008 0.009 0.012 
4.0 11.0 0.113 0.179 0.079 0.420 0.052 0.238 0.014 0.087 0.049 0.066 0.052 0.032 0.032 0.010 0.000 0.021 0.024 0.033 0.034 0.022 
5.0 11.0 0.200 0.422 0.067 0.253 0.038 0.136 0.055 0.081 0.082 0.062 0.049 0.014 0.010 0.042 0.042 0.055 0.054 0.044 0.032 0.011 
6.0 11.0 0.266 0.632 0.060 0.079 0.063 0.110 0.093 0.093 0.082 0.043 0.010 0.030 0.069 0.056 0.072 0.036 0.037 0.023 0.022 0.050 
7.0 11.0 0.303 0.695 0.061 0.040 0.104 0.133 0.106 0.074 0.042 0.026 0.053 0.041 0.106 0.030 0.051 0.049 0.027 0.087 0.079 0.062 
8.0 11.0 0.317 0.635 0.066 0.092 0.139 0.092 0.091 0.040 0.023 0.057 0.096 0.035 0.085 0.041 0.015 0.091 0.085 0.095 0.073 0.053 
9.0 11.0 0.308 0.506 0.079 0.093 0.160 0.014 0.055 0.081 0.078 0.059 0.099 0.020 0.017 0.062 0.079 0.078 0.085 0.046 0.022 0.065 
10.0 11.0 0.281 0.370 0.105 0.081 0.166 0.150 0.015 0.107 0.114 0.011 0.069 0.061 0.056 0.065 0.100 0.054 0.027 0.072 0.088 0.086 
11.0 11.0 0.238 0.249 0.140 0.144 0.154 0.268 0.048 0.078 0.124 0.069 0.022 0.084 0.101 0.048 0.072 0.070 0.044 0.094 0.104 0.080 
12.0 11.0 0.182 0.161 0.175 0.259 0.124 0.318 0.091 0.007 0.109 0.129 0.028 0.054 0.110 0.058 0.018 0.060 0.089 0.078 0.057 0.041 
13.0 11.0 0.120 0.108 0.202 0.383 0.085 0.291 0.120 0.115 0.083 0.139 0.061 0.033 0.092 0.074 0.040 0.028 0.096 0.070 0.035 0.048 
14.0 11.0 0.082 0.091 0.215 0.496 0.048 0.199 0.135 0.218 0.067 0.113 0.079 0.102 0.082 0.081 0.078 0.070 0.090 0.092 0.088 0.084 
15.0 11.0 0.113 0.057 0.213 0.571 0.019 0.055 0.142 0.280 0.065 0.034 0.092 0.154 0.100 0.050 0.093 0.122 0.122 0.076 0.103 0.122 
16.0 11.0 0.178 0.013 0.198 0.595 0.011 0.155 0.147 0.279 0.068 0.078 0.112 0.159 0.128 0.040 0.106 0.139 0.161 0.040 0.125 0.175 
17.0 11.0 0.242 0.098 0.168 0.549 0.040 0.344 0.146 0.198 0.064 0.180 0.138 0.101 0.127 0.097 0.157 0.120 0.140 0.076 0.210 0.187 
18.0 11.0 0.293 0.167 0.125 0.429 0.068 0.464 0.133 0.054 0.056 0.208 0.160 0.045 0.094 0.099 0.205 0.097 0.089 0.092 0.251 0.150 
19.0 11.0 0.325 0.200 0.079 0.266 0.081 0.463 0.111 0.119 0.057 0.136 0.166 0.092 0.080 0.043 0.203 0.077 0.156 0.103 0.180 0.061 
20.0 11.0 0.336 0.233 0.056 0.177 0.074 0.335 0.090 0.223 0.063 0.010 0.157 0.093 0.124 0.068 0.145 0.050 0.234 0.145 0.057 0.062 
21.0 11.0 0.327 0.309 0.073 0.240 0.055 0.123 0.077 0.221 0.077 0.127 0.128 0.046 0.181 0.104 0.060 0.048 0.230 0.159 0.168 0.188 
22.0 11.0 0.296 0.440 0.088 0.291 0.044 0.128 0.066 0.117 0.099 0.164 0.073 0.079 0.194 0.092 0.108 0.088 0.124 0.085 0.218 0.193 
23.0 11.0 0.248 0.582 0.083 0.251 0.054 0.270 0.047 0.055 0.110 0.104 0.037 0.108 0.141 0.069 0.153 0.097 0.042 0.099 0.124 0.077 
24.0 11.0 0.189 0.640 0.055 0.150 0.063 0.296 0.026 0.145 0.097 0.016 0.067 0.087 0.059 0.077 0.126 0.058 0.103 0.123 0.007 0.140 
25.0 11.0 0.116 0.522 0.014 0.187 0.056 0.255 0.022 0.184 0.066 0.078 0.075 0.031 0.012 0.076 0.062 0.052 0.095 0.035 0.062 0.075 
26.0 11.0 0.052 0.246 0.056 0.387 0.030 0.269 0.025 0.179 0.035 0.124 0.059 0.035 0.037 0.036 0.010 0.057 0.052 0.052 0.059 0.021 
27.0 11.0 0.089 0.076 0.108 0.534 0.018 0.333 0.018 0.162 0.014 0.126 0.036 0.071 0.037 0.034 0.013 0.026 0.018 0.033 0.037 0.027 
28.0 11.0 0.148 0.142 0.137 0.524 0.045 0.328 0.016 0.136 0.003 0.098 0.016 0.072 0.025 0.053 0.016 0.039 0.001 0.032 0.018 0.026 
29.0 11.0 0.353 0.506 0.188 0.406 0.115 0.417 0.034 0.223 0.002 0.116 0.010 0.034 0.011 0.008 0.009 0.019 0.009 0.020 0.007 0.014 
30.0 11.0 0.264 0.251 0.142 0.213 0.092 0.233 0.032 0.136 0.008 0.083 0.003 0.037 0.004 0.012 0.004 0.002 0.003 0.005 0.004 0.006 

1.0 12.0 0.398 0.462 0.236 0.361 0.183 0.373 0.084 0.204 0.031 0.115 0.003 0.040 0.018 0.006 0.017 0.014 0.015 0.018 0.007 0.013 
2.0 12.0 0.552 0.766 0.318 0.585 0.226 0.572 0.080 0.272 0.005 0.106 0.043 0.011 0.054 0.057 0.041 0.060 0.026 0.048 0.009 0.026 
3.0 12.0 0.059 0.184 0.156 0.633 0.080 0.379 0.036 0.125 0.010 0.086 0.012 0.056 0.015 0.028 0.009 0.002 0.004 0.016 0.008 0.024 
4.0 12.0 0.061 0.061 0.119 0.553 0.061 0.297 0.021 0.116 0.027 0.117 0.026 0.058 0.010 0.013 0.015 0.044 0.024 0.057 0.022 0.048 
5.0 12.0 0.177 0.362 0.080 0.355 0.043 0.209 0.031 0.164 0.039 0.123 0.016 0.015 0.040 0.075 0.045 0.079 0.036 0.036 0.017 0.033 
6.0 12.0 0.277 0.557 0.073 0.167 0.036 0.257 0.044 0.191 0.029 0.072 0.030 0.059 0.078 0.095 0.052 0.024 0.024 0.090 0.052 0.150 
7.0 12.0 0.342 0.579 0.079 0.159 0.037 0.307 0.048 0.148 0.014 0.013 0.064 0.092 0.084 0.051 0.027 0.074 0.065 0.155 0.083 0.098 
8.0 12.0 0.374 0.498 0.066 0.233 0.062 0.258 0.045 0.044 0.044 0.090 0.082 0.077 0.048 0.042 0.057 0.127 0.103 0.099 0.059 0.069 
9.0 12.0 0.374 0.376 0.030 0.266 0.098 0.156 0.032 0.080 0.074 0.119 0.072 0.030 0.036 0.100 0.095 0.111 0.078 0.029 0.045 0.165 
10.0 12.0 0.347 0.247 0.024 0.282 0.129 0.158 0.016 0.141 0.097 0.081 0.043 0.035 0.086 0.102 0.091 0.049 0.022 0.091 0.105 0.137 
11.0 12.0 0.297 0.145 0.086 0.329 0.140 0.262 0.043 0.135 0.106 0.021 0.019 0.071 0.114 0.065 0.052 0.016 0.072 0.099 0.104 0.059 
12.0 12.0 0.230 0.116 0.145 0.417 0.127 0.329 0.086 0.084 0.099 0.095 0.045 0.066 0.114 0.028 0.019 0.052 0.102 0.071 0.053 0.027 
13.0 12.0 0.150 0.165 0.189 0.515 0.092 0.323 0.121 0.093 0.074 0.133 0.072 0.023 0.087 0.056 0.043 0.052 0.091 0.058 0.007 0.022 
14.0 12.0 0.079 0.201 0.212 0.605 0.050 0.236 0.142 0.172 0.053 0.112 0.089 0.068 0.074 0.072 0.063 0.082 0.092 0.082 0.041 0.070 
15.0 12.0 0.093 0.195 0.216 0.678 0.013 0.089 0.151 0.241 0.043 0.029 0.105 0.140 0.076 0.019 0.087 0.148 0.102 0.030 0.084 0.177 
16.0 12.0 0.174 0.148 0.205 0.717 0.031 0.115 0.152 0.255 0.041 0.103 0.122 0.148 0.077 0.099 0.121 0.144 0.095 0.121 0.140 0.177 
17.0 12.0 0.257 0.087 0.176 0.698 0.073 0.313 0.141 0.185 0.039 0.219 0.136 0.077 0.060 0.177 0.156 0.067 0.052 0.188 0.189 0.089 
18.0 12.0 0.325 0.100 0.126 0.601 0.107 0.463 0.114 0.039 0.045 0.256 0.140 0.089 0.034 0.168 0.172 0.109 0.054 0.155 0.194 0.110 
19.0 12.0 0.374 0.167 0.065 0.453 0.115 0.499 0.080 0.140 0.050 0.187 0.137 0.181 0.051 0.099 0.160 0.140 0.142 0.140 0.130 0.111 
20.0 12.0 0.400 0.231 0.045 0.324 0.097 0.399 0.059 0.267 0.051 0.050 0.129 0.188 0.107 0.120 0.104 0.081 0.210 0.145 0.027 0.096 
21.0 12.0 0.401 0.304 0.088 0.293 0.053 0.193 0.057 0.295 0.057 0.148 0.108 0.105 0.160 0.156 0.023 0.081 0.204 0.070 0.155 0.140 
22.0 12.0 0.376 0.398 0.118 0.333 0.016 0.106 0.063 0.211 0.084 0.235 0.057 0.085 0.177 0.106 0.106 0.152 0.098 0.075 0.201 0.095 
23.0 12.0 0.324 0.490 0.115 0.333 0.040 0.293 0.061 0.111 0.107 0.208 0.029 0.139 0.125 0.044 0.154 0.133 0.045 0.157 0.106 0.034 
24.0 12.0 0.250 0.522 0.083 0.270 0.054 0.373 0.048 0.162 0.102 0.139 0.074 0.144 0.044 0.088 0.119 0.052 0.108 0.127 0.015 0.125 
25.0 12.0 0.154 0.393 0.058 0.303 0.046 0.367 0.039 0.212 0.070 0.120 0.080 0.106 0.018 0.118 0.049 0.077 0.089 0.045 0.063 0.086 
26.0 12.0 0.052 0.100 0.109 0.501 0.024 0.409 0.033 0.224 0.040 0.137 0.058 0.063 0.038 0.071 0.005 0.076 0.044 0.061 0.057 0.040 
27.0 12.0 0.098 0.221 0.175 0.656 0.046 0.480 0.017 0.231 0.026 0.145 0.035 0.067 0.034 0.023 0.016 0.027 0.016 0.038 0.034 0.033 
28.0 12.0 0.180 0.307 0.213 0.640 0.079 0.454 0.010 0.212 0.014 0.137 0.020 0.079 0.025 0.042 0.017 0.018 0.004 0.012 0.019 0.020 
29.0 12.0 0.554 0.644 0.313 0.507 0.208 0.521 0.064 0.280 0.010 0.144 0.036 0.039 0.037 0.018 0.025 0.030 0.015 0.029 0.007 0.022 
30.0 12.0 0.414 0.331 0.239 0.271 0.172 0.294 0.069 0.173 0.018 0.107 0.008 0.048 0.014 0.014 0.012 0.002 0.008 0.006 0.004 0.008 

1.0 13.0 0.527 0.443 0.315 0.336 0.240 0.338 0.103 0.178 0.026 0.093 0.018 0.025 0.033 0.006 0.027 0.017 0.018 0.019 0.009 0.016 
2.0 13.0 0.697 0.679 0.403 0.518 0.277 0.492 0.080 0.218 0.033 0.069 0.076 0.026 0.078 0.060 0.049 0.057 0.023 0.039 0.003 0.018 
3.0 13.0 0.124 0.222 0.223 0.578 0.105 0.329 0.050 0.094 0.031 0.078 0.010 0.058 0.009 0.033 0.010 0.017 0.006 0.021 0.002 0.018 
4.0 13.0 0.009 0.171 0.168 0.509 0.084 0.254 0.044 0.115 0.026 0.125 0.007 0.065 0.027 0.037 0.023 0.053 0.014 0.052 0.004 0.037 
5.0 13.0 0.152 0.312 0.111 0.340 0.076 0.215 0.042 0.188 0.021 0.141 0.026 0.046 0.056 0.080 0.032 0.077 0.017 0.048 0.033 0.057 
6.0 13.0 0.281 0.412 0.106 0.190 0.074 0.305 0.032 0.222 0.020 0.095 0.047 0.061 0.067 0.088 0.029 0.044 0.056 0.109 0.073 0.135 
7.0 13.0 0.372 0.387 0.129 0.211 0.057 0.370 0.013 0.179 0.032 0.020 0.056 0.096 0.046 0.071 0.046 0.103 0.088 0.157 0.066 0.094 
8.0 13.0 0.422 0.310 0.133 0.284 0.031 0.329 0.010 0.066 0.038 0.097 0.048 0.107 0.025 0.079 0.079 0.122 0.088 0.082 0.047 0.076 
9.0 13.0 0.433 0.214 0.110 0.322 0.063 0.230 0.026 0.056 0.044 0.146 0.034 0.080 0.063 0.086 0.089 0.092 0.055 0.060 0.087 0.149 
10.0 13.0 0.410 0.116 0.085 0.341 0.115 0.169 0.022 0.139 0.059 0.135 0.024 0.035 0.095 0.096 0.069 0.071 0.042 0.097 0.106 0.127 
11.0 13.0 0.357 0.077 0.109 0.366 0.150 0.208 0.012 0.172 0.077 0.069 0.020 0.061 0.110 0.093 0.032 0.025 0.076 0.085 0.083 0.072 
12.0 13.0 0.282 0.166 0.169 0.412 0.155 0.276 0.055 0.157 0.088 0.049 0.037 0.097 0.110 0.046 0.016 0.040 0.096 0.072 0.043 0.018 
13.0 13.0 0.191 0.262 0.223 0.469 0.125 0.307 0.101 0.122 0.079 0.121 0.063 0.074 0.093 0.049 0.046 0.061 0.092 0.060 0.028 0.044 
14.0 13.0 0.093 0.313 0.255 0.534 0.074 0.272 0.137 0.127 0.061 0.141 0.096 0.019 0.086 0.099 0.085 0.065 0.110 0.099 0.067 0.063 
15.0 13.0 0.065 0.318 0.264 0.598 0.018 0.171 0.155 0.184 0.039 0.074 0.125 0.118 0.068 0.034 0.130 0.154 0.094 0.031 0.134 0.198 
16.0 13.0 0.157 0.280 0.260 0.645 0.041 0.096 0.157 0.216 0.023 0.084 0.139 0.146 0.037 0.121 0.154 0.151 0.040 0.180 0.170 0.188 
17.0 13.0 0.255 0.205 0.235 0.650 0.100 0.234 0.137 0.181 0.031 0.208 0.135 0.086 0.002 0.223 0.153 0.076 0.028 0.258 0.163 0.116 
18.0 13.0 0.339 0.150 0.188 0.585 0.143 0.375 0.098 0.068 0.050 0.263 0.122 0.088 0.037 0.218 0.139 0.158 0.095 0.188 0.132 0.212 
19.0 13.0 0.403 0.167 0.140 0.458 0.154 0.439 0.056 0.084 0.052 0.222 0.110 0.188 0.071 0.131 0.109 0.218 0.156 0.113 0.062 0.227 
20.0 13.0 0.442 0.225 0.124 0.312 0.128 0.388 0.034 0.212 0.044 0.112 0.100 0.227 0.111 0.113 0.053 0.179 0.192 0.175 0.052 0.156 
21.0 13.0 0.453 0.284 0.146 0.227 0.085 0.237 0.041 0.269 0.049 0.106 0.080 0.182 0.150 0.179 0.037 0.116 0.165 0.169 0.168 0.164 
22.0 13.0 0.433 0.332 0.167 0.256 0.066 0.049 0.060 0.233 0.079 0.194 0.032 0.112 0.157 0.178 0.134 0.138 0.048 0.110 0.191 0.150 
23.0 13.0 0.379 0.367 0.156 0.287 0.077 0.184 0.071 0.153 0.110 0.215 0.043 0.111 0.096 0.133 0.162 0.150 0.088 0.118 0.072 0.103 
24.0 13.0 0.296 0.363 0.115 0.263 0.074 0.294 0.062 0.135 0.107 0.187 0.093 0.140 0.010 0.101 0.102 0.123 0.127 0.139 0.049 0.130 
25.0 13.0 0.186 0.260 0.094 0.278 0.055 0.327 0.047 0.160 0.071 0.150 0.090 0.139 0.044 0.103 0.021 0.081 0.079 0.105 0.078 0.109 
26.0 13.0 0.062 0.058 0.152 0.415 0.047 0.379 0.035 0.183 0.039 0.115 0.053 0.104 0.045 0.093 0.020 0.063 0.024 0.060 0.049 0.068 
27.0 13.0 0.104 0.235 0.229 0.537 0.083 0.440 0.020 0.216 0.027 0.115 0.025 0.059 0.027 0.051 0.023 0.043 0.004 0.032 0.025 0.038 
28.0 13.0 0.202 0.300 0.273 0.520 0.118 0.410 0.026 0.208 0.018 0.128 0.016 0.062 0.018 0.027 0.017 0.009 0.006 0.007 0.016 0.012 
29.0 13.0 0.712 0.528 0.411 0.415 0.283 0.434 0.088 0.239 0.021 0.127 0.060 0.035 0.062 0.014 0.039 0.029 0.020 0.030 0.004 0.022 
30.0 13.0 0.535 0.267 0.316 0.215 0.238 0.240 0.100 0.144 0.027 0.093 0.014 0.043 0.024 0.014 0.020 0.005 0.013 0.007 0.005 0.010 

1.0 14.0 0.598 0.233 0.356 0.174 0.269 0.165 0.109 0.078 0.021 0.034 0.028 0.004 0.041 0.009 0.031 0.011 0.018 0.010 0.009 0.007 
2.0 14.0 0.779 0.330 0.449 0.248 0.301 0.220 0.076 0.082 0.055 0.011 0.097 0.028 0.091 0.036 0.052 0.027 0.019 0.014 0.004 0.006 
3.0 14.0 0.178 0.155 0.268 0.307 0.119 0.145 0.054 0.008 0.046 0.037 0.028 0.035 0.028 0.038 0.019 0.032 0.009 0.026 0.004 0.011 
4.0 14.0 0.055 0.215 0.202 0.282 0.095 0.089 0.060 0.050 0.051 0.081 0.037 0.067 0.052 0.069 0.030 0.048 0.005 0.027 0.017 0.024 
5.0 14.0 0.131 0.280 0.131 0.194 0.095 0.077 0.071 0.123 0.061 0.127 0.059 0.093 0.074 0.077 0.020 0.044 0.032 0.060 0.057 0.075 
6.0 14.0 0.272 0.277 0.126 0.097 0.112 0.191 0.073 0.181 0.068 0.138 0.070 0.077 0.059 0.047 0.031 0.085 0.088 0.120 0.084 0.081 
7.0 14.0 0.379 0.217 0.164 0.119 0.112 0.278 0.061 0.182 0.067 0.093 0.059 0.045 0.010 0.101 0.088 0.143 0.114 0.111 0.046 0.035 
8.0 14.0 0.444 0.143 0.182 0.192 0.089 0.297 0.034 0.128 0.052 0.040 0.032 0.106 0.060 0.149 0.117 0.118 0.077 0.071 0.059 0.140 
9.0 14.0 0.466 0.063 0.168 0.246 0.078 0.261 0.019 0.042 0.041 0.103 0.008 0.143 0.107 0.109 0.100 0.051 0.017 0.143 0.123 0.134 
10.0 14.0 0.449 0.041 0.145 0.282 0.117 0.185 0.022 0.057 0.042 0.155 0.016 0.112 0.127 0.033 0.052 0.112 0.084 0.146 0.120 0.030 
11.0 14.0 0.398 0.147 0.156 0.292 0.159 0.098 0.006 0.135 0.060 0.139 0.036 0.036 0.128 0.089 0.003 0.114 0.121 0.086 0.065 0.100 
12.0 14.0 0.320 0.267 0.206 0.272 0.170 0.108 0.047 0.170 0.077 0.066 0.056 0.058 0.116 0.096 0.044 0.044 0.122 0.082 0.011 0.097 
13.0 14.0 0.221 0.369 0.263 0.237 0.142 0.200 0.100 0.148 0.073 0.036 0.082 0.084 0.090 0.042 0.080 0.023 0.101 0.069 0.059 0.046 
14.0 14.0 0.109 0.416 0.301 0.231 0.083 0.247 0.145 0.086 0.051 0.100 0.118 0.034 0.068 0.033 0.126 0.004 0.089 0.023 0.117 0.034 
15.0 14.0 0.035 0.413 0.312 0.272 0.015 0.218 0.165 0.076 0.011 0.078 0.148 0.046 0.021 0.012 0.172 0.067 0.032 0.055 0.187 0.095 
16.0 14.0 0.137 0.367 0.307 0.336 0.069 0.133 0.160 0.127 0.035 0.045 0.143 0.084 0.037 0.102 0.164 0.071 0.058 0.169 0.173 0.085 
17.0 14.0 0.246 0.273 0.281 0.374 0.140 0.111 0.126 0.137 0.073 0.128 0.112 0.055 0.075 0.167 0.115 0.060 0.112 0.195 0.097 0.128 
18.0 14.0 0.340 0.180 0.233 0.353 0.185 0.193 0.074 0.085 0.085 0.182 0.079 0.056 0.086 0.159 0.070 0.146 0.129 0.110 0.033 0.221 
19.0 14.0 0.414 0.144 0.185 0.277 0.190 0.260 0.021 0.031 0.070 0.179 0.058 0.141 0.091 0.087 0.031 0.206 0.139 0.054 0.029 0.220 
20.0 14.0 0.464 0.169 0.169 0.165 0.158 0.263 0.013 0.115 0.046 0.114 0.047 0.190 0.103 0.071 0.021 0.175 0.139 0.183 0.104 0.114 
21.0 14.0 0.484 0.204 0.187 0.063 0.110 0.202 0.022 0.175 0.039 0.052 0.038 0.174 0.117 0.162 0.076 0.075 0.101 0.201 0.170 0.134 
22.0 14.0 0.471 0.223 0.204 0.083 0.093 0.093 0.037 0.184 0.059 0.113 0.011 0.098 0.113 0.189 0.140 0.094 0.011 0.099 0.158 0.170 
23.0 14.0 0.418 0.225 0.188 0.132 0.103 0.029 0.058 0.141 0.087 0.167 0.055 0.053 0.052 0.140 0.143 0.156 0.116 0.062 0.030 0.103 
24.0 14.0 0.332 0.209 0.144 0.147 0.097 0.119 0.059 0.076 0.088 0.162 0.093 0.108 0.024 0.054 0.073 0.126 0.129 0.135 0.086 0.072 
25.0 14.0 0.213 0.160 0.119 0.147 0.075 0.179 0.046 0.056 0.055 0.110 0.080 0.124 0.058 0.069 0.017 0.044 0.065 0.105 0.086 0.097 
26.0 14.0 0.069 0.119 0.177 0.174 0.073 0.219 0.035 0.106 0.035 0.045 0.036 0.081 0.042 0.084 0.035 0.037 0.010 0.033 0.038 0.070 
27.0 14.0 0.099 0.123 0.257 0.194 0.111 0.224 0.026 0.139 0.028 0.071 0.012 0.021 0.017 0.043 0.025 0.039 0.008 0.016 0.013 0.023 
28.0 14.0 0.209 0.096 0.303 0.166 0.144 0.176 0.042 0.123 0.020 0.090 0.010 0.043 0.008 0.013 0.014 0.008 0.008 0.005 0.011 0.002 
29.0 14.0 0.796 0.144 0.467 0.118 0.329 0.143 0.106 0.094 0.025 0.064 0.074 0.028 0.077 0.006 0.048 0.006 0.023 0.009 0.004 0.014 
30.0 14.0 0.597 0.046 0.359 0.045 0.276 0.062 0.120 0.047 0.034 0.038 0.016 0.021 0.030 0.011 0.025 0.004 0.017 0.003 0.007 0.005 

1.0 15.0 0.604 0.058 0.359 0.051 0.268 0.068 0.106 0.047 0.017 0.033 0.030 0.019 0.042 0.006 0.031 0.002 0.017 0.002 0.008 0.004 
2.0 15.0 0.780 0.126 0.448 0.106 0.296 0.124 0.071 0.078 0.058 0.048 0.098 0.017 0.088 0.004 0.050 0.010 0.018 0.013 0.004 0.009 
3.0 15.0 0.214 0.163 0.281 0.150 0.118 0.171 0.059 0.095 0.061 0.040 0.047 0.010 0.044 0.036 0.026 0.033 0.007 0.028 0.013 0.010 
4.0 15.0 0.091 0.200 0.211 0.174 0.099 0.180 0.076 0.068 0.076 0.021 0.061 0.066 0.063 0.076 0.025 0.045 0.014 0.010 0.035 0.025 
5.0 15.0 0.115 0.200 0.136 0.160 0.112 0.129 0.097 0.013 0.093 0.104 0.077 0.113 0.068 0.075 0.007 0.015 0.058 0.058 0.072 0.068 
6.0 15.0 0.256 0.189 0.136 0.120 0.141 0.035 0.105 0.099 0.095 0.163 0.070 0.105 0.030 0.020 0.062 0.091 0.103 0.114 0.071 0.058 
7.0 15.0 0.372 0.186 0.184 0.064 0.147 0.072 0.091 0.164 0.078 0.157 0.041 0.033 0.036 0.109 0.112 0.146 0.103 0.073 0.002 0.048 
8.0 15.0 0.447 0.177 0.208 0.030 0.121 0.172 0.054 0.179 0.046 0.085 0.025 0.092 0.095 0.174 0.117 0.105 0.040 0.068 0.091 0.161 
9.0 15.0 0.478 0.157 0.195 0.128 0.089 0.239 0.021 0.139 0.028 0.046 0.037 0.168 0.123 0.147 0.077 0.035 0.052 0.180 0.129 0.153 
10.0 15.0 0.468 0.160 0.166 0.233 0.113 0.248 0.024 0.055 0.020 0.135 0.040 0.171 0.123 0.047 0.022 0.140 0.112 0.180 0.091 0.020 
11.0 15.0 0.421 0.231 0.164 0.309 0.157 0.190 0.008 0.066 0.038 0.174 0.046 0.103 0.112 0.083 0.036 0.169 0.126 0.078 0.033 0.127 
12.0 15.0 0.346 0.339 0.206 0.330 0.174 0.102 0.036 0.138 0.062 0.142 0.059 0.032 0.097 0.131 0.062 0.111 0.115 0.067 0.056 0.166 
13.0 15.0 0.247 0.433 0.263 0.290 0.150 0.125 0.091 0.152 0.067 0.060 0.078 0.068 0.074 0.107 0.086 0.036 0.087 0.113 0.081 0.110 
14.0 15.0 0.134 0.475 0.305 0.208 0.092 0.203 0.141 0.100 0.049 0.045 0.115 0.061 0.054 0.055 0.128 0.030 0.070 0.096 0.126 0.053 
15.0 15.0 0.016 0.452 0.319 0.153 0.016 0.229 0.165 0.039 0.008 0.073 0.146 0.018 0.005 0.025 0.174 0.029 0.008 0.074 0.192 0.033 
16.0 15.0 0.105 0.378 0.313 0.178 0.065 0.196 0.160 0.083 0.042 0.059 0.142 0.031 0.056 0.017 0.165 0.028 0.087 0.056 0.177 0.062 
17.0 15.0 0.217 0.272 0.286 0.224 0.137 0.115 0.127 0.125 0.081 0.004 0.110 0.050 0.095 0.051 0.111 0.032 0.143 0.070 0.090 0.105 
18.0 15.0 0.315 0.160 0.239 0.244 0.184 0.030 0.076 0.123 0.096 0.076 0.074 0.017 0.107 0.082 0.056 0.068 0.159 0.057 0.021 0.154 
19.0 15.0 0.393 0.075 0.189 0.232 0.193 0.091 0.024 0.080 0.085 0.122 0.049 0.052 0.110 0.063 0.007 0.123 0.155 0.037 0.076 0.146 
20.0 15.0 0.449 0.064 0.164 0.201 0.164 0.150 0.013 0.012 0.064 0.112 0.031 0.115 0.114 0.035 0.052 0.119 0.129 0.142 0.148 0.062 
21.0 15.0 0.477 0.099 0.175 0.163 0.116 0.180 0.022 0.056 0.054 0.061 0.012 0.136 0.114 0.123 0.110 0.044 0.069 0.177 0.190 0.150 
22.0 15.0 0.471 0.121 0.190 0.133 0.087 0.180 0.027 0.103 0.066 0.031 0.024 0.089 0.091 0.163 0.158 0.098 0.058 0.074 0.141 0.191 
23.0 15.0 0.428 0.143 0.177 0.106 0.087 0.156 0.040 0.123 0.083 0.091 0.078 0.034 0.019 0.110 0.135 0.153 0.149 0.086 0.041 0.059 
24.0 15.0 0.350 0.186 0.136 0.107 0.082 0.102 0.039 0.109 0.071 0.108 0.102 0.083 0.056 0.031 0.051 0.102 0.131 0.147 0.116 0.108 
25.0 15.0 0.236 0.220 0.114 0.160 0.065 0.023 0.033 0.073 0.035 0.074 0.072 0.085 0.075 0.074 0.045 0.017 0.050 0.079 0.089 0.118 
26.0 15.0 0.088 0.196 0.170 0.226 0.071 0.067 0.029 0.051 0.034 0.051 0.018 0.037 0.039 0.064 0.051 0.050 0.026 0.020 0.026 0.050 
27.0 15.0 0.073 0.153 0.249 0.261 0.112 0.118 0.021 0.034 0.029 0.055 0.014 0.025 0.011 0.016 0.024 0.031 0.017 0.025 0.005 0.018 
28.0 15.0 0.189 0.166 0.296 0.260 0.147 0.144 0.046 0.022 0.016 0.038 0.008 0.034 0.009 0.016 0.011 0.001 0.008 0.009 0.008 0.012 
29.0 15.0 0.800 0.313 0.471 0.232 0.338 0.208 0.113 0.084 0.022 0.017 0.074 0.018 0.081 0.026 0.052 0.022 0.026 0.013 0.006 0.004 
30.0 15.0 0.596 0.211 0.360 0.156 0.281 0.150 0.126 0.073 0.039 0.033 0.014 0.006 0.030 0.004 0.027 0.008 0.017 0.006 0.008 0.006 

1.0 16.0 0.547 0.304 0.321 0.241 0.235 0.259 0.091 0.147 0.014 0.088 0.026 0.035 0.035 0.008 0.025 0.007 0.015 0.012 0.006 0.004 
2.0 16.0 0.709 0.527 0.402 0.413 0.260 0.421 0.060 0.212 0.051 0.093 0.083 0.009 0.075 0.037 0.043 0.043 0.016 0.035 0.003 0.013 
3.0 16.0 0.222 0.254 0.261 0.447 0.096 0.357 0.047 0.171 0.060 0.095 0.056 0.043 0.054 0.028 0.030 0.028 0.006 0.026 0.018 0.016 
4.0 16.0 0.111 0.177 0.192 0.415 0.074 0.355 0.070 0.158 0.083 0.086 0.076 0.061 0.072 0.063 0.023 0.049 0.024 0.039 0.045 0.024 
5.0 16.0 0.106 0.113 0.114 0.315 0.094 0.307 0.097 0.130 0.107 0.109 0.094 0.104 0.067 0.088 0.021 0.065 0.077 0.052 0.078 0.049 
6.0 16.0 0.232 0.200 0.114 0.252 0.125 0.242 0.109 0.121 0.116 0.165 0.082 0.126 0.015 0.077 0.090 0.074 0.123 0.084 0.070 0.068 
7.0 16.0 0.344 0.264 0.163 0.230 0.132 0.141 0.102 0.154 0.103 0.192 0.041 0.100 0.067 0.095 0.142 0.121 0.105 0.104 0.030 0.064 
8.0 16.0 0.420 0.285 0.186 0.177 0.106 0.029 0.074 0.208 0.069 0.168 0.024 0.102 0.139 0.156 0.136 0.123 0.008 0.112 0.142 0.121 
9.0 16.0 0.456 0.263 0.170 0.156 0.074 0.207 0.043 0.220 0.037 0.097 0.064 0.163 0.167 0.156 0.071 0.093 0.111 0.161 0.183 0.125 
10.0 16.0 0.453 0.235 0.136 0.281 0.094 0.327 0.026 0.158 0.023 0.113 0.084 0.192 0.154 0.101 0.022 0.141 0.179 0.160 0.113 0.066 
11.0 16.0 0.414 0.264 0.130 0.429 0.132 0.348 0.028 0.056 0.031 0.185 0.094 0.154 0.119 0.114 0.093 0.173 0.177 0.117 0.031 0.135 
12.0 16.0 0.347 0.348 0.174 0.533 0.143 0.281 0.064 0.096 0.041 0.198 0.105 0.080 0.073 0.167 0.138 0.128 0.121 0.142 0.133 0.170 
13.0 16.0 0.257 0.428 0.229 0.568 0.117 0.188 0.109 0.164 0.035 0.136 0.117 0.075 0.023 0.153 0.156 0.060 0.048 0.165 0.185 0.107 
14.0 16.0 0.151 0.460 0.266 0.546 0.062 0.168 0.145 0.172 0.023 0.064 0.133 0.098 0.015 0.097 0.166 0.082 0.024 0.140 0.199 0.052 
15.0 16.0 0.042 0.427 0.277 0.505 0.009 0.204 0.158 0.143 0.036 0.063 0.140 0.083 0.054 0.012 0.168 0.109 0.071 0.047 0.201 0.133 
16.0 16.0 0.077 0.339 0.272 0.476 0.064 0.235 0.149 0.126 0.061 0.113 0.123 0.025 0.090 0.074 0.133 0.079 0.133 0.069 0.139 0.143 
17.0 16.0 0.182 0.226 0.249 0.457 0.126 0.234 0.121 0.125 0.090 0.104 0.089 0.041 0.111 0.067 0.072 0.064 0.164 0.082 0.034 0.120 
18.0 16.0 0.275 0.106 0.204 0.433 0.171 0.219 0.075 0.132 0.105 0.061 0.052 0.069 0.113 0.025 0.022 0.061 0.157 0.074 0.055 0.084 
19.0 16.0 0.353 0.032 0.151 0.394 0.184 0.202 0.025 0.128 0.099 0.055 0.028 0.056 0.103 0.056 0.040 0.032 0.131 0.099 0.115 0.026 
20.0 16.0 0.410 0.122 0.116 0.347 0.161 0.188 0.014 0.108 0.078 0.088 0.022 0.050 0.090 0.087 0.078 0.045 0.086 0.123 0.147 0.110 
21.0 16.0 0.443 0.200 0.122 0.297 0.111 0.188 0.028 0.070 0.060 0.109 0.026 0.067 0.076 0.116 0.113 0.082 0.033 0.108 0.143 0.211 
22.0 16.0 0.448 0.254 0.142 0.264 0.061 0.228 0.022 0.023 0.056 0.096 0.048 0.077 0.049 0.114 0.130 0.143 0.088 0.032 0.082 0.186 
23.0 16.0 0.419 0.315 0.140 0.224 0.043 0.269 0.007 0.100 0.052 0.055 0.079 0.097 0.032 0.051 0.091 0.142 0.135 0.158 0.073 0.024 
24.0 16.0 0.354 0.379 0.114 0.190 0.049 0.249 0.013 0.163 0.026 0.037 0.078 0.098 0.068 0.090 0.035 0.039 0.090 0.157 0.106 0.184 
25.0 16.0 0.251 0.366 0.097 0.278 0.052 0.165 0.030 0.163 0.019 0.095 0.036 0.037 0.059 0.107 0.059 0.070 0.034 0.031 0.062 0.131 
26.0 16.0 0.112 0.210 0.142 0.446 0.067 0.200 0.026 0.106 0.042 0.123 0.014 0.042 0.018 0.044 0.043 0.076 0.037 0.056 0.021 0.015 
27.0 16.0 0.035 0.215 0.211 0.577 0.105 0.329 0.026 0.068 0.027 0.084 0.028 0.068 0.025 0.025 0.012 0.025 0.014 0.037 0.010 0.037 
28.0 16.0 0.152 0.340 0.254 0.587 0.132 0.382 0.051 0.113 0.016 0.035 0.010 0.040 0.018 0.033 0.013 0.018 0.008 0.013 0.007 0.020 
29.0 16.0 0.714 0.661 0.422 0.502 0.310 0.487 0.113 0.236 0.010 0.097 0.056 0.006 0.068 0.039 0.048 0.044 0.027 0.031 0.009 0.018 
30.0 16.0 0.521 0.394 0.316 0.302 0.251 0.310 0.117 0.168 0.043 0.093 0.006 0.033 0.023 0.005 0.022 0.011 0.017 0.010 0.010 0.007 

1.0 17.0 0.432 0.406 0.248 0.322 0.176 0.341 0.067 0.191 0.012 0.109 0.015 0.043 0.021 0.008 0.017 0.010 0.011 0.013 0.004 0.006 
2.0 17.0 0.569 0.693 0.317 0.541 0.201 0.542 0.049 0.268 0.030 0.115 0.053 0.011 0.050 0.045 0.031 0.049 0.015 0.042 0.004 0.018 
3.0 17.0 0.212 0.232 0.213 0.597 0.065 0.412 0.033 0.188 0.054 0.131 0.058 0.075 0.056 0.033 0.031 0.006 0.006 0.024 0.020 0.019 
4.0 17.0 0.113 0.101 0.150 0.535 0.044 0.408 0.060 0.208 0.079 0.143 0.079 0.059 0.069 0.023 0.017 0.052 0.031 0.060 0.051 0.039 
5.0 17.0 0.092 0.159 0.079 0.377 0.075 0.382 0.085 0.213 0.103 0.119 0.092 0.054 0.054 0.090 0.034 0.088 0.087 0.046 0.079 0.014 
6.0 17.0 0.202 0.327 0.087 0.289 0.102 0.365 0.093 0.176 0.113 0.112 0.076 0.122 0.005 0.111 0.104 0.031 0.123 0.072 0.058 0.126 
7.0 17.0 0.304 0.379 0.133 0.304 0.099 0.289 0.088 0.132 0.103 0.177 0.030 0.142 0.087 0.066 0.149 0.067 0.086 0.136 0.055 0.106 
8.0 17.0 0.376 0.362 0.149 0.280 0.068 0.100 0.071 0.185 0.075 0.206 0.032 0.098 0.155 0.079 0.131 0.116 0.028 0.079 0.169 0.042 
9.0 17.0 0.414 0.315 0.126 0.216 0.034 0.148 0.053 0.249 0.046 0.151 0.082 0.095 0.177 0.135 0.053 0.108 0.147 0.059 0.198 0.138 
10.0 17.0 0.418 0.252 0.078 0.277 0.066 0.343 0.044 0.224 0.032 0.083 0.111 0.152 0.154 0.132 0.050 0.100 0.211 0.097 0.108 0.133 
11.0 17.0 0.390 0.227 0.060 0.451 0.103 0.424 0.054 0.106 0.038 0.152 0.124 0.145 0.108 0.109 0.130 0.108 0.197 0.096 0.043 0.104 
12.0 17.0 0.335 0.276 0.114 0.602 0.109 0.384 0.086 0.049 0.042 0.201 0.133 0.084 0.055 0.133 0.179 0.077 0.122 0.123 0.175 0.082 
13.0 17.0 0.259 0.341 0.171 0.679 0.083 0.265 0.120 0.163 0.041 0.163 0.134 0.081 0.036 0.120 0.186 0.079 0.030 0.130 0.232 0.052 
14.0 17.0 0.169 0.361 0.207 0.681 0.040 0.138 0.143 0.213 0.044 0.081 0.129 0.117 0.062 0.070 0.162 0.121 0.059 0.100 0.211 0.101 
15.0 17.0 0.076 0.335 0.221 0.651 0.005 0.136 0.150 0.211 0.048 0.047 0.120 0.116 0.076 0.014 0.133 0.139 0.096 0.026 0.168 0.181 
16.0 17.0 0.054 0.263 0.219 0.611 0.046 0.212 0.146 0.181 0.056 0.104 0.108 0.075 0.082 0.082 0.101 0.100 0.120 0.099 0.111 0.165 
17.0 17.0 0.137 0.164 0.201 0.560 0.093 0.275 0.128 0.128 0.078 0.129 0.089 0.010 0.093 0.094 0.063 0.050 0.138 0.130 0.040 0.100 
18.0 17.0 0.220 0.080 0.163 0.497 0.134 0.306 0.096 0.088 0.100 0.108 0.061 0.059 0.104 0.065 0.018 0.062 0.142 0.131 0.041 0.058 
19.0 17.0 0.291 0.139 0.109 0.430 0.156 0.299 0.055 0.111 0.112 0.057 0.028 0.088 0.106 0.072 0.042 0.058 0.120 0.153 0.116 0.053 
20.0 17.0 0.346 0.260 0.050 0.359 0.150 0.242 0.020 0.134 0.106 0.039 0.029 0.073 0.091 0.106 0.091 0.025 0.065 0.151 0.151 0.136 
21.0 17.0 0.382 0.373 0.029 0.293 0.118 0.173 0.025 0.110 0.089 0.100 0.055 0.022 0.061 0.126 0.119 0.098 0.044 0.070 0.120 0.207 
22.0 17.0 0.395 0.473 0.065 0.246 0.074 0.196 0.037 0.030 0.067 0.120 0.079 0.071 0.028 0.093 0.109 0.180 0.109 0.089 0.037 0.141 
23.0 17.0 0.382 0.581 0.082 0.193 0.038 0.257 0.047 0.079 0.036 0.068 0.089 0.114 0.060 0.013 0.051 0.148 0.118 0.206 0.094 0.086 
24.0 17.0 0.337 0.645 0.076 0.150 0.028 0.241 0.056 0.163 0.017 0.032 0.060 0.100 0.079 0.111 0.050 0.028 0.050 0.145 0.096 0.197 
25.0 17.0 0.257 0.559 0.067 0.278 0.033 0.168 0.056 0.173 0.056 0.119 0.009 0.036 0.044 0.116 0.070 0.104 0.042 0.025 0.030 0.107 
26.0 17.0 0.145 0.239 0.099 0.493 0.051 0.246 0.031 0.115 0.063 0.141 0.044 0.077 0.018 0.048 0.033 0.081 0.046 0.078 0.027 0.026 
27.0 17.0 0.027 0.148 0.151 0.670 0.084 0.410 0.022 0.114 0.031 0.089 0.044 0.082 0.042 0.057 0.012 0.032 0.009 0.038 0.016 0.031 
28.0 17.0 0.094 0.338 0.184 0.688 0.102 0.465 0.047 0.166 0.013 0.064 0.015 0.042 0.028 0.038 0.022 0.029 0.015 0.028 0.008 0.020 
29.0 17.0 0.559 0.760 0.330 0.584 0.250 0.585 0.104 0.303 0.021 0.143 0.028 0.027 0.045 0.031 0.038 0.044 0.027 0.043 0.013 0.021 
30.0 17.0 0.393 0.421 0.238 0.331 0.191 0.350 0.094 0.200 0.043 0.120 0.007 0.051 0.010 0.016 0.013 0.004 0.013 0.012 0.009 0.008 

1.0 18.0 0.282 0.328 0.155 0.267 0.102 0.286 0.037 0.159 0.009 0.092 0.004 0.037 0.007 0.008 0.006 0.004 0.006 0.009 0.005 0.008 
2.0 18.0 0.381 0.594 0.203 0.464 0.124 0.467 0.033 0.232 0.006 0.103 0.019 0.015 0.020 0.030 0.016 0.036 0.013 0.032 0.007 0.019 
3.0 18.0 0.188 0.086 0.148 0.536 0.035 0.313 0.011 0.135 0.034 0.118 0.048 0.084 0.050 0.053 0.030 0.025 0.005 0.014 0.015 0.022 
4.0 18.0 0.110 0.084 0.096 0.462 0.009 0.298 0.036 0.178 0.059 0.153 0.071 0.081 0.063 0.030 0.017 0.038 0.026 0.050 0.046 0.049 
5.0 18.0 0.079 0.312 0.033 0.286 0.052 0.303 0.054 0.213 0.084 0.135 0.086 0.027 0.049 0.064 0.030 0.076 0.080 0.066 0.077 0.057 
6.0 18.0 0.161 0.472 0.058 0.200 0.074 0.336 0.061 0.186 0.100 0.047 0.074 0.068 0.014 0.102 0.101 0.071 0.119 0.092 0.050 0.111 
7.0 18.0 0.246 0.486 0.100 0.266 0.066 0.300 0.061 0.098 0.103 0.085 0.035 0.114 0.091 0.080 0.150 0.083 0.087 0.110 0.055 0.065 
8.0 18.0 0.312 0.418 0.112 0.277 0.038 0.143 0.061 0.104 0.089 0.159 0.038 0.089 0.159 0.057 0.135 0.104 0.037 0.055 0.172 0.113 
9.0 18.0 0.351 0.330 0.092 0.194 0.025 0.093 0.062 0.201 0.070 0.135 0.091 0.009 0.183 0.085 0.066 0.078 0.156 0.059 0.209 0.151 
10.0 18.0 0.363 0.248 0.050 0.164 0.057 0.308 0.068 0.206 0.060 0.037 0.130 0.069 0.164 0.089 0.080 0.021 0.231 0.116 0.133 0.109 
11.0 18.0 0.348 0.180 0.044 0.324 0.077 0.422 0.088 0.104 0.055 0.108 0.154 0.088 0.117 0.081 0.164 0.043 0.220 0.149 0.075 0.032 
12.0 18.0 0.308 0.157 0.096 0.487 0.073 0.404 0.114 0.048 0.052 0.169 0.162 0.071 0.074 0.088 0.213 0.098 0.137 0.137 0.201 0.061 
13.0 18.0 0.250 0.188 0.147 0.583 0.047 0.275 0.135 0.178 0.060 0.141 0.151 0.108 0.093 0.066 0.205 0.146 0.085 0.067 0.256 0.151 
14.0 18.0 0.178 0.206 0.180 0.600 0.014 0.116 0.142 0.244 0.071 0.079 0.126 0.143 0.118 0.060 0.151 0.157 0.132 0.049 0.203 0.183 
15.0 18.0 0.104 0.190 0.198 0.568 0.015 0.060 0.141 0.246 0.070 0.052 0.104 0.140 0.109 0.075 0.104 0.133 0.134 0.096 0.125 0.176 
16.0 18.0 0.061 0.146 0.200 0.508 0.044 0.178 0.135 0.203 0.068 0.103 0.088 0.101 0.085 0.097 0.079 0.081 0.107 0.130 0.079 0.123 
17.0 18.0 0.102 0.102 0.190 0.434 0.078 0.270 0.123 0.126 0.081 0.147 0.072 0.039 0.085 0.109 0.049 0.032 0.106 0.128 0.034 0.080 
18.0 18.0 0.167 0.135 0.165 0.353 0.114 0.313 0.099 0.035 0.103 0.143 0.047 0.039 0.099 0.088 0.011 0.057 0.113 0.102 0.042 0.087 
19.0 18.0 0.227 0.249 0.131 0.261 0.141 0.294 0.063 0.066 0.118 0.091 0.010 0.080 0.099 0.061 0.046 0.066 0.087 0.096 0.097 0.086 
20.0 18.0 0.276 0.391 0.095 0.176 0.154 0.218 0.023 0.115 0.118 0.012 0.042 0.081 0.075 0.088 0.091 0.055 0.019 0.108 0.112 0.138 
21.0 18.0 0.312 0.532 0.072 0.116 0.149 0.112 0.034 0.109 0.097 0.057 0.082 0.039 0.028 0.110 0.102 0.086 0.064 0.082 0.058 0.180 
22.0 18.0 0.329 0.670 0.068 0.089 0.130 0.083 0.069 0.045 0.053 0.081 0.099 0.030 0.035 0.068 0.065 0.120 0.107 0.084 0.036 0.094 
23.0 18.0 0.326 0.793 0.071 0.044 0.107 0.131 0.096 0.051 0.012 0.051 0.080 0.074 0.079 0.035 0.011 0.082 0.072 0.143 0.092 0.115 
24.0 18.0 0.302 0.840 0.068 0.045 0.077 0.115 0.102 0.102 0.069 0.046 0.021 0.062 0.069 0.075 0.070 0.051 0.015 0.101 0.055 0.166 
25.0 18.0 0.251 0.698 0.064 0.178 0.051 0.075 0.079 0.105 0.098 0.092 0.043 0.055 0.013 0.066 0.063 0.070 0.061 0.050 0.016 0.063 
26.0 18.0 0.171 0.380 0.073 0.363 0.057 0.191 0.033 0.076 0.078 0.089 0.071 0.075 0.044 0.058 0.009 0.053 0.039 0.058 0.040 0.046 
27.0 18.0 0.067 0.156 0.089 0.522 0.076 0.333 0.024 0.121 0.027 0.062 0.051 0.050 0.055 0.054 0.030 0.045 0.005 0.039 0.012 0.027 
28.0 18.0 0.040 0.170 0.099 0.534 0.072 0.361 0.044 0.151 0.014 0.078 0.015 0.035 0.030 0.024 0.030 0.027 0.024 0.034 0.013 0.028 
29.0 18.0 0.348 0.560 0.206 0.441 0.166 0.464 0.085 0.258 0.042 0.144 0.008 0.051 0.013 0.005 0.020 0.024 0.022 0.035 0.017 0.024 
30.0 18.0 0.225 0.267 0.135 0.224 0.111 0.252 0.062 0.153 0.038 0.101 0.018 0.049 0.006 0.022 0.003 0.007 0.007 0.007 0.006 0.004 

1.0 19.0 0.123 0.140 0.056 0.122 0.027 0.139 0.009 0.078 0.004 0.047 0.007 0.021 0.008 0.008 0.004 0.004 0.002 0.001 0.002 0.004 
2.0 19.0 0.177 0.297 0.083 0.237 0.045 0.247 0.017 0.128 0.013 0.064 0.014 0.020 0.010 0.003 0.002 0.008 0.006 0.010 0.009 0.012 
3.0 19.0 0.151 0.192 0.080 0.339 0.038 0.147 0.020 0.039 0.003 0.066 0.027 0.070 0.037 0.064 0.029 0.047 0.013 0.023 0.003 0.007 
4.0 19.0 0.095 0.248 0.048 0.278 0.032 0.113 0.016 0.098 0.025 0.120 0.050 0.103 0.052 0.076 0.025 0.039 0.007 0.021 0.030 0.039 
5.0 19.0 0.055 0.398 0.004 0.130 0.049 0.156 0.018 0.156 0.050 0.151 0.069 0.101 0.048 0.055 0.011 0.044 0.056 0.077 0.068 0.084 
6.0 19.0 0.115 0.507 0.050 0.114 0.065 0.227 0.016 0.160 0.070 0.110 0.068 0.045 0.022 0.054 0.074 0.105 0.104 0.124 0.064 0.068 
7.0 19.0 0.188 0.509 0.085 0.233 0.070 0.224 0.019 0.090 0.083 0.029 0.046 0.054 0.069 0.121 0.127 0.144 0.094 0.102 0.032 0.042 
8.0 19.0 0.247 0.431 0.102 0.273 0.074 0.121 0.031 0.028 0.086 0.075 0.041 0.093 0.128 0.138 0.129 0.110 0.043 0.025 0.138 0.158 
9.0 19.0 0.287 0.345 0.105 0.212 0.085 0.081 0.045 0.132 0.084 0.090 0.078 0.081 0.157 0.106 0.086 0.024 0.131 0.125 0.193 0.184 
10.0 19.0 0.307 0.287 0.107 0.068 0.097 0.275 0.066 0.159 0.080 0.034 0.115 0.075 0.151 0.072 0.092 0.061 0.206 0.190 0.149 0.124 
11.0 19.0 0.304 0.225 0.124 0.135 0.100 0.403 0.095 0.087 0.070 0.095 0.142 0.079 0.123 0.067 0.157 0.123 0.204 0.192 0.098 0.074 
12.0 19.0 0.280 0.144 0.158 0.305 0.086 0.412 0.124 0.048 0.054 0.154 0.155 0.075 0.104 0.089 0.197 0.160 0.143 0.151 0.184 0.147 
13.0 19.0 0.238 0.075 0.194 0.417 0.059 0.315 0.141 0.177 0.053 0.136 0.147 0.119 0.120 0.098 0.182 0.174 0.123 0.101 0.221 0.214 
14.0 19.0 0.185 0.053 0.224 0.450 0.029 0.172 0.146 0.252 0.065 0.083 0.122 0.152 0.133 0.105 0.129 0.153 0.161 0.129 0.155 0.187 
15.0 19.0 0.127 0.048 0.243 0.432 0.014 0.044 0.144 0.272 0.068 0.022 0.103 0.161 0.108 0.081 0.113 0.132 0.135 0.119 0.119 0.145 
16.0 19.0 0.082 0.063 0.250 0.379 0.038 0.111 0.138 0.245 0.070 0.077 0.092 0.137 0.074 0.077 0.115 0.101 0.079 0.094 0.127 0.093 
17.0 19.0 0.082 0.121 0.247 0.307 0.073 0.206 0.130 0.188 0.084 0.136 0.076 0.094 0.083 0.113 0.085 0.052 0.099 0.119 0.081 0.051 
18.0 19.0 0.121 0.211 0.233 0.224 0.115 0.255 0.108 0.114 0.109 0.159 0.046 0.060 0.107 0.125 0.036 0.046 0.119 0.121 0.033 0.076 
19.0 19.0 0.165 0.328 0.211 0.158 0.154 0.251 0.071 0.063 0.130 0.135 0.009 0.064 0.111 0.104 0.052 0.069 0.096 0.099 0.085 0.097 
20.0 19.0 0.203 0.462 0.185 0.139 0.186 0.211 0.023 0.063 0.135 0.098 0.060 0.072 0.083 0.089 0.097 0.084 0.049 0.061 0.104 0.121 
21.0 19.0 0.232 0.601 0.157 0.160 0.203 0.155 0.046 0.069 0.107 0.063 0.109 0.072 0.025 0.075 0.101 0.097 0.079 0.067 0.062 0.095 
22.0 19.0 0.250 0.733 0.126 0.190 0.200 0.120 0.104 0.054 0.043 0.040 0.121 0.060 0.064 0.052 0.054 0.076 0.100 0.097 0.076 0.049 
23.0 19.0 0.257 0.828 0.094 0.206 0.175 0.126 0.145 0.056 0.044 0.012 0.078 0.043 0.100 0.057 0.058 0.019 0.056 0.065 0.092 0.112 
24.0 19.0 0.255 0.832 0.071 0.182 0.123 0.123 0.148 0.067 0.116 0.044 0.017 0.010 0.067 0.039 0.089 0.054 0.060 0.034 0.031 0.078 
25.0 19.0 0.239 0.703 0.074 0.098 0.065 0.072 0.107 0.051 0.136 0.062 0.080 0.054 0.023 0.021 0.055 0.024 0.077 0.050 0.048 0.037 
26.0 19.0 0.194 0.507 0.084 0.137 0.061 0.071 0.040 0.015 0.096 0.025 0.094 0.053 0.066 0.057 0.015 0.034 0.032 0.011 0.047 0.028 
27.0 19.0 0.110 0.310 0.070 0.232 0.077 0.153 0.020 0.077 0.032 0.037 0.058 0.006 0.063 0.036 0.043 0.046 0.017 0.041 0.008 0.024 
28.0 19.0 0.028 0.127 0.035 0.229 0.061 0.150 0.037 0.082 0.012 0.061 0.018 0.029 0.031 0.004 0.034 0.019 0.028 0.032 0.018 0.033 
29.0 19.0 0.135 0.229 0.081 0.182 0.078 0.214 0.061 0.138 0.056 0.100 0.037 0.055 0.019 0.027 0.002 0.005 0.013 0.009 0.015 0.014 
30.0 19.0 0.070 0.084 0.038 0.062 0.034 0.086 0.026 0.062 0.028 0.052 0.024 0.032 0.018 0.021 0.008 0.011 0.002 0.004 0.003 0.001 

1.0 20.0 0.052 0.116 0.044 0.054 0.053 0.038 0.028 0.022 0.006 0.012 0.011 0.003 0.016 0.002 0.011 0.004 0.006 0.005 0.002 0.005 
2.0 20.0 0.054 0.151 0.050 0.076 0.052 0.056 0.017 0.026 0.022 0.011 0.036 0.012 0.033 0.017 0.017 0.014 0.003 0.009 0.006 0.002 
3.0 20.0 0.120 0.383 0.054 0.197 0.062 0.157 0.046 0.068 0.031 0.016 0.009 0.030 0.017 0.050 0.026 0.050 0.025 0.038 0.015 0.020 
4.0 20.0 0.087 0.359 0.043 0.149 0.059 0.102 0.039 0.012 0.019 0.060 0.025 0.094 0.038 0.095 0.037 0.064 0.019 0.025 0.006 0.013 
5.0 20.0 0.031 0.340 0.031 0.048 0.057 0.055 0.028 0.069 0.024 0.144 0.047 0.140 0.049 0.095 0.025 0.022 0.019 0.052 0.051 0.080 
6.0 20.0 0.060 0.371 0.045 0.124 0.066 0.122 0.021 0.125 0.043 0.171 0.058 0.110 0.036 0.031 0.035 0.095 0.078 0.139 0.078 0.098 
7.0 20.0 0.125 0.391 0.070 0.251 0.082 0.146 0.016 0.113 0.057 0.118 0.051 0.029 0.040 0.117 0.088 0.166 0.098 0.129 0.033 0.021 
8.0 20.0 0.183 0.390 0.096 0.326 0.102 0.105 0.011 0.051 0.069 0.023 0.047 0.088 0.081 0.172 0.109 0.142 0.064 0.066 0.081 0.152 
9.0 20.0 0.227 0.401 0.121 0.333 0.117 0.131 0.023 0.069 0.079 0.041 0.060 0.123 0.112 0.150 0.090 0.078 0.090 0.143 0.150 0.209 
10.0 20.0 0.254 0.402 0.148 0.291 0.127 0.272 0.052 0.099 0.081 0.059 0.084 0.105 0.117 0.104 0.082 0.092 0.151 0.196 0.133 0.156 
11.0 20.0 0.262 0.371 0.177 0.268 0.123 0.389 0.084 0.051 0.067 0.100 0.110 0.078 0.109 0.100 0.125 0.140 0.159 0.193 0.100 0.110 
12.0 20.0 0.250 0.300 0.210 0.335 0.106 0.418 0.112 0.054 0.043 0.132 0.126 0.080 0.106 0.116 0.153 0.164 0.124 0.155 0.148 0.169 
13.0 20.0 0.223 0.213 0.243 0.426 0.076 0.350 0.128 0.167 0.038 0.118 0.120 0.112 0.121 0.115 0.135 0.158 0.131 0.118 0.157 0.206 
14.0 20.0 0.183 0.135 0.271 0.479 0.043 0.232 0.132 0.247 0.055 0.066 0.098 0.136 0.127 0.102 0.096 0.121 0.164 0.143 0.090 0.135 
15.0 20.0 0.138 0.094 0.289 0.498 0.019 0.105 0.129 0.283 0.065 0.002 0.086 0.144 0.095 0.073 0.123 0.120 0.118 0.111 0.140 0.111 
16.0 20.0 0.098 0.104 0.297 0.493 0.045 0.056 0.124 0.279 0.071 0.066 0.080 0.131 0.057 0.069 0.142 0.115 0.050 0.065 0.175 0.123 
17.0 20.0 0.078 0.162 0.294 0.465 0.088 0.155 0.111 0.237 0.081 0.115 0.066 0.099 0.071 0.094 0.112 0.072 0.110 0.098 0.116 0.077 
18.0 20.0 0.090 0.249 0.280 0.435 0.132 0.230 0.086 0.174 0.098 0.145 0.041 0.055 0.096 0.108 0.054 0.013 0.140 0.099 0.017 0.026 
19.0 20.0 0.116 0.339 0.259 0.417 0.174 0.276 0.049 0.109 0.115 0.154 0.035 0.039 0.099 0.100 0.047 0.056 0.115 0.063 0.075 0.071 
20.0 20.0 0.140 0.420 0.229 0.404 0.209 0.305 0.013 0.047 0.113 0.143 0.076 0.054 0.077 0.077 0.084 0.086 0.080 0.024 0.115 0.112 
21.0 20.0 0.159 0.503 0.191 0.382 0.227 0.313 0.073 0.043 0.076 0.109 0.111 0.078 0.051 0.031 0.087 0.086 0.073 0.028 0.113 0.104 
22.0 20.0 0.177 0.574 0.146 0.356 0.224 0.309 0.134 0.088 0.008 0.057 0.107 0.084 0.085 0.024 0.064 0.046 0.066 0.048 0.100 0.092 
23.0 20.0 0.196 0.592 0.095 0.295 0.187 0.285 0.169 0.125 0.088 0.009 0.047 0.063 0.093 0.056 0.089 0.031 0.059 0.053 0.059 0.053 
24.0 20.0 0.216 0.565 0.063 0.194 0.120 0.220 0.158 0.133 0.147 0.063 0.054 0.043 0.045 0.057 0.086 0.020 0.087 0.060 0.052 0.067 
25.0 20.0 0.222 0.534 0.083 0.091 0.051 0.103 0.101 0.096 0.143 0.081 0.103 0.039 0.046 0.056 0.031 0.039 0.066 0.009 0.063 0.047 
26.0 20.0 0.190 0.457 0.103 0.088 0.059 0.025 0.029 0.052 0.086 0.073 0.094 0.036 0.073 0.036 0.032 0.055 0.014 0.043 0.035 0.018 
27.0 20.0 0.121 0.323 0.095 0.072 0.074 0.047 0.017 0.031 0.028 0.060 0.049 0.043 0.054 0.014 0.044 0.025 0.024 0.043 0.005 0.042 
28.0 20.0 0.072 0.299 0.078 0.118 0.061 0.086 0.025 0.009 0.012 0.029 0.016 0.032 0.023 0.023 0.028 0.005 0.025 0.015 0.017 0.028 
29.0 20.0 0.119 0.280 0.073 0.158 0.046 0.112 0.029 0.033 0.056 0.024 0.056 0.038 0.044 0.040 0.019 0.029 0.001 0.015 0.010 0.004 
30.0 20.0 0.125 0.235 0.078 0.132 0.062 0.102 0.021 0.045 0.013 0.017 0.023 0.004 0.024 0.011 0.016 0.012 0.009 0.010 0.001 0.009 

1.0 21.0 0.159 0.229 0.113 0.145 0.106 0.136 0.052 0.076 0.016 0.046 0.009 0.018 0.017 0.004 0.014 0.004 0.009 0.005 0.004 0.009 
2.0 21.0 0.206 0.362 0.142 0.238 0.116 0.217 0.038 0.108 0.018 0.050 0.042 0.004 0.042 0.018 0.026 0.023 0.012 0.019 0.002 0.012 
3.0 21.0 0.099 0.448 0.092 0.269 0.079 0.249 0.070 0.132 0.066 0.087 0.035 0.040 0.007 0.020 0.018 0.029 0.033 0.037 0.033 0.034 
4.0 21.0 0.082 0.399 0.072 0.226 0.079 0.218 0.072 0.101 0.055 0.060 0.013 0.052 0.023 0.069 0.047 0.072 0.048 0.058 0.026 0.034 
5.0 21.0 0.039 0.206 0.048 0.111 0.070 0.108 0.062 0.047 0.034 0.101 0.025 0.118 0.053 0.118 0.058 0.083 0.026 0.047 0.022 0.038 
6.0 21.0 0.037 0.132 0.033 0.093 0.065 0.064 0.048 0.096 0.020 0.160 0.051 0.140 0.058 0.093 0.023 0.040 0.042 0.087 0.087 0.109 
7.0 21.0 0.093 0.310 0.041 0.223 0.073 0.118 0.034 0.116 0.031 0.144 0.059 0.090 0.035 0.065 0.040 0.115 0.098 0.154 0.083 0.103 
8.0 21.0 0.145 0.456 0.067 0.329 0.092 0.115 0.019 0.075 0.049 0.073 0.051 0.070 0.028 0.124 0.085 0.143 0.083 0.107 0.010 0.071 
9.0 21.0 0.188 0.552 0.101 0.383 0.112 0.136 0.003 0.048 0.065 0.038 0.036 0.093 0.059 0.129 0.085 0.106 0.029 0.070 0.098 0.155 
10.0 21.0 0.219 0.585 0.137 0.387 0.124 0.241 0.029 0.072 0.068 0.058 0.040 0.080 0.079 0.105 0.059 0.080 0.082 0.120 0.112 0.146 
11.0 21.0 0.234 0.563 0.175 0.381 0.125 0.348 0.057 0.052 0.054 0.074 0.066 0.048 0.079 0.095 0.068 0.077 0.106 0.132 0.066 0.074 
12.0 21.0 0.231 0.497 0.213 0.417 0.111 0.393 0.082 0.030 0.026 0.097 0.087 0.053 0.071 0.079 0.095 0.089 0.081 0.101 0.085 0.068 
13.0 21.0 0.212 0.390 0.246 0.486 0.084 0.360 0.099 0.124 0.015 0.102 0.087 0.078 0.082 0.061 0.088 0.093 0.093 0.066 0.095 0.110 
14.0 21.0 0.179 0.275 0.273 0.547 0.048 0.260 0.106 0.208 0.041 0.071 0.067 0.098 0.096 0.048 0.064 0.075 0.133 0.086 0.056 0.066 
15.0 21.0 0.140 0.181 0.291 0.587 0.018 0.125 0.105 0.256 0.058 0.017 0.054 0.099 0.077 0.042 0.102 0.068 0.098 0.068 0.138 0.077 
16.0 21.0 0.101 0.123 0.299 0.599 0.049 0.021 0.097 0.261 0.066 0.047 0.054 0.085 0.041 0.042 0.131 0.066 0.026 0.019 0.183 0.115 
17.0 21.0 0.071 0.151 0.294 0.584 0.096 0.156 0.080 0.228 0.074 0.101 0.054 0.065 0.045 0.052 0.115 0.054 0.103 0.059 0.128 0.087 
18.0 21.0 0.060 0.208 0.277 0.553 0.140 0.258 0.052 0.164 0.082 0.137 0.054 0.036 0.068 0.067 0.073 0.032 0.146 0.085 0.025 0.031 
19.0 21.0 0.072 0.259 0.252 0.518 0.178 0.335 0.015 0.087 0.086 0.153 0.065 0.017 0.074 0.069 0.042 0.019 0.139 0.084 0.067 0.040 
20.0 21.0 0.090 0.300 0.217 0.467 0.206 0.385 0.043 0.012 0.073 0.139 0.090 0.054 0.068 0.055 0.048 0.038 0.110 0.075 0.118 0.099 
21.0 21.0 0.112 0.333 0.173 0.390 0.218 0.395 0.101 0.076 0.032 0.103 0.105 0.086 0.081 0.052 0.060 0.066 0.075 0.050 0.137 0.161 
22.0 21.0 0.139 0.363 0.119 0.290 0.204 0.363 0.150 0.138 0.048 0.041 0.077 0.084 0.103 0.051 0.089 0.087 0.039 0.042 0.110 0.134 
23.0 21.0 0.175 0.410 0.060 0.176 0.157 0.282 0.169 0.167 0.124 0.048 0.021 0.059 0.075 0.037 0.111 0.071 0.079 0.101 0.026 0.003 
24.0 21.0 0.208 0.480 0.041 0.107 0.083 0.147 0.141 0.147 0.157 0.087 0.085 0.054 0.019 0.070 0.074 0.007 0.096 0.075 0.062 0.098 
25.0 21.0 0.215 0.484 0.085 0.170 0.013 0.010 0.078 0.099 0.128 0.090 0.112 0.029 0.063 0.075 0.010 0.070 0.050 0.025 0.065 0.064 
26.0 21.0 0.179 0.308 0.114 0.192 0.050 0.073 0.023 0.064 0.066 0.095 0.080 0.046 0.069 0.017 0.041 0.053 0.008 0.065 0.018 0.037 
27.0 21.0 0.123 0.207 0.125 0.247 0.063 0.139 0.018 0.014 0.027 0.066 0.035 0.060 0.038 0.028 0.037 0.007 0.026 0.034 0.012 0.046 
28.0 21.0 0.108 0.372 0.136 0.325 0.067 0.219 0.010 0.069 0.016 0.031 0.015 0.033 0.015 0.027 0.019 0.015 0.018 0.001 0.013 0.015 
29.0 21.0 0.289 0.508 0.172 0.334 0.114 0.290 0.023 0.132 0.044 0.047 0.061 0.008 0.057 0.032 0.033 0.037 0.013 0.027 0.001 0.021 
30.0 21.0 0.242 0.338 0.150 0.218 0.120 0.198 0.050 0.102 0.008 0.057 0.017 0.020 0.024 0.001 0.018 0.008 0.012 0.010 0.005 0.012 

1.0 22.0 0.232 0.232 0.155 0.156 0.134 0.153 0.064 0.085 0.022 0.051 0.004 0.022 0.013 0.007 0.011 0.003 0.009 0.003 0.004 0.007 
2.0 22.0 0.320 0.416 0.205 0.281 0.159 0.266 0.055 0.135 0.009 0.067 0.037 0.017 0.040 0.009 0.028 0.017 0.017 0.018 0.006 0.015 
3.0 22.0 0.102 0.358 0.135 0.303 0.081 0.234 0.082 0.129 0.089 0.110 0.060 0.072 0.031 0.043 0.008 0.010 0.032 0.016 0.041 0.034 
4.0 22.0 0.081 0.392 0.100 0.269 0.089 0.231 0.097 0.135 0.086 0.107 0.037 0.047 0.011 0.013 0.046 0.048 0.065 0.068 0.053 0.064 
5.0 22.0 0.066 0.272 0.059 0.143 0.090 0.133 0.090 0.087 0.057 0.063 0.007 0.046 0.048 0.086 0.077 0.095 0.066 0.076 0.021 0.031 
6.0 22.0 0.069 0.183 0.032 0.035 0.078 0.037 0.065 0.079 0.015 0.092 0.044 0.107 0.071 0.114 0.066 0.071 0.028 0.028 0.076 0.094 
7.0 22.0 0.095 0.361 0.017 0.186 0.059 0.147 0.038 0.111 0.016 0.112 0.058 0.101 0.060 0.063 0.024 0.023 0.072 0.104 0.107 0.115 
8.0 22.0 0.129 0.555 0.017 0.298 0.048 0.170 0.017 0.083 0.034 0.072 0.052 0.054 0.033 0.019 0.045 0.083 0.091 0.099 0.065 0.048 
9.0 22.0 0.165 0.691 0.044 0.355 0.056 0.120 0.012 0.028 0.043 0.027 0.033 0.031 0.015 0.054 0.066 0.084 0.057 0.045 0.044 0.063 
10.0 22.0 0.196 0.746 0.079 0.352 0.073 0.106 0.018 0.054 0.040 0.025 0.006 0.017 0.032 0.064 0.048 0.048 0.026 0.046 0.061 0.076 
11.0 22.0 0.213 0.727 0.117 0.323 0.082 0.192 0.024 0.074 0.026 0.012 0.025 0.022 0.030 0.047 0.010 0.030 0.042 0.064 0.024 0.051 
12.0 22.0 0.214 0.654 0.151 0.313 0.079 0.256 0.034 0.053 0.010 0.047 0.040 0.028 0.016 0.030 0.027 0.049 0.024 0.025 0.032 0.082 
13.0 22.0 0.198 0.530 0.182 0.347 0.062 0.262 0.046 0.043 0.016 0.076 0.039 0.021 0.023 0.039 0.032 0.039 0.030 0.029 0.038 0.058 
14.0 22.0 0.168 0.375 0.205 0.404 0.034 0.199 0.052 0.096 0.033 0.065 0.019 0.029 0.044 0.033 0.026 0.014 0.069 0.041 0.041 0.021 
15.0 22.0 0.127 0.210 0.220 0.448 0.015 0.092 0.055 0.139 0.041 0.023 0.021 0.043 0.036 0.016 0.067 0.019 0.048 0.027 0.117 0.065 
16.0 22.0 0.084 0.080 0.226 0.459 0.047 0.048 0.050 0.143 0.043 0.026 0.040 0.042 0.009 0.011 0.092 0.028 0.024 0.031 0.143 0.071 
17.0 22.0 0.043 0.120 0.219 0.440 0.083 0.151 0.036 0.113 0.044 0.070 0.049 0.024 0.019 0.029 0.081 0.014 0.091 0.059 0.088 0.039 
18.0 22.0 0.027 0.214 0.200 0.395 0.115 0.236 0.018 0.060 0.043 0.094 0.055 0.018 0.033 0.031 0.053 0.035 0.117 0.044 0.016 0.062 
19.0 22.0 0.055 0.313 0.172 0.328 0.138 0.287 0.032 0.005 0.037 0.095 0.064 0.042 0.040 0.021 0.027 0.047 0.109 0.052 0.069 0.047 
20.0 22.0 0.088 0.408 0.138 0.240 0.149 0.298 0.066 0.063 0.018 0.070 0.073 0.061 0.052 0.028 0.002 0.033 0.086 0.078 0.100 0.070 
21.0 22.0 0.120 0.490 0.097 0.136 0.148 0.265 0.103 0.110 0.021 0.032 0.070 0.063 0.075 0.058 0.032 0.017 0.056 0.077 0.108 0.142 
22.0 22.0 0.154 0.585 0.051 0.073 0.126 0.181 0.127 0.131 0.076 0.038 0.031 0.043 0.083 0.057 0.078 0.069 0.007 0.017 0.079 0.113 
23.0 22.0 0.186 0.678 0.012 0.172 0.085 0.071 0.123 0.114 0.120 0.069 0.037 0.032 0.043 0.016 0.089 0.062 0.068 0.079 0.006 0.009 
24.0 22.0 0.201 0.699 0.042 0.253 0.044 0.088 0.090 0.076 0.121 0.062 0.085 0.039 0.021 0.036 0.044 0.018 0.068 0.070 0.051 0.081 
25.0 22.0 0.184 0.539 0.073 0.229 0.041 0.138 0.052 0.084 0.078 0.056 0.082 0.007 0.053 0.048 0.015 0.047 0.020 0.031 0.034 0.034 
26.0 22.0 0.131 0.194 0.100 0.166 0.037 0.068 0.041 0.064 0.039 0.069 0.043 0.032 0.038 0.020 0.030 0.037 0.015 0.047 0.007 0.043 
27.0 22.0 0.105 0.179 0.139 0.296 0.031 0.145 0.027 0.037 0.032 0.052 0.018 0.041 0.014 0.023 0.017 0.016 0.013 0.019 0.012 0.028 
28.0 22.0 0.137 0.327 0.173 0.373 0.066 0.232 0.013 0.085 0.027 0.053 0.019 0.039 0.009 0.022 0.008 0.013 0.006 0.002 0.004 0.008 
29.0 22.0 0.404 0.516 0.238 0.347 0.167 0.319 0.049 0.160 0.020 0.078 0.048 0.020 0.052 0.010 0.036 0.020 0.022 0.020 0.008 0.023 
30.0 22.0 0.311 0.292 0.190 0.198 0.151 0.188 0.068 0.103 0.022 0.061 0.006 0.027 0.016 0.009 0.015 0.001 0.012 0.002 0.007 0.009 

1.0 23.0 0.257 0.151 0.165 0.104 0.135 0.106 0.063 0.058 0.024 0.034 0.001 0.014 0.007 0.005 0.006 0.001 0.006 0.001 0.004 0.003 
2.0 23.0 0.360 0.294 0.223 0.203 0.168 0.194 0.062 0.098 0.004 0.050 0.023 0.016 0.029 0.003 0.021 0.003 0.015 0.006 0.009 0.006 
3.0 23.0 0.131 0.149 0.166 0.251 0.074 0.139 0.083 0.074 0.099 0.085 0.076 0.071 0.049 0.059 0.013 0.034 0.021 0.013 0.037 0.013 
4.0 23.0 0.084 0.287 0.122 0.238 0.094 0.174 0.115 0.124 0.110 0.119 0.061 0.078 0.021 0.044 0.036 0.016 0.066 0.035 0.066 0.050 
5.0 23.0 0.079 0.365 0.074 0.180 0.118 0.163 0.119 0.116 0.081 0.089 0.020 0.033 0.044 0.031 0.084 0.064 0.091 0.080 0.053 0.072 
6.0 23.0 0.095 0.345 0.051 0.120 0.120 0.116 0.092 0.073 0.028 0.023 0.045 0.044 0.082 0.088 0.096 0.098 0.058 0.081 0.044 0.045 
7.0 23.0 0.104 0.352 0.050 0.179 0.099 0.177 0.051 0.088 0.020 0.058 0.067 0.079 0.087 0.099 0.065 0.078 0.046 0.044 0.108 0.068 
8.0 23.0 0.119 0.473 0.043 0.281 0.068 0.245 0.015 0.093 0.042 0.057 0.065 0.068 0.072 0.075 0.031 0.042 0.096 0.063 0.116 0.111 
9.0 23.0 0.145 0.626 0.026 0.346 0.034 0.233 0.010 0.048 0.045 0.023 0.052 0.043 0.046 0.047 0.058 0.040 0.109 0.107 0.065 0.097 
10.0 23.0 0.174 0.723 0.008 0.340 0.007 0.148 0.022 0.018 0.034 0.009 0.039 0.042 0.019 0.036 0.080 0.072 0.082 0.127 0.029 0.029 
11.0 23.0 0.193 0.735 0.028 0.279 0.019 0.049 0.022 0.067 0.018 0.022 0.030 0.053 0.018 0.012 0.076 0.108 0.032 0.093 0.067 0.077 
12.0 23.0 0.197 0.677 0.054 0.191 0.027 0.055 0.013 0.082 0.010 0.031 0.025 0.045 0.033 0.051 0.053 0.111 0.021 0.014 0.081 0.135 
13.0 23.0 0.182 0.559 0.078 0.116 0.025 0.102 0.004 0.068 0.019 0.049 0.016 0.023 0.042 0.086 0.020 0.072 0.060 0.085 0.055 0.116 
14.0 23.0 0.151 0.389 0.097 0.120 0.016 0.093 0.013 0.043 0.029 0.048 0.008 0.028 0.038 0.087 0.020 0.025 0.069 0.124 0.028 0.037 
15.0 23.0 0.108 0.189 0.109 0.156 0.021 0.047 0.024 0.034 0.031 0.018 0.029 0.052 0.022 0.044 0.056 0.071 0.039 0.075 0.092 0.089 
16.0 23.0 0.059 0.025 0.110 0.158 0.040 0.050 0.030 0.026 0.028 0.020 0.044 0.051 0.010 0.018 0.070 0.072 0.021 0.036 0.109 0.085 
17.0 23.0 0.009 0.173 0.104 0.135 0.060 0.101 0.036 0.026 0.028 0.050 0.051 0.027 0.033 0.060 0.060 0.033 0.075 0.080 0.065 0.014 
18.0 23.0 0.039 0.328 0.087 0.084 0.074 0.138 0.046 0.049 0.025 0.060 0.055 0.018 0.043 0.072 0.044 0.033 0.096 0.069 0.033 0.063 
19.0 23.0 0.084 0.479 0.066 0.004 0.079 0.139 0.062 0.083 0.016 0.039 0.060 0.050 0.041 0.038 0.044 0.070 0.082 0.018 0.073 0.054 
20.0 23.0 0.122 0.602 0.045 0.111 0.075 0.099 0.080 0.105 0.021 0.007 0.062 0.062 0.047 0.013 0.041 0.063 0.070 0.061 0.079 0.031 
21.0 23.0 0.154 0.695 0.042 0.217 0.068 0.043 0.093 0.105 0.051 0.034 0.050 0.056 0.067 0.055 0.043 0.024 0.064 0.082 0.081 0.091 
22.0 23.0 0.179 0.765 0.055 0.320 0.063 0.096 0.094 0.077 0.087 0.067 0.020 0.021 0.071 0.065 0.066 0.033 0.044 0.033 0.071 0.089 
23.0 23.0 0.193 0.775 0.067 0.372 0.072 0.202 0.075 0.036 0.102 0.066 0.050 0.021 0.038 0.027 0.066 0.037 0.052 0.025 0.028 0.016 
24.0 23.0 0.183 0.673 0.066 0.327 0.088 0.249 0.053 0.069 0.078 0.030 0.071 0.026 0.031 0.004 0.036 0.019 0.044 0.036 0.035 0.035 
25.0 23.0 0.144 0.446 0.061 0.171 0.083 0.190 0.059 0.090 0.034 0.022 0.050 0.010 0.034 0.017 0.023 0.011 0.024 0.009 0.020 0.026 
26.0 23.0 0.096 0.224 0.093 0.123 0.045 0.038 0.061 0.055 0.033 0.036 0.015 0.008 0.020 0.014 0.016 0.019 0.015 0.021 0.016 0.027 
27.0 23.0 0.112 0.197 0.151 0.268 0.015 0.109 0.042 0.042 0.039 0.044 0.012 0.026 0.009 0.008 0.011 0.007 0.006 0.011 0.006 0.020 
28.0 23.0 0.163 0.176 0.193 0.295 0.066 0.158 0.028 0.057 0.038 0.047 0.023 0.038 0.008 0.030 0.004 0.017 0.006 0.005 0.005 0.001 
29.0 23.0 0.442 0.347 0.257 0.237 0.183 0.221 0.064 0.116 0.000 0.063 0.029 0.025 0.037 0.008 0.030 0.002 0.021 0.005 0.013 0.009 
30.0 23.0 0.327 0.170 0.196 0.118 0.153 0.117 0.070 0.064 0.027 0.038 0.002 0.018 0.008 0.009 0.009 0.004 0.008 0.006 0.007 0.004 

1.0 24.0 0.245 0.060 0.152 0.044 0.117 0.045 0.051 0.021 0.019 0.012 0.002 0.005 0.003 0.001 0.003 0.001 0.004 0.003 0.002 0.005 
2.0 24.0 0.346 0.123 0.208 0.088 0.149 0.083 0.055 0.039 0.009 0.019 0.011 0.007 0.015 0.003 0.012 0.002 0.010 0.003 0.006 0.004 
3.0 24.0 0.167 0.082 0.180 0.177 0.062 0.074 0.067 0.009 0.088 0.032 0.072 0.040 0.054 0.043 0.024 0.035 0.005 0.026 0.022 0.014 
4.0 24.0 0.104 0.095 0.136 0.166 0.082 0.085 0.109 0.068 0.111 0.081 0.071 0.072 0.034 0.064 0.017 0.038 0.048 0.017 0.057 0.009 
5.0 24.0 0.083 0.300 0.086 0.177 0.123 0.151 0.127 0.105 0.095 0.099 0.035 0.071 0.027 0.043 0.066 0.004 0.085 0.037 0.067 0.058 
6.0 24.0 0.105 0.416 0.063 0.188 0.143 0.164 0.110 0.082 0.044 0.058 0.031 0.028 0.071 0.021 0.098 0.069 0.080 0.089 0.026 0.069 
7.0 24.0 0.114 0.398 0.072 0.191 0.137 0.169 0.071 0.053 0.012 0.006 0.062 0.028 0.091 0.079 0.088 0.106 0.032 0.077 0.074 0.007 
8.0 24.0 0.113 0.344 0.082 0.241 0.119 0.245 0.032 0.085 0.041 0.033 0.067 0.054 0.090 0.103 0.042 0.083 0.069 0.014 0.123 0.094 
9.0 24.0 0.122 0.398 0.085 0.321 0.094 0.296 0.010 0.077 0.046 0.024 0.062 0.060 0.071 0.092 0.033 0.022 0.123 0.096 0.102 0.134 
10.0 24.0 0.142 0.500 0.079 0.357 0.072 0.273 0.020 0.031 0.036 0.006 0.055 0.062 0.032 0.059 0.088 0.056 0.119 0.142 0.012 0.081 
11.0 24.0 0.160 0.554 0.069 0.342 0.053 0.207 0.027 0.032 0.019 0.023 0.044 0.061 0.016 0.017 0.110 0.111 0.056 0.115 0.083 0.052 
12.0 24.0 0.164 0.532 0.055 0.290 0.040 0.126 0.030 0.074 0.004 0.025 0.027 0.055 0.055 0.047 0.091 0.125 0.038 0.038 0.125 0.130 
13.0 24.0 0.150 0.444 0.039 0.218 0.030 0.061 0.033 0.094 0.007 0.027 0.006 0.036 0.076 0.091 0.040 0.089 0.106 0.086 0.088 0.134 
14.0 24.0 0.120 0.300 0.026 0.155 0.027 0.038 0.039 0.095 0.011 0.024 0.017 0.027 0.062 0.093 0.038 0.030 0.108 0.131 0.034 0.042 
15.0 24.0 0.077 0.123 0.018 0.127 0.025 0.033 0.048 0.093 0.010 0.018 0.032 0.041 0.031 0.057 0.075 0.071 0.056 0.091 0.100 0.080 
16.0 24.0 0.029 0.059 0.020 0.129 0.025 0.032 0.056 0.093 0.008 0.023 0.037 0.040 0.019 0.022 0.078 0.085 0.032 0.028 0.107 0.107 
17.0 24.0 0.030 0.235 0.031 0.157 0.023 0.025 0.062 0.096 0.015 0.031 0.031 0.026 0.046 0.047 0.047 0.053 0.083 0.071 0.046 0.059 
18.0 24.0 0.076 0.392 0.048 0.207 0.015 0.012 0.066 0.097 0.020 0.034 0.026 0.003 0.057 0.063 0.012 0.007 0.089 0.081 0.035 0.017 
19.0 24.0 0.117 0.526 0.069 0.280 0.011 0.051 0.067 0.091 0.026 0.032 0.031 0.026 0.046 0.047 0.050 0.057 0.050 0.032 0.083 0.053 
20.0 24.0 0.149 0.615 0.091 0.355 0.032 0.123 0.065 0.070 0.038 0.035 0.037 0.034 0.022 0.011 0.062 0.065 0.033 0.032 0.062 0.023 
21.0 24.0 0.169 0.659 0.108 0.409 0.063 0.206 0.056 0.031 0.054 0.042 0.032 0.031 0.032 0.022 0.044 0.039 0.060 0.060 0.029 0.030 
22.0 24.0 0.174 0.645 0.116 0.421 0.097 0.271 0.041 0.019 0.065 0.037 0.021 0.023 0.047 0.044 0.027 0.004 0.052 0.049 0.050 0.053 
23.0 24.0 0.162 0.555 0.104 0.362 0.123 0.299 0.034 0.066 0.056 0.021 0.034 0.005 0.037 0.035 0.037 0.020 0.016 0.019 0.037 0.043 
24.0 24.0 0.127 0.400 0.068 0.206 0.129 0.243 0.058 0.088 0.024 0.004 0.035 0.002 0.015 0.023 0.032 0.027 0.023 0.006 0.001 0.036 
25.0 24.0 0.077 0.279 0.035 0.011 0.102 0.114 0.074 0.060 0.016 0.009 0.021 0.005 0.015 0.011 0.011 0.025 0.026 0.023 0.024 0.013 
26.0 24.0 0.072 0.216 0.091 0.151 0.051 0.041 0.070 0.040 0.038 0.030 0.007 0.022 0.024 0.010 0.013 0.008 0.003 0.018 0.015 0.008 
27.0 24.0 0.132 0.114 0.156 0.196 0.029 0.077 0.052 0.040 0.046 0.043 0.014 0.036 0.010 0.027 0.017 0.014 0.014 0.004 0.006 0.004 
28.0 24.0 0.185 0.025 0.193 0.172 0.064 0.078 0.036 0.019 0.044 0.024 0.029 0.028 0.013 0.029 0.002 0.023 0.008 0.018 0.008 0.011 
29.0 24.0 0.413 0.122 0.236 0.088 0.165 0.084 0.062 0.045 0.013 0.028 0.011 0.015 0.018 0.011 0.017 0.009 0.014 0.006 0.012 0.004 
30.0 24.0 0.301 0.048 0.176 0.036 0.131 0.035 0.058 0.019 0.024 0.010 0.006 0.005 0.002 0.005 0.003 0.002 0.004 0.004 0.004 0.001 

1.0 25.0 0.213 0.029 0.127 0.017 0.090 0.012 0.035 0.007 0.011 0.007 0.001 0.005 0.002 0.002 0.001 0.002 0.001 0.001 0.001 0.006 
2.0 25.0 0.296 0.038 0.170 0.024 0.114 0.019 0.038 0.010 0.007 0.008 0.004 0.003 0.005 0.001 0.004 0.003 0.004 0.005 0.002 0.009 
3.0 25.0 0.188 0.178 0.173 0.119 0.051 0.076 0.043 0.030 0.060 0.014 0.053 0.009 0.044 0.015 0.026 0.015 0.009 0.018 0.004 0.018 
4.0 25.0 0.131 0.079 0.139 0.100 0.060 0.035 0.084 0.016 0.089 0.029 0.064 0.036 0.041 0.040 0.011 0.036 0.017 0.030 0.032 0.021 
5.0 25.0 0.093 0.136 0.095 0.122 0.106 0.097 0.113 0.065 0.093 0.067 0.047 0.060 0.014 0.056 0.033 0.039 0.057 0.025 0.058 0.027 
6.0 25.0 0.113 0.363 0.072 0.195 0.141 0.161 0.111 0.082 0.058 0.072 0.013 0.055 0.043 0.036 0.075 0.022 0.079 0.045 0.043 0.059 
7.0 25.0 0.130 0.472 0.080 0.220 0.150 0.147 0.083 0.042 0.008 0.032 0.044 0.019 0.076 0.025 0.087 0.061 0.048 0.083 0.025 0.061 
8.0 25.0 0.126 0.436 0.099 0.199 0.145 0.153 0.049 0.047 0.032 0.013 0.062 0.019 0.086 0.065 0.057 0.085 0.028 0.062 0.097 0.019 
9.0 25.0 0.115 0.340 0.115 0.217 0.134 0.224 0.025 0.078 0.047 0.022 0.063 0.039 0.074 0.079 0.006 0.061 0.100 0.026 0.108 0.093 
10.0 25.0 0.113 0.284 0.125 0.272 0.121 0.273 0.021 0.066 0.044 0.004 0.056 0.044 0.038 0.065 0.071 0.021 0.118 0.082 0.040 0.099 
11.0 25.0 0.120 0.304 0.129 0.312 0.105 0.264 0.028 0.031 0.032 0.016 0.045 0.042 0.011 0.035 0.107 0.054 0.071 0.095 0.067 0.031 
12.0 25.0 0.121 0.308 0.128 0.315 0.087 0.215 0.038 0.037 0.019 0.023 0.028 0.040 0.055 0.017 0.097 0.081 0.032 0.054 0.124 0.055 
13.0 25.0 0.109 0.263 0.123 0.294 0.068 0.154 0.049 0.069 0.010 0.020 0.006 0.032 0.081 0.048 0.047 0.070 0.105 0.028 0.094 0.088 
14.0 25.0 0.083 0.174 0.119 0.274 0.050 0.098 0.060 0.096 0.003 0.009 0.012 0.021 0.071 0.058 0.032 0.028 0.116 0.075 0.026 0.039 
15.0 25.0 0.047 0.063 0.117 0.261 0.031 0.044 0.070 0.108 0.002 0.015 0.023 0.018 0.040 0.047 0.074 0.029 0.067 0.065 0.092 0.035 
16.0 25.0 0.015 0.069 0.119 0.262 0.012 0.014 0.076 0.109 0.009 0.032 0.024 0.020 0.016 0.023 0.081 0.051 0.023 0.018 0.108 0.073 
17.0 25.0 0.050 0.205 0.126 0.284 0.009 0.057 0.077 0.099 0.018 0.045 0.016 0.020 0.038 0.015 0.051 0.042 0.074 0.033 0.056 0.058 
18.0 25.0 0.091 0.319 0.137 0.320 0.034 0.113 0.073 0.078 0.027 0.052 0.003 0.021 0.050 0.028 0.006 0.013 0.082 0.053 0.025 0.031 
19.0 25.0 0.124 0.398 0.148 0.357 0.061 0.174 0.062 0.048 0.037 0.052 0.012 0.022 0.042 0.032 0.039 0.019 0.046 0.035 0.069 0.035 
20.0 25.0 0.146 0.437 0.156 0.381 0.090 0.233 0.045 0.031 0.044 0.040 0.020 0.023 0.016 0.020 0.054 0.033 0.011 0.016 0.058 0.028 
21.0 25.0 0.153 0.428 0.157 0.371 0.119 0.277 0.021 0.053 0.049 0.022 0.020 0.015 0.014 0.007 0.035 0.026 0.046 0.035 0.007 0.042 
22.0 25.0 0.141 0.371 0.143 0.302 0.144 0.278 0.014 0.084 0.043 0.008 0.017 0.012 0.028 0.005 0.003 0.025 0.038 0.032 0.028 0.042 
23.0 25.0 0.109 0.309 0.108 0.184 0.152 0.220 0.046 0.088 0.024 0.028 0.020 0.012 0.024 0.018 0.022 0.015 0.012 0.034 0.029 0.042 
24.0 25.0 0.057 0.295 0.050 0.077 0.135 0.119 0.070 0.057 0.012 0.023 0.019 0.015 0.004 0.024 0.022 0.020 0.022 0.024 0.019 0.049 
25.0 25.0 0.029 0.285 0.029 0.145 0.095 0.074 0.074 0.034 0.028 0.014 0.019 0.011 0.022 0.022 0.005 0.026 0.016 0.022 0.020 0.021 
26.0 25.0 0.090 0.174 0.098 0.162 0.048 0.089 0.063 0.050 0.036 0.039 0.010 0.028 0.024 0.018 0.018 0.015 0.007 0.023 0.007 0.018 
27.0 25.0 0.148 0.013 0.150 0.112 0.036 0.051 0.047 0.032 0.041 0.033 0.016 0.033 0.005 0.027 0.013 0.022 0.014 0.018 0.007 0.012 
28.0 25.0 0.189 0.113 0.174 0.082 0.056 0.049 0.031 0.015 0.036 0.011 0.024 0.015 0.014 0.017 0.004 0.019 0.002 0.017 0.003 0.018 
29.0 25.0 0.350 0.060 0.193 0.031 0.127 0.026 0.047 0.011 0.014 0.005 0.001 0.002 0.005 0.005 0.006 0.008 0.008 0.006 0.007 0.005 
30.0 25.0 0.257 0.052 0.144 0.027 0.100 0.022 0.041 0.010 0.017 0.008 0.005 0.004 0.002 0.002 0.000 0.001 0.002 0.000 0.001 0.003 

1.0 26.0 0.176 0.041 0.098 0.026 0.062 0.018 0.019 0.010 0.004 0.009 0.001 0.005 0.001 0.002 0.001 0.001 0.001 0.001 0.001 0.008 
2.0 26.0 0.235 0.069 0.127 0.040 0.074 0.035 0.020 0.020 0.002 0.013 0.002 0.006 0.002 0.002 0.001 0.002 0.001 0.005 0.002 0.003 
3.0 26.0 0.181 0.168 0.146 0.074 0.041 0.059 0.018 0.032 0.028 0.029 0.027 0.022 0.026 0.015 0.020 0.006 0.015 0.006 0.008 0.011 
4.0 26.0 0.143 0.151 0.126 0.067 0.036 0.047 0.047 0.028 0.053 0.027 0.044 0.015 0.037 0.008 0.023 0.018 0.009 0.030 0.005 0.032 
5.0 26.0 0.104 0.032 0.094 0.049 0.071 0.035 0.077 0.025 0.069 0.022 0.048 0.022 0.029 0.036 0.003 0.043 0.019 0.041 0.035 0.021 
6.0 26.0 0.113 0.206 0.071 0.135 0.110 0.109 0.090 0.054 0.062 0.043 0.028 0.045 0.003 0.052 0.036 0.039 0.056 0.010 0.054 0.024 
7.0 26.0 0.143 0.398 0.076 0.204 0.131 0.131 0.079 0.047 0.031 0.039 0.010 0.041 0.043 0.034 0.068 0.004 0.062 0.045 0.024 0.061 
8.0 26.0 0.152 0.481 0.094 0.201 0.137 0.082 0.054 0.003 0.007 0.015 0.038 0.021 0.070 0.003 0.066 0.046 0.018 0.068 0.049 0.043 
9.0 26.0 0.140 0.443 0.114 0.146 0.135 0.078 0.029 0.042 0.030 0.002 0.054 0.008 0.072 0.034 0.026 0.059 0.054 0.044 0.091 0.035 
10.0 26.0 0.118 0.342 0.133 0.123 0.130 0.153 0.016 0.058 0.039 0.002 0.057 0.011 0.047 0.048 0.036 0.044 0.096 0.024 0.062 0.065 
11.0 26.0 0.099 0.241 0.147 0.164 0.119 0.192 0.022 0.043 0.038 0.012 0.050 0.018 0.009 0.045 0.082 0.010 0.078 0.046 0.030 0.054 
12.0 26.0 0.084 0.173 0.157 0.205 0.102 0.188 0.035 0.013 0.033 0.021 0.034 0.024 0.041 0.029 0.089 0.024 0.022 0.051 0.090 0.026 
13.0 26.0 0.068 0.125 0.162 0.228 0.079 0.154 0.048 0.029 0.029 0.020 0.012 0.027 0.072 0.009 0.055 0.039 0.071 0.031 0.088 0.028 
14.0 26.0 0.045 0.078 0.165 0.241 0.054 0.100 0.059 0.058 0.023 0.010 0.011 0.023 0.072 0.013 0.018 0.032 0.099 0.018 0.023 0.031 
15.0 26.0 0.016 0.024 0.167 0.245 0.025 0.034 0.067 0.071 0.021 0.017 0.026 0.015 0.049 0.022 0.058 0.014 0.069 0.024 0.069 0.026 
16.0 26.0 0.021 0.053 0.170 0.249 0.007 0.033 0.069 0.068 0.023 0.036 0.032 0.007 0.017 0.021 0.074 0.006 0.014 0.019 0.094 0.025 
17.0 26.0 0.054 0.122 0.175 0.256 0.037 0.095 0.065 0.048 0.026 0.047 0.033 0.015 0.025 0.012 0.057 0.012 0.055 0.016 0.058 0.022 
18.0 26.0 0.084 0.177 0.179 0.263 0.068 0.151 0.055 0.019 0.028 0.047 0.028 0.023 0.045 0.002 0.020 0.012 0.073 0.012 0.009 0.033 
19.0 26.0 0.106 0.210 0.180 0.257 0.097 0.196 0.041 0.025 0.030 0.037 0.021 0.029 0.047 0.008 0.022 0.014 0.048 0.011 0.054 0.030 
20.0 26.0 0.116 0.230 0.175 0.228 0.122 0.213 0.025 0.061 0.031 0.016 0.015 0.025 0.033 0.015 0.039 0.008 0.006 0.026 0.053 0.010 
21.0 26.0 0.112 0.251 0.159 0.170 0.140 0.194 0.022 0.082 0.028 0.010 0.007 0.017 0.017 0.012 0.034 0.002 0.030 0.022 0.016 0.036 
22.0 26.0 0.093 0.289 0.129 0.096 0.147 0.137 0.038 0.080 0.025 0.030 0.003 0.005 0.012 0.015 0.016 0.018 0.032 0.004 0.019 0.040 
23.0 26.0 0.060 0.344 0.081 0.107 0.138 0.049 0.056 0.046 0.024 0.035 0.014 0.013 0.010 0.001 0.010 0.021 0.022 0.032 0.028 0.014 
24.0 26.0 0.034 0.347 0.023 0.175 0.110 0.081 0.062 0.013 0.025 0.011 0.021 0.014 0.019 0.014 0.009 0.004 0.009 0.026 0.021 0.039 
25.0 26.0 0.065 0.251 0.049 0.175 0.074 0.119 0.057 0.050 0.025 0.021 0.016 0.018 0.022 0.023 0.014 0.018 0.009 0.004 0.006 0.017 
26.0 26.0 0.111 0.086 0.100 0.101 0.046 0.081 0.048 0.048 0.029 0.031 0.007 0.019 0.011 0.023 0.012 0.026 0.011 0.026 0.005 0.014 
27.0 26.0 0.151 0.073 0.131 0.037 0.038 0.027 0.036 0.025 0.031 0.023 0.016 0.018 0.006 0.014 0.002 0.019 0.005 0.021 0.003 0.020 
28.0 26.0 0.176 0.127 0.141 0.061 0.044 0.042 0.022 0.018 0.023 0.018 0.016 0.014 0.012 0.009 0.007 0.009 0.005 0.013 0.003 0.017 
29.0 26.0 0.270 0.102 0.140 0.061 0.083 0.052 0.028 0.025 0.010 0.014 0.004 0.003 0.003 0.001 0.002 0.004 0.002 0.005 0.002 0.005 
30.0 26.0 0.204 0.066 0.108 0.037 0.066 0.033 0.024 0.018 0.008 0.012 0.003 0.006 0.002 0.002 0.001 0.001 0.000 0.000 0.000 0.001 

1.0 27.0 0.141 0.039 0.073 0.022 0.038 0.019 0.008 0.009 0.001 0.007 0.002 0.004 0.001 0.000 0.001 0.001 0.001 0.002 0.001 0.002 
2.0 27.0 0.180 0.063 0.089 0.038 0.042 0.033 0.006 0.017 0.002 0.010 0.002 0.005 0.003 0.002 0.003 0.002 0.002 0.002 0.001 0.004 
3.0 27.0 0.149 0.104 0.106 0.049 0.028 0.031 0.005 0.015 0.005 0.022 0.006 0.022 0.007 0.017 0.009 0.009 0.012 0.005 0.011 0.009 
4.0 27.0 0.129 0.124 0.098 0.057 0.023 0.038 0.015 0.029 0.016 0.036 0.017 0.027 0.021 0.014 0.023 0.008 0.022 0.012 0.014 0.022 
5.0 27.0 0.102 0.089 0.081 0.031 0.037 0.029 0.035 0.033 0.033 0.034 0.033 0.016 0.035 0.008 0.028 0.023 0.015 0.028 0.010 0.023 
6.0 27.0 0.104 0.056 0.064 0.052 0.067 0.053 0.053 0.032 0.046 0.018 0.039 0.011 0.030 0.035 0.010 0.043 0.023 0.036 0.042 0.017 
7.0 27.0 0.138 0.216 0.066 0.128 0.091 0.091 0.057 0.034 0.040 0.015 0.025 0.035 0.006 0.052 0.034 0.039 0.057 0.013 0.050 0.028 
8.0 27.0 0.163 0.350 0.079 0.168 0.101 0.086 0.045 0.024 0.020 0.019 0.002 0.044 0.036 0.042 0.060 0.012 0.051 0.038 0.005 0.053 
9.0 27.0 0.164 0.400 0.094 0.149 0.104 0.035 0.027 0.017 0.007 0.020 0.027 0.038 0.058 0.017 0.050 0.034 0.004 0.063 0.057 0.042 
10.0 27.0 0.146 0.372 0.110 0.086 0.103 0.040 0.011 0.029 0.019 0.023 0.043 0.025 0.053 0.020 0.011 0.056 0.055 0.050 0.072 0.016 
11.0 27.0 0.120 0.299 0.126 0.026 0.099 0.090 0.011 0.027 0.027 0.029 0.047 0.010 0.027 0.043 0.039 0.053 0.071 0.015 0.025 0.056 
12.0 27.0 0.091 0.214 0.140 0.064 0.088 0.111 0.022 0.012 0.030 0.032 0.038 0.009 0.014 0.053 0.063 0.031 0.039 0.039 0.039 0.060 
13.0 27.0 0.063 0.143 0.151 0.110 0.069 0.102 0.033 0.018 0.032 0.027 0.019 0.026 0.044 0.049 0.053 0.012 0.019 0.060 0.065 0.035 
14.0 27.0 0.037 0.086 0.158 0.142 0.045 0.070 0.041 0.036 0.030 0.015 0.004 0.034 0.055 0.026 0.017 0.037 0.058 0.047 0.032 0.018 
15.0 27.0 0.012 0.038 0.164 0.158 0.018 0.021 0.047 0.047 0.027 0.012 0.022 0.033 0.043 0.003 0.027 0.046 0.054 0.016 0.026 0.044 
16.0 27.0 0.022 0.025 0.167 0.163 0.014 0.035 0.047 0.043 0.026 0.029 0.033 0.025 0.018 0.018 0.048 0.038 0.016 0.021 0.056 0.034 
17.0 27.0 0.046 0.060 0.169 0.157 0.044 0.082 0.043 0.028 0.024 0.040 0.037 0.010 0.012 0.029 0.043 0.018 0.026 0.038 0.041 0.005 
18.0 27.0 0.068 0.104 0.167 0.137 0.072 0.118 0.035 0.018 0.021 0.042 0.034 0.009 0.032 0.028 0.019 0.006 0.044 0.037 0.007 0.024 
19.0 27.0 0.083 0.155 0.160 0.101 0.095 0.134 0.028 0.036 0.018 0.034 0.025 0.022 0.036 0.019 0.008 0.023 0.032 0.021 0.031 0.039 
20.0 27.0 0.092 0.214 0.146 0.045 0.111 0.122 0.029 0.056 0.017 0.019 0.015 0.027 0.028 0.009 0.022 0.030 0.007 0.017 0.028 0.032 
21.0 27.0 0.094 0.276 0.123 0.037 0.117 0.078 0.035 0.058 0.019 0.015 0.005 0.028 0.014 0.012 0.021 0.020 0.016 0.028 0.017 0.013 
22.0 27.0 0.088 0.325 0.089 0.112 0.111 0.023 0.041 0.042 0.022 0.018 0.004 0.021 0.002 0.026 0.012 0.010 0.017 0.026 0.017 0.016 
23.0 27.0 0.082 0.332 0.049 0.169 0.094 0.071 0.043 0.015 0.024 0.015 0.012 0.014 0.008 0.025 0.005 0.018 0.013 0.016 0.017 0.014 
24.0 27.0 0.081 0.266 0.034 0.174 0.070 0.113 0.038 0.034 0.020 0.004 0.013 0.013 0.012 0.022 0.006 0.021 0.009 0.014 0.014 0.017 
25.0 27.0 0.091 0.140 0.062 0.109 0.050 0.097 0.032 0.044 0.014 0.015 0.008 0.007 0.010 0.019 0.008 0.024 0.007 0.018 0.006 0.012 
26.0 27.0 0.111 0.029 0.087 0.019 0.039 0.041 0.028 0.032 0.015 0.020 0.007 0.005 0.007 0.011 0.007 0.020 0.005 0.019 0.004 0.019 
27.0 27.0 0.130 0.071 0.099 0.045 0.033 0.013 0.021 0.017 0.015 0.020 0.009 0.012 0.008 0.001 0.008 0.010 0.008 0.015 0.004 0.019 
28.0 27.0 0.141 0.082 0.100 0.065 0.030 0.033 0.014 0.007 0.010 0.012 0.006 0.013 0.005 0.008 0.005 0.002 0.008 0.006 0.008 0.010 
29.0 27.0 0.204 0.089 0.096 0.054 0.048 0.046 0.013 0.021 0.005 0.010 0.005 0.003 0.005 0.001 0.003 0.002 0.002 0.000 0.001 0.001 
30.0 27.0 0.160 0.058 0.077 0.034 0.040 0.028 0.011 0.013 0.003 0.007 0.002 0.005 0.002 0.003 0.002 0.001 0.002 0.002 0.001 0.004 

1.0 28.0 0.112 0.030 0.053 0.018 0.022 0.013 0.001 0.008 0.003 0.005 0.002 0.001 0.002 0.001 0.001 0.002 0.001 0.002 0.001 0.002 
2.0 28.0 0.138 0.048 0.061 0.029 0.020 0.023 0.002 0.013 0.003 0.005 0.003 0.002 0.004 0.002 0.003 0.003 0.001 0.002 0.001 0.003 
3.0 28.0 0.104 0.053 0.064 0.047 0.013 0.027 0.005 0.007 0.012 0.012 0.012 0.013 0.007 0.012 0.001 0.009 0.007 0.005 0.009 0.004 
4.0 28.0 0.098 0.071 0.064 0.053 0.014 0.025 0.007 0.018 0.013 0.028 0.008 0.023 0.006 0.016 0.015 0.008 0.020 0.003 0.017 0.003 
5.0 28.0 0.087 0.077 0.059 0.040 0.015 0.024 0.004 0.034 0.007 0.038 0.012 0.026 0.027 0.011 0.032 0.004 0.027 0.013 0.010 0.016 
6.0 28.0 0.089 0.044 0.053 0.008 0.027 0.034 0.013 0.040 0.019 0.037 0.033 0.014 0.043 0.011 0.031 0.025 0.006 0.025 0.023 0.017 
7.0 28.0 0.116 0.064 0.052 0.047 0.044 0.055 0.024 0.039 0.032 0.021 0.041 0.014 0.034 0.037 0.002 0.039 0.036 0.025 0.051 0.006 
8.0 28.0 0.145 0.168 0.058 0.094 0.054 0.069 0.026 0.031 0.034 0.008 0.030 0.036 0.004 0.049 0.038 0.030 0.059 0.007 0.035 0.032 
9.0 28.0 0.158 0.245 0.065 0.113 0.059 0.065 0.021 0.022 0.026 0.022 0.009 0.047 0.030 0.038 0.056 0.004 0.039 0.040 0.020 0.041 
10.0 28.0 0.153 0.271 0.075 0.099 0.060 0.053 0.012 0.014 0.013 0.033 0.016 0.044 0.048 0.010 0.041 0.039 0.011 0.052 0.057 0.018 
11.0 28.0 0.133 0.254 0.086 0.063 0.060 0.052 0.005 0.007 0.000 0.039 0.031 0.028 0.043 0.023 0.006 0.053 0.048 0.032 0.051 0.022 
12.0 28.0 0.106 0.202 0.099 0.034 0.054 0.057 0.009 0.009 0.012 0.041 0.035 0.007 0.022 0.050 0.026 0.044 0.051 0.014 0.017 0.054 
13.0 28.0 0.077 0.143 0.111 0.048 0.043 0.054 0.015 0.021 0.021 0.033 0.029 0.016 0.007 0.058 0.040 0.013 0.027 0.049 0.030 0.044 
14.0 28.0 0.047 0.087 0.120 0.070 0.027 0.037 0.020 0.031 0.025 0.019 0.015 0.034 0.023 0.044 0.031 0.025 0.011 0.053 0.035 0.003 
15.0 28.0 0.022 0.036 0.126 0.084 0.008 0.013 0.021 0.038 0.027 0.004 0.008 0.039 0.026 0.018 0.009 0.047 0.026 0.025 0.017 0.036 
16.0 28.0 0.018 0.017 0.129 0.086 0.019 0.025 0.020 0.036 0.026 0.017 0.017 0.035 0.017 0.008 0.010 0.049 0.019 0.015 0.015 0.043 
17.0 28.0 0.038 0.063 0.128 0.074 0.040 0.050 0.018 0.030 0.021 0.028 0.022 0.023 0.005 0.031 0.015 0.032 0.007 0.043 0.014 0.015 
18.0 28.0 0.059 0.116 0.122 0.052 0.058 0.064 0.018 0.023 0.014 0.033 0.022 0.008 0.008 0.038 0.009 0.002 0.007 0.046 0.013 0.022 
19.0 28.0 0.078 0.168 0.111 0.035 0.070 0.065 0.023 0.023 0.006 0.033 0.018 0.011 0.011 0.034 0.005 0.025 0.003 0.024 0.011 0.040 
20.0 28.0 0.093 0.216 0.095 0.063 0.074 0.052 0.028 0.024 0.003 0.027 0.013 0.025 0.008 0.018 0.002 0.035 0.010 0.007 0.006 0.032 
21.0 28.0 0.103 0.247 0.073 0.106 0.070 0.049 0.030 0.022 0.009 0.020 0.009 0.034 0.005 0.009 0.005 0.027 0.009 0.030 0.018 0.005 
22.0 28.0 0.106 0.248 0.049 0.136 0.058 0.072 0.028 0.021 0.013 0.009 0.007 0.033 0.004 0.030 0.010 0.002 0.006 0.030 0.015 0.018 
23.0 28.0 0.105 0.206 0.038 0.134 0.044 0.090 0.020 0.028 0.014 0.004 0.007 0.024 0.004 0.036 0.009 0.022 0.015 0.006 0.004 0.017 
24.0 28.0 0.099 0.125 0.048 0.095 0.035 0.083 0.011 0.036 0.009 0.016 0.009 0.010 0.010 0.028 0.003 0.029 0.013 0.014 0.015 0.004 
25.0 28.0 0.094 0.043 0.061 0.029 0.034 0.049 0.010 0.034 0.001 0.023 0.007 0.006 0.015 0.013 0.011 0.022 0.002 0.021 0.009 0.015 
26.0 28.0 0.094 0.032 0.066 0.031 0.031 0.010 0.013 0.023 0.006 0.025 0.003 0.013 0.012 0.001 0.014 0.010 0.012 0.016 0.004 0.018 
27.0 28.0 0.098 0.050 0.065 0.060 0.026 0.021 0.012 0.009 0.009 0.017 0.005 0.013 0.004 0.008 0.010 0.002 0.013 0.007 0.011 0.011 
28.0 28.0 0.100 0.049 0.061 0.065 0.020 0.033 0.009 0.006 0.007 0.004 0.007 0.007 0.003 0.004 0.002 0.001 0.007 0.005 0.009 0.006 
29.0 28.0 0.152 0.063 0.063 0.038 0.024 0.030 0.004 0.013 0.004 0.004 0.005 0.003 0.005 0.000 0.003 0.002 0.002 0.003 0.002 0.001 
30.0 28.0 0.123 0.041 0.054 0.024 0.022 0.019 0.003 0.008 0.001 0.004 0.002 0.003 0.002 0.002 0.001 0.001 0.001 0.001 0.001 0.001 

1.0 29.0 0.091 0.023 0.038 0.013 0.011 0.009 0.002 0.006 0.003 0.002 0.001 0.002 0.002 0.001 0.001 0.003 0.000 0.003 0.001 0.002 
2.0 29.0 0.108 0.032 0.041 0.020 0.008 0.015 0.004 0.008 0.003 0.002 0.003 0.001 0.004 0.001 0.002 0.001 0.001 0.001 0.001 0.000 
3.0 29.0 0.063 0.030 0.032 0.040 0.010 0.024 0.005 0.005 0.017 0.005 0.017 0.007 0.011 0.007 0.003 0.003 0.004 0.003 0.006 0.002 
4.0 29.0 0.064 0.040 0.034 0.044 0.007 0.020 0.014 0.008 0.025 0.015 0.017 0.013 0.004 0.009 0.008 0.004 0.015 0.005 0.015 0.005 
5.0 29.0 0.065 0.048 0.037 0.040 0.010 0.016 0.020 0.020 0.023 0.025 0.006 0.017 0.016 0.010 0.026 0.004 0.025 0.005 0.014 0.002 
6.0 29.0 0.073 0.048 0.039 0.027 0.010 0.027 0.017 0.033 0.011 0.033 0.019 0.016 0.039 0.004 0.036 0.009 0.018 0.011 0.009 0.010 
7.0 29.0 0.092 0.021 0.040 0.004 0.010 0.036 0.010 0.037 0.017 0.027 0.040 0.004 0.046 0.013 0.021 0.021 0.015 0.016 0.035 0.011 
8.0 29.0 0.117 0.046 0.041 0.030 0.013 0.046 0.009 0.032 0.033 0.013 0.047 0.016 0.029 0.028 0.014 0.025 0.047 0.010 0.041 0.004 
9.0 29.0 0.134 0.103 0.042 0.057 0.017 0.053 0.014 0.022 0.039 0.009 0.036 0.031 0.003 0.031 0.045 0.013 0.051 0.010 0.014 0.020 
10.0 29.0 0.137 0.146 0.043 0.066 0.020 0.051 0.016 0.014 0.036 0.023 0.014 0.038 0.034 0.019 0.053 0.011 0.022 0.029 0.036 0.017 
11.0 29.0 0.127 0.158 0.048 0.063 0.023 0.047 0.017 0.006 0.026 0.031 0.011 0.029 0.049 0.004 0.035 0.029 0.023 0.026 0.055 0.001 
12.0 29.0 0.108 0.143 0.057 0.051 0.023 0.040 0.017 0.009 0.015 0.033 0.027 0.013 0.045 0.026 0.005 0.030 0.049 0.006 0.040 0.023 
13.0 29.0 0.082 0.110 0.067 0.045 0.019 0.033 0.017 0.017 0.009 0.027 0.034 0.006 0.029 0.037 0.026 0.014 0.050 0.018 0.011 0.024 
14.0 29.0 0.054 0.071 0.075 0.049 0.011 0.023 0.016 0.025 0.015 0.016 0.031 0.021 0.006 0.032 0.039 0.009 0.025 0.026 0.031 0.008 
15.0 29.0 0.028 0.026 0.081 0.054 0.005 0.011 0.014 0.025 0.021 0.003 0.023 0.028 0.012 0.017 0.034 0.026 0.008 0.017 0.037 0.012 
16.0 29.0 0.012 0.015 0.083 0.053 0.017 0.014 0.009 0.023 0.024 0.009 0.013 0.027 0.020 0.003 0.020 0.030 0.024 0.005 0.024 0.015 
17.0 29.0 0.031 0.059 0.080 0.050 0.030 0.024 0.002 0.020 0.025 0.018 0.008 0.019 0.021 0.020 0.005 0.019 0.029 0.023 0.002 0.007 
18.0 29.0 0.053 0.101 0.073 0.049 0.039 0.033 0.006 0.014 0.023 0.025 0.010 0.006 0.018 0.027 0.006 0.001 0.024 0.026 0.017 0.013 
19.0 29.0 0.074 0.133 0.061 0.061 0.042 0.037 0.014 0.009 0.019 0.026 0.014 0.008 0.014 0.021 0.015 0.016 0.014 0.013 0.026 0.020 
20.0 29.0 0.090 0.157 0.047 0.078 0.040 0.043 0.019 0.005 0.015 0.024 0.018 0.021 0.009 0.007 0.020 0.021 0.008 0.006 0.023 0.017 
21.0 29.0 0.102 0.160 0.033 0.093 0.030 0.054 0.021 0.010 0.011 0.018 0.021 0.028 0.004 0.011 0.019 0.010 0.016 0.015 0.014 0.006 
22.0 29.0 0.106 0.138 0.029 0.091 0.016 0.064 0.019 0.019 0.007 0.009 0.021 0.026 0.012 0.023 0.012 0.005 0.021 0.009 0.012 0.009 
23.0 29.0 0.105 0.090 0.039 0.068 0.008 0.061 0.014 0.026 0.005 0.008 0.017 0.017 0.018 0.025 0.006 0.016 0.016 0.008 0.013 0.003 
24.0 29.0 0.097 0.038 0.049 0.026 0.019 0.042 0.012 0.028 0.007 0.015 0.012 0.007 0.021 0.016 0.012 0.019 0.007 0.016 0.012 0.010 
25.0 29.0 0.085 0.014 0.051 0.016 0.025 0.019 0.013 0.024 0.012 0.021 0.004 0.009 0.018 0.007 0.018 0.014 0.009 0.015 0.004 0.016 
26.0 29.0 0.074 0.031 0.046 0.044 0.024 0.008 0.013 0.014 0.015 0.018 0.004 0.010 0.010 0.005 0.015 0.005 0.015 0.010 0.009 0.013 
27.0 29.0 0.067 0.036 0.039 0.057 0.021 0.022 0.010 0.003 0.014 0.007 0.010 0.006 0.000 0.003 0.007 0.001 0.011 0.003 0.011 0.007 
28.0 29.0 0.063 0.040 0.033 0.054 0.019 0.029 0.007 0.008 0.009 0.001 0.009 0.001 0.005 0.001 0.000 0.002 0.006 0.005 0.008 0.010 
29.0 29.0 0.116 0.043 0.042 0.026 0.011 0.019 0.002 0.006 0.004 0.001 0.005 0.001 0.005 0.003 0.003 0.003 0.002 0.003 0.001 0.003 
30.0 29.0 0.098 0.030 0.037 0.018 0.011 0.013 0.001 0.005 0.002 0.003 0.002 0.001 0.002 0.002 0.001 0.001 0.002 0.002 0.001 0.003 

1.0 30.0 0.075 0.017 0.027 0.009 0.004 0.006 0.003 0.004 0.002 0.002 0.001 0.000 0.001 0.001 0.000 0.003 0.000 0.002 0.000 0.003 
2.0 30.0 0.086 0.024 0.028 0.013 0.002 0.009 0.004 0.003 0.002 0.002 0.003 0.002 0.002 0.000 0.001 0.002 0.001 0.004 0.001 0.005 
3.0 30.0 0.038 0.022 0.019 0.030 0.014 0.015 0.005 0.002 0.017 0.003 0.016 0.003 0.011 0.003 0.004 0.003 0.001 0.003 0.004 0.004 
4.0 30.0 0.042 0.026 0.021 0.032 0.006 0.013 0.016 0.003 0.026 0.006 0.018 0.004 0.007 0.005 0.004 0.003 0.009 0.003 0.009 0.004 
5.0 30.0 0.049 0.031 0.023 0.032 0.009 0.010 0.027 0.009 0.029 0.012 0.011 0.009 0.007 0.007 0.017 0.005 0.018 0.006 0.011 0.004 
6.0 30.0 0.059 0.036 0.026 0.028 0.017 0.015 0.031 0.018 0.021 0.017 0.009 0.009 0.027 0.006 0.029 0.002 0.016 0.004 0.004 0.003 
7.0 30.0 0.073 0.032 0.029 0.018 0.020 0.021 0.026 0.023 0.009 0.019 0.031 0.007 0.041 0.002 0.025 0.004 0.004 0.003 0.019 0.007 
8.0 30.0 0.090 0.009 0.029 0.003 0.018 0.028 0.018 0.022 0.024 0.013 0.045 0.002 0.035 0.005 0.003 0.013 0.029 0.008 0.030 0.005 
9.0 30.0 0.104 0.027 0.027 0.016 0.015 0.032 0.013 0.018 0.039 0.005 0.044 0.012 0.012 0.013 0.028 0.012 0.042 0.001 0.018 0.005 
10.0 30.0 0.110 0.056 0.022 0.031 0.010 0.034 0.016 0.011 0.044 0.008 0.029 0.018 0.017 0.013 0.046 0.007 0.030 0.007 0.016 0.010 
11.0 30.0 0.106 0.075 0.019 0.038 0.008 0.033 0.021 0.005 0.041 0.015 0.008 0.018 0.040 0.003 0.041 0.005 0.006 0.015 0.040 0.009 
12.0 30.0 0.093 0.077 0.023 0.040 0.007 0.029 0.025 0.005 0.032 0.018 0.015 0.013 0.048 0.007 0.018 0.012 0.033 0.013 0.040 0.001 
13.0 30.0 0.073 0.065 0.030 0.039 0.004 0.024 0.026 0.008 0.019 0.017 0.030 0.003 0.042 0.016 0.011 0.008 0.046 0.004 0.016 0.009 
14.0 30.0 0.049 0.040 0.037 0.039 0.002 0.015 0.026 0.011 0.009 0.010 0.036 0.006 0.022 0.016 0.033 0.001 0.033 0.003 0.019 0.011 
15.0 30.0 0.025 0.014 0.042 0.040 0.008 0.007 0.024 0.012 0.013 0.003 0.033 0.011 0.001 0.011 0.039 0.008 0.006 0.002 0.036 0.002 
16.0 30.0 0.007 0.015 0.042 0.041 0.016 0.005 0.020 0.011 0.020 0.004 0.025 0.012 0.016 0.004 0.032 0.010 0.020 0.000 0.029 0.003 
17.0 30.0 0.027 0.044 0.039 0.041 0.022 0.012 0.014 0.010 0.026 0.010 0.014 0.008 0.026 0.006 0.016 0.009 0.033 0.007 0.006 0.002 
18.0 30.0 0.049 0.068 0.032 0.046 0.026 0.019 0.009 0.007 0.029 0.014 0.003 0.003 0.029 0.009 0.003 0.003 0.032 0.009 0.017 0.004 
19.0 30.0 0.068 0.086 0.022 0.052 0.026 0.025 0.007 0.003 0.029 0.016 0.010 0.005 0.026 0.008 0.019 0.004 0.019 0.004 0.029 0.005 
20.0 30.0 0.083 0.090 0.014 0.057 0.023 0.034 0.009 0.004 0.026 0.016 0.020 0.012 0.015 0.001 0.026 0.004 0.004 0.004 0.026 0.004 
21.0 30.0 0.093 0.077 0.018 0.054 0.019 0.038 0.014 0.009 0.020 0.011 0.028 0.015 0.002 0.008 0.024 0.002 0.019 0.001 0.009 0.007 
22.0 30.0 0.096 0.053 0.029 0.040 0.017 0.037 0.018 0.014 0.011 0.005 0.029 0.014 0.017 0.012 0.010 0.007 0.022 0.004 0.011 0.005 
23.0 30.0 0.093 0.023 0.038 0.018 0.020 0.027 0.022 0.017 0.002 0.006 0.023 0.008 0.025 0.010 0.006 0.009 0.013 0.009 0.015 0.010 
24.0 30.0 0.084 0.008 0.042 0.009 0.022 0.017 0.024 0.018 0.011 0.010 0.013 0.003 0.025 0.007 0.016 0.008 0.003 0.012 0.008 0.009 
25.0 30.0 0.072 0.020 0.039 0.028 0.021 0.007 0.022 0.013 0.018 0.010 0.003 0.005 0.017 0.003 0.018 0.005 0.012 0.005 0.004 0.011 
26.0 30.0 0.059 0.025 0.034 0.040 0.019 0.012 0.017 0.006 0.020 0.007 0.007 0.004 0.007 0.002 0.012 0.002 0.013 0.005 0.009 0.008 
27.0 30.0 0.049 0.027 0.028 0.042 0.018 0.017 0.009 0.002 0.016 0.002 0.011 0.001 0.001 0.001 0.005 0.004 0.009 0.005 0.009 0.009 
28.0 30.0 0.041 0.027 0.023 0.039 0.020 0.021 0.005 0.006 0.010 0.002 0.009 0.001 0.004 0.001 0.000 0.002 0.005 0.005 0.007 0.010 
29.0 30.0 0.091 0.027 0.027 0.017 0.004 0.011 0.002 0.004 0.003 0.001 0.004 0.001 0.004 0.002 0.002 0.002 0.001 0.002 0.001 0.002 
30.0 30.0 0.079 0.019 0.026 0.012 0.005 0.008 0.002 0.004 0.001 0.001 0.002 0.001 0.002 0.000 0.001 0.003 0.002 0.003 0.001 0.002 



==> pics/DiffSML.csv <==
x y 1M1 1M4 1M7 2M1 2M4 2M7 3M1 3M4 3M7 4M1 4M4 4M7 5M1 5M4 5M7 6M1 6M4 6M7 7M1 7M4 7M7 8M1 8M4 8M7 9M1 9M4 9M7 10M1 10M4 10M7 
1.0 1.0 0.098 0.198 0.065 0.414 0.039 0.036 0.168 0.007 0.026 0.069 0.005 0.011 0.041 0.007 0.005 0.023 0.008 0.001 0.016 0.006 0.001 0.010 0.004 0.001 0.006 0.002 0.001 0.004 0.000 0.001 
2.0 1.0 0.039 0.219 0.092 0.454 0.041 0.051 0.195 0.010 0.037 0.083 0.010 0.013 0.052 0.018 0.004 0.031 0.017 0.001 0.023 0.012 0.001 0.014 0.006 0.000 0.007 0.003 0.002 0.004 0.001 0.003 
3.0 1.0 0.091 0.251 0.127 0.438 0.049 0.069 0.228 0.020 0.046 0.101 0.027 0.013 0.068 0.037 0.003 0.042 0.029 0.002 0.030 0.018 0.001 0.015 0.007 0.001 0.005 0.002 0.001 0.003 0.003 0.001 
4.0 1.0 0.056 0.299 0.163 0.442 0.067 0.084 0.266 0.046 0.047 0.122 0.056 0.007 0.083 0.062 0.008 0.048 0.039 0.008 0.027 0.016 0.005 0.006 0.004 0.004 0.016 0.011 0.003 0.022 0.013 0.003 
5.0 1.0 0.051 0.363 0.176 0.508 0.093 0.081 0.308 0.083 0.027 0.141 0.088 0.020 0.089 0.078 0.027 0.040 0.030 0.018 0.013 0.011 0.012 0.035 0.030 0.008 0.052 0.033 0.007 0.044 0.024 0.004 
6.0 1.0 0.098 0.434 0.143 0.455 0.122 0.048 0.349 0.119 0.036 0.152 0.107 0.059 0.075 0.064 0.051 0.018 0.012 0.028 0.061 0.061 0.015 0.083 0.062 0.006 0.075 0.041 0.001 0.032 0.007 0.007 
7.0 1.0 0.151 0.495 0.069 0.489 0.141 0.031 0.384 0.138 0.111 0.145 0.099 0.100 0.034 0.011 0.064 0.068 0.081 0.022 0.123 0.111 0.002 0.104 0.064 0.008 0.045 0.003 0.016 0.046 0.044 0.018 
8.0 1.0 0.201 0.529 0.090 0.447 0.141 0.099 0.404 0.133 0.183 0.115 0.060 0.121 0.050 0.069 0.047 0.136 0.145 0.005 0.150 0.116 0.025 0.064 0.008 0.027 0.068 0.075 0.028 0.119 0.087 0.014 
9.0 1.0 0.183 0.530 0.181 0.333 0.123 0.156 0.406 0.106 0.223 0.063 0.003 0.106 0.132 0.150 0.002 0.178 0.171 0.043 0.112 0.057 0.045 0.063 0.088 0.033 0.153 0.130 0.016 0.112 0.057 0.009 
10.0 1.0 0.095 0.498 0.239 0.506 0.091 0.188 0.387 0.067 0.225 0.018 0.061 0.060 0.205 0.207 0.057 0.172 0.140 0.069 0.043 0.051 0.044 0.155 0.162 0.015 0.152 0.102 0.013 0.050 0.046 0.034 
11.0 1.0 0.116 0.438 0.253 0.465 0.056 0.192 0.346 0.029 0.195 0.090 0.117 0.007 0.249 0.226 0.105 0.113 0.060 0.069 0.123 0.161 0.018 0.186 0.163 0.014 0.061 0.011 0.035 0.151 0.140 0.034 
12.0 1.0 0.059 0.358 0.228 0.396 0.040 0.178 0.286 0.017 0.147 0.167 0.158 0.067 0.250 0.204 0.123 0.033 0.048 0.039 0.203 0.224 0.017 0.122 0.077 0.031 0.128 0.139 0.034 0.172 0.138 0.011 
13.0 1.0 0.061 0.264 0.174 0.421 0.059 0.159 0.210 0.035 0.091 0.232 0.183 0.119 0.206 0.146 0.109 0.102 0.151 0.006 0.211 0.210 0.040 0.042 0.056 0.029 0.205 0.195 0.018 0.063 0.026 0.020 
14.0 1.0 0.114 0.161 0.103 0.372 0.081 0.142 0.122 0.046 0.035 0.277 0.192 0.151 0.124 0.064 0.066 0.183 0.223 0.046 0.139 0.121 0.038 0.150 0.172 0.015 0.157 0.135 0.006 0.120 0.116 0.036 
15.0 1.0 0.130 0.054 0.028 0.346 0.094 0.130 0.027 0.050 0.019 0.296 0.188 0.159 0.021 0.027 0.006 0.217 0.242 0.065 0.017 0.012 0.014 0.205 0.212 0.007 0.014 0.009 0.016 0.197 0.176 0.034 
16.0 1.0 0.146 0.053 0.051 0.262 0.093 0.129 0.071 0.051 0.068 0.286 0.171 0.144 0.090 0.114 0.053 0.193 0.205 0.055 0.118 0.140 0.013 0.157 0.156 0.007 0.145 0.143 0.021 0.121 0.107 0.017 
17.0 1.0 0.103 0.157 0.119 0.331 0.080 0.137 0.164 0.053 0.116 0.250 0.143 0.109 0.179 0.182 0.095 0.118 0.122 0.023 0.199 0.218 0.026 0.038 0.032 0.002 0.201 0.192 0.023 0.045 0.037 0.008 
18.0 1.0 0.149 0.253 0.171 0.306 0.058 0.147 0.247 0.060 0.159 0.192 0.106 0.058 0.234 0.221 0.110 0.021 0.015 0.018 0.202 0.218 0.019 0.103 0.098 0.007 0.129 0.126 0.020 0.164 0.141 0.025 
19.0 1.0 0.100 0.336 0.195 0.329 0.036 0.153 0.317 0.075 0.194 0.118 0.058 0.005 0.244 0.224 0.093 0.089 0.089 0.047 0.129 0.144 0.002 0.174 0.168 0.006 0.045 0.008 0.011 0.148 0.132 0.031 
20.0 1.0 0.144 0.400 0.185 0.413 0.039 0.146 0.368 0.093 0.211 0.040 0.006 0.059 0.210 0.188 0.052 0.155 0.159 0.055 0.037 0.030 0.022 0.152 0.152 0.012 0.142 0.111 0.007 0.044 0.032 0.017 
21.0 1.0 0.188 0.440 0.138 0.399 0.061 0.119 0.398 0.111 0.202 0.036 0.050 0.100 0.143 0.120 0.006 0.169 0.176 0.037 0.099 0.075 0.027 0.064 0.067 0.018 0.148 0.128 0.018 0.106 0.066 0.005 
22.0 1.0 0.243 0.449 0.072 0.195 0.078 0.071 0.407 0.120 0.161 0.094 0.094 0.111 0.064 0.035 0.041 0.134 0.138 0.009 0.140 0.126 0.016 0.059 0.028 0.014 0.065 0.064 0.018 0.112 0.085 0.017 
23.0 1.0 0.178 0.428 0.080 0.328 0.080 0.026 0.396 0.112 0.096 0.130 0.117 0.093 0.023 0.041 0.056 0.071 0.067 0.013 0.117 0.111 0.001 0.099 0.075 0.003 0.046 0.015 0.004 0.041 0.036 0.013 
24.0 1.0 0.108 0.382 0.140 0.294 0.068 0.056 0.369 0.084 0.029 0.144 0.112 0.056 0.064 0.085 0.046 0.021 0.007 0.019 0.058 0.055 0.007 0.078 0.063 0.004 0.072 0.045 0.005 0.036 0.014 0.001 
25.0 1.0 0.173 0.327 0.164 0.339 0.049 0.081 0.333 0.046 0.029 0.139 0.082 0.021 0.081 0.089 0.027 0.038 0.041 0.014 0.016 0.008 0.006 0.032 0.026 0.002 0.048 0.031 0.005 0.043 0.024 0.004 
26.0 1.0 0.140 0.278 0.151 0.351 0.033 0.081 0.294 0.014 0.047 0.123 0.045 0.005 0.078 0.065 0.012 0.046 0.045 0.008 0.028 0.021 0.003 0.009 0.005 0.002 0.013 0.009 0.001 0.020 0.011 0.001 
27.0 1.0 0.149 0.245 0.118 0.334 0.026 0.067 0.258 0.015 0.047 0.106 0.016 0.012 0.065 0.036 0.004 0.041 0.031 0.004 0.030 0.020 0.002 0.016 0.009 0.002 0.006 0.003 0.001 0.004 0.001 0.001 
28.0 1.0 0.122 0.225 0.087 0.227 0.027 0.049 0.226 0.020 0.039 0.090 0.007 0.013 0.053 0.015 0.004 0.031 0.017 0.002 0.024 0.012 0.002 0.014 0.007 0.002 0.008 0.004 0.002 0.003 0.002 0.002 
29.0 1.0 0.053 0.212 0.060 0.349 0.032 0.034 0.198 0.017 0.029 0.076 0.011 0.012 0.042 0.006 0.005 0.023 0.008 0.001 0.017 0.006 0.001 0.011 0.004 0.002 0.007 0.002 0.001 0.003 0.000 0.002 
30.0 1.0 0.111 0.200 0.041 0.402 0.037 0.022 0.173 0.010 0.019 0.065 0.011 0.009 0.034 0.005 0.004 0.017 0.004 0.001 0.012 0.003 0.001 0.007 0.002 0.001 0.005 0.001 0.001 0.003 0.001 0.002 

1.0 2.0 0.164 0.244 0.085 0.424 0.062 0.047 0.177 0.016 0.039 0.078 0.006 0.017 0.050 0.009 0.008 0.029 0.009 0.002 0.022 0.008 0.001 0.013 0.005 0.001 0.009 0.002 0.001 0.005 0.001 0.002 
2.0 2.0 0.135 0.280 0.127 0.331 0.070 0.071 0.210 0.022 0.056 0.097 0.014 0.023 0.067 0.021 0.007 0.042 0.020 0.002 0.032 0.015 0.003 0.019 0.008 0.001 0.010 0.003 0.002 0.003 0.000 0.001 
3.0 2.0 0.274 0.076 0.097 0.212 0.139 0.117 0.148 0.190 0.060 0.077 0.088 0.017 0.029 0.013 0.062 0.030 0.043 0.060 0.057 0.034 0.034 0.058 0.008 0.001 0.048 0.014 0.019 0.023 0.018 0.020 
4.0 2.0 0.267 0.103 0.087 0.154 0.186 0.090 0.159 0.215 0.020 0.075 0.079 0.050 0.021 0.032 0.084 0.066 0.059 0.056 0.097 0.033 0.006 0.078 0.008 0.034 0.039 0.026 0.045 0.010 0.020 0.031 
5.0 2.0 0.248 0.173 0.058 0.155 0.230 0.042 0.164 0.229 0.026 0.061 0.056 0.065 0.051 0.067 0.075 0.112 0.075 0.021 0.124 0.026 0.046 0.063 0.022 0.072 0.017 0.031 0.052 0.074 0.009 0.007 
6.0 2.0 0.314 0.245 0.042 0.038 0.262 0.043 0.160 0.220 0.073 0.034 0.014 0.059 0.103 0.112 0.039 0.151 0.086 0.035 0.115 0.009 0.091 0.005 0.039 0.074 0.104 0.026 0.013 0.126 0.013 0.048 
7.0 2.0 0.517 0.300 0.141 0.012 0.275 0.114 0.149 0.186 0.119 0.010 0.047 0.047 0.157 0.156 0.013 0.166 0.081 0.075 0.063 0.023 0.096 0.089 0.055 0.027 0.167 0.013 0.063 0.107 0.030 0.092 
8.0 2.0 0.436 0.328 0.248 0.023 0.268 0.167 0.134 0.132 0.139 0.044 0.110 0.033 0.201 0.179 0.026 0.153 0.048 0.081 0.017 0.066 0.055 0.167 0.061 0.052 0.165 0.013 0.120 0.018 0.041 0.073 
9.0 2.0 0.401 0.330 0.312 0.192 0.246 0.184 0.114 0.077 0.127 0.086 0.159 0.013 0.233 0.169 0.027 0.116 0.008 0.062 0.108 0.101 0.009 0.211 0.041 0.113 0.100 0.046 0.109 0.120 0.036 0.019 
10.0 2.0 0.309 0.309 0.329 0.091 0.217 0.171 0.094 0.050 0.092 0.126 0.185 0.021 0.247 0.131 0.024 0.055 0.066 0.033 0.197 0.107 0.065 0.209 0.009 0.129 0.020 0.070 0.034 0.233 0.011 0.118 
11.0 2.0 0.325 0.271 0.303 0.025 0.187 0.140 0.074 0.066 0.049 0.162 0.189 0.046 0.242 0.077 0.022 0.024 0.109 0.006 0.266 0.079 0.100 0.151 0.063 0.096 0.165 0.060 0.070 0.277 0.060 0.160 
12.0 2.0 0.330 0.221 0.248 0.047 0.162 0.102 0.055 0.083 0.020 0.194 0.176 0.063 0.217 0.022 0.022 0.112 0.124 0.016 0.301 0.026 0.112 0.042 0.094 0.032 0.296 0.013 0.149 0.211 0.106 0.115 
13.0 2.0 0.244 0.162 0.177 0.121 0.145 0.067 0.037 0.087 0.028 0.220 0.152 0.068 0.173 0.022 0.025 0.200 0.114 0.036 0.283 0.031 0.103 0.115 0.082 0.047 0.359 0.073 0.174 0.042 0.088 0.004 
14.0 2.0 0.127 0.098 0.095 0.115 0.136 0.044 0.021 0.077 0.040 0.236 0.128 0.067 0.108 0.049 0.029 0.267 0.089 0.053 0.196 0.062 0.069 0.256 0.036 0.112 0.286 0.104 0.122 0.218 0.020 0.126 
15.0 2.0 0.068 0.032 0.016 0.125 0.132 0.033 0.007 0.058 0.046 0.243 0.108 0.059 0.037 0.062 0.033 0.302 0.060 0.066 0.074 0.070 0.023 0.341 0.018 0.147 0.118 0.088 0.025 0.377 0.090 0.186 
16.0 2.0 0.070 0.035 0.072 0.172 0.131 0.036 0.011 0.038 0.049 0.244 0.096 0.047 0.047 0.065 0.033 0.304 0.034 0.078 0.082 0.058 0.030 0.345 0.058 0.139 0.121 0.034 0.084 0.387 0.130 0.158 
17.0 2.0 0.060 0.098 0.145 0.146 0.134 0.052 0.025 0.028 0.055 0.236 0.092 0.034 0.120 0.064 0.024 0.269 0.017 0.079 0.210 0.034 0.084 0.265 0.069 0.090 0.303 0.044 0.163 0.236 0.101 0.048 
18.0 2.0 0.037 0.157 0.208 0.217 0.142 0.076 0.041 0.034 0.065 0.220 0.094 0.024 0.187 0.065 0.019 0.202 0.008 0.066 0.305 0.010 0.125 0.121 0.047 0.014 0.392 0.092 0.176 0.076 0.024 0.087 
19.0 2.0 0.023 0.206 0.252 0.128 0.156 0.104 0.060 0.044 0.083 0.196 0.096 0.027 0.241 0.070 0.040 0.111 0.004 0.033 0.343 0.011 0.139 0.079 0.007 0.085 0.345 0.090 0.110 0.287 0.090 0.169 
20.0 2.0 0.094 0.243 0.268 0.209 0.176 0.127 0.080 0.059 0.103 0.163 0.093 0.038 0.275 0.078 0.070 0.020 0.005 0.020 0.312 0.012 0.110 0.225 0.042 0.148 0.175 0.039 0.013 0.386 0.127 0.150 
21.0 2.0 0.063 0.263 0.242 0.168 0.196 0.134 0.103 0.083 0.115 0.122 0.080 0.046 0.284 0.086 0.091 0.101 0.006 0.079 0.217 0.007 0.040 0.306 0.063 0.153 0.075 0.043 0.116 0.285 0.078 0.046 
22.0 2.0 0.039 0.263 0.180 0.190 0.212 0.117 0.125 0.116 0.114 0.075 0.056 0.045 0.264 0.088 0.087 0.179 0.008 0.119 0.080 0.025 0.050 0.281 0.047 0.087 0.237 0.089 0.149 0.060 0.024 0.070 
23.0 2.0 0.004 0.240 0.100 0.227 0.217 0.076 0.142 0.146 0.097 0.027 0.024 0.048 0.217 0.080 0.050 0.216 0.014 0.117 0.054 0.040 0.111 0.170 0.009 0.010 0.271 0.078 0.093 0.149 0.083 0.107 
24.0 2.0 0.147 0.195 0.072 0.183 0.207 0.029 0.155 0.165 0.080 0.021 0.008 0.074 0.151 0.067 0.025 0.208 0.020 0.071 0.147 0.046 0.118 0.028 0.037 0.073 0.180 0.026 0.009 0.202 0.077 0.069 
25.0 2.0 0.139 0.139 0.093 0.141 0.184 0.042 0.160 0.168 0.067 0.056 0.027 0.094 0.080 0.058 0.078 0.161 0.031 0.007 0.172 0.033 0.073 0.077 0.057 0.084 0.044 0.029 0.046 0.126 0.025 0.009 
26.0 2.0 0.068 0.089 0.092 0.148 0.155 0.080 0.156 0.162 0.042 0.078 0.039 0.083 0.025 0.051 0.102 0.096 0.047 0.050 0.137 0.007 0.013 0.107 0.043 0.050 0.047 0.048 0.052 0.023 0.021 0.026 
27.0 2.0 0.193 0.070 0.096 0.147 0.126 0.111 0.144 0.154 0.046 0.084 0.051 0.045 0.029 0.036 0.085 0.041 0.053 0.067 0.080 0.026 0.027 0.081 0.013 0.010 0.064 0.032 0.028 0.027 0.029 0.026 
28.0 2.0 0.153 0.091 0.109 0.149 0.098 0.126 0.127 0.145 0.079 0.078 0.064 0.011 0.041 0.015 0.047 0.016 0.043 0.055 0.035 0.036 0.039 0.044 0.011 0.012 0.043 0.009 0.007 0.029 0.016 0.013 
29.0 2.0 0.068 0.267 0.083 0.309 0.059 0.046 0.210 0.009 0.042 0.087 0.011 0.021 0.052 0.006 0.010 0.030 0.008 0.003 0.023 0.008 0.001 0.015 0.005 0.000 0.009 0.003 0.001 0.004 0.001 0.001 
30.0 2.0 0.042 0.243 0.053 0.318 0.060 0.028 0.182 0.008 0.026 0.073 0.010 0.014 0.041 0.006 0.008 0.022 0.004 0.003 0.016 0.004 0.001 0.010 0.002 0.001 0.006 0.002 0.001 0.003 0.001 0.002 

1.0 3.0 0.257 0.305 0.107 0.456 0.095 0.059 0.188 0.035 0.051 0.090 0.012 0.025 0.061 0.011 0.013 0.038 0.011 0.005 0.029 0.009 0.001 0.018 0.006 0.001 0.011 0.003 0.002 0.005 0.001 0.004 
2.0 3.0 0.196 0.360 0.158 0.518 0.112 0.088 0.226 0.046 0.072 0.114 0.022 0.031 0.084 0.024 0.011 0.054 0.021 0.004 0.042 0.015 0.007 0.024 0.007 0.005 0.011 0.003 0.005 0.002 0.002 0.003 
3.0 3.0 0.318 0.100 0.110 0.307 0.139 0.109 0.138 0.221 0.073 0.068 0.131 0.012 0.023 0.038 0.035 0.038 0.025 0.050 0.064 0.037 0.034 0.061 0.022 0.006 0.044 0.006 0.019 0.017 0.005 0.025 
4.0 3.0 0.387 0.119 0.068 0.266 0.203 0.083 0.144 0.264 0.058 0.062 0.130 0.021 0.026 0.006 0.048 0.072 0.060 0.045 0.095 0.062 0.008 0.066 0.030 0.028 0.018 0.003 0.044 0.029 0.008 0.032 
5.0 3.0 0.472 0.208 0.042 0.129 0.259 0.080 0.145 0.284 0.102 0.046 0.098 0.049 0.058 0.059 0.042 0.107 0.113 0.020 0.101 0.086 0.028 0.031 0.024 0.056 0.047 0.014 0.045 0.083 0.021 0.008 
6.0 3.0 0.514 0.292 0.200 0.206 0.294 0.155 0.138 0.266 0.170 0.021 0.035 0.065 0.100 0.147 0.029 0.127 0.159 0.004 0.073 0.080 0.050 0.034 0.016 0.052 0.108 0.051 0.007 0.095 0.039 0.048 
7.0 3.0 0.580 0.347 0.358 0.112 0.299 0.227 0.126 0.211 0.202 0.011 0.068 0.051 0.138 0.226 0.032 0.126 0.164 0.009 0.023 0.022 0.042 0.092 0.084 0.013 0.120 0.089 0.053 0.051 0.037 0.078 
8.0 3.0 0.475 0.366 0.455 0.240 0.279 0.249 0.110 0.139 0.175 0.042 0.154 0.018 0.168 0.263 0.063 0.112 0.112 0.010 0.032 0.076 0.019 0.124 0.143 0.031 0.097 0.080 0.080 0.044 0.017 0.049 
9.0 3.0 0.396 0.355 0.473 0.137 0.246 0.222 0.093 0.092 0.105 0.076 0.214 0.064 0.192 0.245 0.088 0.087 0.018 0.010 0.084 0.164 0.005 0.145 0.141 0.053 0.062 0.005 0.065 0.092 0.090 0.022 
10.0 3.0 0.433 0.323 0.435 0.281 0.209 0.171 0.075 0.102 0.027 0.109 0.239 0.111 0.207 0.184 0.092 0.047 0.079 0.006 0.146 0.201 0.004 0.153 0.072 0.056 0.013 0.094 0.023 0.160 0.113 0.084 
11.0 3.0 0.365 0.276 0.362 0.327 0.180 0.118 0.058 0.129 0.041 0.141 0.232 0.136 0.208 0.105 0.073 0.013 0.151 0.025 0.210 0.178 0.009 0.126 0.031 0.050 0.113 0.150 0.034 0.203 0.053 0.115 
12.0 3.0 0.307 0.220 0.277 0.140 0.163 0.085 0.041 0.141 0.081 0.169 0.203 0.140 0.191 0.032 0.040 0.088 0.182 0.042 0.251 0.111 0.021 0.053 0.114 0.032 0.224 0.127 0.081 0.182 0.053 0.095 
13.0 3.0 0.303 0.158 0.186 0.150 0.157 0.082 0.027 0.131 0.094 0.193 0.165 0.127 0.156 0.027 0.013 0.168 0.177 0.046 0.251 0.033 0.039 0.083 0.147 0.004 0.298 0.045 0.115 0.081 0.120 0.023 
14.0 3.0 0.201 0.092 0.095 0.032 0.156 0.089 0.015 0.102 0.084 0.207 0.131 0.107 0.100 0.056 0.033 0.230 0.152 0.038 0.183 0.035 0.045 0.206 0.131 0.040 0.259 0.039 0.098 0.155 0.107 0.076 
15.0 3.0 0.173 0.025 0.022 0.082 0.157 0.093 0.006 0.062 0.061 0.214 0.108 0.089 0.038 0.066 0.055 0.265 0.121 0.021 0.083 0.071 0.043 0.287 0.089 0.072 0.138 0.085 0.045 0.297 0.047 0.142 
16.0 3.0 0.010 0.044 0.089 0.049 0.156 0.087 0.010 0.026 0.035 0.214 0.099 0.074 0.041 0.066 0.067 0.268 0.094 0.009 0.067 0.089 0.028 0.300 0.042 0.088 0.095 0.094 0.035 0.334 0.023 0.141 
17.0 3.0 0.064 0.110 0.171 0.113 0.153 0.078 0.020 0.040 0.017 0.206 0.103 0.064 0.103 0.066 0.071 0.239 0.075 0.028 0.171 0.095 0.009 0.243 0.010 0.080 0.232 0.073 0.100 0.243 0.061 0.074 
18.0 3.0 0.059 0.171 0.254 0.016 0.152 0.075 0.031 0.067 0.013 0.193 0.118 0.055 0.160 0.075 0.065 0.183 0.062 0.042 0.252 0.097 0.042 0.134 0.028 0.044 0.321 0.041 0.136 0.094 0.061 0.047 
19.0 3.0 0.101 0.226 0.325 0.017 0.159 0.094 0.045 0.082 0.026 0.172 0.136 0.042 0.205 0.100 0.053 0.109 0.044 0.043 0.288 0.097 0.073 0.065 0.044 0.029 0.311 0.013 0.114 0.204 0.032 0.139 
20.0 3.0 0.110 0.272 0.378 0.129 0.176 0.131 0.061 0.085 0.058 0.145 0.145 0.022 0.233 0.134 0.034 0.037 0.015 0.025 0.271 0.090 0.081 0.163 0.053 0.089 0.200 0.012 0.035 0.319 0.009 0.157 
21.0 3.0 0.025 0.304 0.398 0.136 0.202 0.167 0.079 0.093 0.102 0.111 0.136 0.008 0.242 0.165 0.020 0.071 0.028 0.013 0.207 0.070 0.051 0.242 0.052 0.119 0.064 0.017 0.079 0.288 0.019 0.076 
22.0 3.0 0.037 0.317 0.367 0.223 0.230 0.184 0.098 0.125 0.139 0.074 0.102 0.037 0.230 0.178 0.028 0.134 0.074 0.049 0.110 0.033 0.009 0.251 0.043 0.089 0.160 0.015 0.137 0.128 0.010 0.053 
23.0 3.0 0.042 0.303 0.276 0.248 0.248 0.161 0.114 0.173 0.146 0.035 0.047 0.056 0.199 0.156 0.035 0.175 0.102 0.069 0.016 0.010 0.068 0.190 0.023 0.015 0.237 0.010 0.110 0.081 0.008 0.115 
24.0 3.0 0.063 0.259 0.138 0.169 0.247 0.095 0.128 0.214 0.108 0.005 0.026 0.055 0.152 0.107 0.027 0.187 0.099 0.058 0.102 0.035 0.097 0.075 0.007 0.061 0.204 0.009 0.023 0.184 0.020 0.087 
25.0 3.0 0.090 0.189 0.035 0.101 0.223 0.028 0.137 0.229 0.042 0.039 0.069 0.048 0.092 0.052 0.047 0.161 0.075 0.015 0.154 0.038 0.072 0.042 0.006 0.086 0.085 0.010 0.049 0.153 0.012 0.012 
26.0 3.0 0.180 0.115 0.098 0.085 0.181 0.074 0.138 0.218 0.019 0.064 0.092 0.044 0.037 0.014 0.075 0.108 0.050 0.042 0.142 0.033 0.015 0.099 0.009 0.055 0.026 0.018 0.063 0.050 0.010 0.033 
27.0 3.0 0.135 0.089 0.117 0.198 0.134 0.109 0.131 0.192 0.059 0.074 0.098 0.024 0.022 0.014 0.069 0.052 0.035 0.065 0.091 0.031 0.031 0.088 0.008 0.009 0.065 0.015 0.033 0.022 0.017 0.036 
28.0 3.0 0.180 0.131 0.107 0.191 0.090 0.115 0.118 0.162 0.085 0.071 0.097 0.022 0.036 0.027 0.034 0.020 0.022 0.052 0.043 0.029 0.044 0.051 0.014 0.017 0.049 0.004 0.003 0.033 0.010 0.015 
29.0 3.0 0.049 0.337 0.105 0.330 0.096 0.059 0.224 0.021 0.056 0.101 0.008 0.031 0.064 0.007 0.018 0.039 0.009 0.006 0.030 0.009 0.003 0.019 0.006 0.003 0.013 0.003 0.003 0.006 0.003 0.002 
30.0 3.0 0.053 0.296 0.064 0.433 0.089 0.033 0.192 0.023 0.032 0.083 0.006 0.019 0.049 0.006 0.012 0.027 0.005 0.005 0.020 0.004 0.002 0.013 0.003 0.001 0.008 0.002 0.001 0.004 0.002 0.000 

1.0 4.0 0.170 0.378 0.109 0.418 0.137 0.059 0.202 0.064 0.053 0.103 0.023 0.029 0.075 0.015 0.015 0.047 0.012 0.004 0.036 0.008 0.001 0.023 0.004 0.002 0.012 0.002 0.002 0.005 0.001 0.001 
2.0 4.0 0.286 0.462 0.151 0.561 0.167 0.082 0.247 0.081 0.068 0.135 0.033 0.030 0.105 0.024 0.008 0.069 0.017 0.008 0.051 0.010 0.013 0.027 0.003 0.013 0.009 0.006 0.010 0.005 0.006 0.005 
3.0 4.0 0.359 0.118 0.118 0.298 0.145 0.074 0.121 0.250 0.092 0.053 0.171 0.061 0.020 0.075 0.024 0.047 0.012 0.018 0.066 0.048 0.022 0.053 0.044 0.007 0.028 0.029 0.012 0.004 0.012 0.017 
4.0 4.0 0.432 0.132 0.023 0.199 0.217 0.091 0.121 0.302 0.149 0.043 0.169 0.096 0.037 0.028 0.038 0.073 0.075 0.019 0.077 0.103 0.017 0.035 0.071 0.004 0.018 0.032 0.020 0.051 0.003 0.017 
5.0 4.0 0.574 0.230 0.223 0.162 0.274 0.186 0.117 0.315 0.236 0.027 0.121 0.124 0.061 0.075 0.032 0.085 0.163 0.033 0.055 0.149 0.025 0.017 0.061 0.004 0.072 0.012 0.013 0.070 0.051 0.005 
6.0 4.0 0.507 0.313 0.429 0.187 0.300 0.280 0.108 0.276 0.282 0.007 0.044 0.102 0.083 0.197 0.040 0.079 0.228 0.072 0.013 0.132 0.044 0.062 0.017 0.004 0.077 0.101 0.005 0.030 0.102 0.010 
7.0 4.0 0.648 0.355 0.551 0.214 0.291 0.309 0.096 0.199 0.241 0.013 0.111 0.017 0.098 0.291 0.125 0.066 0.219 0.114 0.025 0.028 0.045 0.060 0.137 0.009 0.038 0.170 0.014 0.059 0.086 0.002 
8.0 4.0 0.605 0.359 0.563 0.224 0.257 0.271 0.084 0.129 0.138 0.032 0.205 0.094 0.113 0.316 0.195 0.065 0.129 0.113 0.026 0.119 0.004 0.045 0.220 0.047 0.062 0.141 0.031 0.050 0.036 0.011 
9.0 4.0 0.556 0.336 0.499 0.103 0.216 0.208 0.071 0.128 0.082 0.054 0.259 0.180 0.134 0.270 0.210 0.067 0.002 0.062 0.025 0.233 0.066 0.073 0.206 0.076 0.047 0.034 0.020 0.043 0.167 0.022 
10.0 4.0 0.522 0.297 0.409 0.128 0.183 0.173 0.057 0.168 0.145 0.079 0.266 0.220 0.156 0.180 0.172 0.055 0.120 0.018 0.072 0.270 0.117 0.101 0.108 0.059 0.041 0.146 0.030 0.093 0.212 0.035 
11.0 4.0 0.440 0.248 0.316 0.155 0.166 0.180 0.044 0.196 0.197 0.106 0.236 0.216 0.169 0.080 0.103 0.020 0.195 0.091 0.137 0.230 0.127 0.115 0.049 0.004 0.079 0.232 0.069 0.120 0.133 0.020 
12.0 4.0 0.502 0.194 0.233 0.008 0.167 0.206 0.033 0.196 0.209 0.132 0.186 0.182 0.165 0.015 0.028 0.047 0.218 0.134 0.195 0.146 0.087 0.094 0.145 0.061 0.139 0.217 0.064 0.171 0.052 0.046 
13.0 4.0 0.249 0.135 0.158 0.180 0.178 0.229 0.022 0.169 0.185 0.155 0.133 0.134 0.142 0.059 0.033 0.120 0.199 0.140 0.219 0.061 0.022 0.064 0.193 0.093 0.228 0.131 0.014 0.152 0.153 0.076 
14.0 4.0 0.146 0.073 0.088 0.248 0.189 0.241 0.013 0.119 0.132 0.169 0.091 0.090 0.097 0.075 0.066 0.181 0.162 0.121 0.177 0.039 0.033 0.144 0.189 0.082 0.237 0.047 0.047 0.097 0.190 0.053 
15.0 4.0 0.095 0.015 0.044 0.209 0.194 0.241 0.007 0.056 0.065 0.176 0.071 0.061 0.044 0.066 0.078 0.218 0.127 0.090 0.098 0.069 0.069 0.222 0.156 0.045 0.167 0.078 0.076 0.196 0.158 0.021 
16.0 4.0 0.080 0.055 0.089 0.182 0.191 0.234 0.007 0.023 0.018 0.176 0.067 0.051 0.034 0.044 0.077 0.224 0.106 0.058 0.058 0.094 0.084 0.246 0.111 0.003 0.089 0.129 0.069 0.268 0.087 0.063 
17.0 4.0 0.123 0.116 0.159 0.209 0.181 0.220 0.012 0.080 0.070 0.170 0.079 0.059 0.082 0.030 0.074 0.200 0.101 0.031 0.129 0.115 0.079 0.209 0.061 0.040 0.154 0.154 0.029 0.238 0.008 0.083 
18.0 4.0 0.049 0.174 0.234 0.270 0.168 0.200 0.019 0.125 0.109 0.158 0.109 0.078 0.128 0.038 0.077 0.153 0.102 0.010 0.192 0.138 0.059 0.132 0.020 0.057 0.232 0.147 0.025 0.126 0.080 0.050 
19.0 4.0 0.022 0.228 0.308 0.205 0.158 0.178 0.028 0.148 0.122 0.141 0.148 0.098 0.162 0.075 0.089 0.096 0.094 0.015 0.216 0.160 0.035 0.069 0.058 0.047 0.244 0.110 0.060 0.113 0.126 0.027 
20.0 4.0 0.085 0.275 0.379 0.039 0.163 0.165 0.040 0.144 0.104 0.120 0.181 0.105 0.181 0.136 0.102 0.048 0.058 0.035 0.205 0.171 0.011 0.103 0.110 0.016 0.188 0.049 0.053 0.217 0.123 0.078 
21.0 4.0 0.121 0.314 0.442 0.226 0.187 0.181 0.053 0.124 0.080 0.095 0.188 0.086 0.187 0.200 0.104 0.051 0.019 0.048 0.169 0.148 0.018 0.155 0.146 0.022 0.097 0.046 0.009 0.241 0.073 0.073 
22.0 4.0 0.074 0.337 0.476 0.322 0.222 0.217 0.067 0.123 0.115 0.069 0.159 0.038 0.180 0.242 0.084 0.084 0.102 0.049 0.118 0.078 0.022 0.184 0.141 0.039 0.076 0.100 0.050 0.167 0.017 0.011 
23.0 4.0 0.055 0.337 0.451 0.066 0.255 0.238 0.081 0.169 0.179 0.042 0.095 0.028 0.165 0.232 0.040 0.117 0.168 0.033 0.053 0.024 0.012 0.179 0.083 0.028 0.158 0.107 0.068 0.044 0.057 0.059 
24.0 4.0 0.002 0.304 0.337 0.251 0.269 0.209 0.094 0.231 0.199 0.013 0.039 0.073 0.140 0.168 0.017 0.144 0.179 0.005 0.038 0.096 0.022 0.116 0.007 0.013 0.193 0.061 0.036 0.124 0.057 0.070 
25.0 4.0 0.016 0.234 0.148 0.264 0.254 0.127 0.105 0.270 0.154 0.017 0.092 0.074 0.101 0.074 0.030 0.146 0.135 0.009 0.110 0.112 0.032 0.011 0.044 0.045 0.125 0.007 0.021 0.156 0.026 0.022 
26.0 4.0 0.055 0.144 0.036 0.223 0.210 0.064 0.112 0.268 0.089 0.042 0.137 0.041 0.054 0.010 0.026 0.113 0.071 0.023 0.130 0.082 0.009 0.071 0.049 0.039 0.014 0.017 0.047 0.082 0.002 0.027 
27.0 4.0 0.170 0.103 0.133 0.196 0.152 0.084 0.112 0.233 0.076 0.057 0.145 0.025 0.021 0.051 0.022 0.065 0.022 0.040 0.099 0.045 0.025 0.085 0.033 0.006 0.051 0.016 0.027 0.005 0.003 0.033 
28.0 4.0 0.136 0.163 0.145 0.161 0.098 0.084 0.105 0.183 0.082 0.060 0.132 0.039 0.026 0.066 0.007 0.027 0.006 0.033 0.053 0.021 0.036 0.057 0.019 0.018 0.051 0.011 0.001 0.030 0.004 0.015 
29.0 4.0 0.050 0.424 0.108 0.489 0.147 0.057 0.241 0.054 0.057 0.117 0.010 0.036 0.080 0.007 0.022 0.050 0.009 0.009 0.039 0.008 0.003 0.025 0.005 0.004 0.015 0.003 0.003 0.006 0.002 0.004 
30.0 4.0 0.056 0.360 0.066 0.356 0.128 0.033 0.203 0.050 0.032 0.094 0.009 0.021 0.060 0.006 0.015 0.034 0.005 0.008 0.025 0.005 0.003 0.016 0.004 0.002 0.011 0.002 0.001 0.005 0.002 0.002 

1.0 5.0 0.182 0.462 0.074 0.530 0.187 0.036 0.218 0.101 0.030 0.119 0.037 0.016 0.091 0.019 0.008 0.059 0.010 0.001 0.043 0.005 0.004 0.025 0.001 0.005 0.013 0.003 0.006 0.002 0.004 0.005 
2.0 5.0 0.280 0.572 0.073 0.297 0.229 0.036 0.270 0.122 0.027 0.157 0.042 0.010 0.127 0.017 0.008 0.082 0.004 0.017 0.056 0.006 0.019 0.024 0.012 0.014 0.001 0.014 0.011 0.016 0.012 0.006 
3.0 5.0 0.437 0.134 0.084 0.442 0.148 0.012 0.103 0.266 0.127 0.037 0.197 0.124 0.028 0.099 0.089 0.053 0.010 0.030 0.059 0.063 0.008 0.036 0.066 0.016 0.007 0.051 0.009 0.021 0.024 0.004 
4.0 5.0 0.493 0.124 0.140 0.350 0.214 0.144 0.097 0.314 0.246 0.024 0.185 0.177 0.046 0.034 0.094 0.064 0.097 0.011 0.046 0.138 0.041 0.006 0.098 0.042 0.048 0.043 0.025 0.056 0.010 0.009 
5.0 5.0 0.569 0.216 0.387 0.305 0.263 0.271 0.088 0.311 0.330 0.009 0.118 0.176 0.057 0.100 0.033 0.053 0.200 0.073 0.005 0.183 0.101 0.054 0.068 0.068 0.072 0.032 0.023 0.032 0.084 0.007 
6.0 5.0 0.700 0.288 0.547 0.284 0.276 0.329 0.078 0.253 0.312 0.004 0.054 0.087 0.057 0.232 0.099 0.028 0.256 0.167 0.039 0.136 0.138 0.064 0.044 0.048 0.022 0.145 0.028 0.052 0.137 0.057 
7.0 5.0 0.666 0.318 0.566 0.193 0.256 0.300 0.069 0.169 0.207 0.013 0.144 0.069 0.053 0.313 0.229 0.017 0.219 0.213 0.040 0.014 0.097 0.009 0.178 0.042 0.073 0.205 0.112 0.095 0.090 0.089 
8.0 5.0 0.628 0.315 0.489 0.226 0.216 0.242 0.060 0.127 0.153 0.021 0.229 0.201 0.059 0.311 0.289 0.035 0.103 0.167 0.017 0.159 0.029 0.060 0.244 0.150 0.094 0.148 0.144 0.017 0.077 0.031 
9.0 5.0 0.589 0.290 0.393 0.111 0.176 0.230 0.050 0.164 0.234 0.032 0.265 0.272 0.081 0.240 0.258 0.057 0.040 0.055 0.044 0.259 0.154 0.073 0.207 0.194 0.025 0.064 0.067 0.106 0.206 0.096 
10.0 5.0 0.657 0.254 0.327 0.130 0.152 0.266 0.041 0.213 0.307 0.050 0.252 0.275 0.111 0.133 0.164 0.067 0.150 0.076 0.054 0.274 0.225 0.065 0.109 0.134 0.106 0.175 0.080 0.120 0.241 0.172 
11.0 5.0 0.567 0.211 0.284 0.251 0.153 0.307 0.032 0.236 0.331 0.073 0.204 0.226 0.134 0.027 0.051 0.051 0.207 0.165 0.084 0.222 0.211 0.114 0.080 0.024 0.126 0.252 0.183 0.050 0.163 0.121 
12.0 5.0 0.364 0.163 0.243 0.072 0.171 0.335 0.022 0.228 0.307 0.097 0.138 0.150 0.140 0.054 0.046 0.029 0.210 0.196 0.147 0.142 0.134 0.130 0.149 0.110 0.083 0.244 0.187 0.171 0.072 0.025 
13.0 5.0 0.190 0.112 0.195 0.049 0.194 0.348 0.014 0.189 0.244 0.119 0.078 0.077 0.126 0.092 0.100 0.080 0.177 0.174 0.189 0.079 0.045 0.083 0.189 0.166 0.166 0.177 0.103 0.194 0.146 0.132 
14.0 5.0 0.116 0.060 0.133 0.061 0.211 0.349 0.008 0.126 0.155 0.132 0.052 0.052 0.088 0.090 0.108 0.137 0.133 0.129 0.163 0.052 0.047 0.092 0.197 0.159 0.208 0.085 0.029 0.082 0.211 0.156 
15.0 5.0 0.033 0.021 0.064 0.287 0.219 0.344 0.006 0.049 0.056 0.137 0.061 0.068 0.042 0.058 0.081 0.171 0.101 0.085 0.097 0.054 0.078 0.159 0.181 0.120 0.166 0.048 0.083 0.103 0.215 0.112 
16.0 5.0 0.032 0.060 0.065 0.070 0.215 0.337 0.008 0.038 0.054 0.137 0.060 0.067 0.031 0.017 0.040 0.176 0.089 0.062 0.047 0.078 0.088 0.186 0.149 0.072 0.077 0.127 0.118 0.191 0.155 0.040 
17.0 5.0 0.008 0.113 0.132 0.083 0.200 0.327 0.011 0.111 0.146 0.129 0.050 0.047 0.071 0.021 0.011 0.150 0.094 0.057 0.096 0.110 0.098 0.157 0.103 0.027 0.080 0.187 0.119 0.192 0.057 0.040 
18.0 5.0 0.080 0.165 0.199 0.130 0.177 0.313 0.015 0.168 0.216 0.117 0.073 0.059 0.105 0.021 0.010 0.106 0.115 0.059 0.138 0.141 0.107 0.093 0.064 0.020 0.139 0.204 0.095 0.116 0.079 0.081 
19.0 5.0 0.039 0.214 0.254 0.149 0.153 0.290 0.020 0.198 0.257 0.101 0.128 0.113 0.125 0.019 0.043 0.060 0.128 0.053 0.144 0.174 0.115 0.047 0.073 0.064 0.153 0.179 0.048 0.043 0.165 0.091 
20.0 5.0 0.059 0.257 0.304 0.036 0.141 0.261 0.025 0.196 0.259 0.084 0.182 0.162 0.130 0.092 0.101 0.039 0.105 0.026 0.121 0.204 0.105 0.062 0.130 0.097 0.127 0.116 0.011 0.109 0.201 0.062 
21.0 5.0 0.053 0.294 0.361 0.132 0.155 0.230 0.032 0.166 0.218 0.067 0.210 0.179 0.124 0.182 0.159 0.044 0.040 0.046 0.096 0.200 0.067 0.076 0.190 0.101 0.094 0.067 0.059 0.151 0.161 0.012 
22.0 5.0 0.097 0.320 0.425 0.121 0.191 0.224 0.040 0.130 0.161 0.052 0.197 0.146 0.116 0.253 0.186 0.046 0.083 0.104 0.088 0.134 0.020 0.089 0.208 0.066 0.060 0.135 0.072 0.150 0.063 0.034 
23.0 5.0 0.144 0.327 0.474 0.185 0.232 0.253 0.047 0.145 0.171 0.040 0.140 0.064 0.112 0.272 0.156 0.053 0.180 0.132 0.078 0.029 0.062 0.125 0.151 0.013 0.057 0.177 0.037 0.097 0.081 0.032 
24.0 5.0 0.123 0.307 0.456 0.159 0.261 0.271 0.057 0.214 0.242 0.024 0.060 0.052 0.110 0.219 0.072 0.083 0.226 0.106 0.027 0.112 0.077 0.128 0.040 0.030 0.138 0.130 0.005 0.040 0.120 0.008 
25.0 5.0 0.123 0.249 0.320 0.043 0.261 0.225 0.069 0.276 0.261 0.006 0.091 0.122 0.096 0.111 0.021 0.109 0.190 0.050 0.048 0.162 0.050 0.062 0.065 0.026 0.138 0.032 0.012 0.120 0.077 0.014 
26.0 5.0 0.027 0.159 0.105 0.105 0.226 0.120 0.081 0.294 0.201 0.018 0.158 0.128 0.067 0.018 0.056 0.105 0.102 0.016 0.097 0.132 0.023 0.026 0.093 0.009 0.055 0.037 0.005 0.098 0.010 0.004 
27.0 5.0 0.094 0.111 0.087 0.059 0.168 0.025 0.087 0.263 0.118 0.036 0.180 0.096 0.033 0.078 0.054 0.074 0.021 0.011 0.094 0.067 0.017 0.067 0.066 0.007 0.023 0.046 0.007 0.022 0.020 0.015 
28.0 5.0 0.078 0.190 0.181 0.148 0.115 0.052 0.087 0.202 0.065 0.045 0.163 0.067 0.018 0.101 0.043 0.038 0.024 0.006 0.060 0.017 0.014 0.057 0.030 0.014 0.043 0.027 0.004 0.020 0.018 0.005 
29.0 5.0 0.158 0.524 0.070 0.251 0.206 0.034 0.262 0.096 0.031 0.137 0.023 0.022 0.099 0.008 0.016 0.062 0.006 0.006 0.047 0.005 0.003 0.029 0.001 0.005 0.015 0.002 0.006 0.004 0.004 0.004 
30.0 5.0 0.164 0.430 0.052 0.276 0.172 0.025 0.217 0.084 0.019 0.107 0.022 0.014 0.072 0.008 0.012 0.043 0.006 0.008 0.032 0.005 0.003 0.020 0.003 0.002 0.013 0.001 0.003 0.006 0.001 0.002 

1.0 6.0 0.210 0.546 0.079 0.239 0.237 0.051 0.237 0.140 0.045 0.138 0.051 0.023 0.108 0.018 0.013 0.069 0.004 0.008 0.048 0.005 0.008 0.024 0.007 0.006 0.008 0.009 0.004 0.003 0.007 0.003 
2.0 6.0 0.121 0.682 0.173 0.175 0.291 0.108 0.298 0.158 0.095 0.183 0.043 0.051 0.149 0.003 0.033 0.092 0.023 0.022 0.054 0.030 0.016 0.012 0.028 0.009 0.018 0.025 0.002 0.031 0.015 0.004 
3.0 6.0 0.397 0.145 0.033 0.164 0.147 0.105 0.078 0.258 0.176 0.017 0.198 0.180 0.041 0.100 0.144 0.051 0.018 0.062 0.040 0.080 0.005 0.009 0.081 0.034 0.022 0.060 0.040 0.034 0.023 0.031 
4.0 6.0 0.468 0.094 0.250 0.120 0.191 0.195 0.066 0.288 0.297 0.008 0.168 0.218 0.050 0.025 0.116 0.042 0.116 0.010 0.006 0.153 0.080 0.042 0.099 0.091 0.063 0.034 0.068 0.043 0.029 0.027 
5.0 6.0 0.482 0.165 0.439 0.236 0.218 0.271 0.053 0.263 0.325 0.008 0.090 0.163 0.041 0.122 0.004 0.009 0.206 0.127 0.053 0.170 0.168 0.076 0.042 0.117 0.047 0.063 0.036 0.020 0.106 0.041 
6.0 6.0 0.705 0.222 0.485 0.254 0.216 0.262 0.043 0.192 0.242 0.010 0.072 0.049 0.019 0.233 0.170 0.034 0.226 0.232 0.077 0.090 0.184 0.039 0.084 0.049 0.053 0.164 0.085 0.109 0.127 0.131 
7.0 6.0 0.615 0.246 0.428 0.227 0.189 0.220 0.037 0.126 0.181 0.013 0.159 0.163 0.007 0.275 0.282 0.046 0.156 0.237 0.035 0.060 0.085 0.064 0.185 0.108 0.148 0.178 0.196 0.100 0.059 0.136 
8.0 6.0 0.620 0.245 0.377 0.249 0.152 0.234 0.034 0.133 0.261 0.014 0.216 0.265 0.010 0.239 0.287 0.028 0.039 0.137 0.060 0.178 0.095 0.142 0.200 0.231 0.116 0.105 0.191 0.053 0.112 0.025 
9.0 6.0 0.692 0.229 0.378 0.166 0.121 0.288 0.031 0.189 0.351 0.008 0.225 0.287 0.026 0.149 0.197 0.053 0.088 0.039 0.124 0.227 0.227 0.117 0.142 0.235 0.040 0.095 0.056 0.194 0.192 0.185 
10.0 6.0 0.771 0.204 0.391 0.124 0.116 0.333 0.027 0.232 0.388 0.010 0.191 0.240 0.062 0.044 0.062 0.091 0.159 0.153 0.116 0.207 0.260 0.029 0.090 0.127 0.186 0.166 0.155 0.175 0.193 0.245 
11.0 6.0 0.573 0.171 0.381 0.328 0.138 0.357 0.023 0.246 0.375 0.029 0.129 0.150 0.096 0.047 0.070 0.097 0.176 0.210 0.059 0.154 0.198 0.133 0.099 0.071 0.200 0.204 0.248 0.021 0.139 0.152 
12.0 6.0 0.426 0.133 0.343 0.397 0.171 0.363 0.018 0.227 0.319 0.051 0.060 0.059 0.116 0.102 0.154 0.066 0.150 0.192 0.094 0.111 0.101 0.181 0.119 0.157 0.072 0.202 0.219 0.201 0.076 0.075 
13.0 6.0 0.287 0.092 0.271 0.207 0.200 0.357 0.013 0.178 0.234 0.073 0.047 0.087 0.114 0.112 0.174 0.039 0.109 0.127 0.163 0.087 0.071 0.127 0.137 0.180 0.116 0.171 0.129 0.248 0.100 0.160 
14.0 6.0 0.109 0.050 0.175 0.321 0.221 0.347 0.009 0.108 0.132 0.086 0.092 0.154 0.086 0.087 0.136 0.081 0.078 0.064 0.159 0.057 0.084 0.040 0.155 0.156 0.198 0.095 0.066 0.129 0.175 0.187 
15.0 6.0 0.062 0.033 0.067 0.264 0.229 0.338 0.008 0.025 0.025 0.092 0.118 0.188 0.047 0.033 0.058 0.116 0.070 0.059 0.106 0.026 0.066 0.091 0.161 0.123 0.179 0.010 0.073 0.039 0.203 0.159 
16.0 6.0 0.061 0.069 0.061 0.278 0.223 0.332 0.009 0.065 0.098 0.092 0.110 0.175 0.026 0.033 0.033 0.123 0.063 0.052 0.042 0.062 0.059 0.130 0.143 0.091 0.095 0.106 0.112 0.143 0.166 0.095 
17.0 6.0 0.009 0.116 0.160 0.272 0.203 0.326 0.010 0.144 0.200 0.085 0.073 0.121 0.050 0.079 0.097 0.101 0.065 0.038 0.050 0.100 0.078 0.115 0.112 0.056 0.007 0.169 0.138 0.170 0.097 0.011 
18.0 6.0 0.067 0.162 0.248 0.230 0.171 0.321 0.011 0.204 0.281 0.073 0.038 0.047 0.074 0.090 0.112 0.062 0.101 0.084 0.078 0.118 0.091 0.069 0.096 0.050 0.057 0.192 0.139 0.135 0.087 0.077 
19.0 6.0 0.127 0.204 0.312 0.524 0.135 0.314 0.012 0.235 0.334 0.060 0.089 0.082 0.082 0.056 0.068 0.027 0.138 0.122 0.074 0.140 0.121 0.027 0.095 0.064 0.084 0.189 0.123 0.062 0.149 0.136 
20.0 6.0 0.095 0.241 0.347 0.399 0.107 0.298 0.013 0.234 0.353 0.048 0.158 0.169 0.076 0.020 0.026 0.028 0.139 0.109 0.050 0.180 0.160 0.032 0.120 0.107 0.086 0.153 0.074 0.036 0.205 0.155 
21.0 6.0 0.179 0.271 0.355 0.398 0.112 0.270 0.012 0.199 0.329 0.040 0.204 0.226 0.061 0.120 0.137 0.036 0.087 0.048 0.029 0.203 0.154 0.044 0.177 0.160 0.081 0.092 0.065 0.092 0.198 0.109 
22.0 6.0 0.104 0.291 0.361 0.073 0.148 0.233 0.011 0.145 0.261 0.037 0.209 0.228 0.050 0.213 0.223 0.030 0.039 0.087 0.049 0.169 0.084 0.030 0.217 0.162 0.089 0.119 0.135 0.121 0.111 0.030 
23.0 6.0 0.220 0.295 0.391 0.159 0.192 0.218 0.011 0.118 0.190 0.036 0.169 0.163 0.055 0.261 0.240 0.016 0.139 0.172 0.082 0.072 0.056 0.061 0.191 0.090 0.046 0.186 0.139 0.121 0.066 0.091 
24.0 6.0 0.007 0.279 0.430 0.134 0.228 0.243 0.017 0.170 0.213 0.034 0.090 0.055 0.072 0.240 0.166 0.020 0.217 0.189 0.072 0.080 0.130 0.113 0.087 0.033 0.070 0.174 0.068 0.040 0.139 0.089 
25.0 6.0 0.013 0.231 0.399 0.106 0.242 0.252 0.030 0.246 0.286 0.026 0.070 0.116 0.083 0.146 0.033 0.063 0.214 0.124 0.012 0.167 0.135 0.092 0.051 0.080 0.122 0.072 0.019 0.071 0.116 0.031 
26.0 6.0 0.148 0.151 0.241 0.144 0.223 0.191 0.045 0.289 0.281 0.013 0.150 0.184 0.075 0.027 0.079 0.085 0.133 0.030 0.054 0.162 0.077 0.019 0.110 0.072 0.079 0.033 0.045 0.091 0.034 0.012 
27.0 6.0 0.026 0.112 0.026 0.161 0.179 0.103 0.059 0.274 0.190 0.014 0.192 0.170 0.049 0.083 0.120 0.075 0.032 0.036 0.077 0.091 0.020 0.039 0.092 0.036 0.005 0.065 0.030 0.039 0.026 0.018 
28.0 6.0 0.150 0.208 0.167 0.113 0.138 0.115 0.067 0.216 0.077 0.027 0.183 0.112 0.025 0.121 0.104 0.047 0.033 0.051 0.061 0.021 0.013 0.049 0.042 0.010 0.030 0.043 0.014 0.006 0.030 0.008 
29.0 6.0 0.041 0.625 0.117 0.502 0.271 0.078 0.285 0.145 0.064 0.159 0.039 0.026 0.119 0.007 0.011 0.074 0.009 0.002 0.053 0.009 0.004 0.028 0.008 0.004 0.011 0.007 0.004 0.002 0.008 0.003 
30.0 6.0 0.019 0.502 0.072 0.264 0.221 0.049 0.233 0.125 0.042 0.123 0.040 0.018 0.087 0.012 0.008 0.052 0.006 0.003 0.037 0.004 0.001 0.022 0.003 0.002 0.013 0.001 0.004 0.005 0.002 0.002 

1.0 7.0 0.088 0.618 0.228 0.143 0.282 0.146 0.257 0.172 0.132 0.157 0.059 0.070 0.125 0.012 0.040 0.076 0.013 0.018 0.048 0.019 0.008 0.019 0.017 0.002 0.002 0.014 0.002 0.010 0.009 0.001 
2.0 7.0 0.140 0.764 0.413 0.484 0.337 0.252 0.326 0.181 0.218 0.208 0.033 0.106 0.167 0.035 0.051 0.094 0.056 0.014 0.043 0.056 0.003 0.004 0.040 0.010 0.033 0.027 0.014 0.038 0.012 0.015 
3.0 7.0 0.430 0.169 0.107 0.217 0.141 0.222 0.054 0.226 0.201 0.012 0.178 0.194 0.049 0.087 0.161 0.043 0.025 0.070 0.017 0.084 0.008 0.015 0.079 0.053 0.035 0.055 0.065 0.030 0.017 0.046 
4.0 7.0 0.433 0.058 0.233 0.146 0.150 0.208 0.037 0.233 0.258 0.020 0.135 0.197 0.048 0.021 0.102 0.017 0.113 0.021 0.034 0.137 0.104 0.062 0.076 0.116 0.057 0.017 0.082 0.019 0.042 0.020 
5.0 7.0 0.544 0.079 0.320 0.162 0.152 0.162 0.021 0.194 0.220 0.022 0.063 0.113 0.024 0.116 0.040 0.034 0.171 0.144 0.089 0.122 0.179 0.075 0.016 0.114 0.011 0.078 0.016 0.054 0.098 0.072 
6.0 7.0 0.579 0.136 0.348 0.247 0.141 0.113 0.011 0.131 0.153 0.016 0.074 0.078 0.022 0.187 0.173 0.078 0.156 0.213 0.092 0.035 0.154 0.009 0.097 0.022 0.098 0.139 0.122 0.121 0.089 0.147 
7.0 7.0 0.636 0.170 0.405 0.085 0.117 0.163 0.008 0.096 0.199 0.016 0.135 0.174 0.054 0.190 0.227 0.082 0.073 0.173 0.023 0.089 0.036 0.113 0.143 0.142 0.175 0.113 0.200 0.079 0.044 0.100 
8.0 7.0 0.793 0.185 0.475 0.110 0.090 0.231 0.009 0.129 0.273 0.026 0.163 0.217 0.061 0.135 0.184 0.040 0.032 0.059 0.098 0.152 0.133 0.188 0.111 0.215 0.115 0.066 0.136 0.091 0.111 0.069 
9.0 7.0 0.826 0.184 0.511 0.160 0.073 0.265 0.011 0.179 0.311 0.029 0.152 0.197 0.041 0.053 0.077 0.046 0.102 0.086 0.174 0.147 0.209 0.143 0.067 0.169 0.068 0.100 0.062 0.221 0.128 0.191 
10.0 7.0 0.773 0.171 0.500 0.111 0.083 0.272 0.011 0.212 0.312 0.023 0.111 0.132 0.023 0.031 0.048 0.104 0.129 0.166 0.166 0.107 0.188 0.005 0.082 0.071 0.217 0.113 0.171 0.194 0.108 0.186 
11.0 7.0 0.559 0.148 0.456 0.319 0.118 0.267 0.009 0.219 0.285 0.012 0.053 0.050 0.055 0.092 0.150 0.125 0.113 0.176 0.081 0.078 0.104 0.137 0.085 0.111 0.231 0.112 0.193 0.069 0.092 0.103 
12.0 7.0 0.388 0.118 0.389 0.189 0.157 0.259 0.007 0.198 0.234 0.013 0.040 0.080 0.084 0.119 0.199 0.099 0.072 0.118 0.041 0.081 0.076 0.197 0.062 0.142 0.108 0.126 0.142 0.193 0.055 0.095 
13.0 7.0 0.229 0.082 0.293 0.163 0.190 0.253 0.006 0.151 0.165 0.030 0.093 0.163 0.091 0.108 0.184 0.043 0.043 0.040 0.126 0.075 0.108 0.150 0.064 0.113 0.086 0.126 0.109 0.246 0.034 0.108 
14.0 7.0 0.134 0.049 0.181 0.164 0.214 0.251 0.005 0.085 0.082 0.042 0.140 0.224 0.071 0.072 0.117 0.027 0.056 0.078 0.134 0.046 0.092 0.051 0.097 0.095 0.163 0.078 0.079 0.161 0.107 0.126 
15.0 7.0 0.053 0.045 0.062 0.151 0.223 0.248 0.006 0.012 0.032 0.046 0.162 0.248 0.040 0.012 0.015 0.057 0.073 0.120 0.093 0.005 0.029 0.034 0.113 0.104 0.156 0.026 0.028 0.079 0.142 0.133 
16.0 7.0 0.141 0.078 0.067 0.070 0.216 0.240 0.007 0.077 0.114 0.043 0.153 0.227 0.019 0.054 0.092 0.062 0.061 0.099 0.035 0.057 0.066 0.065 0.102 0.080 0.108 0.079 0.081 0.085 0.127 0.095 
17.0 7.0 0.312 0.120 0.181 0.045 0.193 0.229 0.009 0.150 0.196 0.035 0.114 0.165 0.034 0.105 0.168 0.040 0.032 0.032 0.009 0.090 0.109 0.053 0.087 0.056 0.066 0.118 0.115 0.111 0.098 0.060 
18.0 7.0 0.214 0.161 0.285 0.157 0.157 0.218 0.011 0.205 0.259 0.022 0.055 0.076 0.046 0.126 0.189 0.005 0.058 0.077 0.019 0.093 0.089 0.037 0.090 0.100 0.026 0.130 0.109 0.133 0.090 0.091 
19.0 7.0 0.082 0.198 0.370 0.222 0.112 0.210 0.014 0.235 0.298 0.011 0.040 0.036 0.041 0.106 0.146 0.025 0.107 0.147 0.025 0.084 0.072 0.031 0.094 0.107 0.040 0.139 0.133 0.116 0.099 0.105 
20.0 7.0 0.019 0.227 0.432 0.207 0.068 0.209 0.018 0.234 0.310 0.012 0.104 0.124 0.026 0.048 0.049 0.034 0.130 0.158 0.053 0.108 0.143 0.036 0.094 0.074 0.067 0.138 0.143 0.067 0.143 0.150 
21.0 7.0 0.106 0.248 0.462 0.334 0.060 0.208 0.020 0.202 0.296 0.019 0.156 0.191 0.016 0.038 0.073 0.027 0.108 0.096 0.055 0.148 0.184 0.078 0.123 0.135 0.069 0.101 0.073 0.067 0.170 0.170 
22.0 7.0 0.083 0.255 0.459 0.411 0.095 0.194 0.023 0.149 0.255 0.023 0.176 0.215 0.024 0.127 0.180 0.043 0.044 0.036 0.010 0.156 0.139 0.085 0.168 0.191 0.109 0.078 0.115 0.088 0.129 0.081 
23.0 7.0 0.145 0.247 0.424 0.238 0.137 0.162 0.026 0.100 0.193 0.028 0.160 0.186 0.019 0.193 0.235 0.063 0.064 0.142 0.067 0.105 0.038 0.020 0.181 0.152 0.104 0.140 0.181 0.123 0.050 0.080 
24.0 7.0 0.141 0.222 0.374 0.459 0.171 0.138 0.024 0.115 0.157 0.037 0.104 0.101 0.027 0.209 0.204 0.044 0.156 0.207 0.101 0.034 0.120 0.076 0.118 0.037 0.021 0.171 0.136 0.079 0.113 0.140 
25.0 7.0 0.150 0.175 0.334 0.502 0.193 0.172 0.016 0.185 0.223 0.042 0.052 0.087 0.058 0.154 0.084 0.009 0.191 0.172 0.066 0.127 0.176 0.101 0.029 0.092 0.084 0.102 0.022 0.026 0.130 0.086 
26.0 7.0 0.037 0.109 0.261 0.400 0.195 0.215 0.011 0.244 0.281 0.036 0.117 0.185 0.072 0.047 0.071 0.052 0.142 0.060 0.003 0.157 0.128 0.053 0.096 0.119 0.084 0.019 0.067 0.069 0.058 0.006 
27.0 7.0 0.107 0.106 0.134 0.236 0.176 0.226 0.026 0.255 0.247 0.020 0.177 0.210 0.062 0.067 0.156 0.065 0.047 0.045 0.049 0.104 0.034 0.008 0.099 0.070 0.029 0.064 0.066 0.044 0.017 0.042 
28.0 7.0 0.104 0.222 0.171 0.286 0.157 0.241 0.042 0.214 0.148 0.012 0.184 0.153 0.039 0.124 0.152 0.052 0.030 0.087 0.054 0.030 0.029 0.035 0.052 0.014 0.013 0.052 0.030 0.007 0.034 0.028 
29.0 7.0 0.032 0.711 0.291 0.506 0.327 0.191 0.311 0.186 0.172 0.184 0.049 0.084 0.139 0.011 0.042 0.083 0.025 0.012 0.054 0.026 0.002 0.024 0.019 0.004 0.005 0.014 0.004 0.011 0.008 0.003 
30.0 7.0 0.019 0.565 0.159 0.489 0.265 0.109 0.251 0.162 0.103 0.141 0.056 0.053 0.102 0.015 0.029 0.060 0.007 0.011 0.041 0.009 0.003 0.023 0.006 0.002 0.011 0.005 0.002 0.002 0.003 0.003 

1.0 8.0 0.010 0.663 0.381 0.411 0.312 0.237 0.279 0.192 0.216 0.176 0.058 0.113 0.140 0.010 0.060 0.080 0.030 0.020 0.044 0.034 0.002 0.012 0.025 0.008 0.008 0.017 0.010 0.016 0.009 0.004 
2.0 8.0 0.151 0.811 0.615 0.443 0.364 0.373 0.357 0.186 0.317 0.234 0.015 0.143 0.182 0.075 0.050 0.091 0.091 0.008 0.028 0.078 0.032 0.021 0.045 0.037 0.043 0.021 0.030 0.040 0.003 0.017 
3.0 8.0 0.343 0.204 0.171 0.324 0.143 0.329 0.027 0.172 0.205 0.028 0.138 0.160 0.055 0.062 0.133 0.030 0.030 0.054 0.008 0.075 0.021 0.034 0.062 0.062 0.038 0.039 0.066 0.021 0.010 0.041 
4.0 8.0 0.384 0.096 0.079 0.228 0.111 0.245 0.007 0.152 0.159 0.039 0.087 0.125 0.042 0.026 0.066 0.014 0.092 0.040 0.067 0.096 0.100 0.073 0.038 0.100 0.042 0.021 0.057 0.004 0.048 0.007 
5.0 8.0 0.437 0.046 0.198 0.300 0.076 0.113 0.017 0.104 0.056 0.035 0.039 0.065 0.014 0.089 0.067 0.076 0.104 0.116 0.116 0.049 0.126 0.064 0.038 0.061 0.022 0.079 0.029 0.073 0.071 0.087 
6.0 8.0 0.622 0.093 0.424 0.270 0.049 0.112 0.026 0.067 0.110 0.020 0.065 0.092 0.063 0.105 0.113 0.124 0.053 0.117 0.101 0.043 0.058 0.028 0.092 0.047 0.133 0.084 0.121 0.118 0.029 0.102 
7.0 8.0 0.648 0.135 0.570 0.233 0.034 0.175 0.028 0.080 0.161 0.025 0.084 0.102 0.110 0.068 0.086 0.121 0.029 0.043 0.016 0.104 0.053 0.159 0.068 0.124 0.195 0.031 0.108 0.063 0.074 0.009 
8.0 8.0 0.667 0.156 0.603 0.055 0.030 0.181 0.024 0.114 0.156 0.047 0.078 0.071 0.124 0.031 0.016 0.059 0.084 0.045 0.137 0.092 0.117 0.230 0.017 0.102 0.116 0.087 0.013 0.110 0.092 0.108 
9.0 8.0 0.630 0.162 0.565 0.049 0.040 0.155 0.018 0.145 0.133 0.062 0.055 0.029 0.100 0.065 0.061 0.041 0.095 0.100 0.227 0.032 0.102 0.175 0.086 0.013 0.085 0.093 0.108 0.240 0.031 0.105 
10.0 8.0 0.621 0.154 0.496 0.264 0.071 0.141 0.011 0.164 0.125 0.065 0.037 0.041 0.051 0.100 0.120 0.120 0.069 0.105 0.224 0.033 0.032 0.034 0.095 0.079 0.243 0.031 0.114 0.225 0.069 0.021 
11.0 8.0 0.402 0.134 0.416 0.051 0.112 0.158 0.005 0.165 0.128 0.058 0.061 0.091 0.011 0.115 0.153 0.158 0.025 0.066 0.136 0.071 0.054 0.139 0.050 0.104 0.274 0.050 0.034 0.099 0.073 0.082 
12.0 8.0 0.188 0.106 0.328 0.085 0.154 0.197 0.001 0.144 0.126 0.042 0.103 0.140 0.050 0.104 0.149 0.144 0.031 0.022 0.024 0.070 0.102 0.215 0.022 0.059 0.169 0.074 0.053 0.179 0.022 0.074 
13.0 8.0 0.088 0.074 0.233 0.195 0.188 0.241 0.004 0.103 0.108 0.025 0.142 0.183 0.071 0.073 0.109 0.093 0.063 0.080 0.092 0.042 0.095 0.188 0.060 0.020 0.080 0.051 0.077 0.259 0.071 0.007 
14.0 8.0 0.050 0.048 0.136 0.121 0.212 0.273 0.006 0.049 0.077 0.013 0.172 0.212 0.063 0.032 0.044 0.040 0.085 0.131 0.115 0.018 0.047 0.112 0.070 0.081 0.136 0.046 0.045 0.211 0.076 0.070 
15.0 8.0 0.100 0.055 0.039 0.239 0.221 0.287 0.007 0.031 0.078 0.008 0.182 0.215 0.041 0.026 0.052 0.016 0.089 0.141 0.092 0.038 0.037 0.062 0.059 0.098 0.152 0.070 0.043 0.130 0.058 0.084 
16.0 8.0 0.169 0.089 0.077 0.134 0.213 0.280 0.009 0.095 0.119 0.009 0.168 0.186 0.019 0.079 0.128 0.016 0.069 0.101 0.056 0.074 0.111 0.039 0.036 0.051 0.145 0.090 0.112 0.063 0.049 0.032 
17.0 8.0 0.278 0.129 0.176 0.028 0.189 0.259 0.013 0.155 0.165 0.017 0.131 0.130 0.012 0.121 0.178 0.022 0.029 0.024 0.040 0.093 0.141 0.005 0.048 0.039 0.129 0.081 0.116 0.076 0.085 0.086 
18.0 8.0 0.245 0.167 0.265 0.091 0.151 0.218 0.019 0.197 0.195 0.028 0.077 0.058 0.014 0.139 0.182 0.044 0.023 0.065 0.046 0.084 0.105 0.034 0.079 0.117 0.097 0.045 0.036 0.141 0.104 0.133 
19.0 8.0 0.187 0.200 0.346 0.205 0.101 0.164 0.027 0.217 0.197 0.039 0.025 0.014 0.022 0.130 0.138 0.059 0.070 0.129 0.080 0.050 0.015 0.049 0.089 0.134 0.077 0.060 0.084 0.156 0.076 0.081 
20.0 8.0 0.006 0.223 0.422 0.145 0.047 0.107 0.037 0.211 0.174 0.045 0.054 0.072 0.050 0.094 0.063 0.047 0.103 0.145 0.118 0.026 0.088 0.070 0.070 0.071 0.078 0.104 0.153 0.119 0.044 0.058 
21.0 8.0 0.129 0.234 0.490 0.417 0.007 0.069 0.047 0.180 0.136 0.043 0.098 0.105 0.079 0.040 0.034 0.021 0.107 0.102 0.116 0.075 0.152 0.122 0.053 0.048 0.073 0.105 0.112 0.082 0.108 0.155 
22.0 8.0 0.228 0.231 0.539 0.548 0.053 0.074 0.057 0.132 0.106 0.032 0.123 0.118 0.093 0.043 0.109 0.067 0.078 0.020 0.051 0.116 0.143 0.137 0.095 0.146 0.123 0.058 0.022 0.076 0.126 0.130 
23.0 8.0 0.209 0.208 0.539 0.664 0.086 0.080 0.066 0.081 0.095 0.026 0.126 0.117 0.079 0.104 0.162 0.109 0.015 0.080 0.053 0.117 0.065 0.066 0.142 0.164 0.137 0.068 0.142 0.118 0.067 0.013 
24.0 8.0 0.175 0.167 0.450 0.538 0.112 0.034 0.068 0.062 0.083 0.042 0.099 0.093 0.037 0.146 0.170 0.099 0.073 0.160 0.117 0.050 0.062 0.042 0.129 0.079 0.053 0.135 0.164 0.093 0.063 0.124 
25.0 8.0 0.080 0.105 0.260 0.351 0.136 0.088 0.059 0.116 0.122 0.059 0.046 0.075 0.034 0.136 0.105 0.044 0.138 0.169 0.102 0.065 0.157 0.095 0.043 0.055 0.050 0.112 0.061 0.019 0.115 0.119 
26.0 8.0 0.026 0.042 0.124 0.578 0.158 0.237 0.040 0.184 0.225 0.059 0.077 0.153 0.066 0.061 0.062 0.019 0.129 0.083 0.038 0.124 0.145 0.070 0.065 0.123 0.072 0.026 0.054 0.047 0.070 0.022 
27.0 8.0 0.122 0.111 0.185 0.244 0.168 0.336 0.017 0.219 0.271 0.044 0.146 0.207 0.070 0.044 0.153 0.051 0.057 0.038 0.020 0.102 0.052 0.016 0.091 0.091 0.037 0.051 0.084 0.037 0.010 0.044 
28.0 8.0 0.077 0.237 0.238 0.219 0.173 0.360 0.018 0.200 0.224 0.024 0.169 0.174 0.054 0.111 0.170 0.051 0.021 0.098 0.041 0.037 0.031 0.020 0.056 0.021 0.007 0.052 0.042 0.011 0.032 0.038 
29.0 8.0 0.148 0.766 0.460 0.476 0.368 0.296 0.340 0.217 0.275 0.209 0.053 0.140 0.158 0.027 0.071 0.088 0.047 0.018 0.049 0.044 0.006 0.016 0.029 0.014 0.007 0.018 0.013 0.015 0.009 0.008 
30.0 8.0 0.097 0.607 0.255 0.622 0.298 0.169 0.271 0.194 0.164 0.159 0.069 0.090 0.118 0.015 0.053 0.068 0.014 0.021 0.043 0.017 0.006 0.022 0.012 0.002 0.009 0.008 0.003 0.004 0.005 0.004 

1.0 9.0 0.065 0.670 0.455 0.407 0.320 0.280 0.299 0.195 0.252 0.194 0.051 0.127 0.152 0.025 0.061 0.081 0.047 0.014 0.037 0.046 0.009 0.006 0.029 0.016 0.013 0.017 0.016 0.016 0.006 0.009 
2.0 9.0 0.243 0.803 0.661 0.475 0.362 0.400 0.383 0.174 0.335 0.254 0.024 0.139 0.190 0.108 0.029 0.084 0.113 0.034 0.013 0.087 0.057 0.032 0.041 0.051 0.046 0.012 0.035 0.034 0.007 0.015 
3.0 9.0 0.290 0.250 0.230 0.590 0.157 0.390 0.008 0.118 0.203 0.042 0.100 0.096 0.058 0.046 0.083 0.019 0.023 0.037 0.023 0.055 0.022 0.040 0.040 0.047 0.032 0.024 0.046 0.010 0.009 0.025 
4.0 9.0 0.437 0.177 0.168 0.080 0.113 0.331 0.025 0.080 0.126 0.053 0.052 0.050 0.038 0.017 0.057 0.033 0.055 0.041 0.082 0.050 0.060 0.068 0.010 0.053 0.025 0.029 0.019 0.013 0.040 0.021 
5.0 9.0 0.530 0.148 0.369 0.691 0.067 0.269 0.047 0.034 0.073 0.046 0.026 0.061 0.026 0.040 0.078 0.101 0.035 0.053 0.124 0.010 0.039 0.050 0.052 0.012 0.037 0.061 0.046 0.064 0.039 0.060 
6.0 9.0 0.697 0.157 0.574 0.389 0.037 0.241 0.058 0.040 0.084 0.026 0.030 0.081 0.090 0.020 0.074 0.150 0.033 0.011 0.101 0.077 0.038 0.044 0.066 0.065 0.133 0.030 0.065 0.099 0.027 0.024 
7.0 9.0 0.879 0.169 0.631 0.657 0.030 0.191 0.059 0.061 0.041 0.029 0.017 0.084 0.146 0.053 0.084 0.146 0.091 0.066 0.020 0.088 0.083 0.169 0.012 0.052 0.186 0.064 0.025 0.057 0.093 0.079 
8.0 9.0 0.902 0.170 0.571 0.559 0.034 0.129 0.052 0.076 0.045 0.059 0.032 0.110 0.167 0.104 0.121 0.079 0.100 0.093 0.148 0.028 0.048 0.239 0.103 0.042 0.117 0.122 0.113 0.090 0.062 0.085 
9.0 9.0 0.813 0.162 0.471 0.457 0.051 0.126 0.042 0.093 0.117 0.083 0.064 0.138 0.148 0.127 0.132 0.026 0.061 0.060 0.247 0.065 0.042 0.193 0.152 0.121 0.069 0.079 0.104 0.219 0.055 0.035 
10.0 9.0 0.669 0.147 0.373 0.205 0.081 0.185 0.030 0.108 0.172 0.093 0.090 0.150 0.099 0.121 0.108 0.115 0.017 0.012 0.256 0.123 0.121 0.063 0.116 0.119 0.225 0.036 0.021 0.231 0.143 0.142 
11.0 9.0 0.338 0.125 0.291 0.341 0.120 0.256 0.020 0.113 0.203 0.091 0.112 0.143 0.040 0.096 0.063 0.166 0.063 0.078 0.182 0.129 0.144 0.111 0.022 0.040 0.276 0.129 0.119 0.116 0.107 0.129 
12.0 9.0 0.267 0.097 0.215 0.182 0.159 0.319 0.013 0.102 0.207 0.081 0.132 0.127 0.012 0.063 0.027 0.167 0.098 0.121 0.080 0.088 0.105 0.195 0.074 0.061 0.206 0.131 0.147 0.126 0.021 0.006 
13.0 9.0 0.241 0.066 0.147 0.046 0.193 0.371 0.008 0.077 0.185 0.066 0.147 0.117 0.040 0.031 0.051 0.131 0.105 0.128 0.060 0.027 0.031 0.195 0.118 0.122 0.098 0.051 0.074 0.226 0.118 0.111 
14.0 9.0 0.159 0.047 0.085 0.254 0.217 0.407 0.006 0.046 0.146 0.057 0.161 0.118 0.039 0.019 0.077 0.095 0.104 0.113 0.075 0.018 0.033 0.155 0.114 0.128 0.084 0.027 0.023 0.222 0.125 0.139 
15.0 9.0 0.092 0.062 0.032 0.106 0.226 0.423 0.005 0.049 0.108 0.055 0.163 0.114 0.026 0.042 0.095 0.077 0.094 0.083 0.065 0.047 0.081 0.122 0.088 0.103 0.108 0.071 0.086 0.172 0.091 0.109 
16.0 9.0 0.053 0.098 0.061 0.441 0.220 0.422 0.005 0.091 0.099 0.060 0.151 0.099 0.012 0.071 0.106 0.076 0.079 0.047 0.059 0.073 0.108 0.093 0.054 0.061 0.143 0.101 0.130 0.089 0.045 0.053 
17.0 9.0 0.216 0.137 0.125 0.450 0.200 0.401 0.010 0.134 0.123 0.070 0.125 0.071 0.009 0.096 0.102 0.088 0.057 0.029 0.074 0.093 0.111 0.066 0.021 0.046 0.168 0.115 0.131 0.020 0.031 0.068 
18.0 9.0 0.185 0.173 0.182 0.301 0.167 0.362 0.020 0.164 0.148 0.082 0.088 0.040 0.024 0.111 0.079 0.105 0.032 0.051 0.103 0.101 0.094 0.059 0.035 0.075 0.168 0.101 0.098 0.117 0.086 0.113 
19.0 9.0 0.067 0.202 0.237 0.413 0.127 0.310 0.033 0.175 0.159 0.092 0.050 0.025 0.059 0.115 0.042 0.106 0.022 0.064 0.150 0.096 0.074 0.054 0.065 0.095 0.149 0.052 0.063 0.175 0.114 0.113 
20.0 9.0 0.115 0.220 0.299 0.157 0.087 0.249 0.049 0.165 0.153 0.094 0.028 0.022 0.105 0.108 0.028 0.073 0.047 0.059 0.193 0.070 0.065 0.092 0.079 0.093 0.110 0.033 0.083 0.175 0.083 0.071 
21.0 9.0 0.346 0.225 0.376 0.311 0.058 0.180 0.068 0.138 0.138 0.083 0.038 0.007 0.147 0.091 0.046 0.016 0.075 0.054 0.185 0.023 0.067 0.167 0.058 0.069 0.067 0.090 0.103 0.125 0.014 0.075 
22.0 9.0 0.392 0.215 0.460 0.435 0.050 0.111 0.086 0.100 0.116 0.059 0.052 0.032 0.166 0.063 0.045 0.086 0.092 0.057 0.103 0.049 0.079 0.193 0.009 0.064 0.135 0.095 0.073 0.066 0.091 0.112 
23.0 9.0 0.352 0.189 0.526 0.210 0.053 0.081 0.103 0.063 0.084 0.030 0.066 0.064 0.147 0.029 0.050 0.150 0.080 0.049 0.032 0.103 0.082 0.119 0.075 0.105 0.166 0.029 0.060 0.112 0.100 0.069 
24.0 9.0 0.291 0.144 0.513 0.286 0.063 0.124 0.110 0.027 0.055 0.041 0.068 0.085 0.089 0.061 0.087 0.151 0.017 0.074 0.124 0.089 0.038 0.006 0.115 0.093 0.086 0.074 0.119 0.102 0.014 0.056 
25.0 9.0 0.225 0.080 0.352 0.327 0.086 0.189 0.102 0.049 0.070 0.069 0.044 0.083 0.027 0.091 0.094 0.094 0.066 0.111 0.131 0.013 0.090 0.083 0.069 0.020 0.022 0.103 0.084 0.034 0.078 0.104 
26.0 9.0 0.139 0.044 0.117 0.129 0.124 0.293 0.080 0.117 0.169 0.079 0.040 0.108 0.054 0.060 0.071 0.021 0.096 0.080 0.073 0.074 0.114 0.077 0.029 0.085 0.057 0.044 0.018 0.030 0.069 0.043 
27.0 9.0 0.032 0.135 0.208 0.254 0.159 0.389 0.049 0.168 0.253 0.067 0.105 0.159 0.073 0.021 0.119 0.031 0.057 0.034 0.010 0.084 0.056 0.033 0.069 0.082 0.036 0.030 0.068 0.026 0.014 0.028 
28.0 9.0 0.068 0.250 0.291 0.288 0.181 0.410 0.018 0.173 0.251 0.045 0.142 0.153 0.065 0.088 0.145 0.045 0.011 0.083 0.026 0.039 0.023 0.011 0.052 0.024 0.013 0.044 0.043 0.011 0.026 0.036 
29.0 9.0 0.191 0.777 0.521 0.691 0.383 0.332 0.369 0.229 0.310 0.233 0.049 0.161 0.173 0.047 0.078 0.089 0.069 0.013 0.041 0.060 0.016 0.010 0.036 0.025 0.014 0.017 0.021 0.017 0.006 0.012 
30.0 9.0 0.134 0.617 0.299 0.556 0.314 0.193 0.291 0.211 0.190 0.178 0.075 0.107 0.132 0.013 0.065 0.072 0.022 0.026 0.041 0.026 0.006 0.018 0.018 0.004 0.008 0.010 0.006 0.005 0.006 0.004 

1.0 10.0 0.086 0.629 0.402 0.512 0.303 0.240 0.317 0.179 0.210 0.208 0.039 0.100 0.159 0.040 0.040 0.078 0.058 0.000 0.029 0.051 0.018 0.008 0.029 0.021 0.017 0.013 0.017 0.014 0.002 0.007 
2.0 10.0 0.170 0.740 0.526 0.493 0.333 0.315 0.409 0.146 0.253 0.271 0.048 0.089 0.194 0.130 0.010 0.074 0.123 0.053 0.005 0.085 0.065 0.041 0.030 0.047 0.044 0.001 0.026 0.025 0.017 0.003 
3.0 10.0 0.271 0.298 0.282 0.305 0.177 0.370 0.019 0.069 0.194 0.055 0.059 0.031 0.057 0.032 0.026 0.007 0.010 0.027 0.037 0.028 0.014 0.041 0.015 0.013 0.024 0.010 0.012 0.008 0.011 0.001 
4.0 10.0 0.419 0.260 0.374 0.368 0.147 0.375 0.051 0.027 0.183 0.065 0.022 0.031 0.031 0.006 0.058 0.052 0.012 0.040 0.092 0.003 0.013 0.061 0.023 0.015 0.017 0.032 0.022 0.018 0.027 0.026 
5.0 10.0 0.507 0.247 0.544 0.703 0.122 0.364 0.077 0.032 0.158 0.054 0.013 0.059 0.044 0.017 0.097 0.125 0.038 0.065 0.128 0.060 0.060 0.040 0.057 0.058 0.047 0.035 0.037 0.056 0.005 0.011 
6.0 10.0 0.623 0.241 0.622 0.751 0.102 0.304 0.089 0.052 0.065 0.029 0.015 0.111 0.121 0.079 0.157 0.176 0.107 0.123 0.100 0.098 0.107 0.058 0.029 0.050 0.130 0.029 0.027 0.086 0.067 0.076 
7.0 10.0 0.853 0.224 0.558 0.459 0.084 0.206 0.088 0.048 0.078 0.037 0.064 0.194 0.187 0.150 0.215 0.170 0.138 0.150 0.028 0.058 0.077 0.181 0.079 0.058 0.183 0.127 0.139 0.053 0.103 0.114 
8.0 10.0 0.830 0.196 0.432 0.733 0.073 0.159 0.077 0.050 0.210 0.077 0.115 0.254 0.215 0.185 0.222 0.097 0.100 0.107 0.165 0.050 0.077 0.255 0.187 0.177 0.121 0.152 0.168 0.078 0.016 0.013 
9.0 10.0 0.925 0.166 0.317 0.195 0.081 0.203 0.061 0.071 0.301 0.110 0.149 0.266 0.198 0.171 0.165 0.018 0.015 0.068 0.275 0.159 0.191 0.217 0.213 0.204 0.054 0.052 0.050 0.219 0.144 0.172 
10.0 10.0 0.632 0.139 0.234 0.271 0.108 0.274 0.044 0.092 0.349 0.129 0.162 0.234 0.147 0.121 0.071 0.120 0.079 0.149 0.297 0.211 0.237 0.088 0.132 0.112 0.223 0.117 0.147 0.248 0.224 0.238 
11.0 10.0 0.389 0.112 0.172 0.508 0.142 0.337 0.029 0.103 0.358 0.132 0.160 0.170 0.083 0.057 0.065 0.186 0.146 0.211 0.234 0.189 0.185 0.094 0.039 0.082 0.298 0.227 0.248 0.126 0.139 0.130 
12.0 10.0 0.413 0.084 0.126 0.383 0.175 0.389 0.017 0.100 0.331 0.124 0.150 0.091 0.030 0.009 0.145 0.201 0.169 0.207 0.133 0.115 0.090 0.196 0.146 0.187 0.245 0.207 0.200 0.100 0.065 0.108 
13.0 10.0 0.204 0.056 0.089 0.344 0.203 0.426 0.009 0.088 0.278 0.110 0.138 0.044 0.028 0.051 0.190 0.179 0.152 0.146 0.068 0.056 0.102 0.222 0.192 0.202 0.124 0.101 0.095 0.231 0.186 0.215 
14.0 10.0 0.076 0.046 0.058 0.357 0.222 0.452 0.005 0.075 0.209 0.101 0.130 0.089 0.033 0.071 0.184 0.152 0.123 0.074 0.061 0.066 0.144 0.204 0.175 0.149 0.063 0.068 0.121 0.247 0.193 0.189 
15.0 10.0 0.094 0.069 0.040 0.152 0.231 0.466 0.005 0.079 0.130 0.099 0.121 0.136 0.028 0.080 0.142 0.137 0.095 0.058 0.061 0.084 0.138 0.176 0.136 0.101 0.099 0.102 0.148 0.200 0.154 0.131 
16.0 10.0 0.177 0.107 0.051 0.477 0.227 0.465 0.009 0.100 0.077 0.103 0.106 0.156 0.024 0.082 0.076 0.133 0.072 0.084 0.080 0.099 0.099 0.141 0.093 0.093 0.160 0.138 0.136 0.114 0.093 0.101 
17.0 10.0 0.123 0.145 0.075 0.313 0.212 0.448 0.018 0.123 0.110 0.112 0.085 0.150 0.034 0.080 0.012 0.138 0.055 0.089 0.115 0.113 0.070 0.102 0.049 0.079 0.203 0.161 0.122 0.027 0.037 0.080 
18.0 10.0 0.250 0.179 0.099 0.426 0.188 0.419 0.030 0.138 0.177 0.123 0.061 0.116 0.059 0.077 0.057 0.144 0.039 0.062 0.157 0.123 0.083 0.068 0.025 0.043 0.214 0.158 0.113 0.115 0.089 0.078 
19.0 10.0 0.010 0.204 0.121 0.365 0.160 0.380 0.047 0.140 0.236 0.130 0.041 0.064 0.103 0.076 0.095 0.130 0.021 0.021 0.208 0.125 0.095 0.051 0.064 0.044 0.187 0.110 0.084 0.190 0.145 0.104 
20.0 10.0 0.114 0.216 0.149 0.210 0.132 0.333 0.067 0.128 0.279 0.127 0.035 0.009 0.155 0.082 0.102 0.081 0.010 0.037 0.242 0.108 0.082 0.115 0.097 0.083 0.118 0.027 0.030 0.199 0.141 0.108 
21.0 10.0 0.373 0.216 0.197 0.362 0.107 0.276 0.090 0.103 0.301 0.110 0.036 0.073 0.201 0.090 0.082 0.015 0.043 0.072 0.222 0.066 0.042 0.198 0.096 0.099 0.054 0.077 0.053 0.138 0.060 0.061 
22.0 10.0 0.592 0.203 0.276 0.337 0.086 0.205 0.114 0.073 0.294 0.077 0.031 0.136 0.220 0.089 0.038 0.106 0.082 0.086 0.127 0.006 0.022 0.220 0.053 0.068 0.144 0.121 0.090 0.056 0.061 0.047 
23.0 10.0 0.463 0.182 0.374 0.297 0.066 0.144 0.135 0.044 0.237 0.037 0.019 0.168 0.195 0.062 0.036 0.179 0.098 0.066 0.030 0.080 0.065 0.141 0.030 0.027 0.175 0.079 0.064 0.110 0.109 0.074 
24.0 10.0 0.491 0.155 0.449 0.450 0.059 0.170 0.145 0.018 0.146 0.044 0.025 0.156 0.127 0.010 0.079 0.185 0.060 0.019 0.126 0.099 0.059 0.015 0.093 0.057 0.094 0.029 0.051 0.098 0.043 0.038 
25.0 10.0 0.392 0.123 0.427 0.262 0.078 0.250 0.138 0.026 0.096 0.079 0.024 0.112 0.046 0.044 0.094 0.127 0.014 0.042 0.143 0.043 0.037 0.071 0.077 0.035 0.013 0.081 0.057 0.036 0.044 0.055 
26.0 10.0 0.331 0.119 0.312 0.264 0.116 0.318 0.113 0.081 0.148 0.094 0.023 0.082 0.045 0.043 0.083 0.047 0.061 0.050 0.090 0.034 0.055 0.073 0.015 0.040 0.043 0.050 0.013 0.029 0.057 0.035 
27.0 10.0 0.264 0.177 0.266 0.387 0.154 0.359 0.076 0.132 0.203 0.085 0.080 0.096 0.073 0.014 0.086 0.015 0.045 0.039 0.027 0.061 0.033 0.038 0.046 0.048 0.029 0.017 0.039 0.016 0.017 0.012 
28.0 10.0 0.166 0.267 0.281 0.731 0.182 0.358 0.038 0.147 0.210 0.061 0.117 0.098 0.071 0.072 0.094 0.038 0.007 0.060 0.014 0.033 0.021 0.015 0.042 0.015 0.016 0.033 0.029 0.009 0.019 0.025 
29.0 10.0 0.333 0.727 0.406 0.949 0.367 0.255 0.393 0.222 0.242 0.253 0.043 0.128 0.183 0.059 0.061 0.085 0.080 0.006 0.030 0.067 0.020 0.012 0.037 0.026 0.018 0.014 0.020 0.016 0.001 0.010 
30.0 10.0 0.290 0.580 0.241 0.871 0.303 0.151 0.309 0.209 0.150 0.194 0.074 0.089 0.143 0.012 0.054 0.074 0.029 0.021 0.037 0.032 0.004 0.015 0.021 0.006 0.008 0.012 0.006 0.007 0.005 0.004 

1.0 11.0 0.202 0.548 0.229 0.426 0.263 0.124 0.333 0.150 0.097 0.220 0.028 0.037 0.163 0.049 0.006 0.074 0.060 0.015 0.021 0.048 0.021 0.012 0.023 0.015 0.018 0.007 0.011 0.012 0.003 0.002 
2.0 11.0 0.244 0.632 0.252 0.469 0.281 0.140 0.426 0.114 0.096 0.282 0.062 0.023 0.194 0.132 0.039 0.065 0.115 0.051 0.014 0.072 0.045 0.042 0.018 0.026 0.039 0.011 0.007 0.018 0.021 0.009 
3.0 11.0 0.412 0.320 0.266 0.047 0.189 0.255 0.032 0.057 0.189 0.062 0.034 0.088 0.055 0.030 0.047 0.007 0.009 0.021 0.041 0.007 0.018 0.037 0.002 0.024 0.020 0.008 0.022 0.014 0.010 0.014 
4.0 11.0 0.383 0.307 0.433 0.402 0.175 0.322 0.069 0.050 0.229 0.073 0.010 0.089 0.029 0.024 0.045 0.061 0.025 0.051 0.091 0.030 0.066 0.052 0.032 0.060 0.019 0.024 0.038 0.016 0.013 0.009 
5.0 11.0 0.612 0.304 0.561 0.243 0.160 0.340 0.098 0.061 0.193 0.062 0.014 0.043 0.053 0.063 0.109 0.133 0.080 0.128 0.125 0.079 0.120 0.038 0.045 0.067 0.043 0.013 0.009 0.040 0.023 0.048 
6.0 11.0 0.823 0.290 0.555 0.357 0.139 0.279 0.113 0.055 0.065 0.034 0.056 0.125 0.135 0.135 0.215 0.186 0.136 0.184 0.102 0.090 0.113 0.057 0.012 0.024 0.111 0.061 0.098 0.071 0.076 0.111 
7.0 11.0 0.938 0.254 0.457 0.305 0.110 0.189 0.111 0.041 0.115 0.038 0.119 0.240 0.208 0.197 0.274 0.184 0.141 0.163 0.033 0.025 0.049 0.170 0.116 0.139 0.168 0.143 0.176 0.058 0.085 0.080 
8.0 11.0 1.013 0.207 0.355 0.222 0.090 0.152 0.099 0.066 0.257 0.084 0.171 0.306 0.244 0.208 0.247 0.116 0.079 0.075 0.157 0.094 0.162 0.251 0.211 0.222 0.129 0.143 0.128 0.050 0.016 0.080 
9.0 11.0 0.803 0.161 0.282 0.269 0.095 0.185 0.080 0.101 0.352 0.122 0.194 0.308 0.232 0.166 0.146 0.010 0.037 0.124 0.274 0.195 0.255 0.230 0.216 0.180 0.018 0.033 0.071 0.188 0.165 0.218 
10.0 11.0 0.761 0.124 0.227 0.204 0.120 0.236 0.061 0.125 0.404 0.146 0.189 0.255 0.186 0.093 0.051 0.105 0.123 0.230 0.311 0.230 0.243 0.115 0.124 0.074 0.188 0.144 0.217 0.237 0.228 0.208 
11.0 11.0 0.584 0.095 0.180 0.191 0.150 0.285 0.042 0.134 0.413 0.155 0.166 0.161 0.123 0.018 0.154 0.181 0.178 0.263 0.266 0.194 0.139 0.058 0.066 0.165 0.284 0.241 0.245 0.142 0.135 0.093 
12.0 11.0 0.320 0.069 0.142 0.118 0.178 0.326 0.028 0.130 0.383 0.151 0.135 0.048 0.066 0.053 0.245 0.211 0.186 0.213 0.179 0.121 0.099 0.167 0.164 0.232 0.262 0.218 0.151 0.049 0.078 0.173 
13.0 11.0 0.124 0.047 0.107 0.259 0.201 0.358 0.017 0.117 0.325 0.140 0.105 0.071 0.032 0.094 0.278 0.204 0.153 0.108 0.098 0.083 0.188 0.216 0.199 0.187 0.157 0.123 0.131 0.185 0.179 0.215 
14.0 11.0 0.006 0.047 0.075 0.192 0.216 0.382 0.011 0.101 0.237 0.134 0.087 0.168 0.021 0.101 0.239 0.192 0.116 0.071 0.052 0.086 0.207 0.224 0.182 0.106 0.062 0.084 0.186 0.231 0.192 0.144 
15.0 11.0 0.216 0.073 0.051 0.124 0.223 0.395 0.005 0.092 0.131 0.134 0.075 0.231 0.013 0.091 0.150 0.186 0.089 0.143 0.032 0.085 0.148 0.216 0.152 0.122 0.053 0.088 0.155 0.219 0.172 0.128 
16.0 11.0 0.191 0.108 0.042 0.105 0.222 0.393 0.004 0.093 0.044 0.140 0.064 0.253 0.019 0.071 0.033 0.187 0.072 0.174 0.076 0.089 0.060 0.195 0.118 0.144 0.141 0.125 0.089 0.163 0.127 0.137 
17.0 11.0 0.190 0.143 0.041 0.095 0.213 0.380 0.014 0.101 0.113 0.151 0.051 0.232 0.041 0.050 0.079 0.192 0.060 0.142 0.132 0.106 0.087 0.158 0.072 0.097 0.215 0.166 0.108 0.074 0.051 0.072 
18.0 11.0 0.193 0.173 0.049 0.475 0.198 0.357 0.029 0.108 0.210 0.164 0.036 0.173 0.079 0.036 0.162 0.191 0.049 0.064 0.195 0.126 0.131 0.104 0.016 0.007 0.257 0.183 0.115 0.079 0.053 0.046 
19.0 11.0 0.030 0.192 0.068 0.337 0.180 0.324 0.049 0.110 0.287 0.170 0.028 0.084 0.134 0.036 0.192 0.166 0.039 0.039 0.260 0.139 0.113 0.046 0.045 0.074 0.245 0.155 0.067 0.190 0.144 0.094 
20.0 11.0 0.159 0.200 0.089 0.079 0.160 0.286 0.075 0.107 0.336 0.165 0.039 0.018 0.197 0.051 0.167 0.102 0.025 0.110 0.298 0.135 0.062 0.125 0.099 0.099 0.157 0.069 0.049 0.238 0.179 0.089 
21.0 11.0 0.295 0.196 0.117 0.250 0.137 0.243 0.104 0.097 0.357 0.143 0.054 0.112 0.250 0.075 0.101 0.012 0.025 0.137 0.271 0.102 0.068 0.226 0.122 0.082 0.034 0.045 0.067 0.176 0.121 0.068 
22.0 11.0 0.458 0.184 0.162 0.320 0.109 0.188 0.134 0.082 0.343 0.102 0.059 0.187 0.273 0.097 0.031 0.117 0.066 0.111 0.163 0.035 0.090 0.256 0.096 0.069 0.150 0.127 0.068 0.043 0.029 0.034 
23.0 11.0 0.560 0.173 0.238 0.390 0.079 0.131 0.161 0.059 0.277 0.049 0.042 0.219 0.245 0.092 0.087 0.203 0.101 0.058 0.031 0.054 0.077 0.172 0.018 0.052 0.194 0.117 0.067 0.111 0.104 0.039 
24.0 11.0 0.609 0.168 0.334 0.354 0.066 0.140 0.175 0.039 0.168 0.041 0.013 0.194 0.168 0.048 0.131 0.216 0.084 0.036 0.126 0.097 0.049 0.037 0.064 0.031 0.110 0.029 0.032 0.106 0.072 0.042 
25.0 11.0 0.440 0.163 0.396 0.466 0.081 0.211 0.169 0.035 0.080 0.084 0.004 0.121 0.072 0.008 0.120 0.158 0.024 0.052 0.153 0.065 0.025 0.062 0.076 0.026 0.008 0.057 0.006 0.037 0.017 0.014 
26.0 11.0 0.267 0.167 0.368 0.235 0.112 0.252 0.143 0.063 0.114 0.105 0.017 0.048 0.036 0.024 0.081 0.073 0.030 0.050 0.105 0.003 0.012 0.071 0.026 0.012 0.035 0.050 0.010 0.029 0.043 0.005 
27.0 11.0 0.149 0.203 0.279 0.446 0.145 0.243 0.102 0.103 0.142 0.099 0.059 0.027 0.069 0.010 0.046 0.009 0.032 0.039 0.043 0.038 0.015 0.041 0.025 0.004 0.026 0.009 0.010 0.012 0.020 0.006 
28.0 11.0 0.121 0.267 0.204 0.035 0.170 0.208 0.058 0.119 0.136 0.075 0.093 0.038 0.074 0.056 0.027 0.028 0.005 0.031 0.010 0.026 0.020 0.020 0.032 0.004 0.019 0.021 0.008 0.011 0.011 0.008 
29.0 11.0 0.230 0.631 0.156 0.489 0.325 0.089 0.415 0.198 0.089 0.269 0.036 0.051 0.190 0.064 0.024 0.079 0.082 0.002 0.020 0.066 0.015 0.017 0.034 0.016 0.020 0.009 0.012 0.012 0.004 0.006 
30.0 11.0 0.143 0.504 0.102 0.286 0.270 0.053 0.326 0.190 0.054 0.208 0.067 0.035 0.152 0.012 0.025 0.073 0.032 0.009 0.032 0.034 0.001 0.013 0.022 0.004 0.010 0.010 0.005 0.007 0.004 0.002 

1.0 12.0 0.079 0.426 0.080 0.260 0.201 0.059 0.345 0.109 0.072 0.228 0.019 0.051 0.165 0.050 0.040 0.069 0.054 0.025 0.016 0.039 0.015 0.016 0.016 0.006 0.018 0.002 0.001 0.011 0.005 0.005 
2.0 12.0 0.216 0.480 0.195 0.345 0.208 0.135 0.444 0.074 0.144 0.292 0.068 0.091 0.193 0.119 0.062 0.056 0.095 0.029 0.021 0.051 0.006 0.043 0.006 0.008 0.032 0.015 0.016 0.014 0.020 0.015 
3.0 12.0 0.301 0.324 0.190 0.222 0.187 0.160 0.047 0.064 0.233 0.069 0.016 0.160 0.053 0.031 0.087 0.012 0.024 0.010 0.043 0.019 0.042 0.033 0.014 0.053 0.023 0.008 0.044 0.018 0.008 0.021 
4.0 12.0 0.528 0.331 0.363 0.241 0.186 0.238 0.088 0.072 0.270 0.080 0.009 0.132 0.027 0.047 0.013 0.069 0.054 0.079 0.090 0.051 0.112 0.048 0.034 0.082 0.022 0.014 0.033 0.010 0.012 0.016 
5.0 12.0 0.641 0.333 0.448 0.157 0.178 0.247 0.120 0.072 0.209 0.068 0.034 0.027 0.065 0.101 0.125 0.144 0.108 0.172 0.126 0.083 0.140 0.041 0.027 0.042 0.037 0.021 0.049 0.031 0.038 0.086 
6.0 12.0 0.753 0.312 0.450 0.303 0.153 0.199 0.136 0.049 0.081 0.036 0.092 0.114 0.154 0.172 0.239 0.201 0.144 0.197 0.107 0.068 0.070 0.059 0.040 0.079 0.100 0.085 0.146 0.069 0.074 0.099 
7.0 12.0 0.932 0.266 0.427 0.326 0.118 0.136 0.133 0.049 0.079 0.044 0.160 0.230 0.235 0.218 0.275 0.202 0.124 0.120 0.040 0.021 0.085 0.169 0.143 0.194 0.168 0.143 0.148 0.072 0.057 0.015 
8.0 12.0 0.839 0.208 0.397 0.146 0.091 0.084 0.118 0.098 0.207 0.097 0.209 0.293 0.278 0.206 0.214 0.133 0.046 0.038 0.161 0.135 0.224 0.261 0.214 0.199 0.147 0.114 0.024 0.035 0.052 0.159 
9.0 12.0 0.749 0.153 0.354 0.077 0.093 0.070 0.095 0.142 0.308 0.143 0.220 0.292 0.270 0.142 0.083 0.019 0.080 0.184 0.288 0.219 0.259 0.252 0.191 0.078 0.009 0.036 0.167 0.182 0.182 0.206 
10.0 12.0 0.639 0.109 0.296 0.228 0.116 0.107 0.070 0.166 0.377 0.172 0.200 0.233 0.223 0.054 0.082 0.103 0.166 0.270 0.339 0.231 0.174 0.138 0.091 0.112 0.182 0.176 0.243 0.251 0.209 0.094 
11.0 12.0 0.602 0.077 0.233 0.047 0.141 0.165 0.047 0.172 0.405 0.184 0.161 0.129 0.156 0.046 0.222 0.192 0.208 0.264 0.305 0.175 0.039 0.040 0.104 0.234 0.299 0.246 0.169 0.164 0.106 0.118 
12.0 12.0 0.364 0.055 0.180 0.043 0.162 0.225 0.029 0.166 0.393 0.182 0.112 0.003 0.092 0.112 0.313 0.235 0.198 0.169 0.219 0.101 0.168 0.164 0.195 0.237 0.290 0.194 0.062 0.027 0.113 0.230 
13.0 12.0 0.213 0.043 0.129 0.063 0.178 0.278 0.016 0.151 0.334 0.172 0.066 0.134 0.047 0.148 0.324 0.239 0.147 0.034 0.127 0.109 0.263 0.232 0.205 0.124 0.184 0.111 0.200 0.178 0.190 0.178 
14.0 12.0 0.037 0.053 0.087 0.151 0.189 0.317 0.008 0.131 0.237 0.166 0.042 0.243 0.024 0.144 0.259 0.233 0.096 0.133 0.061 0.126 0.250 0.253 0.165 0.072 0.074 0.108 0.244 0.237 0.178 0.057 
15.0 12.0 0.162 0.078 0.052 0.111 0.195 0.336 0.003 0.112 0.115 0.165 0.044 0.312 0.014 0.118 0.136 0.229 0.072 0.234 0.028 0.114 0.144 0.252 0.130 0.194 0.044 0.112 0.153 0.238 0.148 0.175 
16.0 12.0 0.368 0.107 0.030 0.215 0.197 0.337 0.010 0.096 0.022 0.170 0.053 0.326 0.031 0.079 0.017 0.228 0.067 0.258 0.088 0.095 0.035 0.230 0.101 0.222 0.148 0.122 0.049 0.186 0.107 0.200 
17.0 12.0 0.227 0.136 0.031 0.215 0.195 0.320 0.021 0.086 0.141 0.180 0.055 0.289 0.061 0.038 0.149 0.227 0.056 0.202 0.159 0.093 0.156 0.185 0.060 0.143 0.235 0.142 0.166 0.087 0.044 0.095 
18.0 12.0 0.069 0.158 0.063 0.184 0.190 0.287 0.037 0.082 0.246 0.190 0.046 0.206 0.106 0.014 0.242 0.217 0.031 0.086 0.232 0.100 0.219 0.113 0.012 0.026 0.283 0.145 0.187 0.065 0.048 0.080 
19.0 12.0 0.072 0.172 0.110 0.213 0.183 0.238 0.060 0.086 0.313 0.195 0.024 0.093 0.166 0.023 0.266 0.181 0.017 0.054 0.299 0.102 0.182 0.037 0.042 0.132 0.269 0.121 0.088 0.197 0.115 0.158 
20.0 12.0 0.262 0.174 0.162 0.268 0.172 0.184 0.088 0.098 0.345 0.187 0.006 0.025 0.233 0.021 0.224 0.105 0.029 0.158 0.333 0.095 0.074 0.140 0.079 0.176 0.167 0.057 0.060 0.258 0.145 0.116 
21.0 12.0 0.332 0.167 0.215 0.180 0.152 0.129 0.120 0.108 0.334 0.161 0.038 0.126 0.288 0.022 0.126 0.013 0.031 0.195 0.296 0.076 0.058 0.248 0.095 0.114 0.015 0.029 0.139 0.188 0.107 0.010 
22.0 12.0 0.416 0.155 0.263 0.128 0.124 0.077 0.154 0.108 0.293 0.114 0.061 0.196 0.309 0.051 0.009 0.131 0.036 0.160 0.177 0.036 0.142 0.273 0.079 0.001 0.159 0.098 0.113 0.028 0.029 0.097 
23.0 12.0 0.465 0.152 0.294 0.310 0.089 0.035 0.184 0.091 0.223 0.054 0.061 0.224 0.278 0.066 0.105 0.222 0.062 0.069 0.040 0.031 0.146 0.184 0.023 0.091 0.203 0.099 0.017 0.117 0.076 0.082 
24.0 12.0 0.461 0.161 0.302 0.391 0.065 0.062 0.200 0.068 0.122 0.043 0.044 0.198 0.194 0.049 0.171 0.237 0.060 0.036 0.129 0.067 0.075 0.049 0.043 0.105 0.114 0.036 0.066 0.110 0.063 0.005 
25.0 12.0 0.481 0.173 0.303 0.254 0.072 0.128 0.194 0.057 0.032 0.090 0.027 0.121 0.090 0.016 0.165 0.178 0.022 0.102 0.158 0.050 0.017 0.060 0.056 0.049 0.007 0.040 0.068 0.034 0.016 0.045 
26.0 12.0 0.402 0.187 0.295 0.190 0.097 0.183 0.166 0.068 0.125 0.115 0.034 0.021 0.034 0.007 0.098 0.090 0.016 0.102 0.113 0.002 0.065 0.069 0.022 0.014 0.032 0.038 0.023 0.032 0.031 0.034 
27.0 12.0 0.175 0.214 0.248 0.164 0.123 0.193 0.122 0.089 0.185 0.110 0.060 0.065 0.067 0.020 0.015 0.019 0.019 0.056 0.052 0.026 0.058 0.042 0.017 0.036 0.024 0.008 0.010 0.010 0.015 0.005 
28.0 12.0 0.047 0.261 0.156 0.218 0.145 0.159 0.074 0.096 0.178 0.086 0.081 0.096 0.076 0.053 0.039 0.021 0.007 0.008 0.015 0.019 0.027 0.023 0.023 0.026 0.023 0.015 0.018 0.014 0.008 0.008 
29.0 12.0 0.095 0.479 0.236 0.441 0.255 0.163 0.433 0.162 0.141 0.283 0.032 0.062 0.194 0.052 0.023 0.073 0.070 0.000 0.014 0.056 0.006 0.022 0.027 0.007 0.021 0.006 0.006 0.009 0.005 0.005 
30.0 12.0 0.138 0.382 0.143 0.475 0.212 0.103 0.339 0.154 0.096 0.220 0.056 0.047 0.159 0.009 0.022 0.072 0.027 0.006 0.027 0.030 0.000 0.012 0.019 0.001 0.013 0.008 0.001 0.007 0.003 0.001 

1.0 13.0 0.204 0.277 0.312 0.363 0.126 0.224 0.354 0.062 0.227 0.234 0.017 0.129 0.166 0.041 0.074 0.066 0.039 0.028 0.013 0.026 0.003 0.017 0.008 0.009 0.017 0.002 0.012 0.010 0.005 0.011 
2.0 13.0 0.313 0.303 0.529 0.318 0.125 0.359 0.453 0.040 0.340 0.298 0.059 0.170 0.192 0.086 0.069 0.052 0.063 0.002 0.023 0.029 0.036 0.040 0.003 0.039 0.028 0.014 0.033 0.011 0.013 0.019 
3.0 13.0 0.373 0.292 0.123 0.229 0.164 0.300 0.054 0.065 0.309 0.074 0.010 0.211 0.055 0.035 0.120 0.013 0.035 0.019 0.039 0.027 0.054 0.030 0.015 0.070 0.027 0.005 0.056 0.019 0.007 0.025 
4.0 13.0 0.582 0.308 0.177 0.260 0.168 0.280 0.098 0.070 0.315 0.087 0.017 0.170 0.031 0.062 0.035 0.067 0.064 0.091 0.084 0.049 0.128 0.046 0.021 0.086 0.025 0.009 0.023 0.003 0.015 0.030 
5.0 13.0 0.640 0.310 0.276 0.399 0.161 0.212 0.134 0.058 0.242 0.076 0.052 0.072 0.064 0.113 0.123 0.142 0.101 0.175 0.124 0.059 0.130 0.048 0.007 0.017 0.025 0.033 0.076 0.024 0.035 0.094 
6.0 13.0 0.793 0.289 0.403 0.216 0.136 0.155 0.152 0.032 0.142 0.043 0.110 0.082 0.154 0.167 0.215 0.205 0.113 0.170 0.117 0.028 0.031 0.051 0.057 0.117 0.080 0.077 0.151 0.068 0.048 0.069 
7.0 13.0 0.864 0.244 0.473 0.156 0.100 0.134 0.151 0.061 0.047 0.040 0.168 0.164 0.241 0.190 0.224 0.215 0.076 0.074 0.050 0.052 0.130 0.149 0.128 0.193 0.163 0.100 0.093 0.095 0.020 0.075 
8.0 13.0 0.722 0.190 0.472 0.033 0.072 0.119 0.135 0.116 0.067 0.094 0.202 0.216 0.291 0.160 0.158 0.155 0.025 0.078 0.139 0.140 0.221 0.251 0.160 0.137 0.169 0.057 0.083 0.023 0.063 0.192 
9.0 13.0 0.779 0.138 0.422 0.101 0.071 0.097 0.110 0.157 0.180 0.144 0.202 0.228 0.291 0.088 0.046 0.044 0.107 0.189 0.273 0.188 0.203 0.264 0.121 0.040 0.050 0.060 0.214 0.147 0.140 0.151 
10.0 13.0 0.659 0.098 0.354 0.204 0.089 0.108 0.084 0.181 0.285 0.177 0.173 0.189 0.250 0.022 0.102 0.079 0.173 0.241 0.340 0.171 0.091 0.171 0.057 0.175 0.140 0.155 0.210 0.247 0.135 0.034 
11.0 13.0 0.556 0.069 0.280 0.092 0.109 0.172 0.060 0.185 0.349 0.193 0.127 0.102 0.187 0.087 0.220 0.175 0.191 0.211 0.325 0.108 0.076 0.031 0.120 0.237 0.275 0.176 0.073 0.200 0.063 0.193 
12.0 13.0 0.566 0.054 0.210 0.130 0.125 0.256 0.040 0.178 0.363 0.195 0.073 0.020 0.122 0.145 0.295 0.229 0.163 0.111 0.254 0.078 0.207 0.124 0.173 0.189 0.297 0.118 0.120 0.041 0.112 0.229 
13.0 13.0 0.309 0.052 0.146 0.217 0.137 0.331 0.026 0.162 0.318 0.188 0.024 0.147 0.072 0.170 0.299 0.246 0.102 0.029 0.166 0.127 0.268 0.209 0.153 0.053 0.220 0.093 0.243 0.120 0.144 0.115 
14.0 13.0 0.009 0.062 0.093 0.070 0.146 0.385 0.016 0.140 0.225 0.184 0.034 0.257 0.039 0.157 0.236 0.253 0.056 0.167 0.092 0.139 0.243 0.255 0.104 0.115 0.125 0.114 0.259 0.212 0.111 0.076 
15.0 13.0 0.303 0.080 0.049 0.200 0.152 0.416 0.009 0.116 0.100 0.185 0.065 0.323 0.011 0.120 0.116 0.260 0.068 0.262 0.015 0.110 0.126 0.278 0.089 0.244 0.012 0.096 0.137 0.256 0.098 0.240 
16.0 13.0 0.277 0.100 0.023 0.060 0.157 0.417 0.001 0.090 0.036 0.193 0.085 0.334 0.020 0.070 0.033 0.266 0.084 0.283 0.069 0.069 0.039 0.275 0.084 0.273 0.114 0.076 0.062 0.243 0.080 0.265 
17.0 13.0 0.027 0.119 0.056 0.069 0.161 0.392 0.013 0.067 0.162 0.206 0.092 0.289 0.058 0.020 0.161 0.269 0.075 0.228 0.157 0.059 0.183 0.240 0.054 0.192 0.233 0.086 0.226 0.156 0.033 0.135 
18.0 13.0 0.138 0.133 0.108 0.009 0.165 0.344 0.031 0.052 0.258 0.219 0.086 0.202 0.110 0.033 0.247 0.259 0.046 0.121 0.251 0.067 0.263 0.162 0.012 0.052 0.320 0.090 0.278 0.027 0.024 0.089 
19.0 13.0 0.353 0.141 0.171 0.176 0.166 0.278 0.056 0.062 0.307 0.225 0.064 0.091 0.181 0.059 0.270 0.218 0.007 0.056 0.336 0.062 0.251 0.043 0.028 0.140 0.327 0.075 0.188 0.193 0.063 0.235 
20.0 13.0 0.411 0.139 0.242 0.182 0.162 0.205 0.088 0.087 0.303 0.217 0.030 0.031 0.258 0.062 0.230 0.132 0.026 0.146 0.379 0.048 0.157 0.138 0.046 0.228 0.219 0.044 0.060 0.294 0.087 0.230 
21.0 13.0 0.477 0.132 0.318 0.196 0.149 0.143 0.125 0.111 0.250 0.189 0.009 0.108 0.321 0.042 0.148 0.011 0.039 0.202 0.343 0.040 0.062 0.271 0.053 0.206 0.024 0.007 0.170 0.239 0.077 0.093 
22.0 13.0 0.525 0.121 0.383 0.056 0.125 0.106 0.164 0.122 0.171 0.138 0.043 0.156 0.348 0.008 0.059 0.134 0.028 0.197 0.215 0.028 0.141 0.310 0.047 0.095 0.165 0.055 0.206 0.056 0.025 0.116 
23.0 13.0 0.763 0.119 0.426 0.288 0.091 0.092 0.199 0.114 0.091 0.069 0.058 0.173 0.318 0.022 0.089 0.240 0.017 0.124 0.052 0.011 0.195 0.219 0.018 0.090 0.228 0.065 0.100 0.115 0.043 0.164 
24.0 13.0 0.831 0.131 0.402 0.303 0.059 0.100 0.219 0.095 0.020 0.039 0.057 0.162 0.230 0.027 0.168 0.264 0.019 0.037 0.129 0.030 0.140 0.071 0.026 0.159 0.137 0.028 0.074 0.126 0.041 0.060 
25.0 13.0 0.634 0.150 0.284 0.268 0.047 0.157 0.217 0.078 0.074 0.091 0.049 0.107 0.115 0.017 0.190 0.206 0.004 0.123 0.170 0.022 0.027 0.059 0.034 0.103 0.019 0.027 0.123 0.045 0.011 0.068 
26.0 13.0 0.565 0.168 0.134 0.168 0.063 0.264 0.189 0.075 0.200 0.123 0.052 0.038 0.036 0.014 0.121 0.112 0.014 0.144 0.127 0.007 0.096 0.072 0.011 0.016 0.030 0.025 0.058 0.031 0.021 0.075 
27.0 13.0 0.352 0.193 0.195 0.139 0.084 0.352 0.142 0.078 0.301 0.121 0.064 0.127 0.063 0.029 0.034 0.033 0.011 0.079 0.064 0.023 0.096 0.045 0.015 0.063 0.026 0.005 0.021 0.008 0.012 0.016 
28.0 13.0 0.235 0.230 0.225 0.039 0.104 0.359 0.090 0.072 0.308 0.097 0.072 0.174 0.078 0.051 0.095 0.014 0.010 0.015 0.023 0.014 0.036 0.027 0.019 0.044 0.026 0.011 0.037 0.018 0.007 0.017 
29.0 13.0 0.276 0.301 0.566 0.154 0.170 0.384 0.450 0.118 0.350 0.295 0.029 0.164 0.199 0.030 0.065 0.068 0.047 0.005 0.010 0.040 0.030 0.026 0.020 0.029 0.022 0.005 0.022 0.010 0.005 0.009 
30.0 13.0 0.261 0.233 0.347 0.266 0.137 0.243 0.351 0.108 0.234 0.230 0.044 0.124 0.165 0.007 0.066 0.072 0.017 0.021 0.023 0.021 0.002 0.013 0.014 0.007 0.014 0.007 0.008 0.009 0.001 0.006 

1.0 14.0 0.116 0.109 0.483 0.453 0.041 0.335 0.357 0.013 0.327 0.236 0.019 0.176 0.165 0.026 0.091 0.064 0.018 0.025 0.012 0.009 0.008 0.017 0.001 0.019 0.017 0.002 0.018 0.009 0.003 0.009 
2.0 14.0 0.153 0.108 0.756 0.300 0.033 0.510 0.459 0.026 0.466 0.300 0.042 0.215 0.191 0.044 0.065 0.049 0.023 0.029 0.024 0.005 0.066 0.038 0.007 0.060 0.025 0.010 0.040 0.009 0.007 0.013 
3.0 14.0 0.286 0.236 0.210 0.385 0.129 0.465 0.059 0.060 0.360 0.076 0.005 0.234 0.055 0.040 0.142 0.013 0.043 0.033 0.036 0.031 0.051 0.030 0.012 0.072 0.029 0.004 0.057 0.017 0.010 0.023 
4.0 14.0 0.467 0.254 0.044 0.316 0.133 0.401 0.105 0.053 0.341 0.090 0.028 0.192 0.033 0.073 0.073 0.066 0.066 0.085 0.081 0.038 0.118 0.047 0.004 0.081 0.027 0.018 0.016 0.009 0.020 0.037 
5.0 14.0 0.573 0.256 0.233 0.260 0.125 0.275 0.143 0.028 0.264 0.080 0.069 0.123 0.065 0.115 0.115 0.143 0.081 0.148 0.126 0.024 0.103 0.054 0.028 0.023 0.021 0.043 0.083 0.022 0.027 0.088 
6.0 14.0 0.756 0.237 0.438 0.274 0.102 0.180 0.162 0.024 0.206 0.046 0.118 0.096 0.159 0.145 0.161 0.211 0.066 0.122 0.126 0.023 0.049 0.049 0.074 0.123 0.073 0.060 0.128 0.071 0.016 0.045 
7.0 14.0 0.832 0.203 0.512 0.272 0.070 0.182 0.161 0.074 0.159 0.041 0.159 0.092 0.251 0.141 0.141 0.226 0.014 0.063 0.058 0.090 0.142 0.143 0.105 0.149 0.171 0.044 0.060 0.117 0.028 0.123 
8.0 14.0 0.722 0.164 0.497 0.159 0.039 0.216 0.143 0.124 0.081 0.099 0.177 0.110 0.306 0.096 0.092 0.168 0.066 0.109 0.133 0.143 0.169 0.255 0.090 0.077 0.189 0.026 0.151 0.041 0.083 0.179 
9.0 14.0 0.701 0.129 0.442 0.243 0.032 0.229 0.116 0.160 0.084 0.152 0.167 0.136 0.309 0.024 0.057 0.054 0.138 0.153 0.275 0.148 0.114 0.280 0.030 0.127 0.070 0.103 0.211 0.141 0.097 0.083 
10.0 14.0 0.568 0.102 0.372 0.125 0.048 0.243 0.087 0.181 0.197 0.189 0.135 0.126 0.267 0.061 0.100 0.074 0.177 0.155 0.352 0.096 0.077 0.191 0.084 0.197 0.128 0.141 0.127 0.261 0.043 0.147 
11.0 14.0 0.540 0.084 0.294 0.227 0.066 0.288 0.060 0.187 0.284 0.207 0.088 0.064 0.202 0.132 0.173 0.177 0.171 0.117 0.344 0.033 0.145 0.042 0.153 0.183 0.278 0.101 0.079 0.225 0.076 0.232 
12.0 14.0 0.424 0.075 0.214 0.277 0.081 0.360 0.038 0.183 0.309 0.209 0.033 0.036 0.134 0.179 0.220 0.238 0.123 0.052 0.274 0.106 0.202 0.117 0.162 0.095 0.311 0.037 0.198 0.061 0.143 0.169 
13.0 14.0 0.143 0.073 0.142 0.186 0.094 0.433 0.023 0.170 0.271 0.201 0.022 0.145 0.079 0.195 0.214 0.260 0.049 0.079 0.183 0.170 0.206 0.212 0.102 0.051 0.240 0.123 0.235 0.111 0.121 0.025 
14.0 14.0 0.283 0.077 0.084 0.280 0.105 0.487 0.013 0.149 0.182 0.196 0.070 0.238 0.042 0.176 0.159 0.270 0.048 0.169 0.104 0.173 0.166 0.267 0.038 0.159 0.145 0.156 0.203 0.217 0.040 0.150 
15.0 14.0 0.519 0.083 0.031 0.288 0.115 0.518 0.005 0.123 0.060 0.197 0.107 0.292 0.010 0.132 0.060 0.278 0.107 0.232 0.021 0.127 0.067 0.295 0.092 0.244 0.027 0.114 0.078 0.272 0.083 0.262 
16.0 14.0 0.434 0.090 0.030 0.296 0.125 0.519 0.005 0.092 0.076 0.204 0.132 0.292 0.024 0.072 0.060 0.284 0.140 0.238 0.070 0.055 0.066 0.295 0.125 0.251 0.109 0.041 0.101 0.263 0.109 0.260 
17.0 14.0 0.089 0.097 0.094 0.133 0.135 0.488 0.017 0.056 0.197 0.216 0.144 0.237 0.065 0.010 0.159 0.285 0.139 0.188 0.166 0.037 0.182 0.257 0.108 0.173 0.242 0.058 0.249 0.173 0.073 0.125 
18.0 14.0 0.210 0.101 0.162 0.109 0.145 0.429 0.035 0.023 0.277 0.228 0.141 0.146 0.121 0.056 0.213 0.271 0.109 0.107 0.265 0.087 0.248 0.173 0.054 0.055 0.336 0.086 0.297 0.024 0.017 0.099 
19.0 14.0 0.368 0.102 0.237 0.183 0.151 0.358 0.060 0.036 0.302 0.233 0.120 0.046 0.193 0.100 0.215 0.225 0.057 0.069 0.354 0.103 0.245 0.041 0.016 0.131 0.345 0.069 0.220 0.194 0.041 0.260 
20.0 14.0 0.578 0.099 0.321 0.192 0.152 0.293 0.093 0.074 0.266 0.224 0.086 0.057 0.272 0.123 0.175 0.134 0.008 0.122 0.397 0.086 0.180 0.143 0.051 0.230 0.232 0.028 0.079 0.305 0.046 0.278 
21.0 14.0 0.634 0.091 0.406 0.199 0.146 0.251 0.131 0.107 0.175 0.195 0.044 0.104 0.335 0.120 0.123 0.009 0.044 0.168 0.357 0.048 0.089 0.282 0.060 0.234 0.029 0.007 0.169 0.253 0.026 0.140 
22.0 14.0 0.607 0.080 0.480 0.150 0.132 0.227 0.171 0.130 0.069 0.142 0.002 0.110 0.363 0.096 0.084 0.139 0.066 0.181 0.225 0.010 0.124 0.322 0.048 0.138 0.169 0.022 0.237 0.065 0.009 0.120 
23.0 14.0 0.783 0.072 0.531 0.163 0.109 0.194 0.207 0.139 0.068 0.071 0.036 0.111 0.332 0.061 0.090 0.248 0.068 0.136 0.059 0.015 0.199 0.230 0.031 0.094 0.233 0.025 0.145 0.114 0.005 0.198 
24.0 14.0 0.832 0.077 0.524 0.294 0.081 0.171 0.228 0.136 0.114 0.039 0.060 0.119 0.243 0.028 0.156 0.274 0.059 0.059 0.130 0.030 0.159 0.081 0.015 0.178 0.143 0.028 0.088 0.133 0.012 0.089 
25.0 14.0 0.609 0.095 0.386 0.117 0.050 0.236 0.227 0.123 0.165 0.093 0.075 0.095 0.125 0.001 0.187 0.218 0.046 0.137 0.174 0.038 0.046 0.060 0.006 0.124 0.024 0.021 0.149 0.057 0.020 0.084 
26.0 14.0 0.597 0.122 0.102 0.133 0.025 0.375 0.199 0.107 0.280 0.127 0.083 0.091 0.038 0.027 0.122 0.123 0.028 0.162 0.135 0.041 0.120 0.072 0.022 0.030 0.027 0.006 0.071 0.030 0.015 0.094 
27.0 14.0 0.559 0.157 0.179 0.121 0.030 0.495 0.151 0.084 0.392 0.127 0.084 0.188 0.063 0.049 0.071 0.041 0.004 0.082 0.071 0.029 0.116 0.047 0.027 0.085 0.028 0.013 0.032 0.005 0.004 0.020 
28.0 14.0 0.237 0.192 0.298 0.046 0.055 0.516 0.098 0.055 0.396 0.103 0.073 0.230 0.080 0.059 0.146 0.011 0.018 0.039 0.028 0.010 0.036 0.029 0.019 0.056 0.029 0.015 0.052 0.022 0.006 0.026 
29.0 14.0 0.242 0.091 0.761 0.301 0.068 0.516 0.458 0.066 0.480 0.302 0.032 0.234 0.202 0.005 0.097 0.066 0.014 0.006 0.011 0.019 0.044 0.029 0.013 0.046 0.023 0.007 0.035 0.011 0.000 0.019 
30.0 14.0 0.096 0.057 0.464 0.232 0.047 0.324 0.357 0.051 0.317 0.236 0.030 0.174 0.169 0.014 0.097 0.072 0.000 0.032 0.021 0.007 0.003 0.014 0.006 0.011 0.015 0.005 0.012 0.009 0.002 0.009 

1.0 15.0 0.129 0.062 0.512 0.371 0.046 0.351 0.356 0.044 0.337 0.234 0.024 0.178 0.164 0.008 0.087 0.064 0.004 0.020 0.014 0.008 0.011 0.016 0.006 0.021 0.016 0.004 0.018 0.009 0.002 0.010 
2.0 15.0 0.142 0.087 0.781 0.408 0.061 0.525 0.456 0.055 0.472 0.298 0.023 0.211 0.190 0.002 0.056 0.051 0.015 0.036 0.021 0.017 0.068 0.035 0.010 0.060 0.024 0.004 0.038 0.009 0.001 0.015 
3.0 15.0 0.133 0.152 0.300 0.262 0.089 0.518 0.054 0.056 0.342 0.074 0.003 0.231 0.057 0.036 0.162 0.009 0.042 0.057 0.030 0.029 0.029 0.028 0.008 0.060 0.030 0.006 0.058 0.016 0.011 0.030 
4.0 15.0 0.380 0.168 0.186 0.192 0.091 0.441 0.101 0.038 0.328 0.090 0.031 0.214 0.037 0.071 0.110 0.057 0.057 0.051 0.073 0.022 0.093 0.045 0.014 0.078 0.027 0.028 0.029 0.013 0.022 0.020 
5.0 15.0 0.557 0.170 0.293 0.316 0.081 0.301 0.139 0.008 0.278 0.083 0.070 0.176 0.056 0.098 0.092 0.132 0.051 0.103 0.121 0.012 0.096 0.057 0.050 0.028 0.019 0.047 0.051 0.026 0.019 0.069 
6.0 15.0 0.697 0.161 0.456 0.221 0.064 0.190 0.160 0.038 0.265 0.051 0.104 0.142 0.145 0.101 0.098 0.202 0.015 0.098 0.130 0.065 0.050 0.043 0.078 0.073 0.056 0.038 0.095 0.064 0.019 0.045 
7.0 15.0 0.581 0.150 0.505 0.248 0.043 0.204 0.161 0.078 0.257 0.036 0.125 0.089 0.238 0.076 0.080 0.225 0.044 0.073 0.069 0.114 0.082 0.121 0.070 0.094 0.158 0.016 0.060 0.122 0.071 0.085 
8.0 15.0 0.566 0.138 0.474 0.075 0.023 0.262 0.145 0.112 0.203 0.088 0.127 0.023 0.295 0.027 0.077 0.176 0.104 0.074 0.108 0.127 0.086 0.236 0.016 0.069 0.195 0.089 0.111 0.064 0.093 0.120 
9.0 15.0 0.508 0.128 0.416 0.065 0.014 0.288 0.120 0.139 0.129 0.141 0.114 0.069 0.304 0.035 0.066 0.071 0.148 0.062 0.248 0.093 0.067 0.275 0.070 0.108 0.096 0.134 0.125 0.105 0.047 0.065 
10.0 15.0 0.493 0.119 0.350 0.229 0.028 0.295 0.092 0.159 0.147 0.178 0.086 0.092 0.269 0.098 0.034 0.052 0.159 0.057 0.332 0.017 0.086 0.205 0.144 0.119 0.087 0.112 0.062 0.241 0.056 0.128 
11.0 15.0 0.343 0.111 0.276 0.244 0.047 0.318 0.066 0.169 0.216 0.197 0.047 0.061 0.209 0.151 0.067 0.153 0.132 0.061 0.337 0.077 0.103 0.071 0.170 0.079 0.241 0.023 0.092 0.236 0.144 0.149 
12.0 15.0 0.228 0.104 0.201 0.313 0.065 0.370 0.046 0.170 0.246 0.201 0.004 0.019 0.146 0.184 0.113 0.216 0.075 0.051 0.281 0.157 0.102 0.078 0.134 0.035 0.296 0.094 0.141 0.105 0.163 0.072 
13.0 15.0 0.080 0.096 0.130 0.246 0.083 0.427 0.030 0.163 0.217 0.196 0.046 0.099 0.093 0.193 0.121 0.245 0.003 0.050 0.202 0.200 0.086 0.177 0.047 0.059 0.254 0.180 0.125 0.055 0.089 0.035 
14.0 15.0 0.292 0.089 0.069 0.302 0.099 0.475 0.021 0.147 0.142 0.194 0.090 0.175 0.057 0.175 0.093 0.262 0.081 0.089 0.131 0.190 0.074 0.246 0.061 0.099 0.184 0.191 0.102 0.176 0.037 0.105 
15.0 15.0 0.432 0.082 0.015 0.131 0.113 0.503 0.013 0.123 0.034 0.196 0.128 0.218 0.027 0.134 0.028 0.278 0.146 0.126 0.052 0.134 0.030 0.294 0.149 0.139 0.077 0.125 0.042 0.268 0.148 0.164 
16.0 15.0 0.370 0.075 0.047 0.106 0.124 0.502 0.005 0.093 0.085 0.206 0.156 0.214 0.017 0.077 0.051 0.292 0.185 0.131 0.046 0.046 0.037 0.314 0.189 0.152 0.065 0.010 0.053 0.297 0.184 0.173 
17.0 15.0 0.068 0.069 0.116 0.115 0.134 0.469 0.008 0.059 0.190 0.220 0.172 0.163 0.053 0.010 0.111 0.301 0.193 0.105 0.146 0.053 0.101 0.292 0.172 0.121 0.219 0.107 0.152 0.229 0.132 0.108 
18.0 15.0 0.285 0.065 0.191 0.116 0.141 0.414 0.026 0.024 0.254 0.235 0.175 0.080 0.109 0.059 0.132 0.292 0.167 0.075 0.257 0.137 0.143 0.215 0.100 0.058 0.345 0.176 0.208 0.058 0.018 0.041 
19.0 15.0 0.409 0.061 0.270 0.071 0.144 0.353 0.052 0.022 0.265 0.242 0.162 0.007 0.185 0.118 0.112 0.249 0.111 0.069 0.360 0.183 0.158 0.071 0.002 0.067 0.380 0.170 0.184 0.169 0.091 0.175 
20.0 15.0 0.607 0.058 0.358 0.079 0.146 0.305 0.085 0.057 0.219 0.235 0.137 0.073 0.269 0.161 0.072 0.158 0.037 0.075 0.416 0.183 0.140 0.122 0.088 0.144 0.277 0.098 0.087 0.318 0.143 0.222 
21.0 15.0 0.579 0.055 0.446 0.088 0.145 0.284 0.124 0.092 0.140 0.206 0.100 0.093 0.339 0.181 0.073 0.024 0.040 0.085 0.385 0.135 0.091 0.282 0.138 0.173 0.066 0.004 0.106 0.292 0.114 0.141 
22.0 15.0 0.660 0.051 0.522 0.181 0.141 0.269 0.165 0.123 0.128 0.154 0.055 0.062 0.373 0.175 0.091 0.128 0.101 0.105 0.255 0.058 0.080 0.341 0.132 0.125 0.154 0.084 0.182 0.103 0.034 0.087 
23.0 15.0 0.752 0.044 0.583 0.349 0.132 0.221 0.203 0.148 0.182 0.081 0.004 0.048 0.347 0.144 0.091 0.247 0.134 0.098 0.074 0.023 0.138 0.257 0.080 0.082 0.243 0.106 0.125 0.097 0.037 0.163 
24.0 15.0 0.815 0.035 0.593 0.501 0.118 0.168 0.227 0.162 0.208 0.034 0.045 0.093 0.259 0.090 0.120 0.283 0.133 0.072 0.120 0.079 0.114 0.102 0.013 0.146 0.164 0.075 0.086 0.138 0.063 0.077 
25.0 15.0 0.677 0.031 0.476 0.349 0.096 0.221 0.228 0.162 0.221 0.088 0.085 0.111 0.139 0.027 0.142 0.232 0.099 0.134 0.177 0.096 0.057 0.054 0.038 0.094 0.042 0.024 0.134 0.066 0.045 0.086 
26.0 15.0 0.572 0.055 0.210 0.390 0.064 0.369 0.203 0.141 0.297 0.126 0.104 0.145 0.041 0.029 0.095 0.136 0.048 0.142 0.145 0.076 0.130 0.073 0.053 0.045 0.022 0.014 0.055 0.025 0.015 0.090 
27.0 15.0 0.500 0.096 0.152 0.283 0.030 0.502 0.156 0.101 0.385 0.129 0.097 0.220 0.059 0.060 0.112 0.050 0.003 0.058 0.081 0.038 0.111 0.052 0.040 0.096 0.028 0.024 0.046 0.003 0.005 0.012 
28.0 15.0 0.209 0.135 0.301 0.005 0.030 0.541 0.102 0.055 0.382 0.107 0.073 0.242 0.081 0.063 0.179 0.008 0.023 0.064 0.034 0.007 0.023 0.032 0.019 0.057 0.028 0.018 0.058 0.021 0.010 0.036 
29.0 15.0 0.144 0.119 0.753 0.219 0.036 0.512 0.462 0.023 0.486 0.306 0.040 0.244 0.204 0.041 0.109 0.065 0.022 0.006 0.013 0.005 0.043 0.032 0.005 0.049 0.024 0.008 0.039 0.011 0.006 0.022 
30.0 15.0 0.151 0.120 0.447 0.155 0.044 0.314 0.360 0.014 0.313 0.239 0.018 0.177 0.172 0.025 0.103 0.072 0.017 0.038 0.020 0.009 0.003 0.014 0.001 0.011 0.015 0.003 0.015 0.009 0.003 0.010 

1.0 16.0 0.040 0.223 0.398 0.576 0.126 0.275 0.350 0.092 0.260 0.229 0.030 0.134 0.161 0.009 0.064 0.064 0.023 0.015 0.016 0.023 0.009 0.014 0.012 0.015 0.014 0.005 0.012 0.009 0.001 0.007 
2.0 16.0 0.201 0.276 0.611 0.466 0.149 0.410 0.450 0.091 0.363 0.293 0.013 0.157 0.188 0.045 0.039 0.053 0.052 0.027 0.018 0.039 0.050 0.033 0.014 0.042 0.024 0.002 0.027 0.009 0.007 0.011 
3.0 16.0 0.166 0.072 0.330 0.368 0.079 0.440 0.047 0.063 0.242 0.069 0.011 0.191 0.057 0.029 0.161 0.007 0.039 0.076 0.026 0.027 0.003 0.027 0.005 0.041 0.027 0.007 0.049 0.014 0.011 0.034 
4.0 16.0 0.312 0.080 0.244 0.267 0.073 0.356 0.093 0.038 0.245 0.085 0.032 0.205 0.038 0.064 0.133 0.051 0.047 0.026 0.069 0.011 0.057 0.044 0.026 0.070 0.024 0.034 0.045 0.014 0.026 0.009 
5.0 16.0 0.460 0.084 0.305 0.303 0.059 0.224 0.130 0.031 0.242 0.080 0.068 0.195 0.052 0.077 0.088 0.125 0.022 0.047 0.119 0.042 0.084 0.057 0.066 0.051 0.015 0.051 0.009 0.028 0.017 0.037 
6.0 16.0 0.612 0.098 0.411 0.371 0.046 0.127 0.152 0.060 0.263 0.050 0.088 0.169 0.138 0.057 0.045 0.195 0.034 0.073 0.130 0.103 0.065 0.039 0.081 0.002 0.053 0.022 0.050 0.067 0.045 0.040 
7.0 16.0 0.614 0.116 0.436 0.271 0.042 0.164 0.152 0.086 0.273 0.036 0.087 0.121 0.229 0.012 0.024 0.220 0.096 0.078 0.068 0.132 0.030 0.114 0.039 0.035 0.155 0.068 0.047 0.121 0.106 0.013 
8.0 16.0 0.574 0.133 0.401 0.203 0.046 0.226 0.137 0.108 0.238 0.088 0.075 0.057 0.286 0.041 0.059 0.172 0.140 0.070 0.103 0.108 0.023 0.231 0.060 0.051 0.193 0.151 0.030 0.060 0.102 0.029 
9.0 16.0 0.389 0.143 0.343 0.212 0.057 0.250 0.112 0.127 0.169 0.139 0.057 0.032 0.294 0.090 0.071 0.069 0.153 0.057 0.242 0.038 0.057 0.271 0.154 0.047 0.097 0.163 0.009 0.104 0.026 0.049 
10.0 16.0 0.276 0.146 0.282 0.150 0.071 0.245 0.085 0.143 0.121 0.175 0.035 0.055 0.259 0.132 0.059 0.052 0.135 0.063 0.324 0.064 0.061 0.202 0.203 0.024 0.081 0.083 0.065 0.238 0.139 0.059 
11.0 16.0 0.343 0.142 0.220 0.169 0.089 0.243 0.059 0.155 0.137 0.193 0.007 0.046 0.199 0.163 0.061 0.151 0.089 0.069 0.327 0.152 0.036 0.071 0.183 0.063 0.233 0.058 0.083 0.234 0.212 0.021 
12.0 16.0 0.135 0.133 0.161 0.072 0.109 0.262 0.039 0.160 0.151 0.195 0.031 0.033 0.136 0.183 0.079 0.212 0.029 0.051 0.272 0.211 0.037 0.076 0.104 0.087 0.289 0.179 0.042 0.110 0.179 0.085 
13.0 16.0 0.170 0.119 0.108 0.114 0.130 0.297 0.024 0.156 0.130 0.189 0.070 0.072 0.084 0.183 0.081 0.237 0.051 0.015 0.195 0.227 0.075 0.169 0.023 0.063 0.252 0.241 0.058 0.053 0.060 0.100 
14.0 16.0 0.437 0.100 0.062 0.313 0.148 0.331 0.015 0.142 0.072 0.185 0.111 0.117 0.050 0.167 0.059 0.252 0.123 0.022 0.127 0.203 0.071 0.236 0.126 0.019 0.185 0.227 0.076 0.168 0.099 0.043 
15.0 16.0 0.498 0.080 0.032 0.384 0.161 0.349 0.008 0.119 0.016 0.187 0.147 0.139 0.023 0.130 0.042 0.266 0.185 0.038 0.052 0.137 0.054 0.284 0.215 0.021 0.082 0.135 0.056 0.259 0.223 0.031 
16.0 16.0 0.392 0.061 0.065 0.142 0.170 0.344 0.003 0.092 0.103 0.195 0.177 0.127 0.017 0.077 0.066 0.279 0.228 0.039 0.044 0.040 0.040 0.305 0.257 0.038 0.058 0.025 0.029 0.292 0.264 0.046 
17.0 16.0 0.047 0.044 0.125 0.118 0.175 0.314 0.012 0.065 0.176 0.208 0.198 0.087 0.051 0.010 0.085 0.288 0.242 0.047 0.139 0.087 0.026 0.287 0.232 0.047 0.209 0.174 0.013 0.231 0.191 0.043 
18.0 16.0 0.293 0.034 0.195 0.060 0.173 0.270 0.029 0.048 0.212 0.221 0.205 0.064 0.104 0.065 0.077 0.281 0.218 0.068 0.245 0.195 0.013 0.212 0.141 0.048 0.334 0.274 0.029 0.061 0.030 0.029 
19.0 16.0 0.511 0.034 0.274 0.042 0.168 0.232 0.052 0.051 0.202 0.229 0.199 0.095 0.176 0.135 0.047 0.241 0.157 0.079 0.346 0.264 0.038 0.075 0.018 0.037 0.372 0.273 0.053 0.157 0.148 0.026 
20.0 16.0 0.646 0.041 0.358 0.103 0.162 0.223 0.083 0.069 0.151 0.222 0.181 0.125 0.256 0.195 0.073 0.155 0.068 0.061 0.404 0.272 0.071 0.112 0.132 0.008 0.278 0.165 0.059 0.307 0.243 0.040 
21.0 16.0 0.691 0.053 0.443 0.127 0.158 0.241 0.119 0.094 0.117 0.195 0.150 0.112 0.324 0.235 0.127 0.027 0.043 0.017 0.378 0.212 0.082 0.270 0.213 0.036 0.077 0.007 0.050 0.288 0.204 0.056 
22.0 16.0 0.757 0.066 0.518 0.089 0.156 0.247 0.158 0.125 0.176 0.146 0.102 0.053 0.357 0.245 0.151 0.120 0.134 0.051 0.254 0.100 0.066 0.332 0.209 0.069 0.139 0.143 0.031 0.112 0.064 0.070 
23.0 16.0 0.864 0.079 0.574 0.356 0.157 0.208 0.193 0.160 0.244 0.077 0.038 0.028 0.333 0.215 0.138 0.237 0.195 0.099 0.077 0.037 0.038 0.258 0.123 0.099 0.233 0.185 0.049 0.085 0.074 0.057 
24.0 16.0 0.857 0.082 0.574 0.572 0.155 0.136 0.215 0.189 0.271 0.034 0.034 0.100 0.250 0.143 0.107 0.275 0.199 0.136 0.113 0.129 0.044 0.108 0.007 0.085 0.167 0.121 0.112 0.128 0.114 0.040 
25.0 16.0 0.781 0.066 0.466 0.482 0.141 0.130 0.216 0.197 0.275 0.085 0.095 0.156 0.134 0.047 0.069 0.228 0.143 0.147 0.173 0.150 0.121 0.047 0.072 0.013 0.052 0.025 0.095 0.060 0.070 0.104 
26.0 16.0 0.532 0.039 0.248 0.512 0.113 0.251 0.191 0.170 0.296 0.122 0.122 0.212 0.039 0.037 0.086 0.135 0.060 0.094 0.146 0.106 0.146 0.071 0.083 0.094 0.022 0.034 0.006 0.016 0.013 0.062 
27.0 16.0 0.369 0.059 0.137 0.307 0.085 0.373 0.147 0.117 0.314 0.126 0.107 0.249 0.060 0.073 0.170 0.049 0.006 0.029 0.085 0.043 0.081 0.055 0.051 0.102 0.027 0.039 0.072 0.002 0.014 0.016 
28.0 16.0 0.163 0.096 0.292 0.261 0.075 0.431 0.095 0.064 0.271 0.104 0.068 0.222 0.082 0.065 0.202 0.009 0.031 0.099 0.035 0.002 0.013 0.034 0.018 0.041 0.025 0.021 0.060 0.019 0.013 0.046 
29.0 16.0 0.114 0.323 0.529 0.300 0.136 0.364 0.456 0.049 0.359 0.304 0.045 0.193 0.205 0.075 0.102 0.067 0.058 0.021 0.011 0.030 0.019 0.033 0.005 0.032 0.026 0.009 0.031 0.011 0.011 0.019 
30.0 16.0 0.035 0.291 0.287 0.381 0.133 0.209 0.356 0.069 0.219 0.236 0.014 0.130 0.172 0.034 0.083 0.074 0.034 0.036 0.021 0.024 0.010 0.013 0.010 0.004 0.016 0.001 0.007 0.010 0.003 0.008 

1.0 17.0 0.132 0.371 0.180 0.466 0.199 0.127 0.340 0.135 0.118 0.221 0.038 0.058 0.157 0.021 0.027 0.066 0.038 0.007 0.020 0.035 0.001 0.013 0.018 0.004 0.013 0.007 0.003 0.008 0.001 0.002 
2.0 17.0 0.219 0.446 0.295 0.602 0.228 0.198 0.435 0.126 0.171 0.283 0.020 0.073 0.186 0.076 0.021 0.059 0.080 0.006 0.011 0.056 0.014 0.030 0.019 0.013 0.024 0.003 0.011 0.011 0.012 0.007 
3.0 17.0 0.172 0.058 0.328 0.542 0.103 0.272 0.031 0.079 0.092 0.059 0.027 0.133 0.057 0.011 0.141 0.011 0.031 0.088 0.018 0.029 0.031 0.024 0.009 0.017 0.023 0.003 0.036 0.012 0.010 0.034 
4.0 17.0 0.306 0.019 0.235 0.412 0.091 0.181 0.073 0.050 0.145 0.077 0.018 0.180 0.042 0.049 0.150 0.036 0.040 0.060 0.059 0.011 0.020 0.042 0.024 0.060 0.021 0.033 0.061 0.013 0.028 0.033 
5.0 17.0 0.415 0.030 0.232 0.417 0.072 0.075 0.109 0.041 0.204 0.075 0.054 0.196 0.039 0.058 0.120 0.104 0.009 0.007 0.109 0.049 0.079 0.056 0.069 0.091 0.015 0.053 0.055 0.027 0.020 0.010 
6.0 17.0 0.571 0.078 0.290 0.187 0.058 0.068 0.131 0.066 0.239 0.051 0.067 0.176 0.113 0.027 0.060 0.174 0.056 0.066 0.126 0.114 0.121 0.034 0.081 0.084 0.040 0.023 0.017 0.058 0.048 0.055 
7.0 17.0 0.637 0.117 0.315 0.508 0.058 0.132 0.135 0.087 0.241 0.032 0.055 0.134 0.197 0.030 0.017 0.201 0.120 0.120 0.072 0.136 0.130 0.092 0.027 0.045 0.136 0.085 0.062 0.110 0.120 0.085 
8.0 17.0 0.541 0.146 0.296 0.168 0.068 0.171 0.123 0.104 0.212 0.072 0.034 0.080 0.252 0.082 0.074 0.163 0.152 0.154 0.080 0.093 0.108 0.203 0.094 0.036 0.181 0.176 0.117 0.071 0.111 0.087 
9.0 17.0 0.344 0.165 0.256 0.087 0.087 0.174 0.103 0.122 0.154 0.118 0.016 0.032 0.262 0.119 0.123 0.073 0.147 0.160 0.206 0.012 0.056 0.248 0.195 0.107 0.108 0.179 0.144 0.073 0.032 0.033 
10.0 17.0 0.174 0.174 0.209 0.178 0.108 0.147 0.080 0.140 0.088 0.150 0.004 0.039 0.232 0.145 0.151 0.037 0.113 0.137 0.284 0.103 0.040 0.195 0.232 0.169 0.047 0.075 0.112 0.200 0.170 0.080 
11.0 17.0 0.121 0.172 0.167 0.235 0.132 0.104 0.058 0.153 0.046 0.166 0.023 0.056 0.181 0.162 0.158 0.124 0.060 0.088 0.292 0.187 0.119 0.086 0.189 0.184 0.186 0.088 0.015 0.221 0.244 0.187 
12.0 17.0 0.024 0.159 0.131 0.232 0.158 0.067 0.041 0.160 0.047 0.169 0.051 0.062 0.126 0.171 0.153 0.178 0.018 0.023 0.249 0.235 0.188 0.047 0.090 0.134 0.253 0.216 0.129 0.136 0.196 0.214 
13.0 17.0 0.075 0.138 0.101 0.241 0.183 0.068 0.028 0.156 0.039 0.164 0.085 0.068 0.082 0.170 0.136 0.201 0.073 0.052 0.188 0.238 0.216 0.125 0.042 0.023 0.241 0.269 0.239 0.031 0.063 0.112 
14.0 17.0 0.183 0.110 0.071 0.086 0.204 0.092 0.021 0.141 0.008 0.162 0.124 0.078 0.056 0.160 0.107 0.218 0.140 0.115 0.136 0.213 0.180 0.194 0.153 0.105 0.205 0.255 0.228 0.116 0.114 0.072 
15.0 17.0 0.204 0.079 0.054 0.183 0.218 0.107 0.015 0.117 0.044 0.165 0.160 0.085 0.037 0.132 0.077 0.237 0.202 0.156 0.077 0.149 0.104 0.255 0.249 0.193 0.123 0.158 0.119 0.232 0.260 0.209 
16.0 17.0 0.093 0.049 0.072 0.202 0.225 0.099 0.009 0.093 0.097 0.175 0.192 0.088 0.025 0.085 0.061 0.257 0.251 0.178 0.038 0.056 0.026 0.295 0.300 0.220 0.028 0.039 0.029 0.303 0.325 0.235 
17.0 17.0 0.071 0.027 0.115 0.201 0.224 0.070 0.005 0.075 0.134 0.190 0.215 0.104 0.035 0.021 0.057 0.275 0.274 0.181 0.106 0.096 0.095 0.297 0.281 0.181 0.170 0.200 0.161 0.272 0.255 0.146 
18.0 17.0 0.318 0.030 0.172 0.126 0.216 0.037 0.018 0.072 0.144 0.206 0.228 0.134 0.078 0.057 0.080 0.279 0.258 0.158 0.212 0.222 0.171 0.240 0.185 0.091 0.317 0.337 0.223 0.115 0.068 0.023 
19.0 17.0 0.518 0.047 0.242 0.075 0.202 0.065 0.040 0.080 0.118 0.217 0.229 0.162 0.148 0.138 0.132 0.250 0.199 0.109 0.322 0.315 0.213 0.111 0.039 0.049 0.383 0.356 0.193 0.118 0.173 0.141 
20.0 17.0 0.615 0.065 0.315 0.058 0.187 0.130 0.068 0.093 0.061 0.213 0.217 0.167 0.228 0.214 0.197 0.173 0.102 0.050 0.394 0.339 0.206 0.082 0.151 0.142 0.313 0.232 0.095 0.298 0.317 0.187 
21.0 17.0 0.652 0.083 0.386 0.091 0.174 0.186 0.102 0.109 0.074 0.191 0.189 0.132 0.300 0.272 0.240 0.049 0.039 0.094 0.385 0.277 0.146 0.249 0.263 0.196 0.120 0.020 0.054 0.310 0.286 0.138 
22.0 17.0 0.809 0.103 0.450 0.257 0.170 0.216 0.139 0.135 0.163 0.145 0.139 0.062 0.339 0.298 0.238 0.098 0.153 0.173 0.273 0.139 0.050 0.331 0.268 0.186 0.107 0.181 0.141 0.149 0.100 0.042 
23.0 17.0 0.865 0.124 0.491 0.457 0.174 0.212 0.173 0.172 0.236 0.080 0.064 0.037 0.322 0.269 0.184 0.221 0.238 0.217 0.092 0.042 0.075 0.274 0.158 0.117 0.229 0.244 0.175 0.058 0.101 0.073 
24.0 17.0 0.860 0.134 0.486 0.502 0.179 0.175 0.195 0.207 0.281 0.031 0.026 0.122 0.245 0.181 0.091 0.267 0.246 0.212 0.097 0.164 0.163 0.127 0.005 0.018 0.185 0.156 0.137 0.123 0.159 0.136 
25.0 17.0 0.797 0.121 0.410 0.445 0.171 0.113 0.197 0.217 0.298 0.077 0.102 0.200 0.133 0.059 0.027 0.228 0.172 0.146 0.170 0.188 0.193 0.037 0.099 0.100 0.073 0.025 0.035 0.068 0.090 0.111 
26.0 17.0 0.601 0.083 0.271 0.276 0.148 0.075 0.176 0.184 0.281 0.114 0.132 0.252 0.037 0.044 0.145 0.138 0.063 0.032 0.153 0.124 0.141 0.071 0.105 0.138 0.018 0.053 0.068 0.014 0.013 0.023 
27.0 17.0 0.412 0.066 0.199 0.215 0.126 0.151 0.135 0.121 0.207 0.120 0.108 0.243 0.059 0.081 0.209 0.050 0.015 0.075 0.093 0.040 0.036 0.061 0.055 0.090 0.025 0.050 0.090 0.003 0.025 0.046 
28.0 17.0 0.278 0.091 0.347 0.119 0.120 0.254 0.086 0.072 0.100 0.099 0.056 0.168 0.082 0.060 0.193 0.011 0.037 0.121 0.037 0.008 0.046 0.038 0.011 0.017 0.023 0.022 0.047 0.016 0.016 0.043 
29.0 17.0 0.208 0.513 0.186 0.223 0.229 0.134 0.447 0.099 0.150 0.298 0.047 0.099 0.206 0.100 0.073 0.072 0.088 0.037 0.009 0.053 0.014 0.034 0.016 0.002 0.030 0.008 0.011 0.012 0.014 0.011 
30.0 17.0 0.164 0.447 0.074 0.214 0.213 0.055 0.348 0.124 0.069 0.231 0.025 0.051 0.171 0.037 0.042 0.077 0.046 0.027 0.024 0.037 0.017 0.012 0.019 0.007 0.016 0.004 0.001 0.009 0.003 0.002 

1.0 18.0 0.333 0.490 0.091 0.533 0.256 0.045 0.326 0.168 0.044 0.210 0.046 0.027 0.152 0.025 0.015 0.069 0.045 0.002 0.025 0.041 0.005 0.010 0.022 0.008 0.012 0.009 0.006 0.008 0.002 0.002 
2.0 18.0 0.339 0.592 0.116 0.458 0.294 0.064 0.418 0.156 0.059 0.271 0.025 0.029 0.184 0.094 0.005 0.066 0.098 0.013 0.008 0.069 0.020 0.027 0.025 0.015 0.026 0.001 0.009 0.014 0.010 0.002 
3.0 18.0 0.311 0.115 0.338 0.088 0.132 0.154 0.015 0.095 0.069 0.049 0.051 0.061 0.057 0.014 0.091 0.019 0.022 0.077 0.012 0.034 0.047 0.021 0.019 0.011 0.018 0.010 0.012 0.006 0.008 0.020 
4.0 18.0 0.342 0.060 0.226 0.198 0.112 0.086 0.053 0.061 0.103 0.067 0.003 0.122 0.045 0.032 0.139 0.023 0.039 0.090 0.052 0.020 0.025 0.042 0.014 0.031 0.022 0.027 0.056 0.016 0.030 0.045 
5.0 18.0 0.481 0.052 0.150 0.183 0.086 0.088 0.086 0.035 0.167 0.067 0.038 0.164 0.031 0.044 0.149 0.088 0.009 0.054 0.104 0.040 0.052 0.058 0.062 0.102 0.017 0.057 0.091 0.021 0.028 0.032 
6.0 18.0 0.569 0.094 0.178 0.274 0.067 0.137 0.106 0.058 0.192 0.047 0.050 0.165 0.093 0.010 0.108 0.155 0.060 0.043 0.123 0.108 0.148 0.030 0.079 0.141 0.038 0.028 0.050 0.052 0.037 0.053 
7.0 18.0 0.637 0.135 0.197 0.200 0.062 0.163 0.110 0.082 0.179 0.030 0.034 0.135 0.170 0.052 0.038 0.183 0.124 0.143 0.070 0.129 0.201 0.080 0.022 0.092 0.131 0.080 0.072 0.107 0.120 0.154 
8.0 18.0 0.648 0.166 0.194 0.178 0.074 0.172 0.101 0.102 0.152 0.064 0.014 0.087 0.219 0.104 0.079 0.148 0.148 0.215 0.068 0.077 0.172 0.188 0.106 0.038 0.173 0.178 0.205 0.073 0.116 0.165 
9.0 18.0 0.407 0.186 0.182 0.010 0.097 0.172 0.084 0.124 0.118 0.103 0.020 0.034 0.227 0.135 0.156 0.063 0.130 0.230 0.187 0.022 0.065 0.229 0.206 0.186 0.105 0.176 0.246 0.067 0.033 0.038 
10.0 18.0 0.314 0.196 0.163 0.157 0.125 0.167 0.064 0.145 0.088 0.131 0.033 0.022 0.198 0.147 0.203 0.038 0.085 0.185 0.257 0.121 0.078 0.179 0.230 0.278 0.047 0.063 0.153 0.186 0.178 0.165 
11.0 18.0 0.036 0.193 0.146 0.206 0.157 0.168 0.046 0.161 0.072 0.143 0.049 0.053 0.149 0.152 0.219 0.116 0.029 0.104 0.258 0.196 0.209 0.082 0.172 0.271 0.167 0.103 0.042 0.213 0.246 0.312 
12.0 18.0 0.087 0.177 0.132 0.422 0.190 0.178 0.031 0.165 0.067 0.143 0.072 0.073 0.099 0.151 0.213 0.158 0.033 0.012 0.215 0.226 0.294 0.047 0.064 0.166 0.227 0.222 0.241 0.140 0.183 0.303 
13.0 18.0 0.121 0.149 0.114 0.229 0.220 0.190 0.020 0.156 0.062 0.135 0.102 0.085 0.061 0.145 0.192 0.171 0.085 0.099 0.161 0.217 0.314 0.105 0.058 0.020 0.222 0.257 0.362 0.034 0.046 0.124 
14.0 18.0 0.174 0.113 0.090 0.403 0.246 0.204 0.015 0.135 0.063 0.132 0.139 0.096 0.043 0.138 0.159 0.182 0.141 0.188 0.121 0.192 0.263 0.165 0.161 0.187 0.199 0.240 0.342 0.098 0.119 0.143 
15.0 18.0 0.048 0.074 0.069 0.420 0.261 0.213 0.011 0.107 0.077 0.135 0.173 0.111 0.033 0.116 0.116 0.197 0.196 0.255 0.076 0.134 0.152 0.224 0.246 0.320 0.131 0.150 0.181 0.216 0.260 0.349 
16.0 18.0 0.035 0.038 0.070 0.352 0.267 0.219 0.007 0.081 0.098 0.144 0.202 0.139 0.027 0.075 0.063 0.218 0.242 0.294 0.041 0.053 0.029 0.267 0.293 0.367 0.031 0.045 0.063 0.293 0.328 0.397 
17.0 18.0 0.111 0.027 0.092 0.479 0.261 0.220 0.005 0.073 0.113 0.158 0.223 0.174 0.027 0.016 0.037 0.240 0.267 0.296 0.086 0.100 0.164 0.277 0.278 0.306 0.148 0.206 0.285 0.273 0.264 0.254 
18.0 18.0 0.325 0.052 0.138 0.122 0.245 0.217 0.016 0.086 0.112 0.175 0.234 0.205 0.057 0.057 0.114 0.252 0.256 0.250 0.179 0.223 0.297 0.234 0.185 0.149 0.294 0.347 0.403 0.128 0.074 0.025 
19.0 18.0 0.523 0.078 0.195 0.257 0.223 0.220 0.034 0.103 0.089 0.186 0.235 0.222 0.118 0.139 0.211 0.235 0.202 0.153 0.285 0.319 0.371 0.123 0.043 0.074 0.368 0.373 0.360 0.101 0.183 0.275 
20.0 18.0 0.601 0.098 0.252 0.212 0.198 0.231 0.058 0.116 0.055 0.186 0.223 0.209 0.193 0.218 0.294 0.169 0.106 0.036 0.363 0.347 0.348 0.064 0.155 0.261 0.313 0.243 0.163 0.282 0.341 0.372 
21.0 18.0 0.796 0.117 0.301 0.353 0.177 0.244 0.087 0.127 0.072 0.167 0.194 0.160 0.262 0.280 0.337 0.057 0.036 0.156 0.365 0.285 0.221 0.226 0.270 0.356 0.136 0.017 0.102 0.307 0.303 0.258 
22.0 18.0 0.904 0.136 0.346 0.543 0.166 0.257 0.119 0.146 0.140 0.128 0.142 0.080 0.301 0.307 0.314 0.083 0.159 0.283 0.265 0.138 0.031 0.317 0.271 0.303 0.087 0.200 0.291 0.162 0.094 0.010 
23.0 18.0 0.987 0.155 0.381 0.682 0.169 0.264 0.148 0.177 0.212 0.071 0.062 0.061 0.290 0.275 0.220 0.202 0.250 0.325 0.091 0.053 0.176 0.273 0.149 0.123 0.221 0.260 0.297 0.034 0.125 0.195 
24.0 18.0 0.974 0.162 0.396 0.453 0.174 0.265 0.168 0.207 0.282 0.029 0.033 0.157 0.221 0.175 0.081 0.250 0.252 0.265 0.090 0.181 0.278 0.131 0.020 0.083 0.193 0.151 0.141 0.116 0.174 0.221 
25.0 18.0 0.897 0.143 0.362 0.545 0.169 0.237 0.170 0.208 0.320 0.071 0.107 0.241 0.117 0.044 0.106 0.214 0.162 0.122 0.169 0.194 0.240 0.029 0.118 0.189 0.085 0.012 0.042 0.078 0.081 0.096 
26.0 18.0 0.667 0.100 0.259 0.298 0.153 0.159 0.150 0.165 0.284 0.106 0.127 0.266 0.030 0.057 0.210 0.128 0.042 0.043 0.155 0.111 0.107 0.075 0.108 0.157 0.012 0.072 0.122 0.025 0.017 0.032 
27.0 18.0 0.553 0.084 0.270 0.333 0.145 0.106 0.113 0.098 0.163 0.110 0.088 0.206 0.063 0.080 0.219 0.041 0.033 0.123 0.093 0.018 0.020 0.069 0.042 0.059 0.026 0.053 0.089 0.006 0.035 0.064 
28.0 18.0 0.379 0.114 0.444 0.160 0.153 0.204 0.069 0.073 0.084 0.090 0.028 0.098 0.084 0.043 0.148 0.018 0.039 0.119 0.033 0.023 0.069 0.041 0.005 0.013 0.025 0.013 0.023 0.012 0.015 0.031 
29.0 18.0 0.171 0.669 0.263 0.307 0.307 0.144 0.430 0.147 0.102 0.288 0.038 0.026 0.206 0.109 0.028 0.080 0.106 0.043 0.007 0.072 0.042 0.033 0.030 0.026 0.034 0.002 0.010 0.017 0.013 0.001 
30.0 18.0 0.065 0.571 0.229 0.362 0.277 0.124 0.335 0.170 0.099 0.222 0.042 0.040 0.168 0.034 0.010 0.081 0.050 0.010 0.030 0.044 0.017 0.010 0.025 0.014 0.015 0.010 0.011 0.011 0.001 0.007 

1.0 19.0 0.301 0.571 0.270 0.277 0.292 0.166 0.309 0.190 0.160 0.197 0.055 0.089 0.145 0.021 0.047 0.072 0.043 0.012 0.032 0.041 0.007 0.010 0.024 0.012 0.009 0.011 0.010 0.008 0.002 0.007 
2.0 19.0 0.329 0.693 0.394 0.156 0.338 0.246 0.395 0.181 0.225 0.255 0.023 0.107 0.181 0.092 0.033 0.075 0.100 0.018 0.016 0.075 0.038 0.021 0.032 0.035 0.027 0.007 0.024 0.017 0.007 0.010 
3.0 19.0 0.072 0.174 0.323 0.312 0.152 0.243 0.011 0.121 0.184 0.035 0.092 0.055 0.057 0.050 0.011 0.032 0.009 0.036 0.009 0.042 0.040 0.016 0.037 0.030 0.015 0.028 0.019 0.006 0.011 0.006 
4.0 19.0 0.204 0.098 0.202 0.122 0.124 0.223 0.025 0.091 0.154 0.054 0.048 0.035 0.053 0.009 0.082 0.008 0.044 0.082 0.037 0.048 0.055 0.041 0.018 0.017 0.028 0.015 0.020 0.021 0.030 0.034 
5.0 19.0 0.247 0.066 0.099 0.165 0.089 0.193 0.055 0.040 0.132 0.059 0.011 0.094 0.028 0.035 0.135 0.059 0.036 0.084 0.091 0.004 0.007 0.063 0.036 0.058 0.028 0.057 0.081 0.020 0.051 0.055 
6.0 19.0 0.372 0.106 0.221 0.184 0.062 0.186 0.075 0.017 0.129 0.046 0.029 0.126 0.060 0.022 0.128 0.123 0.019 0.015 0.118 0.066 0.101 0.039 0.073 0.133 0.025 0.058 0.088 0.044 0.008 0.022 
7.0 19.0 0.462 0.151 0.271 0.362 0.054 0.179 0.082 0.048 0.108 0.028 0.026 0.113 0.124 0.027 0.061 0.155 0.079 0.101 0.078 0.103 0.188 0.051 0.041 0.121 0.113 0.023 0.037 0.106 0.087 0.131 
8.0 19.0 0.478 0.185 0.256 0.176 0.063 0.183 0.077 0.080 0.092 0.045 0.020 0.075 0.168 0.072 0.052 0.131 0.107 0.191 0.039 0.076 0.183 0.153 0.057 0.027 0.162 0.122 0.185 0.093 0.122 0.186 
9.0 19.0 0.448 0.206 0.228 0.214 0.084 0.207 0.066 0.113 0.100 0.074 0.024 0.030 0.176 0.099 0.129 0.063 0.099 0.218 0.142 0.015 0.085 0.196 0.144 0.167 0.117 0.152 0.252 0.038 0.048 0.078 
10.0 19.0 0.265 0.215 0.204 0.180 0.112 0.244 0.053 0.144 0.123 0.094 0.028 0.009 0.153 0.111 0.181 0.023 0.068 0.183 0.203 0.074 0.072 0.163 0.177 0.270 0.044 0.086 0.171 0.146 0.104 0.147 
11.0 19.0 0.039 0.209 0.184 0.026 0.148 0.287 0.040 0.166 0.142 0.102 0.037 0.037 0.113 0.117 0.204 0.083 0.033 0.110 0.205 0.132 0.199 0.092 0.146 0.267 0.113 0.047 0.048 0.203 0.184 0.297 
12.0 19.0 0.032 0.189 0.162 0.121 0.187 0.331 0.031 0.173 0.148 0.101 0.060 0.059 0.075 0.122 0.209 0.113 0.022 0.035 0.173 0.161 0.282 0.038 0.074 0.172 0.176 0.141 0.222 0.170 0.164 0.294 
13.0 19.0 0.243 0.157 0.136 0.283 0.224 0.366 0.024 0.163 0.135 0.094 0.093 0.088 0.049 0.125 0.199 0.119 0.049 0.088 0.137 0.164 0.305 0.052 0.037 0.039 0.200 0.186 0.339 0.077 0.085 0.138 
14.0 19.0 0.006 0.116 0.104 0.274 0.253 0.393 0.021 0.139 0.113 0.092 0.132 0.121 0.044 0.130 0.177 0.128 0.092 0.178 0.119 0.167 0.271 0.111 0.102 0.167 0.212 0.208 0.344 0.045 0.062 0.114 
15.0 19.0 0.044 0.072 0.072 0.298 0.272 0.409 0.020 0.106 0.096 0.097 0.169 0.154 0.048 0.118 0.135 0.146 0.147 0.257 0.100 0.142 0.175 0.180 0.182 0.313 0.174 0.170 0.212 0.187 0.189 0.333 
16.0 19.0 0.217 0.034 0.049 0.442 0.277 0.415 0.017 0.077 0.100 0.108 0.200 0.188 0.049 0.085 0.071 0.175 0.201 0.311 0.075 0.080 0.037 0.242 0.245 0.384 0.081 0.064 0.037 0.301 0.291 0.418 
17.0 19.0 0.216 0.036 0.063 0.333 0.269 0.407 0.011 0.072 0.121 0.126 0.220 0.215 0.038 0.034 0.013 0.211 0.239 0.324 0.062 0.060 0.151 0.279 0.260 0.344 0.109 0.144 0.279 0.317 0.279 0.303 
18.0 19.0 0.285 0.069 0.107 0.368 0.250 0.387 0.004 0.091 0.142 0.145 0.230 0.235 0.026 0.038 0.113 0.239 0.244 0.281 0.131 0.173 0.309 0.260 0.197 0.186 0.272 0.303 0.438 0.186 0.118 0.023 
19.0 19.0 0.549 0.100 0.158 0.387 0.222 0.360 0.016 0.113 0.147 0.161 0.228 0.240 0.075 0.118 0.218 0.236 0.204 0.176 0.245 0.278 0.402 0.163 0.065 0.052 0.375 0.357 0.415 0.076 0.142 0.284 
20.0 19.0 0.600 0.125 0.206 0.315 0.190 0.330 0.038 0.126 0.136 0.166 0.215 0.220 0.151 0.198 0.302 0.184 0.117 0.026 0.342 0.324 0.385 0.044 0.118 0.277 0.345 0.252 0.201 0.277 0.322 0.426 
21.0 19.0 0.747 0.144 0.258 0.386 0.162 0.299 0.064 0.134 0.117 0.154 0.186 0.174 0.224 0.263 0.345 0.078 0.015 0.156 0.364 0.277 0.244 0.204 0.239 0.393 0.176 0.031 0.105 0.334 0.303 0.304 
22.0 19.0 1.015 0.162 0.326 0.637 0.147 0.278 0.092 0.146 0.121 0.122 0.133 0.101 0.271 0.291 0.320 0.061 0.141 0.295 0.278 0.140 0.019 0.319 0.252 0.329 0.068 0.187 0.331 0.207 0.093 0.015 
23.0 19.0 0.949 0.176 0.405 0.746 0.147 0.281 0.120 0.170 0.179 0.071 0.055 0.065 0.267 0.257 0.218 0.184 0.235 0.337 0.103 0.049 0.209 0.290 0.135 0.105 0.226 0.251 0.321 0.020 0.130 0.244 
24.0 19.0 0.901 0.176 0.459 0.497 0.150 0.306 0.139 0.191 0.264 0.026 0.040 0.157 0.205 0.153 0.077 0.239 0.232 0.250 0.082 0.178 0.300 0.144 0.035 0.128 0.218 0.132 0.108 0.123 0.174 0.232 
25.0 19.0 0.746 0.150 0.407 0.649 0.146 0.311 0.143 0.181 0.312 0.062 0.104 0.237 0.107 0.021 0.143 0.208 0.135 0.079 0.174 0.181 0.217 0.021 0.127 0.211 0.105 0.026 0.095 0.106 0.065 0.056 
26.0 19.0 0.630 0.105 0.217 0.663 0.138 0.270 0.127 0.126 0.268 0.096 0.110 0.233 0.025 0.068 0.218 0.122 0.014 0.088 0.163 0.085 0.052 0.086 0.100 0.128 0.008 0.085 0.134 0.045 0.033 0.072 
27.0 19.0 0.410 0.095 0.258 0.567 0.149 0.265 0.095 0.062 0.190 0.101 0.058 0.139 0.066 0.073 0.176 0.033 0.050 0.131 0.095 0.009 0.059 0.082 0.023 0.012 0.035 0.049 0.055 0.007 0.044 0.062 
28.0 19.0 0.387 0.140 0.462 0.164 0.170 0.309 0.054 0.077 0.209 0.082 0.014 0.057 0.086 0.020 0.072 0.026 0.039 0.083 0.029 0.038 0.068 0.046 0.024 0.037 0.034 0.005 0.010 0.010 0.012 0.012 
29.0 19.0 0.169 0.783 0.551 0.410 0.363 0.333 0.413 0.184 0.277 0.277 0.028 0.113 0.206 0.106 0.022 0.088 0.112 0.034 0.014 0.085 0.053 0.030 0.042 0.045 0.039 0.009 0.029 0.024 0.008 0.012 
30.0 19.0 0.089 0.656 0.395 0.209 0.320 0.238 0.322 0.201 0.212 0.212 0.057 0.106 0.164 0.026 0.051 0.085 0.047 0.009 0.037 0.046 0.011 0.008 0.029 0.016 0.013 0.014 0.016 0.012 0.005 0.009 

1.0 20.0 0.257 0.609 0.349 0.359 0.305 0.220 0.290 0.196 0.212 0.181 0.059 0.115 0.136 0.014 0.062 0.072 0.035 0.020 0.038 0.035 0.003 0.013 0.023 0.010 0.007 0.013 0.010 0.008 0.005 0.008 
2.0 20.0 0.212 0.751 0.552 0.573 0.360 0.347 0.370 0.194 0.313 0.237 0.021 0.149 0.174 0.080 0.052 0.082 0.091 0.011 0.027 0.072 0.037 0.013 0.036 0.038 0.026 0.014 0.027 0.022 0.001 0.015 
3.0 20.0 0.135 0.217 0.271 0.484 0.159 0.336 0.034 0.147 0.233 0.019 0.134 0.115 0.054 0.088 0.082 0.042 0.008 0.040 0.021 0.047 0.015 0.011 0.055 0.037 0.015 0.048 0.046 0.012 0.023 0.033 
4.0 20.0 0.198 0.114 0.156 0.509 0.126 0.298 0.007 0.134 0.188 0.038 0.097 0.071 0.056 0.029 0.050 0.020 0.048 0.046 0.021 0.078 0.069 0.039 0.051 0.066 0.038 0.022 0.038 0.027 0.025 0.004 
5.0 20.0 0.276 0.057 0.085 0.107 0.090 0.208 0.022 0.092 0.091 0.046 0.045 0.041 0.035 0.028 0.091 0.033 0.068 0.089 0.077 0.056 0.075 0.069 0.017 0.030 0.041 0.050 0.035 0.022 0.070 0.064 
6.0 20.0 0.299 0.104 0.311 0.209 0.064 0.150 0.040 0.042 0.047 0.039 0.015 0.087 0.034 0.045 0.115 0.092 0.039 0.069 0.111 0.015 0.028 0.051 0.059 0.069 0.018 0.084 0.100 0.046 0.054 0.069 
7.0 20.0 0.294 0.158 0.414 0.133 0.055 0.128 0.047 0.011 0.054 0.026 0.024 0.090 0.083 0.029 0.075 0.124 0.018 0.027 0.079 0.065 0.101 0.033 0.059 0.115 0.106 0.040 0.068 0.109 0.038 0.043 
8.0 20.0 0.347 0.196 0.411 0.373 0.053 0.129 0.046 0.050 0.061 0.035 0.032 0.063 0.119 0.029 0.007 0.106 0.051 0.099 0.022 0.067 0.136 0.129 0.011 0.070 0.154 0.050 0.076 0.102 0.105 0.134 
9.0 20.0 0.257 0.219 0.363 0.163 0.055 0.167 0.039 0.095 0.099 0.053 0.034 0.036 0.122 0.046 0.058 0.049 0.057 0.138 0.111 0.037 0.099 0.167 0.060 0.074 0.115 0.099 0.161 0.046 0.081 0.108 
10.0 20.0 0.222 0.225 0.313 0.231 0.075 0.227 0.031 0.135 0.144 0.064 0.027 0.022 0.100 0.061 0.109 0.025 0.047 0.137 0.160 0.024 0.053 0.135 0.089 0.155 0.059 0.081 0.146 0.123 0.018 0.065 
11.0 20.0 0.042 0.216 0.266 0.362 0.112 0.292 0.023 0.163 0.179 0.066 0.022 0.012 0.065 0.074 0.147 0.068 0.034 0.107 0.152 0.046 0.107 0.079 0.079 0.177 0.089 0.031 0.066 0.187 0.079 0.160 
12.0 20.0 0.053 0.192 0.221 0.359 0.157 0.353 0.017 0.171 0.193 0.059 0.044 0.043 0.034 0.085 0.175 0.081 0.026 0.061 0.118 0.061 0.171 0.044 0.054 0.136 0.135 0.037 0.109 0.174 0.094 0.180 
13.0 20.0 0.165 0.158 0.170 0.446 0.199 0.403 0.015 0.159 0.180 0.050 0.080 0.096 0.019 0.092 0.185 0.073 0.020 0.044 0.092 0.069 0.202 0.024 0.040 0.062 0.165 0.061 0.185 0.098 0.081 0.114 
14.0 20.0 0.003 0.114 0.118 0.200 0.232 0.440 0.015 0.131 0.146 0.046 0.121 0.153 0.027 0.101 0.172 0.073 0.033 0.114 0.090 0.098 0.203 0.067 0.037 0.084 0.190 0.110 0.223 0.029 0.053 0.043 
15.0 20.0 0.107 0.069 0.061 0.671 0.253 0.460 0.016 0.091 0.106 0.050 0.156 0.199 0.043 0.093 0.129 0.086 0.075 0.192 0.093 0.107 0.147 0.128 0.073 0.196 0.172 0.127 0.165 0.158 0.071 0.184 
16.0 20.0 0.184 0.034 0.020 0.366 0.258 0.462 0.015 0.056 0.099 0.062 0.181 0.227 0.054 0.068 0.066 0.115 0.124 0.246 0.089 0.077 0.038 0.193 0.132 0.268 0.103 0.076 0.016 0.281 0.174 0.276 
17.0 20.0 0.214 0.046 0.083 0.206 0.248 0.444 0.012 0.061 0.128 0.079 0.192 0.239 0.050 0.031 0.040 0.158 0.161 0.260 0.062 0.020 0.101 0.245 0.166 0.256 0.089 0.060 0.179 0.312 0.204 0.219 
18.0 20.0 0.392 0.083 0.152 0.410 0.225 0.410 0.006 0.092 0.160 0.099 0.191 0.236 0.024 0.041 0.115 0.198 0.173 0.223 0.083 0.092 0.228 0.250 0.144 0.143 0.235 0.185 0.308 0.204 0.106 0.028 
19.0 20.0 0.467 0.117 0.217 0.536 0.192 0.362 0.006 0.118 0.173 0.118 0.180 0.219 0.033 0.096 0.192 0.210 0.149 0.133 0.191 0.178 0.301 0.175 0.059 0.036 0.345 0.242 0.299 0.079 0.082 0.200 
20.0 20.0 0.570 0.144 0.287 0.526 0.156 0.309 0.022 0.132 0.163 0.127 0.160 0.190 0.102 0.154 0.250 0.173 0.086 0.012 0.295 0.222 0.282 0.046 0.062 0.206 0.336 0.176 0.137 0.259 0.222 0.304 
21.0 20.0 0.754 0.163 0.377 0.764 0.123 0.257 0.042 0.136 0.136 0.122 0.129 0.144 0.171 0.198 0.271 0.082 0.014 0.126 0.331 0.193 0.162 0.180 0.153 0.283 0.187 0.015 0.102 0.332 0.208 0.200 
22.0 20.0 0.973 0.174 0.483 0.829 0.102 0.229 0.065 0.138 0.125 0.098 0.084 0.078 0.218 0.211 0.239 0.047 0.111 0.225 0.257 0.088 0.019 0.301 0.162 0.214 0.065 0.142 0.253 0.223 0.044 0.051 
23.0 20.0 0.944 0.175 0.581 0.792 0.095 0.248 0.087 0.146 0.177 0.057 0.028 0.054 0.218 0.170 0.143 0.162 0.176 0.239 0.089 0.061 0.181 0.278 0.064 0.029 0.226 0.174 0.203 0.036 0.123 0.201 
24.0 20.0 0.818 0.162 0.605 0.453 0.091 0.285 0.102 0.145 0.248 0.024 0.056 0.144 0.166 0.077 0.049 0.213 0.154 0.144 0.087 0.150 0.214 0.132 0.067 0.142 0.226 0.060 0.027 0.134 0.128 0.133 
25.0 20.0 0.724 0.124 0.469 0.789 0.087 0.283 0.106 0.114 0.257 0.056 0.089 0.195 0.079 0.030 0.145 0.182 0.058 0.022 0.175 0.122 0.104 0.028 0.117 0.149 0.107 0.065 0.121 0.128 0.016 0.035 
26.0 20.0 0.486 0.076 0.147 0.279 0.099 0.266 0.092 0.045 0.182 0.084 0.069 0.147 0.026 0.077 0.165 0.098 0.040 0.107 0.157 0.022 0.035 0.101 0.063 0.040 0.009 0.086 0.087 0.054 0.060 0.087 
27.0 20.0 0.403 0.094 0.213 0.682 0.137 0.329 0.064 0.044 0.188 0.086 0.016 0.039 0.072 0.047 0.079 0.015 0.067 0.092 0.083 0.053 0.081 0.089 0.022 0.047 0.053 0.028 0.010 0.001 0.044 0.030 
28.0 20.0 0.231 0.167 0.390 0.047 0.174 0.378 0.030 0.102 0.257 0.067 0.065 0.086 0.085 0.024 0.027 0.039 0.028 0.021 0.013 0.052 0.039 0.043 0.048 0.045 0.043 0.024 0.040 0.019 0.008 0.021 
29.0 20.0 0.036 0.839 0.677 0.281 0.390 0.414 0.387 0.210 0.361 0.259 0.027 0.166 0.200 0.082 0.063 0.097 0.100 0.010 0.028 0.085 0.040 0.021 0.050 0.044 0.039 0.020 0.036 0.031 0.002 0.019 
30.0 20.0 0.024 0.691 0.437 0.390 0.335 0.272 0.303 0.215 0.250 0.196 0.070 0.132 0.155 0.014 0.074 0.087 0.035 0.024 0.045 0.039 0.001 0.011 0.028 0.010 0.009 0.017 0.013 0.013 0.008 0.010 

1.0 21.0 0.183 0.605 0.312 0.082 0.295 0.201 0.269 0.186 0.192 0.163 0.059 0.103 0.123 0.009 0.056 0.070 0.023 0.020 0.042 0.024 0.003 0.018 0.018 0.003 0.005 0.012 0.005 0.006 0.007 0.006 
2.0 21.0 0.259 0.751 0.525 0.501 0.353 0.331 0.341 0.193 0.297 0.214 0.028 0.143 0.162 0.054 0.058 0.086 0.068 0.004 0.039 0.059 0.022 0.006 0.035 0.024 0.020 0.020 0.021 0.024 0.006 0.013 
3.0 21.0 0.084 0.257 0.198 0.183 0.155 0.350 0.062 0.180 0.207 0.007 0.180 0.160 0.046 0.133 0.162 0.052 0.029 0.101 0.040 0.047 0.030 0.015 0.069 0.030 0.010 0.066 0.059 0.018 0.036 0.054 
4.0 21.0 0.140 0.124 0.102 0.398 0.128 0.288 0.041 0.198 0.205 0.017 0.160 0.173 0.058 0.069 0.137 0.044 0.047 0.039 0.009 0.108 0.056 0.027 0.090 0.098 0.044 0.052 0.091 0.038 0.015 0.043 
5.0 21.0 0.145 0.027 0.125 0.329 0.112 0.164 0.019 0.177 0.145 0.029 0.104 0.130 0.051 0.016 0.068 0.010 0.109 0.066 0.048 0.124 0.134 0.070 0.057 0.118 0.060 0.033 0.044 0.031 0.083 0.040 
6.0 21.0 0.246 0.099 0.321 0.264 0.108 0.040 0.002 0.130 0.086 0.032 0.039 0.080 0.027 0.080 0.069 0.045 0.121 0.130 0.093 0.076 0.136 0.071 0.039 0.046 0.022 0.110 0.070 0.037 0.114 0.124 
7.0 21.0 0.223 0.166 0.449 0.412 0.105 0.045 0.008 0.074 0.068 0.027 0.024 0.060 0.031 0.102 0.099 0.079 0.085 0.125 0.084 0.034 0.059 0.009 0.088 0.068 0.075 0.126 0.148 0.103 0.055 0.104 
8.0 21.0 0.269 0.210 0.481 0.237 0.092 0.051 0.012 0.029 0.053 0.025 0.057 0.063 0.053 0.090 0.097 0.075 0.039 0.071 0.021 0.070 0.041 0.080 0.090 0.138 0.133 0.075 0.116 0.117 0.070 0.027 
9.0 21.0 0.220 0.232 0.452 0.487 0.064 0.049 0.013 0.066 0.075 0.027 0.072 0.077 0.054 0.062 0.067 0.040 0.031 0.001 0.057 0.088 0.109 0.120 0.067 0.126 0.119 0.045 0.023 0.069 0.133 0.124 
10.0 21.0 0.150 0.235 0.399 0.391 0.030 0.098 0.012 0.118 0.132 0.026 0.068 0.078 0.037 0.028 0.015 0.020 0.049 0.068 0.091 0.092 0.126 0.100 0.045 0.057 0.077 0.090 0.096 0.067 0.129 0.139 
11.0 21.0 0.061 0.222 0.341 0.188 0.049 0.165 0.012 0.155 0.176 0.020 0.045 0.052 0.015 0.022 0.054 0.036 0.063 0.107 0.079 0.088 0.090 0.068 0.037 0.043 0.043 0.123 0.137 0.147 0.077 0.084 
12.0 21.0 0.080 0.195 0.279 0.562 0.100 0.230 0.012 0.169 0.199 0.011 0.009 0.009 0.010 0.048 0.113 0.031 0.073 0.106 0.051 0.073 0.031 0.051 0.057 0.095 0.063 0.131 0.118 0.180 0.033 0.048 
13.0 21.0 0.170 0.159 0.209 0.075 0.148 0.288 0.014 0.159 0.194 0.009 0.034 0.067 0.010 0.068 0.147 0.018 0.077 0.068 0.045 0.046 0.051 0.033 0.095 0.111 0.115 0.105 0.074 0.146 0.102 0.094 
14.0 21.0 0.028 0.115 0.129 0.527 0.187 0.329 0.018 0.129 0.160 0.009 0.079 0.137 0.023 0.083 0.149 0.023 0.057 0.020 0.067 0.047 0.099 0.036 0.107 0.080 0.168 0.036 0.057 0.078 0.153 0.120 
15.0 21.0 0.061 0.070 0.042 0.413 0.210 0.351 0.021 0.085 0.113 0.003 0.117 0.191 0.051 0.082 0.114 0.024 0.029 0.076 0.104 0.088 0.104 0.065 0.073 0.035 0.193 0.100 0.096 0.112 0.098 0.077 
16.0 21.0 0.235 0.038 0.056 0.473 0.218 0.349 0.023 0.042 0.088 0.011 0.140 0.218 0.074 0.065 0.066 0.052 0.043 0.123 0.124 0.098 0.068 0.136 0.033 0.072 0.157 0.122 0.082 0.256 0.046 0.059 
17.0 21.0 0.290 0.052 0.153 0.507 0.208 0.328 0.023 0.050 0.108 0.032 0.147 0.217 0.080 0.043 0.060 0.109 0.077 0.135 0.096 0.071 0.039 0.219 0.075 0.099 0.079 0.067 0.043 0.329 0.129 0.090 
18.0 21.0 0.256 0.089 0.246 0.224 0.185 0.291 0.020 0.087 0.136 0.055 0.137 0.196 0.061 0.039 0.098 0.165 0.096 0.113 0.034 0.035 0.077 0.255 0.098 0.077 0.184 0.048 0.075 0.249 0.117 0.068 
19.0 21.0 0.410 0.125 0.335 0.463 0.151 0.244 0.013 0.116 0.149 0.078 0.118 0.163 0.017 0.063 0.130 0.193 0.090 0.070 0.134 0.070 0.105 0.201 0.072 0.040 0.322 0.113 0.087 0.089 0.023 0.046 
20.0 21.0 0.624 0.154 0.425 0.437 0.114 0.195 0.005 0.130 0.142 0.093 0.095 0.125 0.050 0.091 0.142 0.172 0.062 0.036 0.253 0.107 0.093 0.059 0.033 0.060 0.345 0.101 0.049 0.245 0.098 0.069 
21.0 21.0 0.863 0.171 0.523 0.306 0.081 0.168 0.016 0.129 0.127 0.096 0.069 0.081 0.118 0.109 0.134 0.094 0.037 0.060 0.304 0.098 0.048 0.152 0.064 0.071 0.212 0.022 0.050 0.346 0.105 0.039 
22.0 21.0 0.938 0.177 0.617 0.734 0.058 0.186 0.033 0.123 0.141 0.081 0.043 0.023 0.167 0.106 0.100 0.030 0.071 0.087 0.242 0.038 0.040 0.286 0.067 0.031 0.058 0.079 0.071 0.250 0.006 0.063 
23.0 21.0 0.754 0.169 0.677 0.379 0.044 0.224 0.051 0.115 0.188 0.049 0.041 0.050 0.174 0.069 0.031 0.138 0.095 0.073 0.080 0.070 0.085 0.271 0.015 0.061 0.235 0.087 0.015 0.046 0.096 0.081 
24.0 21.0 0.790 0.143 0.641 0.162 0.025 0.228 0.064 0.097 0.212 0.021 0.063 0.111 0.130 0.035 0.057 0.186 0.055 0.006 0.091 0.105 0.054 0.120 0.090 0.096 0.240 0.020 0.091 0.158 0.070 0.013 
25.0 21.0 0.685 0.095 0.460 0.128 0.023 0.174 0.068 0.062 0.155 0.046 0.065 0.116 0.054 0.076 0.107 0.155 0.033 0.080 0.174 0.048 0.042 0.045 0.095 0.032 0.104 0.096 0.096 0.152 0.039 0.093 
26.0 21.0 0.624 0.040 0.176 0.096 0.073 0.182 0.057 0.057 0.039 0.068 0.039 0.045 0.033 0.074 0.071 0.072 0.091 0.089 0.147 0.049 0.101 0.117 0.026 0.062 0.029 0.075 0.004 0.053 0.080 0.059 
27.0 21.0 0.432 0.092 0.159 0.135 0.126 0.305 0.035 0.108 0.165 0.068 0.072 0.078 0.075 0.018 0.056 0.011 0.076 0.025 0.065 0.091 0.070 0.092 0.060 0.084 0.072 0.014 0.065 0.021 0.038 0.021 
28.0 21.0 0.348 0.193 0.236 0.248 0.167 0.364 0.012 0.136 0.224 0.049 0.118 0.123 0.080 0.068 0.113 0.049 0.011 0.062 0.004 0.058 0.009 0.035 0.066 0.035 0.048 0.045 0.055 0.033 0.017 0.047 
29.0 21.0 0.264 0.842 0.615 0.546 0.388 0.379 0.362 0.218 0.336 0.238 0.040 0.164 0.190 0.053 0.078 0.102 0.078 0.013 0.042 0.074 0.018 0.009 0.050 0.027 0.035 0.028 0.027 0.035 0.010 0.019 
30.0 21.0 0.107 0.682 0.362 0.544 0.325 0.230 0.284 0.209 0.215 0.179 0.074 0.116 0.143 0.014 0.068 0.085 0.021 0.028 0.050 0.028 0.008 0.018 0.023 0.001 0.004 0.017 0.006 0.010 0.010 0.009 

1.0 22.0 0.137 0.565 0.201 0.488 0.263 0.133 0.248 0.159 0.123 0.143 0.052 0.063 0.108 0.009 0.033 0.064 0.011 0.013 0.043 0.013 0.005 0.022 0.010 0.001 0.008 0.008 0.002 0.002 0.005 0.003 
2.0 22.0 0.212 0.706 0.359 0.430 0.320 0.228 0.312 0.173 0.199 0.189 0.033 0.095 0.146 0.028 0.042 0.085 0.041 0.009 0.049 0.039 0.004 0.014 0.027 0.008 0.011 0.018 0.007 0.019 0.010 0.007 
3.0 22.0 0.018 0.288 0.239 0.194 0.143 0.309 0.089 0.202 0.127 0.027 0.214 0.165 0.033 0.166 0.197 0.056 0.049 0.135 0.057 0.038 0.059 0.031 0.072 0.013 0.003 0.075 0.048 0.017 0.045 0.053 
4.0 22.0 0.024 0.136 0.041 0.168 0.128 0.220 0.076 0.252 0.207 0.009 0.215 0.238 0.054 0.111 0.213 0.064 0.036 0.093 0.040 0.123 0.026 0.007 0.117 0.097 0.044 0.077 0.109 0.051 0.015 0.068 
5.0 22.0 0.124 0.007 0.167 0.170 0.145 0.133 0.060 0.258 0.257 0.008 0.166 0.234 0.062 0.012 0.139 0.045 0.133 0.025 0.012 0.178 0.148 0.063 0.103 0.170 0.079 0.023 0.107 0.050 0.080 0.012 
6.0 22.0 0.191 0.111 0.301 0.138 0.164 0.115 0.045 0.222 0.245 0.019 0.086 0.156 0.052 0.097 0.012 0.007 0.191 0.154 0.066 0.158 0.224 0.088 0.036 0.148 0.053 0.114 0.021 0.025 0.152 0.127 
7.0 22.0 0.193 0.184 0.382 0.245 0.168 0.153 0.035 0.160 0.197 0.024 0.021 0.059 0.033 0.166 0.114 0.029 0.185 0.226 0.079 0.082 0.199 0.045 0.096 0.035 0.042 0.188 0.170 0.100 0.129 0.206 
8.0 22.0 0.163 0.227 0.420 0.304 0.153 0.175 0.029 0.092 0.148 0.025 0.070 0.059 0.017 0.187 0.180 0.037 0.137 0.219 0.041 0.061 0.092 0.034 0.159 0.147 0.107 0.180 0.256 0.125 0.045 0.136 
9.0 22.0 0.102 0.246 0.422 0.241 0.119 0.166 0.025 0.060 0.128 0.025 0.108 0.112 0.016 0.170 0.190 0.027 0.083 0.151 0.010 0.122 0.077 0.072 0.185 0.253 0.109 0.108 0.209 0.087 0.147 0.074 
10.0 22.0 0.149 0.245 0.395 0.313 0.073 0.138 0.020 0.095 0.148 0.026 0.118 0.133 0.034 0.132 0.152 0.026 0.054 0.068 0.030 0.177 0.187 0.058 0.172 0.262 0.084 0.071 0.073 0.033 0.238 0.243 
11.0 22.0 0.052 0.227 0.349 0.202 0.032 0.118 0.016 0.132 0.180 0.033 0.102 0.115 0.052 0.089 0.092 0.021 0.072 0.074 0.017 0.210 0.242 0.040 0.117 0.182 0.052 0.181 0.158 0.098 0.236 0.315 
12.0 22.0 0.071 0.197 0.287 0.267 0.055 0.126 0.010 0.148 0.196 0.047 0.069 0.068 0.058 0.055 0.057 0.014 0.108 0.121 0.023 0.211 0.238 0.046 0.051 0.073 0.009 0.271 0.292 0.150 0.133 0.231 
13.0 22.0 0.103 0.158 0.209 0.214 0.101 0.149 0.007 0.139 0.185 0.060 0.029 0.009 0.045 0.038 0.071 0.050 0.140 0.144 0.026 0.172 0.190 0.066 0.126 0.120 0.054 0.279 0.330 0.151 0.074 0.052 
14.0 22.0 0.100 0.113 0.112 0.201 0.139 0.177 0.011 0.108 0.150 0.065 0.013 0.062 0.020 0.039 0.075 0.072 0.148 0.141 0.026 0.091 0.107 0.080 0.208 0.216 0.114 0.168 0.232 0.120 0.230 0.217 
15.0 22.0 0.024 0.070 0.017 0.464 0.163 0.196 0.017 0.062 0.099 0.061 0.046 0.110 0.044 0.043 0.058 0.063 0.133 0.125 0.092 0.041 0.030 0.044 0.226 0.250 0.178 0.048 0.059 0.077 0.269 0.327 
16.0 22.0 0.140 0.042 0.119 0.561 0.171 0.202 0.022 0.019 0.058 0.048 0.062 0.129 0.078 0.040 0.042 0.023 0.105 0.101 0.136 0.091 0.072 0.060 0.183 0.214 0.179 0.138 0.120 0.196 0.187 0.277 
17.0 22.0 0.183 0.061 0.230 0.028 0.163 0.200 0.025 0.055 0.070 0.029 0.059 0.119 0.097 0.041 0.055 0.047 0.071 0.072 0.124 0.132 0.127 0.164 0.102 0.131 0.090 0.193 0.230 0.293 0.060 0.113 
18.0 22.0 0.228 0.099 0.331 0.262 0.141 0.197 0.027 0.096 0.108 0.012 0.042 0.085 0.094 0.043 0.061 0.111 0.035 0.057 0.049 0.147 0.158 0.226 0.019 0.038 0.119 0.178 0.252 0.249 0.085 0.081 
19.0 22.0 0.385 0.135 0.421 0.370 0.112 0.198 0.026 0.121 0.137 0.025 0.032 0.051 0.065 0.040 0.044 0.152 0.016 0.056 0.073 0.130 0.165 0.193 0.074 0.083 0.270 0.113 0.189 0.095 0.130 0.211 
20.0 22.0 0.561 0.164 0.500 0.158 0.084 0.213 0.022 0.128 0.155 0.044 0.048 0.045 0.026 0.029 0.033 0.147 0.040 0.049 0.190 0.091 0.154 0.061 0.119 0.156 0.314 0.032 0.080 0.213 0.122 0.238 
21.0 22.0 0.713 0.183 0.562 0.264 0.067 0.239 0.016 0.118 0.171 0.055 0.067 0.060 0.055 0.032 0.073 0.090 0.054 0.054 0.245 0.051 0.115 0.122 0.127 0.197 0.195 0.038 0.074 0.323 0.080 0.166 
22.0 22.0 0.840 0.187 0.591 0.231 0.069 0.256 0.010 0.099 0.189 0.052 0.077 0.070 0.097 0.064 0.114 0.026 0.047 0.098 0.192 0.059 0.054 0.249 0.110 0.186 0.058 0.074 0.173 0.230 0.051 0.049 
23.0 22.0 0.718 0.174 0.577 0.138 0.076 0.241 0.013 0.089 0.198 0.033 0.074 0.071 0.107 0.101 0.132 0.105 0.040 0.143 0.049 0.074 0.064 0.226 0.109 0.119 0.233 0.080 0.203 0.048 0.056 0.108 
24.0 22.0 0.658 0.142 0.496 0.115 0.080 0.170 0.020 0.100 0.176 0.018 0.056 0.058 0.074 0.126 0.112 0.139 0.089 0.170 0.100 0.044 0.146 0.075 0.107 0.027 0.218 0.115 0.148 0.180 0.053 0.170 
25.0 22.0 0.579 0.088 0.365 0.211 0.085 0.047 0.022 0.132 0.147 0.035 0.046 0.081 0.019 0.113 0.037 0.104 0.140 0.139 0.157 0.071 0.185 0.076 0.050 0.115 0.063 0.116 0.023 0.147 0.103 0.115 
26.0 22.0 0.542 0.011 0.223 0.158 0.102 0.116 0.015 0.174 0.168 0.048 0.096 0.155 0.050 0.049 0.089 0.028 0.135 0.039 0.111 0.134 0.136 0.123 0.063 0.148 0.067 0.042 0.090 0.024 0.087 0.005 
27.0 22.0 0.397 0.101 0.081 0.146 0.126 0.231 0.013 0.194 0.177 0.043 0.154 0.187 0.075 0.054 0.174 0.037 0.065 0.070 0.028 0.120 0.030 0.076 0.103 0.090 0.086 0.046 0.103 0.048 0.018 0.066 
28.0 22.0 0.321 0.229 0.170 0.281 0.155 0.302 0.030 0.174 0.136 0.026 0.173 0.140 0.069 0.122 0.172 0.060 0.020 0.120 0.030 0.051 0.054 0.012 0.075 0.009 0.040 0.064 0.046 0.040 0.034 0.051 
29.0 22.0 0.259 0.781 0.386 0.500 0.352 0.241 0.329 0.204 0.218 0.210 0.054 0.112 0.172 0.016 0.063 0.103 0.043 0.026 0.056 0.049 0.006 0.009 0.040 0.004 0.021 0.028 0.010 0.031 0.016 0.012 
30.0 22.0 0.045 0.625 0.200 0.419 0.288 0.130 0.261 0.182 0.123 0.158 0.070 0.066 0.126 0.022 0.041 0.079 0.006 0.021 0.052 0.013 0.010 0.025 0.014 0.005 0.007 0.012 0.002 0.005 0.010 0.005 

1.0 23.0 0.250 0.499 0.084 0.583 0.219 0.056 0.228 0.123 0.048 0.125 0.039 0.021 0.092 0.010 0.010 0.056 0.005 0.002 0.040 0.004 0.002 0.023 0.003 0.002 0.012 0.004 0.003 0.003 0.003 0.003 
2.0 23.0 0.309 0.622 0.154 0.788 0.268 0.099 0.283 0.139 0.082 0.164 0.032 0.036 0.126 0.007 0.016 0.079 0.016 0.007 0.053 0.017 0.007 0.023 0.014 0.005 0.002 0.013 0.004 0.011 0.009 0.002 
3.0 23.0 0.124 0.316 0.357 0.227 0.126 0.259 0.117 0.213 0.040 0.051 0.230 0.141 0.019 0.183 0.180 0.055 0.064 0.125 0.072 0.024 0.060 0.053 0.064 0.004 0.023 0.071 0.029 0.008 0.048 0.033 
4.0 23.0 0.036 0.156 0.126 0.516 0.129 0.144 0.112 0.291 0.188 0.036 0.255 0.249 0.045 0.146 0.232 0.080 0.016 0.115 0.077 0.117 0.011 0.027 0.126 0.068 0.028 0.092 0.085 0.058 0.030 0.061 
5.0 23.0 0.126 0.040 0.131 0.471 0.179 0.135 0.102 0.328 0.329 0.016 0.223 0.298 0.070 0.044 0.198 0.086 0.136 0.024 0.042 0.207 0.117 0.037 0.141 0.156 0.092 0.043 0.119 0.085 0.060 0.036 
6.0 23.0 0.127 0.134 0.309 0.591 0.220 0.221 0.090 0.311 0.378 0.007 0.140 0.248 0.085 0.096 0.067 0.066 0.239 0.136 0.019 0.226 0.237 0.095 0.069 0.186 0.104 0.095 0.053 0.036 0.165 0.083 
7.0 23.0 0.194 0.213 0.375 0.337 0.234 0.269 0.077 0.250 0.334 0.022 0.042 0.126 0.086 0.212 0.102 0.035 0.272 0.265 0.065 0.151 0.269 0.096 0.083 0.094 0.040 0.222 0.122 0.072 0.189 0.211 
8.0 23.0 0.183 0.256 0.377 0.188 0.222 0.285 0.066 0.172 0.257 0.035 0.073 0.031 0.086 0.275 0.230 0.025 0.233 0.310 0.069 0.054 0.179 0.052 0.208 0.104 0.060 0.264 0.286 0.138 0.089 0.211 
9.0 23.0 0.149 0.271 0.360 0.471 0.191 0.284 0.054 0.104 0.198 0.048 0.138 0.117 0.092 0.280 0.287 0.033 0.151 0.262 0.055 0.142 0.042 0.032 0.279 0.284 0.097 0.191 0.307 0.132 0.134 0.035 
10.0 23.0 0.224 0.265 0.339 0.372 0.149 0.272 0.043 0.088 0.181 0.064 0.170 0.171 0.104 0.243 0.278 0.032 0.067 0.151 0.060 0.249 0.194 0.028 0.276 0.360 0.108 0.067 0.148 0.074 0.306 0.242 
11.0 23.0 0.140 0.242 0.304 0.403 0.110 0.254 0.031 0.112 0.188 0.082 0.169 0.181 0.110 0.185 0.222 0.031 0.077 0.044 0.085 0.316 0.323 0.021 0.192 0.297 0.114 0.217 0.124 0.018 0.358 0.400 
12.0 23.0 0.087 0.208 0.255 0.179 0.091 0.238 0.019 0.128 0.189 0.101 0.146 0.154 0.101 0.123 0.149 0.066 0.148 0.115 0.102 0.324 0.364 0.060 0.065 0.126 0.105 0.371 0.350 0.111 0.237 0.339 
13.0 23.0 0.003 0.166 0.187 0.078 0.100 0.230 0.009 0.121 0.170 0.117 0.111 0.110 0.073 0.070 0.086 0.115 0.206 0.195 0.083 0.272 0.324 0.123 0.154 0.098 0.064 0.406 0.448 0.183 0.056 0.092 
14.0 23.0 0.129 0.119 0.103 0.383 0.122 0.227 0.012 0.093 0.131 0.122 0.074 0.063 0.032 0.027 0.037 0.142 0.233 0.239 0.031 0.161 0.217 0.156 0.286 0.278 0.062 0.280 0.359 0.199 0.279 0.230 
15.0 23.0 0.095 0.073 0.053 0.116 0.140 0.233 0.021 0.049 0.078 0.116 0.047 0.034 0.049 0.018 0.007 0.134 0.231 0.253 0.100 0.040 0.076 0.115 0.340 0.375 0.185 0.074 0.137 0.089 0.393 0.429 
16.0 23.0 0.202 0.045 0.136 0.289 0.148 0.248 0.029 0.010 0.023 0.103 0.039 0.033 0.093 0.033 0.021 0.092 0.211 0.248 0.162 0.094 0.069 0.029 0.310 0.372 0.223 0.153 0.128 0.127 0.336 0.427 
17.0 23.0 0.435 0.065 0.235 0.198 0.145 0.265 0.036 0.055 0.063 0.080 0.047 0.047 0.124 0.049 0.042 0.043 0.176 0.224 0.168 0.186 0.198 0.129 0.207 0.271 0.134 0.290 0.336 0.277 0.150 0.225 
18.0 23.0 0.390 0.104 0.322 0.203 0.133 0.285 0.041 0.094 0.120 0.053 0.070 0.078 0.132 0.069 0.075 0.074 0.132 0.184 0.108 0.242 0.296 0.211 0.065 0.100 0.050 0.322 0.419 0.267 0.068 0.077 
19.0 23.0 0.574 0.144 0.393 0.333 0.119 0.306 0.044 0.116 0.165 0.024 0.099 0.116 0.113 0.094 0.129 0.121 0.086 0.115 0.049 0.253 0.341 0.195 0.082 0.110 0.229 0.249 0.340 0.094 0.221 0.325 
20.0 23.0 0.645 0.177 0.442 0.386 0.113 0.325 0.044 0.118 0.197 0.007 0.124 0.145 0.073 0.127 0.197 0.131 0.050 0.036 0.137 0.222 0.311 0.076 0.190 0.281 0.289 0.111 0.126 0.173 0.262 0.397 
21.0 23.0 0.844 0.201 0.458 0.491 0.119 0.332 0.042 0.108 0.215 0.025 0.134 0.150 0.032 0.165 0.255 0.094 0.059 0.129 0.191 0.164 0.195 0.097 0.236 0.357 0.175 0.058 0.142 0.302 0.191 0.248 
22.0 23.0 0.911 0.210 0.449 0.352 0.136 0.317 0.036 0.104 0.223 0.032 0.123 0.122 0.039 0.199 0.276 0.033 0.100 0.239 0.149 0.106 0.038 0.210 0.221 0.291 0.057 0.147 0.312 0.206 0.080 0.029 
23.0 23.0 0.837 0.202 0.425 0.365 0.153 0.277 0.028 0.131 0.235 0.025 0.087 0.058 0.050 0.215 0.235 0.070 0.154 0.295 0.029 0.060 0.167 0.177 0.174 0.116 0.220 0.183 0.298 0.056 0.064 0.220 
24.0 23.0 0.703 0.172 0.402 0.566 0.162 0.228 0.021 0.183 0.274 0.015 0.045 0.086 0.029 0.193 0.121 0.091 0.205 0.266 0.098 0.085 0.267 0.030 0.098 0.090 0.179 0.179 0.135 0.188 0.129 0.228 
25.0 23.0 0.684 0.117 0.355 0.291 0.160 0.186 0.020 0.235 0.320 0.021 0.090 0.205 0.023 0.120 0.045 0.054 0.212 0.144 0.128 0.164 0.245 0.098 0.041 0.194 0.014 0.109 0.055 0.122 0.141 0.087 
26.0 23.0 0.630 0.045 0.208 0.183 0.145 0.141 0.028 0.265 0.302 0.026 0.167 0.271 0.058 0.024 0.187 0.014 0.148 0.017 0.070 0.185 0.122 0.114 0.116 0.166 0.095 0.018 0.131 0.014 0.074 0.043 
27.0 23.0 0.488 0.118 0.057 0.257 0.128 0.151 0.042 0.252 0.182 0.020 0.211 0.235 0.068 0.103 0.232 0.056 0.043 0.119 0.011 0.125 0.011 0.050 0.123 0.068 0.083 0.075 0.092 0.067 0.013 0.072 
28.0 23.0 0.367 0.258 0.319 0.209 0.137 0.255 0.056 0.195 0.046 0.014 0.204 0.127 0.053 0.155 0.176 0.062 0.045 0.131 0.049 0.035 0.071 0.012 0.070 0.010 0.023 0.069 0.027 0.038 0.044 0.037 
29.0 23.0 0.222 0.687 0.142 0.307 0.297 0.092 0.301 0.171 0.083 0.184 0.056 0.045 0.151 0.010 0.032 0.097 0.013 0.022 0.062 0.023 0.017 0.022 0.024 0.010 0.007 0.023 0.004 0.022 0.016 0.001 
30.0 23.0 0.103 0.549 0.065 0.317 0.240 0.043 0.241 0.145 0.038 0.139 0.057 0.018 0.109 0.024 0.012 0.070 0.008 0.007 0.050 0.003 0.007 0.028 0.005 0.005 0.012 0.006 0.004 0.001 0.005 0.002 

1.0 24.0 0.058 0.424 0.051 0.490 0.171 0.024 0.210 0.085 0.021 0.108 0.024 0.015 0.076 0.008 0.012 0.047 0.005 0.006 0.035 0.004 0.002 0.022 0.002 0.001 0.013 0.001 0.003 0.004 0.001 0.003 
2.0 24.0 0.108 0.522 0.063 0.246 0.207 0.030 0.257 0.098 0.029 0.140 0.024 0.019 0.106 0.006 0.011 0.068 0.004 0.000 0.051 0.002 0.006 0.028 0.003 0.009 0.010 0.006 0.007 0.003 0.005 0.006 
3.0 24.0 0.276 0.327 0.404 0.513 0.104 0.206 0.139 0.208 0.025 0.072 0.220 0.098 0.018 0.172 0.122 0.047 0.064 0.077 0.077 0.013 0.032 0.069 0.048 0.003 0.045 0.054 0.011 0.010 0.037 0.006 
4.0 24.0 0.267 0.176 0.236 0.324 0.122 0.095 0.142 0.298 0.134 0.061 0.260 0.195 0.030 0.155 0.180 0.086 0.005 0.088 0.106 0.093 0.014 0.063 0.109 0.028 0.006 0.085 0.037 0.052 0.036 0.023 
5.0 24.0 0.172 0.063 0.037 0.694 0.192 0.097 0.138 0.358 0.298 0.041 0.250 0.275 0.069 0.071 0.188 0.116 0.114 0.042 0.094 0.194 0.061 0.006 0.146 0.089 0.086 0.061 0.071 0.115 0.028 0.031 
6.0 24.0 0.025 0.148 0.279 0.593 0.251 0.237 0.129 0.363 0.403 0.015 0.180 0.279 0.106 0.072 0.107 0.119 0.237 0.078 0.037 0.245 0.166 0.083 0.098 0.138 0.146 0.055 0.061 0.096 0.138 0.020 
7.0 24.0 0.056 0.233 0.422 0.547 0.278 0.315 0.116 0.318 0.408 0.016 0.076 0.193 0.130 0.213 0.048 0.097 0.306 0.211 0.035 0.196 0.232 0.133 0.045 0.107 0.113 0.201 0.041 0.029 0.201 0.122 
8.0 24.0 0.030 0.281 0.452 0.481 0.274 0.336 0.101 0.242 0.338 0.041 0.057 0.064 0.146 0.309 0.196 0.072 0.290 0.292 0.082 0.068 0.195 0.124 0.200 0.031 0.039 0.285 0.188 0.139 0.134 0.176 
9.0 24.0 0.014 0.296 0.421 0.643 0.249 0.330 0.085 0.164 0.252 0.068 0.138 0.068 0.160 0.342 0.293 0.055 0.208 0.285 0.107 0.119 0.060 0.098 0.310 0.200 0.079 0.239 0.260 0.183 0.082 0.081 
10.0 24.0 0.062 0.287 0.368 0.207 0.214 0.318 0.067 0.111 0.192 0.095 0.190 0.152 0.169 0.321 0.325 0.040 0.094 0.200 0.135 0.264 0.124 0.076 0.327 0.309 0.131 0.077 0.174 0.158 0.293 0.127 
11.0 24.0 0.007 0.260 0.313 0.394 0.179 0.305 0.050 0.097 0.165 0.122 0.209 0.195 0.167 0.267 0.303 0.052 0.052 0.073 0.167 0.358 0.278 0.044 0.242 0.294 0.177 0.192 0.037 0.074 0.394 0.300 
12.0 24.0 0.018 0.222 0.253 0.483 0.154 0.294 0.032 0.099 0.151 0.147 0.202 0.204 0.146 0.201 0.248 0.107 0.150 0.065 0.179 0.383 0.358 0.073 0.081 0.162 0.195 0.386 0.259 0.060 0.300 0.304 
13.0 24.0 0.056 0.176 0.186 0.275 0.144 0.289 0.016 0.090 0.127 0.166 0.183 0.192 0.105 0.135 0.183 0.169 0.234 0.181 0.147 0.336 0.351 0.165 0.138 0.037 0.151 0.454 0.383 0.194 0.049 0.126 
14.0 24.0 0.119 0.125 0.120 0.281 0.146 0.286 0.008 0.064 0.088 0.173 0.160 0.175 0.048 0.075 0.119 0.205 0.286 0.265 0.065 0.222 0.264 0.220 0.306 0.231 0.044 0.347 0.350 0.259 0.262 0.144 
15.0 24.0 0.008 0.075 0.087 0.429 0.152 0.291 0.018 0.026 0.037 0.168 0.144 0.163 0.043 0.026 0.060 0.200 0.306 0.315 0.091 0.076 0.123 0.193 0.395 0.360 0.168 0.124 0.168 0.158 0.438 0.355 
16.0 24.0 0.024 0.043 0.122 0.120 0.157 0.302 0.029 0.021 0.028 0.154 0.140 0.164 0.096 0.015 0.002 0.158 0.300 0.330 0.168 0.076 0.045 0.105 0.385 0.386 0.236 0.133 0.086 0.061 0.419 0.393 
17.0 24.0 0.140 0.067 0.188 0.419 0.157 0.315 0.039 0.063 0.088 0.132 0.152 0.182 0.139 0.058 0.066 0.093 0.273 0.310 0.197 0.209 0.210 0.094 0.285 0.298 0.177 0.332 0.313 0.225 0.227 0.228 
18.0 24.0 0.279 0.113 0.248 0.354 0.156 0.329 0.049 0.094 0.138 0.103 0.173 0.209 0.160 0.109 0.147 0.045 0.222 0.245 0.164 0.306 0.340 0.167 0.119 0.113 0.064 0.411 0.414 0.243 0.047 0.059 
19.0 24.0 0.429 0.159 0.297 0.106 0.158 0.339 0.057 0.109 0.173 0.070 0.195 0.230 0.155 0.170 0.239 0.076 0.149 0.133 0.096 0.350 0.395 0.170 0.081 0.115 0.169 0.347 0.336 0.088 0.275 0.307 
20.0 24.0 0.436 0.199 0.335 0.307 0.167 0.340 0.063 0.111 0.193 0.038 0.205 0.232 0.125 0.233 0.321 0.102 0.059 0.023 0.083 0.330 0.347 0.093 0.237 0.304 0.217 0.172 0.108 0.130 0.358 0.372 
21.0 24.0 0.582 0.230 0.371 0.374 0.186 0.333 0.066 0.114 0.205 0.012 0.194 0.199 0.082 0.287 0.369 0.090 0.069 0.181 0.113 0.249 0.194 0.079 0.317 0.369 0.120 0.068 0.162 0.234 0.268 0.211 
22.0 24.0 0.486 0.248 0.421 0.333 0.210 0.326 0.066 0.145 0.238 0.012 0.152 0.120 0.039 0.317 0.354 0.051 0.172 0.306 0.084 0.128 0.027 0.141 0.300 0.272 0.070 0.215 0.312 0.131 0.081 0.058 
23.0 24.0 0.510 0.245 0.473 0.197 0.229 0.325 0.063 0.205 0.315 0.016 0.084 0.040 0.015 0.300 0.254 0.032 0.255 0.343 0.025 0.046 0.210 0.094 0.203 0.068 0.173 0.263 0.259 0.084 0.114 0.222 
24.0 24.0 0.534 0.214 0.487 0.405 0.236 0.322 0.061 0.274 0.406 0.011 0.058 0.178 0.027 0.226 0.077 0.029 0.288 0.264 0.082 0.161 0.282 0.028 0.061 0.124 0.096 0.204 0.069 0.160 0.188 0.173 
25.0 24.0 0.466 0.150 0.382 0.458 0.221 0.270 0.062 0.325 0.432 0.005 0.149 0.296 0.050 0.101 0.114 0.008 0.243 0.102 0.075 0.229 0.211 0.105 0.088 0.183 0.050 0.072 0.083 0.058 0.144 0.029 
26.0 24.0 0.473 0.071 0.127 0.140 0.180 0.138 0.067 0.331 0.335 0.006 0.224 0.308 0.063 0.047 0.224 0.052 0.132 0.053 0.012 0.199 0.074 0.080 0.148 0.121 0.106 0.050 0.106 0.059 0.041 0.053 
27.0 24.0 0.327 0.142 0.199 0.058 0.127 0.097 0.075 0.285 0.148 0.016 0.245 0.217 0.055 0.139 0.216 0.070 0.016 0.117 0.050 0.104 0.029 0.010 0.118 0.031 0.058 0.088 0.052 0.072 0.033 0.046 
28.0 24.0 0.264 0.284 0.421 0.132 0.114 0.223 0.081 0.201 0.033 0.029 0.212 0.094 0.035 0.167 0.136 0.057 0.061 0.100 0.062 0.016 0.054 0.037 0.052 0.014 0.007 0.058 0.007 0.022 0.041 0.014 
29.0 24.0 0.225 0.569 0.096 0.306 0.230 0.049 0.274 0.126 0.040 0.158 0.048 0.018 0.128 0.023 0.003 0.085 0.009 0.009 0.062 0.001 0.015 0.032 0.008 0.014 0.008 0.012 0.010 0.009 0.011 0.006 
30.0 24.0 0.112 0.458 0.086 0.184 0.185 0.043 0.223 0.102 0.037 0.120 0.039 0.021 0.091 0.021 0.012 0.059 0.012 0.004 0.044 0.007 0.003 0.027 0.002 0.003 0.014 0.001 0.004 0.005 0.002 0.003 

1.0 25.0 0.036 0.351 0.074 0.533 0.126 0.039 0.195 0.051 0.038 0.094 0.011 0.025 0.063 0.006 0.017 0.038 0.006 0.008 0.028 0.006 0.002 0.018 0.003 0.001 0.011 0.002 0.003 0.004 0.001 0.003 
2.0 25.0 0.034 0.422 0.117 0.294 0.148 0.064 0.235 0.058 0.062 0.119 0.013 0.037 0.086 0.009 0.020 0.056 0.010 0.005 0.043 0.009 0.004 0.027 0.004 0.007 0.014 0.003 0.006 0.002 0.002 0.004 
3.0 25.0 0.236 0.314 0.330 0.490 0.078 0.137 0.157 0.194 0.054 0.090 0.190 0.060 0.033 0.135 0.051 0.035 0.044 0.015 0.073 0.011 0.012 0.076 0.030 0.013 0.061 0.029 0.001 0.028 0.018 0.010 
4.0 25.0 0.288 0.186 0.263 0.519 0.111 0.084 0.168 0.279 0.079 0.085 0.231 0.105 0.018 0.131 0.080 0.082 0.007 0.025 0.122 0.063 0.008 0.096 0.072 0.002 0.040 0.054 0.012 0.026 0.027 0.021 
5.0 25.0 0.186 0.079 0.096 0.609 0.190 0.029 0.171 0.348 0.187 0.065 0.238 0.173 0.060 0.076 0.108 0.135 0.080 0.025 0.144 0.143 0.011 0.057 0.111 0.008 0.053 0.055 0.005 0.121 0.001 0.003 
6.0 25.0 0.107 0.143 0.169 0.576 0.259 0.167 0.165 0.374 0.307 0.033 0.191 0.216 0.119 0.043 0.092 0.168 0.192 0.018 0.106 0.206 0.048 0.045 0.097 0.033 0.166 0.011 0.020 0.164 0.078 0.023 
7.0 25.0 0.059 0.236 0.364 0.510 0.299 0.272 0.151 0.350 0.366 0.009 0.101 0.192 0.170 0.178 0.017 0.163 0.276 0.095 0.024 0.193 0.102 0.151 0.007 0.057 0.201 0.131 0.026 0.078 0.153 0.009 
8.0 25.0 0.134 0.292 0.470 0.629 0.307 0.317 0.133 0.288 0.344 0.048 0.038 0.109 0.205 0.290 0.101 0.132 0.289 0.170 0.079 0.091 0.121 0.203 0.143 0.030 0.130 0.231 0.026 0.108 0.140 0.049 
9.0 25.0 0.198 0.313 0.487 0.356 0.291 0.314 0.112 0.214 0.274 0.088 0.118 0.013 0.227 0.346 0.200 0.088 0.228 0.200 0.156 0.069 0.075 0.199 0.264 0.049 0.058 0.229 0.096 0.241 0.022 0.077 
10.0 25.0 0.132 0.306 0.450 0.308 0.263 0.294 0.088 0.147 0.194 0.127 0.185 0.087 0.233 0.347 0.258 0.045 0.120 0.173 0.218 0.221 0.022 0.155 0.305 0.134 0.155 0.099 0.114 0.277 0.202 0.024 
11.0 25.0 0.159 0.279 0.386 0.557 0.231 0.272 0.064 0.105 0.134 0.162 0.222 0.150 0.220 0.308 0.273 0.073 0.020 0.098 0.259 0.329 0.132 0.083 0.244 0.169 0.260 0.118 0.049 0.199 0.330 0.071 
12.0 25.0 0.228 0.239 0.316 0.317 0.206 0.255 0.041 0.084 0.098 0.191 0.234 0.187 0.186 0.249 0.254 0.151 0.126 0.003 0.259 0.371 0.214 0.096 0.100 0.132 0.308 0.311 0.066 0.069 0.291 0.134 
13.0 25.0 0.147 0.190 0.239 0.558 0.188 0.246 0.020 0.067 0.073 0.212 0.231 0.205 0.130 0.183 0.211 0.225 0.223 0.102 0.205 0.342 0.242 0.217 0.092 0.033 0.259 0.402 0.163 0.219 0.088 0.108 
14.0 25.0 0.147 0.134 0.165 0.524 0.180 0.244 0.008 0.044 0.045 0.219 0.221 0.212 0.058 0.116 0.154 0.265 0.291 0.191 0.096 0.244 0.210 0.294 0.261 0.095 0.106 0.340 0.196 0.340 0.180 0.006 
15.0 25.0 0.125 0.078 0.101 0.248 0.177 0.245 0.021 0.015 0.020 0.214 0.214 0.218 0.044 0.054 0.088 0.261 0.328 0.255 0.091 0.106 0.124 0.276 0.367 0.201 0.164 0.156 0.136 0.272 0.373 0.129 
16.0 25.0 0.044 0.039 0.075 0.599 0.179 0.251 0.036 0.026 0.047 0.198 0.215 0.228 0.107 0.007 0.016 0.216 0.335 0.285 0.185 0.049 0.003 0.180 0.381 0.248 0.265 0.085 0.003 0.108 0.401 0.197 
17.0 25.0 0.025 0.068 0.119 0.453 0.181 0.257 0.049 0.058 0.084 0.174 0.226 0.245 0.159 0.070 0.071 0.142 0.315 0.273 0.234 0.197 0.137 0.090 0.300 0.209 0.246 0.297 0.153 0.186 0.250 0.145 
18.0 25.0 0.175 0.121 0.187 0.086 0.187 0.263 0.062 0.082 0.112 0.143 0.241 0.260 0.190 0.142 0.163 0.061 0.261 0.214 0.220 0.315 0.247 0.130 0.141 0.092 0.147 0.402 0.236 0.233 0.023 0.006 
19.0 25.0 0.299 0.174 0.262 0.463 0.197 0.267 0.073 0.095 0.127 0.107 0.251 0.262 0.195 0.219 0.251 0.044 0.173 0.109 0.156 0.376 0.292 0.160 0.063 0.064 0.124 0.358 0.205 0.141 0.260 0.145 
20.0 25.0 0.313 0.221 0.342 0.097 0.214 0.271 0.083 0.106 0.135 0.070 0.246 0.239 0.175 0.293 0.319 0.084 0.056 0.024 0.083 0.362 0.253 0.127 0.234 0.194 0.147 0.183 0.069 0.108 0.359 0.195 
21.0 25.0 0.426 0.257 0.432 0.317 0.237 0.287 0.090 0.133 0.167 0.037 0.216 0.180 0.138 0.348 0.345 0.096 0.082 0.158 0.050 0.270 0.134 0.083 0.327 0.233 0.089 0.060 0.093 0.154 0.268 0.106 
22.0 25.0 0.401 0.278 0.515 0.139 0.262 0.318 0.095 0.188 0.250 0.015 0.154 0.077 0.097 0.365 0.306 0.076 0.210 0.251 0.036 0.117 0.026 0.072 0.307 0.165 0.068 0.230 0.176 0.062 0.059 0.037 
23.0 25.0 0.324 0.275 0.555 0.117 0.279 0.349 0.095 0.260 0.358 0.010 0.069 0.070 0.069 0.323 0.192 0.044 0.294 0.263 0.028 0.060 0.154 0.022 0.184 0.027 0.102 0.270 0.130 0.086 0.136 0.111 
24.0 25.0 0.411 0.239 0.503 0.301 0.279 0.341 0.095 0.328 0.429 0.010 0.081 0.204 0.063 0.217 0.028 0.034 0.303 0.181 0.045 0.193 0.185 0.060 0.020 0.083 0.020 0.175 0.018 0.100 0.186 0.067 
25.0 25.0 0.376 0.165 0.316 0.092 0.251 0.252 0.096 0.365 0.404 0.014 0.179 0.276 0.064 0.073 0.117 0.057 0.225 0.051 0.014 0.231 0.119 0.084 0.110 0.098 0.087 0.029 0.050 0.017 0.109 0.009 
26.0 25.0 0.330 0.086 0.073 0.170 0.193 0.090 0.099 0.350 0.268 0.025 0.239 0.247 0.057 0.068 0.172 0.077 0.102 0.044 0.043 0.171 0.030 0.033 0.137 0.049 0.090 0.065 0.042 0.085 0.009 0.028 
27.0 25.0 0.246 0.156 0.250 0.319 0.120 0.075 0.101 0.284 0.100 0.038 0.240 0.151 0.038 0.140 0.138 0.071 0.011 0.067 0.074 0.075 0.017 0.032 0.090 0.007 0.023 0.074 0.010 0.058 0.038 0.008 
28.0 25.0 0.208 0.283 0.379 0.327 0.088 0.167 0.100 0.194 0.052 0.047 0.197 0.065 0.022 0.148 0.078 0.047 0.055 0.046 0.063 0.008 0.018 0.051 0.033 0.003 0.028 0.038 0.002 0.006 0.030 0.007 
29.0 25.0 0.131 0.455 0.170 0.416 0.165 0.095 0.252 0.081 0.081 0.136 0.033 0.040 0.106 0.025 0.017 0.071 0.019 0.003 0.055 0.012 0.008 0.032 0.004 0.010 0.015 0.004 0.009 0.001 0.006 0.004 
30.0 25.0 0.056 0.374 0.117 0.385 0.135 0.064 0.208 0.064 0.057 0.105 0.023 0.032 0.075 0.015 0.019 0.048 0.012 0.007 0.037 0.009 0.002 0.023 0.005 0.002 0.015 0.001 0.002 0.007 0.001 0.004 

1.0 26.0 0.083 0.285 0.074 0.646 0.087 0.041 0.182 0.024 0.039 0.082 0.005 0.023 0.051 0.005 0.013 0.030 0.006 0.006 0.022 0.006 0.002 0.015 0.003 0.002 0.009 0.002 0.003 0.005 0.002 0.001 
2.0 26.0 0.052 0.331 0.121 0.549 0.097 0.069 0.216 0.025 0.065 0.102 0.006 0.034 0.069 0.009 0.017 0.043 0.012 0.005 0.034 0.011 0.004 0.022 0.006 0.005 0.013 0.004 0.004 0.006 0.002 0.001 
3.0 26.0 0.272 0.282 0.189 0.355 0.054 0.083 0.170 0.174 0.067 0.102 0.149 0.034 0.048 0.084 0.006 0.023 0.013 0.038 0.062 0.018 0.042 0.073 0.019 0.021 0.066 0.008 0.004 0.041 0.002 0.016 
4.0 26.0 0.274 0.185 0.200 0.502 0.098 0.080 0.188 0.240 0.052 0.104 0.178 0.024 0.024 0.082 0.027 0.069 0.007 0.046 0.122 0.039 0.029 0.112 0.031 0.009 0.069 0.014 0.039 0.006 0.003 0.040 
5.0 26.0 0.311 0.090 0.149 0.349 0.169 0.031 0.198 0.302 0.066 0.089 0.191 0.051 0.043 0.052 0.030 0.137 0.053 0.025 0.172 0.078 0.011 0.102 0.050 0.051 0.008 0.021 0.064 0.097 0.007 0.032 
6.0 26.0 0.248 0.116 0.076 0.448 0.238 0.061 0.196 0.339 0.149 0.055 0.168 0.094 0.116 0.021 0.034 0.196 0.123 0.011 0.165 0.121 0.049 0.010 0.056 0.064 0.145 0.009 0.034 0.193 0.014 0.031 
7.0 26.0 0.288 0.204 0.197 0.367 0.286 0.160 0.185 0.338 0.229 0.009 0.106 0.119 0.189 0.122 0.030 0.217 0.193 0.017 0.087 0.134 0.045 0.129 0.020 0.026 0.250 0.046 0.044 0.166 0.059 0.095 
8.0 26.0 0.203 0.268 0.335 0.124 0.307 0.227 0.166 0.300 0.263 0.043 0.028 0.103 0.247 0.221 0.005 0.194 0.223 0.014 0.042 0.085 0.005 0.244 0.065 0.038 0.234 0.118 0.098 0.045 0.089 0.086 
9.0 26.0 0.197 0.299 0.412 0.204 0.305 0.251 0.141 0.242 0.246 0.096 0.076 0.054 0.283 0.286 0.058 0.136 0.198 0.046 0.167 0.016 0.036 0.287 0.157 0.076 0.107 0.151 0.084 0.240 0.046 0.017 
10.0 26.0 0.205 0.300 0.428 0.469 0.287 0.241 0.114 0.179 0.197 0.146 0.146 0.007 0.292 0.309 0.109 0.055 0.125 0.070 0.274 0.134 0.050 0.248 0.210 0.062 0.127 0.100 0.017 0.368 0.069 0.110 
11.0 26.0 0.162 0.279 0.394 0.304 0.263 0.215 0.086 0.127 0.143 0.190 0.195 0.064 0.275 0.295 0.146 0.070 0.029 0.070 0.338 0.232 0.030 0.137 0.192 0.017 0.304 0.026 0.073 0.331 0.182 0.137 
12.0 26.0 0.078 0.240 0.335 0.253 0.239 0.188 0.058 0.087 0.099 0.225 0.224 0.110 0.231 0.257 0.161 0.172 0.074 0.043 0.341 0.286 0.013 0.079 0.104 0.038 0.405 0.169 0.109 0.144 0.205 0.083 
13.0 26.0 0.168 0.190 0.260 0.324 0.220 0.165 0.032 0.059 0.067 0.250 0.239 0.144 0.164 0.205 0.152 0.265 0.169 0.006 0.274 0.283 0.052 0.237 0.029 0.063 0.374 0.261 0.090 0.188 0.109 0.035 
14.0 26.0 0.076 0.132 0.173 0.105 0.206 0.152 0.009 0.037 0.050 0.260 0.246 0.170 0.077 0.143 0.125 0.316 0.244 0.058 0.136 0.224 0.078 0.351 0.167 0.055 0.187 0.257 0.031 0.387 0.064 0.112 
15.0 26.0 0.099 0.071 0.085 0.240 0.200 0.147 0.016 0.024 0.048 0.257 0.252 0.191 0.031 0.078 0.081 0.320 0.295 0.107 0.066 0.118 0.072 0.357 0.269 0.018 0.116 0.150 0.046 0.387 0.227 0.119 
16.0 26.0 0.005 0.030 0.033 0.369 0.199 0.148 0.035 0.034 0.052 0.243 0.259 0.208 0.106 0.009 0.022 0.277 0.316 0.138 0.183 0.017 0.034 0.265 0.303 0.035 0.266 0.028 0.068 0.221 0.287 0.058 
17.0 26.0 0.112 0.074 0.114 0.236 0.204 0.153 0.053 0.050 0.056 0.219 0.270 0.220 0.172 0.072 0.046 0.200 0.303 0.142 0.265 0.155 0.020 0.125 0.252 0.054 0.314 0.204 0.053 0.105 0.203 0.022 
18.0 26.0 0.162 0.134 0.208 0.301 0.215 0.164 0.070 0.064 0.052 0.187 0.277 0.222 0.217 0.155 0.115 0.106 0.251 0.113 0.280 0.270 0.070 0.070 0.126 0.045 0.250 0.306 0.023 0.199 0.013 0.061 
19.0 26.0 0.242 0.192 0.306 0.254 0.232 0.184 0.086 0.079 0.054 0.148 0.274 0.207 0.236 0.238 0.173 0.021 0.161 0.057 0.235 0.331 0.095 0.146 0.043 0.018 0.133 0.282 0.019 0.213 0.184 0.066 
20.0 26.0 0.231 0.240 0.398 0.414 0.253 0.219 0.101 0.107 0.091 0.107 0.253 0.170 0.229 0.309 0.209 0.064 0.041 0.012 0.152 0.320 0.086 0.170 0.191 0.020 0.056 0.142 0.028 0.156 0.268 0.037 
21.0 26.0 0.377 0.277 0.473 0.428 0.278 0.262 0.114 0.157 0.168 0.066 0.205 0.104 0.203 0.353 0.209 0.106 0.092 0.074 0.067 0.229 0.047 0.143 0.268 0.030 0.074 0.049 0.028 0.082 0.192 0.006 
22.0 26.0 0.358 0.293 0.506 0.310 0.299 0.301 0.124 0.224 0.256 0.031 0.129 0.014 0.164 0.351 0.166 0.115 0.208 0.109 0.011 0.082 0.005 0.093 0.241 0.025 0.083 0.185 0.021 0.009 0.022 0.030 
23.0 26.0 0.299 0.281 0.473 0.383 0.310 0.309 0.130 0.296 0.326 0.005 0.041 0.085 0.127 0.289 0.085 0.106 0.271 0.103 0.017 0.073 0.034 0.070 0.124 0.011 0.069 0.200 0.017 0.052 0.114 0.040 
24.0 26.0 0.384 0.235 0.350 0.223 0.298 0.260 0.132 0.351 0.335 0.018 0.097 0.155 0.099 0.174 0.006 0.104 0.255 0.061 0.026 0.172 0.034 0.069 0.013 0.003 0.088 0.106 0.011 0.041 0.125 0.038 
25.0 26.0 0.270 0.153 0.157 0.410 0.257 0.151 0.133 0.366 0.264 0.036 0.181 0.168 0.072 0.042 0.060 0.104 0.170 0.016 0.062 0.177 0.016 0.032 0.091 0.013 0.098 0.006 0.013 0.085 0.053 0.015 
26.0 26.0 0.324 0.087 0.104 0.166 0.188 0.028 0.132 0.332 0.148 0.051 0.219 0.125 0.044 0.066 0.065 0.092 0.067 0.011 0.091 0.115 0.006 0.028 0.090 0.017 0.045 0.049 0.027 0.083 0.010 0.017 
27.0 26.0 0.273 0.162 0.218 0.444 0.109 0.076 0.127 0.261 0.063 0.062 0.206 0.069 0.022 0.111 0.040 0.063 0.007 0.016 0.086 0.046 0.015 0.063 0.049 0.002 0.022 0.038 0.020 0.024 0.023 0.025 
28.0 26.0 0.237 0.267 0.245 0.300 0.063 0.106 0.118 0.180 0.061 0.065 0.166 0.043 0.025 0.109 0.023 0.032 0.033 0.013 0.055 0.008 0.024 0.055 0.019 0.016 0.043 0.016 0.001 0.021 0.010 0.012 
29.0 26.0 0.133 0.348 0.165 0.609 0.107 0.094 0.231 0.042 0.079 0.115 0.019 0.038 0.084 0.021 0.017 0.056 0.020 0.004 0.044 0.016 0.004 0.027 0.009 0.004 0.015 0.004 0.005 0.005 0.001 0.004 
30.0 26.0 0.078 0.296 0.108 0.640 0.091 0.061 0.194 0.033 0.052 0.091 0.011 0.028 0.061 0.010 0.016 0.038 0.010 0.006 0.029 0.008 0.001 0.018 0.005 0.001 0.012 0.002 0.001 0.006 0.002 0.002 

1.0 27.0 0.044 0.230 0.061 0.644 0.056 0.034 0.171 0.008 0.031 0.071 0.008 0.016 0.042 0.005 0.009 0.023 0.005 0.003 0.017 0.005 0.001 0.011 0.002 0.001 0.006 0.002 0.001 0.005 0.001 0.002 
2.0 27.0 0.034 0.257 0.094 0.497 0.058 0.054 0.200 0.008 0.048 0.087 0.007 0.023 0.055 0.008 0.010 0.033 0.011 0.003 0.026 0.010 0.003 0.017 0.006 0.001 0.010 0.004 0.002 0.005 0.001 0.001 
3.0 27.0 0.187 0.230 0.086 0.422 0.049 0.098 0.180 0.159 0.081 0.110 0.107 0.017 0.057 0.031 0.042 0.016 0.024 0.064 0.050 0.030 0.052 0.065 0.012 0.021 0.063 0.008 0.008 0.042 0.016 0.021 
4.0 27.0 0.175 0.164 0.106 0.402 0.093 0.086 0.202 0.198 0.043 0.117 0.115 0.030 0.037 0.022 0.085 0.055 0.034 0.083 0.111 0.028 0.040 0.111 0.007 0.013 0.081 0.024 0.044 0.026 0.022 0.042 
5.0 27.0 0.241 0.094 0.129 0.199 0.147 0.056 0.218 0.238 0.016 0.107 0.119 0.065 0.028 0.010 0.100 0.128 0.043 0.060 0.179 0.023 0.016 0.129 0.017 0.072 0.035 0.026 0.081 0.063 0.007 0.043 
6.0 27.0 0.242 0.083 0.121 0.410 0.203 0.023 0.223 0.270 0.045 0.075 0.111 0.066 0.105 0.026 0.068 0.207 0.060 0.008 0.205 0.024 0.094 0.063 0.012 0.113 0.103 0.006 0.063 0.190 0.030 0.022 
7.0 27.0 0.221 0.149 0.091 0.385 0.250 0.056 0.214 0.283 0.089 0.025 0.080 0.051 0.196 0.074 0.017 0.254 0.086 0.079 0.148 0.032 0.138 0.086 0.006 0.085 0.259 0.024 0.032 0.229 0.042 0.116 
8.0 27.0 0.206 0.213 0.140 0.243 0.279 0.113 0.195 0.269 0.135 0.036 0.028 0.051 0.274 0.132 0.046 0.248 0.109 0.114 0.017 0.033 0.111 0.251 0.010 0.016 0.312 0.016 0.145 0.086 0.007 0.145 
9.0 27.0 0.122 0.252 0.225 0.174 0.289 0.155 0.169 0.234 0.160 0.100 0.036 0.055 0.326 0.181 0.062 0.187 0.110 0.100 0.153 0.010 0.027 0.351 0.026 0.129 0.202 0.021 0.186 0.194 0.050 0.050 
10.0 27.0 0.224 0.264 0.279 0.320 0.284 0.171 0.138 0.189 0.160 0.160 0.094 0.044 0.344 0.211 0.053 0.082 0.086 0.052 0.307 0.036 0.070 0.337 0.059 0.188 0.065 0.055 0.106 0.419 0.061 0.124 
11.0 27.0 0.078 0.254 0.291 0.195 0.269 0.166 0.106 0.144 0.142 0.213 0.142 0.023 0.325 0.218 0.030 0.055 0.041 0.006 0.403 0.089 0.138 0.206 0.082 0.158 0.315 0.051 0.053 0.448 0.013 0.239 
12.0 27.0 0.206 0.223 0.266 0.083 0.252 0.148 0.073 0.105 0.117 0.255 0.178 0.021 0.274 0.205 0.027 0.184 0.019 0.054 0.417 0.135 0.155 0.047 0.074 0.061 0.485 0.006 0.197 0.245 0.055 0.207 
13.0 27.0 0.153 0.178 0.213 0.145 0.235 0.126 0.043 0.075 0.093 0.284 0.203 0.048 0.196 0.177 0.043 0.297 0.083 0.078 0.342 0.157 0.125 0.244 0.034 0.061 0.484 0.057 0.250 0.134 0.091 0.046 
14.0 27.0 0.167 0.124 0.142 0.101 0.222 0.107 0.013 0.052 0.073 0.297 0.221 0.075 0.096 0.135 0.053 0.362 0.145 0.078 0.180 0.150 0.058 0.402 0.035 0.152 0.276 0.112 0.178 0.426 0.064 0.159 
15.0 27.0 0.007 0.064 0.058 0.184 0.214 0.097 0.015 0.038 0.058 0.295 0.236 0.098 0.022 0.083 0.050 0.373 0.195 0.059 0.043 0.105 0.014 0.435 0.107 0.181 0.069 0.112 0.033 0.500 0.024 0.261 
16.0 27.0 0.015 0.022 0.033 0.093 0.213 0.097 0.039 0.032 0.043 0.281 0.248 0.116 0.110 0.021 0.034 0.332 0.224 0.034 0.189 0.027 0.068 0.347 0.155 0.146 0.280 0.048 0.113 0.342 0.105 0.213 
17.0 27.0 0.033 0.074 0.120 0.394 0.219 0.109 0.062 0.034 0.023 0.255 0.256 0.125 0.189 0.049 0.012 0.251 0.226 0.011 0.302 0.069 0.098 0.183 0.154 0.069 0.392 0.052 0.197 0.088 0.122 0.060 
18.0 27.0 0.031 0.133 0.207 0.134 0.231 0.131 0.084 0.044 0.009 0.221 0.258 0.121 0.247 0.123 0.021 0.146 0.193 0.012 0.343 0.155 0.104 0.038 0.098 0.021 0.356 0.133 0.190 0.194 0.056 0.111 
19.0 27.0 0.200 0.188 0.284 0.217 0.248 0.162 0.104 0.068 0.049 0.179 0.247 0.105 0.278 0.195 0.039 0.039 0.129 0.023 0.312 0.209 0.088 0.158 0.005 0.100 0.214 0.151 0.103 0.301 0.045 0.199 
20.0 27.0 0.160 0.232 0.343 0.348 0.268 0.196 0.123 0.110 0.101 0.132 0.219 0.075 0.281 0.252 0.048 0.063 0.040 0.034 0.227 0.212 0.050 0.230 0.088 0.136 0.046 0.096 0.024 0.265 0.109 0.169 
21.0 27.0 0.231 0.260 0.368 0.215 0.288 0.224 0.140 0.165 0.156 0.084 0.168 0.035 0.258 0.283 0.043 0.131 0.059 0.044 0.121 0.158 0.005 0.229 0.142 0.124 0.099 0.006 0.127 0.143 0.095 0.045 
22.0 27.0 0.250 0.267 0.346 0.099 0.302 0.230 0.154 0.228 0.198 0.037 0.096 0.018 0.216 0.274 0.030 0.164 0.142 0.049 0.024 0.065 0.054 0.174 0.134 0.060 0.158 0.077 0.151 0.014 0.027 0.086 
23.0 27.0 0.344 0.248 0.268 0.158 0.302 0.202 0.162 0.285 0.209 0.004 0.017 0.051 0.166 0.220 0.015 0.167 0.184 0.043 0.043 0.036 0.085 0.109 0.071 0.021 0.159 0.089 0.091 0.067 0.038 0.130 
24.0 27.0 0.323 0.197 0.152 0.193 0.282 0.134 0.165 0.321 0.176 0.034 0.082 0.065 0.115 0.130 0.022 0.154 0.169 0.022 0.090 0.094 0.086 0.044 0.005 0.075 0.133 0.045 0.005 0.114 0.038 0.083 
25.0 27.0 0.358 0.123 0.069 0.462 0.237 0.049 0.163 0.321 0.109 0.058 0.142 0.055 0.068 0.035 0.045 0.129 0.112 0.014 0.117 0.094 0.049 0.024 0.034 0.080 0.074 0.007 0.058 0.113 0.012 0.004 
26.0 27.0 0.291 0.082 0.108 0.034 0.173 0.046 0.157 0.285 0.049 0.074 0.165 0.033 0.029 0.031 0.058 0.091 0.052 0.048 0.114 0.062 0.001 0.070 0.031 0.045 0.006 0.009 0.062 0.058 0.007 0.037 
27.0 27.0 0.300 0.146 0.126 0.141 0.105 0.087 0.145 0.228 0.054 0.080 0.155 0.012 0.024 0.060 0.047 0.050 0.014 0.060 0.083 0.032 0.038 0.075 0.018 0.001 0.047 0.004 0.029 0.007 0.003 0.033 
28.0 27.0 0.239 0.226 0.114 0.539 0.051 0.095 0.131 0.169 0.078 0.076 0.131 0.032 0.036 0.064 0.016 0.022 0.006 0.042 0.044 0.019 0.043 0.049 0.013 0.023 0.045 0.005 0.001 0.028 0.006 0.012 
29.0 27.0 0.054 0.266 0.128 0.763 0.064 0.071 0.215 0.018 0.057 0.099 0.011 0.025 0.067 0.018 0.010 0.043 0.018 0.003 0.033 0.015 0.002 0.020 0.008 0.000 0.012 0.005 0.002 0.005 0.002 0.003 
30.0 27.0 0.020 0.234 0.085 0.555 0.058 0.046 0.183 0.013 0.038 0.080 0.005 0.018 0.050 0.007 0.009 0.030 0.008 0.004 0.022 0.007 0.001 0.014 0.005 0.001 0.009 0.003 0.002 0.005 0.001 0.003 

1.0 28.0 0.089 0.186 0.046 0.378 0.034 0.026 0.162 0.009 0.022 0.063 0.009 0.010 0.034 0.004 0.005 0.018 0.005 0.002 0.013 0.004 0.001 0.008 0.002 0.002 0.005 0.002 0.001 0.003 0.001 0.001 
2.0 28.0 0.008 0.201 0.070 0.407 0.031 0.039 0.187 0.013 0.031 0.075 0.008 0.013 0.043 0.008 0.003 0.025 0.010 0.001 0.019 0.008 0.001 0.012 0.004 0.001 0.007 0.003 0.002 0.003 0.002 0.003 
3.0 28.0 0.247 0.169 0.102 0.321 0.068 0.123 0.185 0.146 0.079 0.112 0.068 0.005 0.060 0.019 0.060 0.014 0.051 0.068 0.042 0.039 0.046 0.056 0.008 0.009 0.056 0.017 0.013 0.036 0.024 0.019 
4.0 28.0 0.194 0.129 0.078 0.196 0.096 0.098 0.210 0.159 0.033 0.122 0.057 0.055 0.044 0.042 0.105 0.044 0.059 0.084 0.098 0.023 0.032 0.101 0.022 0.019 0.078 0.046 0.039 0.029 0.037 0.031 
5.0 28.0 0.230 0.089 0.082 0.387 0.128 0.059 0.230 0.172 0.047 0.117 0.048 0.106 0.019 0.054 0.130 0.114 0.046 0.065 0.169 0.016 0.018 0.130 0.060 0.068 0.052 0.061 0.063 0.039 0.018 0.026 
6.0 28.0 0.157 0.063 0.126 0.321 0.163 0.051 0.239 0.188 0.094 0.089 0.043 0.127 0.091 0.053 0.107 0.199 0.018 0.002 0.213 0.056 0.094 0.090 0.072 0.107 0.064 0.025 0.050 0.162 0.045 0.022 
7.0 28.0 0.166 0.090 0.137 0.318 0.199 0.063 0.235 0.201 0.108 0.040 0.034 0.106 0.187 0.050 0.039 0.263 0.010 0.087 0.181 0.067 0.151 0.042 0.037 0.090 0.228 0.053 0.024 0.238 0.104 0.092 
8.0 28.0 0.157 0.138 0.109 0.216 0.227 0.071 0.219 0.203 0.097 0.025 0.017 0.059 0.278 0.056 0.046 0.275 0.015 0.154 0.060 0.042 0.143 0.222 0.028 0.005 0.329 0.114 0.126 0.143 0.087 0.124 
9.0 28.0 0.247 0.177 0.090 0.151 0.245 0.083 0.193 0.191 0.089 0.094 0.017 0.027 0.345 0.070 0.111 0.224 0.010 0.169 0.118 0.004 0.063 0.360 0.078 0.118 0.262 0.104 0.180 0.122 0.022 0.057 
10.0 28.0 0.188 0.197 0.112 0.306 0.252 0.098 0.162 0.169 0.093 0.162 0.048 0.045 0.373 0.087 0.140 0.116 0.014 0.129 0.299 0.034 0.054 0.383 0.087 0.204 0.036 0.025 0.127 0.398 0.134 0.091 
11.0 28.0 0.160 0.197 0.137 0.260 0.249 0.107 0.127 0.141 0.097 0.222 0.080 0.060 0.360 0.101 0.135 0.027 0.021 0.052 0.425 0.045 0.163 0.265 0.049 0.200 0.275 0.081 0.021 0.496 0.173 0.217 
12.0 28.0 0.140 0.177 0.141 0.247 0.241 0.108 0.091 0.113 0.092 0.270 0.110 0.061 0.308 0.109 0.107 0.175 0.018 0.034 0.460 0.031 0.220 0.048 0.014 0.107 0.501 0.144 0.185 0.326 0.104 0.214 
13.0 28.0 0.074 0.143 0.119 0.300 0.232 0.103 0.057 0.088 0.081 0.305 0.136 0.055 0.226 0.106 0.068 0.305 0.007 0.107 0.392 0.004 0.212 0.220 0.066 0.040 0.543 0.138 0.270 0.062 0.040 0.067 
14.0 28.0 0.050 0.098 0.077 0.166 0.223 0.096 0.023 0.066 0.066 0.322 0.158 0.045 0.118 0.094 0.026 0.386 0.027 0.151 0.224 0.042 0.136 0.416 0.087 0.171 0.350 0.055 0.214 0.416 0.153 0.138 
15.0 28.0 0.031 0.047 0.022 0.158 0.218 0.092 0.010 0.047 0.050 0.323 0.177 0.038 0.014 0.070 0.013 0.408 0.061 0.162 0.030 0.066 0.030 0.482 0.064 0.236 0.049 0.049 0.062 0.559 0.167 0.262 
16.0 28.0 0.113 0.019 0.040 0.191 0.218 0.096 0.039 0.030 0.030 0.310 0.191 0.036 0.107 0.034 0.040 0.373 0.093 0.145 0.184 0.062 0.076 0.409 0.016 0.215 0.272 0.106 0.115 0.432 0.087 0.234 
17.0 28.0 0.078 0.070 0.101 0.120 0.224 0.106 0.067 0.018 0.014 0.285 0.199 0.034 0.200 0.012 0.061 0.291 0.111 0.108 0.327 0.033 0.159 0.235 0.036 0.120 0.441 0.105 0.231 0.132 0.029 0.077 
18.0 28.0 0.160 0.121 0.157 0.164 0.235 0.122 0.094 0.031 0.029 0.250 0.199 0.029 0.271 0.061 0.078 0.177 0.111 0.052 0.393 0.010 0.196 0.031 0.065 0.013 0.437 0.057 0.236 0.191 0.102 0.114 
19.0 28.0 0.142 0.165 0.195 0.131 0.248 0.140 0.119 0.064 0.058 0.204 0.188 0.019 0.313 0.109 0.091 0.053 0.090 0.012 0.374 0.052 0.179 0.175 0.065 0.135 0.285 0.012 0.130 0.369 0.110 0.220 
20.0 28.0 0.230 0.197 0.210 0.082 0.262 0.152 0.143 0.106 0.086 0.152 0.163 0.006 0.323 0.147 0.096 0.068 0.053 0.077 0.283 0.081 0.111 0.286 0.040 0.197 0.064 0.059 0.028 0.355 0.058 0.185 
21.0 28.0 0.357 0.213 0.195 0.038 0.273 0.151 0.164 0.154 0.106 0.096 0.123 0.010 0.303 0.170 0.089 0.159 0.008 0.127 0.151 0.086 0.009 0.301 0.006 0.176 0.139 0.073 0.155 0.190 0.009 0.046 
22.0 28.0 0.304 0.209 0.152 0.104 0.277 0.132 0.180 0.200 0.111 0.042 0.071 0.030 0.255 0.169 0.060 0.208 0.040 0.144 0.022 0.068 0.090 0.228 0.027 0.080 0.235 0.052 0.176 0.013 0.053 0.094 
23.0 28.0 0.306 0.184 0.102 0.226 0.268 0.092 0.190 0.237 0.100 0.013 0.013 0.054 0.190 0.143 0.011 0.212 0.071 0.116 0.085 0.033 0.141 0.117 0.040 0.031 0.220 0.018 0.100 0.136 0.055 0.133 
24.0 28.0 0.185 0.139 0.086 0.118 0.244 0.039 0.192 0.256 0.077 0.049 0.044 0.080 0.121 0.100 0.050 0.186 0.077 0.052 0.141 0.006 0.129 0.015 0.038 0.096 0.140 0.009 0.004 0.160 0.035 0.077 
25.0 28.0 0.294 0.086 0.092 0.289 0.205 0.018 0.188 0.252 0.046 0.076 0.081 0.088 0.059 0.055 0.097 0.138 0.067 0.019 0.149 0.014 0.068 0.066 0.031 0.095 0.040 0.026 0.061 0.108 0.009 0.003 
26.0 28.0 0.312 0.073 0.080 0.239 0.157 0.066 0.177 0.227 0.007 0.090 0.098 0.068 0.022 0.025 0.107 0.083 0.053 0.067 0.120 0.022 0.001 0.090 0.020 0.048 0.034 0.031 0.060 0.030 0.014 0.032 
27.0 28.0 0.162 0.119 0.077 0.441 0.108 0.103 0.160 0.194 0.050 0.092 0.100 0.026 0.034 0.015 0.080 0.038 0.041 0.075 0.074 0.029 0.038 0.074 0.004 0.003 0.056 0.022 0.029 0.020 0.021 0.029 
28.0 28.0 0.170 0.173 0.089 0.432 0.064 0.117 0.140 0.160 0.086 0.084 0.097 0.018 0.043 0.022 0.036 0.017 0.028 0.054 0.035 0.031 0.042 0.042 0.011 0.018 0.041 0.006 0.004 0.027 0.014 0.012 
29.0 28.0 0.023 0.202 0.088 0.640 0.035 0.049 0.201 0.008 0.036 0.085 0.008 0.013 0.053 0.015 0.005 0.032 0.015 0.001 0.024 0.012 0.001 0.015 0.006 0.002 0.009 0.004 0.002 0.003 0.002 0.001 
30.0 28.0 0.117 0.185 0.060 0.621 0.034 0.033 0.174 0.007 0.025 0.070 0.005 0.011 0.041 0.006 0.004 0.023 0.007 0.002 0.017 0.006 0.001 0.010 0.004 0.002 0.007 0.002 0.002 0.003 0.001 0.001 

1.0 29.0 0.138 0.152 0.035 0.535 0.018 0.019 0.154 0.013 0.014 0.056 0.008 0.007 0.028 0.004 0.002 0.015 0.004 0.001 0.010 0.003 0.001 0.006 0.001 0.001 0.004 0.001 0.001 0.002 0.002 0.001 
2.0 29.0 0.094 0.160 0.049 0.020 0.014 0.027 0.176 0.018 0.020 0.065 0.007 0.007 0.035 0.008 0.002 0.019 0.009 0.001 0.014 0.006 0.001 0.009 0.003 0.001 0.005 0.002 0.001 0.002 0.001 0.001 
3.0 29.0 0.195 0.109 0.124 0.054 0.092 0.121 0.187 0.132 0.063 0.111 0.034 0.019 0.057 0.052 0.064 0.012 0.068 0.057 0.038 0.041 0.029 0.049 0.002 0.002 0.047 0.022 0.015 0.030 0.026 0.016 
4.0 29.0 0.100 0.089 0.090 0.226 0.106 0.096 0.213 0.124 0.019 0.121 0.013 0.064 0.044 0.083 0.099 0.039 0.073 0.064 0.086 0.017 0.012 0.088 0.034 0.026 0.067 0.055 0.030 0.026 0.040 0.018 
5.0 29.0 0.225 0.073 0.056 0.281 0.116 0.056 0.235 0.114 0.053 0.118 0.027 0.110 0.017 0.097 0.116 0.102 0.048 0.044 0.151 0.038 0.026 0.118 0.083 0.054 0.051 0.074 0.038 0.026 0.022 0.009 
6.0 29.0 0.284 0.058 0.088 0.212 0.130 0.047 0.247 0.111 0.110 0.094 0.039 0.138 0.080 0.080 0.101 0.183 0.007 0.006 0.200 0.102 0.077 0.093 0.106 0.072 0.040 0.037 0.021 0.129 0.049 0.022 
7.0 29.0 0.234 0.054 0.133 0.323 0.149 0.073 0.247 0.116 0.141 0.048 0.039 0.131 0.175 0.044 0.046 0.252 0.067 0.075 0.186 0.134 0.117 0.016 0.065 0.057 0.188 0.062 0.026 0.209 0.130 0.055 
8.0 29.0 0.299 0.074 0.143 0.083 0.171 0.087 0.233 0.123 0.138 0.019 0.032 0.092 0.270 0.005 0.032 0.276 0.103 0.136 0.084 0.106 0.116 0.183 0.034 0.003 0.300 0.162 0.086 0.154 0.131 0.065 
9.0 29.0 0.261 0.102 0.118 0.129 0.190 0.084 0.209 0.127 0.112 0.088 0.024 0.038 0.343 0.023 0.106 0.237 0.102 0.162 0.085 0.026 0.060 0.332 0.137 0.085 0.271 0.180 0.120 0.068 0.016 0.028 
10.0 29.0 0.181 0.124 0.081 0.154 0.203 0.076 0.177 0.124 0.082 0.159 0.021 0.023 0.379 0.032 0.156 0.137 0.067 0.138 0.271 0.070 0.035 0.380 0.186 0.153 0.071 0.084 0.088 0.339 0.160 0.059 
11.0 29.0 0.326 0.132 0.055 0.155 0.209 0.071 0.140 0.114 0.061 0.223 0.027 0.061 0.372 0.026 0.171 0.006 0.015 0.073 0.411 0.140 0.133 0.286 0.151 0.160 0.223 0.083 0.010 0.471 0.260 0.135 
12.0 29.0 0.190 0.125 0.048 0.201 0.210 0.071 0.102 0.100 0.053 0.276 0.040 0.085 0.323 0.019 0.155 0.159 0.037 0.014 0.462 0.162 0.195 0.075 0.048 0.093 0.466 0.224 0.125 0.345 0.202 0.140 
13.0 29.0 0.189 0.104 0.043 0.082 0.209 0.072 0.065 0.084 0.048 0.314 0.057 0.096 0.240 0.027 0.117 0.296 0.073 0.097 0.405 0.131 0.197 0.189 0.079 0.021 0.537 0.266 0.194 0.023 0.016 0.049 
14.0 29.0 0.141 0.073 0.027 0.099 0.206 0.073 0.027 0.067 0.043 0.333 0.076 0.094 0.129 0.043 0.064 0.385 0.084 0.157 0.243 0.055 0.137 0.398 0.173 0.134 0.369 0.169 0.164 0.373 0.199 0.085 
15.0 29.0 0.165 0.035 0.006 0.055 0.204 0.075 0.009 0.049 0.034 0.336 0.094 0.087 0.014 0.053 0.009 0.415 0.069 0.182 0.036 0.030 0.039 0.482 0.195 0.197 0.064 0.010 0.051 0.546 0.283 0.172 
16.0 29.0 0.090 0.013 0.031 0.175 0.205 0.079 0.042 0.030 0.025 0.324 0.110 0.078 0.105 0.052 0.041 0.384 0.038 0.172 0.176 0.096 0.067 0.422 0.145 0.186 0.253 0.149 0.082 0.445 0.207 0.161 
17.0 29.0 0.112 0.053 0.062 0.055 0.210 0.085 0.074 0.008 0.023 0.299 0.120 0.068 0.205 0.042 0.086 0.303 0.010 0.131 0.331 0.128 0.152 0.249 0.052 0.108 0.444 0.220 0.177 0.147 0.031 0.054 
18.0 29.0 0.051 0.091 0.084 0.161 0.217 0.092 0.104 0.020 0.033 0.261 0.125 0.057 0.282 0.026 0.122 0.185 0.041 0.065 0.406 0.121 0.192 0.030 0.050 0.008 0.452 0.188 0.183 0.186 0.139 0.078 
19.0 29.0 0.187 0.122 0.095 0.027 0.225 0.096 0.133 0.049 0.048 0.213 0.121 0.043 0.328 0.017 0.145 0.054 0.070 0.013 0.390 0.081 0.175 0.184 0.124 0.114 0.295 0.079 0.103 0.382 0.212 0.154 
20.0 29.0 0.189 0.143 0.091 0.035 0.231 0.095 0.158 0.082 0.063 0.158 0.111 0.023 0.340 0.035 0.148 0.077 0.084 0.089 0.294 0.020 0.106 0.305 0.146 0.167 0.056 0.049 0.019 0.367 0.158 0.131 
21.0 29.0 0.220 0.150 0.079 0.081 0.234 0.087 0.181 0.115 0.077 0.098 0.093 0.013 0.318 0.057 0.126 0.174 0.082 0.142 0.150 0.044 0.007 0.318 0.111 0.147 0.162 0.135 0.114 0.182 0.029 0.038 
22.0 29.0 0.297 0.142 0.079 0.191 0.231 0.073 0.198 0.144 0.091 0.039 0.070 0.048 0.265 0.077 0.078 0.226 0.061 0.154 0.020 0.089 0.082 0.230 0.038 0.067 0.257 0.140 0.130 0.038 0.084 0.053 
23.0 29.0 0.270 0.121 0.096 0.140 0.220 0.054 0.207 0.167 0.101 0.021 0.045 0.087 0.193 0.088 0.011 0.226 0.027 0.120 0.109 0.098 0.126 0.101 0.032 0.021 0.223 0.078 0.077 0.157 0.113 0.083 
24.0 29.0 0.213 0.090 0.102 0.154 0.201 0.037 0.208 0.178 0.099 0.059 0.028 0.115 0.117 0.090 0.059 0.190 0.012 0.054 0.158 0.079 0.112 0.020 0.071 0.073 0.121 0.005 0.005 0.158 0.074 0.052 
25.0 29.0 0.238 0.062 0.080 0.104 0.175 0.036 0.201 0.179 0.073 0.086 0.029 0.115 0.051 0.083 0.103 0.132 0.040 0.012 0.152 0.041 0.063 0.080 0.073 0.074 0.020 0.044 0.039 0.088 0.015 0.007 
26.0 29.0 0.140 0.058 0.062 0.133 0.147 0.067 0.186 0.173 0.026 0.097 0.040 0.087 0.021 0.068 0.109 0.074 0.058 0.055 0.112 0.002 0.010 0.090 0.047 0.043 0.042 0.053 0.041 0.015 0.023 0.018 
27.0 29.0 0.229 0.082 0.087 0.220 0.118 0.103 0.166 0.163 0.037 0.096 0.054 0.041 0.037 0.045 0.083 0.031 0.060 0.064 0.065 0.027 0.023 0.066 0.014 0.012 0.051 0.034 0.025 0.022 0.029 0.020 
28.0 29.0 0.160 0.116 0.110 0.279 0.089 0.121 0.145 0.150 0.075 0.086 0.066 0.003 0.045 0.019 0.047 0.015 0.048 0.050 0.029 0.037 0.031 0.037 0.009 0.006 0.035 0.011 0.008 0.024 0.017 0.012 
29.0 29.0 0.060 0.158 0.062 0.424 0.016 0.033 0.190 0.010 0.023 0.074 0.007 0.007 0.043 0.014 0.001 0.025 0.013 0.000 0.018 0.009 0.001 0.011 0.005 0.001 0.006 0.003 0.002 0.004 0.001 0.003 
30.0 29.0 0.050 0.149 0.045 0.446 0.018 0.024 0.166 0.010 0.017 0.063 0.005 0.006 0.035 0.006 0.002 0.019 0.006 0.000 0.013 0.005 0.001 0.008 0.003 0.001 0.005 0.002 0.002 0.002 0.001 0.002 

1.0 30.0 0.147 0.127 0.025 0.258 0.008 0.014 0.147 0.016 0.010 0.050 0.007 0.003 0.024 0.003 0.001 0.012 0.004 0.002 0.008 0.002 0.001 0.005 0.001 0.001 0.003 0.001 0.001 0.001 0.002 0.001 
2.0 30.0 0.125 0.129 0.035 0.403 0.005 0.019 0.166 0.019 0.013 0.057 0.005 0.003 0.028 0.008 0.001 0.015 0.007 0.002 0.011 0.004 0.001 0.007 0.002 0.001 0.004 0.001 0.002 0.001 0.000 0.001 
3.0 30.0 0.147 0.059 0.117 0.317 0.111 0.104 0.187 0.115 0.040 0.106 0.008 0.029 0.051 0.075 0.059 0.011 0.073 0.041 0.036 0.036 0.012 0.043 0.005 0.011 0.040 0.026 0.015 0.023 0.025 0.008 
4.0 30.0 0.175 0.052 0.092 0.190 0.114 0.081 0.211 0.094 0.009 0.115 0.034 0.063 0.038 0.107 0.078 0.037 0.075 0.037 0.077 0.008 0.007 0.075 0.042 0.026 0.053 0.055 0.021 0.017 0.036 0.004 
5.0 30.0 0.181 0.052 0.054 0.325 0.110 0.048 0.233 0.068 0.051 0.113 0.067 0.096 0.016 0.119 0.085 0.092 0.043 0.018 0.132 0.051 0.032 0.098 0.089 0.036 0.039 0.071 0.015 0.023 0.016 0.009 
6.0 30.0 0.211 0.052 0.054 0.256 0.106 0.034 0.246 0.051 0.099 0.091 0.085 0.116 0.073 0.096 0.070 0.164 0.023 0.016 0.174 0.122 0.057 0.079 0.111 0.035 0.033 0.034 0.005 0.101 0.049 0.023 
7.0 30.0 0.219 0.047 0.095 0.101 0.110 0.060 0.248 0.049 0.133 0.050 0.081 0.116 0.159 0.042 0.032 0.228 0.099 0.059 0.166 0.161 0.074 0.009 0.071 0.019 0.150 0.063 0.026 0.165 0.125 0.028 
8.0 30.0 0.168 0.042 0.123 0.051 0.121 0.081 0.238 0.055 0.143 0.015 0.062 0.093 0.249 0.025 0.023 0.255 0.154 0.097 0.085 0.135 0.067 0.148 0.034 0.015 0.247 0.168 0.048 0.130 0.133 0.019 
9.0 30.0 0.167 0.048 0.126 0.071 0.136 0.088 0.216 0.064 0.131 0.079 0.037 0.051 0.323 0.079 0.082 0.226 0.162 0.117 0.061 0.044 0.034 0.282 0.155 0.056 0.236 0.199 0.055 0.042 0.024 0.002 
10.0 30.0 0.076 0.060 0.107 0.071 0.150 0.082 0.186 0.071 0.104 0.149 0.017 0.006 0.363 0.111 0.129 0.140 0.122 0.105 0.231 0.079 0.024 0.337 0.225 0.089 0.079 0.108 0.035 0.268 0.153 0.035 
11.0 30.0 0.091 0.070 0.079 0.209 0.161 0.070 0.151 0.074 0.073 0.214 0.011 0.043 0.362 0.114 0.151 0.010 0.048 0.061 0.368 0.184 0.088 0.268 0.201 0.092 0.172 0.071 0.011 0.394 0.272 0.059 
12.0 30.0 0.068 0.070 0.052 0.071 0.168 0.061 0.112 0.073 0.046 0.268 0.014 0.078 0.319 0.094 0.147 0.136 0.037 0.005 0.425 0.234 0.132 0.085 0.086 0.056 0.396 0.243 0.069 0.307 0.232 0.057 
13.0 30.0 0.147 0.061 0.032 0.083 0.173 0.056 0.073 0.067 0.028 0.309 0.015 0.099 0.242 0.059 0.118 0.271 0.111 0.071 0.383 0.213 0.139 0.152 0.073 0.012 0.474 0.312 0.102 0.025 0.036 0.018 
14.0 30.0 0.115 0.043 0.020 0.064 0.176 0.054 0.034 0.057 0.019 0.331 0.016 0.109 0.135 0.017 0.072 0.362 0.154 0.124 0.239 0.122 0.100 0.352 0.208 0.082 0.341 0.223 0.088 0.307 0.198 0.041 
15.0 30.0 0.056 0.020 0.016 0.127 0.178 0.055 0.005 0.044 0.017 0.337 0.023 0.110 0.019 0.030 0.018 0.397 0.160 0.150 0.043 0.003 0.031 0.441 0.260 0.123 0.071 0.034 0.030 0.475 0.316 0.081 
16.0 30.0 0.051 0.012 0.020 0.171 0.180 0.057 0.041 0.029 0.020 0.327 0.033 0.104 0.098 0.062 0.036 0.373 0.132 0.145 0.157 0.110 0.047 0.395 0.219 0.119 0.219 0.160 0.043 0.402 0.253 0.078 
17.0 30.0 0.104 0.038 0.027 0.191 0.184 0.060 0.076 0.014 0.028 0.302 0.044 0.094 0.200 0.084 0.084 0.296 0.080 0.111 0.311 0.185 0.110 0.236 0.104 0.071 0.402 0.268 0.096 0.137 0.058 0.031 
18.0 30.0 0.130 0.061 0.032 0.119 0.187 0.062 0.109 0.014 0.040 0.265 0.053 0.077 0.278 0.094 0.122 0.181 0.013 0.055 0.388 0.205 0.140 0.027 0.039 0.002 0.416 0.251 0.102 0.165 0.148 0.030 
19.0 30.0 0.122 0.079 0.036 0.010 0.190 0.063 0.140 0.032 0.055 0.216 0.061 0.055 0.326 0.089 0.143 0.051 0.055 0.012 0.374 0.168 0.128 0.175 0.155 0.070 0.270 0.124 0.061 0.346 0.248 0.073 
20.0 30.0 0.210 0.089 0.048 0.059 0.191 0.063 0.168 0.051 0.073 0.158 0.068 0.024 0.339 0.070 0.142 0.079 0.110 0.073 0.280 0.083 0.079 0.291 0.203 0.104 0.044 0.043 0.001 0.328 0.198 0.069 
21.0 30.0 0.083 0.090 0.071 0.091 0.188 0.063 0.192 0.069 0.093 0.097 0.073 0.017 0.316 0.038 0.116 0.175 0.139 0.114 0.137 0.019 0.011 0.299 0.169 0.094 0.158 0.162 0.054 0.155 0.046 0.028 
22.0 30.0 0.226 0.081 0.094 0.095 0.181 0.062 0.209 0.084 0.113 0.038 0.078 0.058 0.262 0.007 0.067 0.224 0.132 0.120 0.020 0.103 0.050 0.210 0.074 0.050 0.241 0.178 0.070 0.046 0.092 0.011 
23.0 30.0 0.152 0.069 0.102 0.027 0.172 0.055 0.217 0.096 0.120 0.025 0.077 0.093 0.188 0.050 0.008 0.221 0.091 0.093 0.112 0.138 0.082 0.084 0.027 0.001 0.199 0.105 0.049 0.145 0.130 0.034 
24.0 30.0 0.148 0.055 0.088 0.058 0.161 0.041 0.217 0.106 0.109 0.063 0.069 0.113 0.111 0.085 0.046 0.181 0.034 0.047 0.153 0.122 0.077 0.026 0.086 0.035 0.099 0.011 0.017 0.136 0.085 0.030 
25.0 30.0 0.188 0.045 0.057 0.241 0.150 0.035 0.207 0.115 0.078 0.088 0.052 0.108 0.046 0.103 0.080 0.123 0.021 0.001 0.142 0.072 0.050 0.076 0.091 0.044 0.011 0.048 0.010 0.070 0.018 0.015 
26.0 30.0 0.062 0.041 0.057 0.211 0.139 0.060 0.191 0.125 0.033 0.098 0.029 0.082 0.020 0.098 0.086 0.068 0.057 0.031 0.101 0.017 0.019 0.080 0.060 0.034 0.038 0.058 0.022 0.010 0.023 0.003 
27.0 30.0 0.144 0.048 0.088 0.213 0.126 0.089 0.170 0.134 0.020 0.096 0.019 0.048 0.036 0.075 0.072 0.028 0.068 0.042 0.058 0.021 0.005 0.058 0.022 0.018 0.043 0.039 0.018 0.018 0.028 0.009 
28.0 30.0 0.225 0.067 0.110 0.234 0.109 0.106 0.148 0.137 0.053 0.086 0.038 0.014 0.043 0.043 0.048 0.013 0.058 0.040 0.027 0.036 0.018 0.032 0.004 0.002 0.030 0.015 0.011 0.019 0.018 0.011 
29.0 30.0 0.086 0.124 0.043 0.400 0.007 0.022 0.179 0.011 0.014 0.065 0.006 0.003 0.035 0.013 0.001 0.019 0.010 0.000 0.014 0.006 0.000 0.008 0.003 0.001 0.004 0.002 0.000 0.002 0.001 0.003 
30.0 30.0 0.141 0.120 0.032 0.437 0.008 0.017 0.159 0.012 0.011 0.056 0.004 0.004 0.029 0.006 0.001 0.015 0.005 0.001 0.010 0.003 0.001 0.006 0.001 0.001 0.003 0.002 0.001 0.002 0.001 0.002 



==> pics/ErrorD1Anis3.csv <==
x y k error
0.0 0.0 0 0.0 
1.0 0.0 1 0.0 
2.0 0.0 2 0.1372244458834797 
3.0 0.0 3 0.11804851789151045 
4.0 0.0 4 0.10893391221248293 
5.0 0.0 5 0.10696190198151359 
6.0 0.0 6 0.10986103077809785 
7.0 0.0 7 0.10335608014158357 
8.0 0.0 8 0.10262747134490333 
9.0 0.0 9 0.1003496514466558 

0.0 1.0 10 0.0 
1.0 1.0 11 0.12605583782922755 
2.0 1.0 12 0.12529142129170723 
3.0 1.0 13 0.11861848765937681 
4.0 1.0 14 0.12226495558425221 
5.0 1.0 15 0.10652994088430222 
6.0 1.0 16 0.11227735722450764 
7.0 1.0 17 0.10280460645267119 
8.0 1.0 18 0.10480250540252291 
9.0 1.0 19 0.09800771307106387 

0.0 2.0 20 0.2265929179345193 
1.0 2.0 21 0.09485280406862157 
2.0 2.0 22 0.07001870521380622 
3.0 2.0 23 0.07403877556544067 
4.0 2.0 24 0.076844635884969 
5.0 2.0 25 0.07809237869729896 
6.0 2.0 26 0.08101359352813443 
7.0 2.0 27 0.07884700294057047 
8.0 2.0 28 0.07933030651818028 
9.0 2.0 29 0.07960294185524354 

0.0 3.0 30 0.23850989017552252 
1.0 3.0 31 0.13224375276268485 
2.0 3.0 32 0.08775441210985438 
3.0 3.0 33 0.06275717842013796 
4.0 3.0 34 0.06489008391777144 
5.0 3.0 35 0.06544004117929504 
6.0 3.0 36 0.07192327512230007 
7.0 3.0 37 0.07129333955466104 
8.0 3.0 38 0.07724085023627818 
9.0 3.0 39 0.0772725521520902 

0.0 4.0 40 0.220484809334986 
1.0 4.0 41 0.1513245935854372 
2.0 4.0 42 0.10127458163651915 
3.0 4.0 43 0.06662210459080933 
4.0 4.0 44 0.05298632615445795 
5.0 4.0 45 0.055837465417728424 
6.0 4.0 46 0.06090025413370625 
7.0 4.0 47 0.06433151082726743 
8.0 4.0 48 0.06933954786304686 
9.0 4.0 49 0.07250669884977161 

0.0 5.0 50 0.24919393959508482 
1.0 5.0 51 0.19878293194436575 
2.0 5.0 52 0.13048770369896248 
3.0 5.0 53 0.0788639628962891 
4.0 5.0 54 0.05925099427971347 
5.0 5.0 55 0.0532569999298988 
6.0 5.0 56 0.05883245525913253 
7.0 5.0 57 0.06281370903309283 
8.0 5.0 58 0.07037148711371116 
9.0 5.0 59 0.07340470370493006 

0.0 6.0 60 0.28589426113782523 
1.0 6.0 61 0.22394061602644771 
2.0 6.0 62 0.15443684922402565 
3.0 6.0 63 0.08761065677049017 
4.0 6.0 64 0.062485824109482745 
5.0 6.0 65 0.054270629761833104 
6.0 6.0 66 0.05577905228987053 
7.0 6.0 67 0.060502177270521755 
8.0 6.0 68 0.06613343808781563 
9.0 6.0 69 0.07052068027933565 

0.0 7.0 70 0.3223375216654142 
1.0 7.0 71 0.2766411356316264 
2.0 7.0 72 0.19746500733294214 
3.0 7.0 73 0.10925514705978998 
4.0 7.0 74 0.07916833907062956 
5.0 7.0 75 0.06190978194310068 
6.0 7.0 76 0.061646751840411 
7.0 7.0 77 0.06271549503186777 
8.0 7.0 78 0.06952600200089745 
9.0 7.0 79 0.07387950890565216 

0.0 8.0 80 0.3168272249386683 
1.0 8.0 81 0.2732028026344982 
2.0 8.0 82 0.22404682909331525 
3.0 8.0 83 0.12340961133079983 
4.0 8.0 84 0.09077812165176392 
5.0 8.0 85 0.07179441224292475 
6.0 8.0 86 0.06674949686201724 
7.0 8.0 87 0.06730851259635035 
8.0 8.0 88 0.07216772865465117 
9.0 8.0 89 0.07533408061822905 

0.0 9.0 90 0.32619799870188526 
1.0 9.0 91 0.2996597517561574 
2.0 9.0 92 0.24894517822620843 
3.0 9.0 93 0.15227249358995074 
4.0 9.0 94 0.1115888407779507 
5.0 9.0 95 0.08828723655522466 
6.0 9.0 96 0.07924076059704292 
7.0 9.0 97 0.07830145527585618 
8.0 9.0 98 0.08131548435122163 
9.0 9.0 99 0.08307338276139958 



==> pics/ErrorD1Easy1Anis1.csv <==
x y k error
0.0 0.0 0 0.0 
1.0 0.0 1 0.0 
2.0 0.0 2 0.16847235893505932 
3.0 0.0 3 0.15841645861403772 
4.0 0.0 4 0.17882530882249723 
5.0 0.0 5 0.16864125311489242 
6.0 0.0 6 0.18260520903431635 
7.0 0.0 7 0.17019093230753524 
8.0 0.0 8 0.17284254120204748 
9.0 0.0 9 0.1618794858780973 

0.0 1.0 10 0.0 
1.0 1.0 11 0.19433484877207277 
2.0 1.0 12 0.17809661368339455 
3.0 1.0 13 0.18480810210905638 
4.0 1.0 14 0.20933332676445407 
5.0 1.0 15 0.1870185425984956 
6.0 1.0 16 0.19605449724827848 
7.0 1.0 17 0.17480011774932638 
8.0 1.0 18 0.17240308368659094 
9.0 1.0 19 0.15254271109680093 

0.0 2.0 20 0.27405878819382984 
1.0 2.0 21 0.17704129325069917 
2.0 2.0 22 0.13329587260374134 
3.0 2.0 23 0.1221785238226343 
4.0 2.0 24 0.13448085724515954 
5.0 2.0 25 0.12791255595537654 
6.0 2.0 26 0.13647065832987074 
7.0 2.0 27 0.12611264905869796 
8.0 2.0 28 0.12708166663755802 
9.0 2.0 29 0.12210985875338765 

0.0 3.0 30 0.3417818611229265 
1.0 3.0 31 0.22464896096870085 
2.0 3.0 32 0.18542159776048805 
3.0 3.0 33 0.15590680186243946 
4.0 3.0 34 0.16470276960753374 
5.0 3.0 35 0.15484995726726353 
6.0 3.0 36 0.15960744730773918 
7.0 3.0 37 0.14758740535593506 
8.0 3.0 38 0.14998660375220355 
9.0 3.0 39 0.14029885371631454 

0.0 4.0 40 0.3188215152454906 
1.0 4.0 41 0.25252153486045714 
2.0 4.0 42 0.20436644540606125 
3.0 4.0 43 0.15690036017963396 
4.0 4.0 44 0.15649032519005215 
5.0 4.0 45 0.14477810873346977 
6.0 4.0 46 0.1516582591961403 
7.0 4.0 47 0.14234282177599974 
8.0 4.0 48 0.14566378710630784 
9.0 4.0 49 0.13880181448303228 

0.0 5.0 50 0.34245744543575807 
1.0 5.0 51 0.3215500140376286 
2.0 5.0 52 0.267537809417693 
3.0 5.0 53 0.2039060111889781 
4.0 5.0 54 0.19295296327526418 
5.0 5.0 55 0.1697905167750098 
6.0 5.0 56 0.17047857365514374 
7.0 5.0 57 0.16197976226403357 
8.0 5.0 58 0.16540563330518304 
9.0 5.0 59 0.15647467830078096 

0.0 6.0 60 0.36735948667379237 
1.0 6.0 61 0.32013291701822094 
2.0 6.0 62 0.30107602009106754 
3.0 6.0 63 0.2231318117957567 
4.0 6.0 64 0.2122187434795447 
5.0 6.0 65 0.1837783009668496 
6.0 6.0 66 0.17934614937866272 
7.0 6.0 67 0.16688035081474892 
8.0 6.0 68 0.16669268155229333 
9.0 6.0 69 0.1564913131726668 

0.0 7.0 70 0.39640433264312314 
1.0 7.0 71 0.35049056278200613 
2.0 7.0 72 0.3391717812171969 
3.0 7.0 73 0.2555775504198348 
4.0 7.0 74 0.24177226730309595 
5.0 7.0 75 0.20544039732405778 
6.0 7.0 76 0.19830108369984156 
7.0 7.0 77 0.18083591166757457 
8.0 7.0 78 0.18029305541568896 
9.0 7.0 79 0.1681705666863716 

0.0 8.0 80 0.37194271349317676 
1.0 8.0 81 0.30941558536251296 
2.0 8.0 82 0.3337620127777681 
3.0 8.0 83 0.24678692072536096 
4.0 8.0 84 0.23372899541191766 
5.0 8.0 85 0.20066538487514302 
6.0 8.0 86 0.19038805324917704 
7.0 8.0 87 0.17420287226343176 
8.0 8.0 88 0.1706575688299444 
9.0 8.0 89 0.15876818088675446 

0.0 9.0 90 0.3701733104672406 
1.0 9.0 91 0.31039460254439916 
2.0 9.0 92 0.3257789246512168 
3.0 9.0 93 0.2584902249909753 
4.0 9.0 94 0.2318998193486512 
5.0 9.0 95 0.20178150275665574 
6.0 9.0 96 0.18470230193490209 
7.0 9.0 97 0.1718905112290575 
8.0 9.0 98 0.16475055056458707 
9.0 9.0 99 0.1513232828339035 



==> pics/ErrorD1Easy1Anis2.csv <==
x y k error
0.0 0.0 0 0.0 
1.0 0.0 1 0.0 
2.0 0.0 2 0.15785116450904002 
3.0 0.0 3 0.14150496239707025 
4.0 0.0 4 0.15614177864130352 
5.0 0.0 5 0.14699399344637543 
6.0 0.0 6 0.15872201192173788 
7.0 0.0 7 0.14672156227470323 
8.0 0.0 8 0.14764822102237254 
9.0 0.0 9 0.13649491912523096 

0.0 1.0 10 0.0 
1.0 1.0 11 0.17201741304002005 
2.0 1.0 12 0.1565953586879498 
3.0 1.0 13 0.16382824534022383 
4.0 1.0 14 0.18219925966507677 
5.0 1.0 15 0.16250960045289567 
6.0 1.0 16 0.1705040832465751 
7.0 1.0 17 0.15187712398026781 
8.0 1.0 18 0.14934080485541903 
9.0 1.0 19 0.13084233407900012 

0.0 2.0 20 0.25850624599226724 
1.0 2.0 21 0.15313397194769446 
2.0 2.0 22 0.10758572358757265 
3.0 2.0 23 0.10229936191990355 
4.0 2.0 24 0.11249206448003765 
5.0 2.0 25 0.107142982417242 
6.0 2.0 26 0.11457725075783039 
7.0 2.0 27 0.10622998829205811 
8.0 2.0 28 0.10751581453420302 
9.0 2.0 29 0.10317917350644075 

0.0 3.0 30 0.2933784565342919 
1.0 3.0 31 0.18286489443380846 
2.0 3.0 32 0.13869011457312377 
3.0 3.0 33 0.11438941112501905 
4.0 3.0 34 0.1190537054187753 
5.0 3.0 35 0.11376517476665046 
6.0 3.0 36 0.11901410181901986 
7.0 3.0 37 0.11127204088218007 
8.0 3.0 38 0.11445291170329669 
9.0 3.0 39 0.10767798213393147 

0.0 4.0 40 0.2768722094588149 
1.0 4.0 41 0.20031535785150067 
2.0 4.0 42 0.14815596301345726 
3.0 4.0 43 0.1098298095559936 
4.0 4.0 44 0.10623167748667821 
5.0 4.0 45 0.10013436157111731 
6.0 4.0 46 0.10740308769523256 
7.0 4.0 47 0.10285383144910835 
8.0 4.0 48 0.10701627126896457 
9.0 4.0 49 0.10301659605069889 

0.0 5.0 50 0.3028459933855049 
1.0 5.0 51 0.2620111957227443 
2.0 5.0 52 0.1869125053464089 
3.0 5.0 53 0.13203193326346732 
4.0 5.0 54 0.11909369311062015 
5.0 5.0 55 0.10719788940584102 
6.0 5.0 56 0.111824449616087 
7.0 5.0 57 0.10986474002000722 
8.0 5.0 58 0.1152815377856509 
9.0 5.0 59 0.11109085848574705 

0.0 6.0 60 0.33171728037656795 
1.0 6.0 61 0.27977440661969794 
2.0 6.0 62 0.21986249097135344 
3.0 6.0 63 0.14487765902153837 
4.0 6.0 64 0.12784400423650824 
5.0 6.0 65 0.11105170506237665 
6.0 6.0 66 0.11195652765064376 
7.0 6.0 67 0.1081301928273101 
8.0 6.0 68 0.11152169518408635 
9.0 6.0 69 0.1073544703189903 

0.0 7.0 70 0.36451376148476994 
1.0 7.0 71 0.3249820213787619 
2.0 7.0 72 0.2691314437399449 
3.0 7.0 73 0.18058749475067404 
4.0 7.0 74 0.15723005962406245 
5.0 7.0 75 0.13126851454865926 
6.0 7.0 76 0.12841332905742495 
7.0 7.0 77 0.12036901775932256 
8.0 7.0 78 0.12314570355117328 
9.0 7.0 79 0.11797260063705306 

0.0 8.0 80 0.35217577336386324 
1.0 8.0 81 0.2992908848931246 
2.0 8.0 82 0.28671664236166566 
3.0 8.0 83 0.1963191525131751 
4.0 8.0 84 0.1753589104310822 
5.0 8.0 85 0.14773239732209892 
6.0 8.0 86 0.14033728086617142 
7.0 8.0 87 0.13036970347243015 
8.0 8.0 88 0.12996251361237518 
9.0 8.0 89 0.12263519167781049 

0.0 9.0 90 0.3585473772022082 
1.0 9.0 91 0.30838795578356376 
2.0 9.0 92 0.2957585193129733 
3.0 9.0 93 0.2287648263253559 
4.0 9.0 94 0.2030153455023471 
5.0 9.0 95 0.1768992852906029 
6.0 9.0 96 0.16360202998707127 
7.0 9.0 97 0.1546002370767926 
8.0 9.0 98 0.15036809352021485 
9.0 9.0 99 0.13957740547900077 



==> pics/ErrorD1Easy1Anis3.csv <==
x y k error
0.0 0.0 0 0.0 
1.0 0.0 1 0.0 
2.0 0.0 2 0.15455355871617943 
3.0 0.0 3 0.1335738960021208 
4.0 0.0 4 0.14460501202772919 
5.0 0.0 5 0.13516044075845363 
6.0 0.0 6 0.144995976647838 
7.0 0.0 7 0.1329878605862958 
8.0 0.0 8 0.1329403110948091 
9.0 0.0 9 0.12212296921216184 

0.0 1.0 10 0.0 
1.0 1.0 11 0.16107391762692708 
2.0 1.0 12 0.1481378472726506 
3.0 1.0 13 0.15276620611852926 
4.0 1.0 14 0.16741988331289873 
5.0 1.0 15 0.14921600986306066 
6.0 1.0 16 0.15666210719705675 
7.0 1.0 17 0.13963367177523608 
8.0 1.0 18 0.13728742988894105 
9.0 1.0 19 0.11992243068289186 

0.0 2.0 20 0.2556182652022074 
1.0 2.0 21 0.14662691947795925 
2.0 2.0 22 0.1051571775703639 
3.0 2.0 23 0.09787197475497592 
4.0 2.0 24 0.104960337012269 
5.0 2.0 25 0.0986822318292191 
6.0 2.0 26 0.10505196705507976 
7.0 2.0 27 0.09744838597539097 
8.0 2.0 28 0.0989188181522262 
9.0 2.0 29 0.094925640855642 

0.0 3.0 30 0.274666594712876 
1.0 3.0 31 0.1699567348402283 
2.0 3.0 32 0.1293306899497225 
3.0 3.0 33 0.1032654591503412 
4.0 3.0 34 0.10408686896108749 
5.0 3.0 35 0.09883487094377282 
6.0 3.0 36 0.10337241188593894 
7.0 3.0 37 0.09697185723648366 
8.0 3.0 38 0.10031520298050724 
9.0 3.0 39 0.0946185109489689 

0.0 4.0 40 0.2589785236871622 
1.0 4.0 41 0.18320882874765015 
2.0 4.0 42 0.13789679006942174 
3.0 4.0 43 0.09982002224044663 
4.0 4.0 44 0.09244765577549231 
5.0 4.0 45 0.08601148379699225 
6.0 4.0 46 0.09224450627477054 
7.0 4.0 47 0.0886149699615301 
8.0 4.0 48 0.09268627982521907 
9.0 4.0 49 0.08950551164236595 

0.0 5.0 50 0.2872973847141807 
1.0 5.0 51 0.23848399406632192 
2.0 5.0 52 0.16905120578290242 
3.0 5.0 53 0.11720232719543629 
4.0 5.0 54 0.10132937536892986 
5.0 5.0 55 0.08983956246697748 
6.0 5.0 56 0.09397907342283403 
7.0 5.0 57 0.09289250225008981 
8.0 5.0 58 0.09821745899823218 
9.0 5.0 59 0.09514836996027325 

0.0 6.0 60 0.3185705387150478 
1.0 6.0 61 0.25888497608594113 
2.0 6.0 62 0.19555305285878505 
3.0 6.0 63 0.12457449652175302 
4.0 6.0 64 0.10510741755209074 
5.0 6.0 65 0.08990436351280322 
6.0 6.0 66 0.0912144080366124 
7.0 6.0 67 0.08906299739601033 
8.0 6.0 68 0.09291404425145637 
9.0 6.0 69 0.09029329613980216 

0.0 7.0 70 0.3508915902318753 
1.0 7.0 71 0.30829871687030974 
2.0 7.0 72 0.23931224609768467 
3.0 7.0 73 0.15209576324971968 
4.0 7.0 74 0.12596238850444572 
5.0 7.0 75 0.10339388698793307 
6.0 7.0 76 0.10169420942257489 
7.0 7.0 77 0.09663349544630816 
8.0 7.0 78 0.10033709814805815 
9.0 7.0 79 0.09769669473472264 

0.0 8.0 80 0.33872124268861703 
1.0 8.0 81 0.29109154186027686 
2.0 8.0 82 0.2574966073396938 
3.0 8.0 83 0.16333281845428854 
4.0 8.0 84 0.1375831792585707 
5.0 8.0 85 0.11359674524062394 
6.0 8.0 86 0.10808336087520742 
7.0 8.0 87 0.10183957967506245 
8.0 8.0 88 0.10359315503584747 
9.0 8.0 89 0.0994512166646026 

0.0 9.0 90 0.3454205355204248 
1.0 9.0 91 0.306470053944346 
2.0 9.0 92 0.27075040117909976 
3.0 9.0 93 0.19237104937229726 
4.0 9.0 94 0.16058105418774474 
5.0 9.0 95 0.13663782727186125 
6.0 9.0 96 0.1259951504894554 
7.0 9.0 97 0.12067846055299414 
8.0 9.0 98 0.11973418620156548 
9.0 9.0 99 0.1142042228816785 



==> pics/ErrorD1Easy2Anis1.csv <==
x y k error
0.0 0.0 0 0.0 
1.0 0.0 1 0.0 
2.0 0.0 2 0.1782827647632233 
3.0 0.0 3 0.1850637607826854 
4.0 0.0 4 0.21316242447825226 
5.0 0.0 5 0.1917309871300494 
6.0 0.0 6 0.21262221822224597 
7.0 0.0 7 0.22916123826919846 
8.0 0.0 8 0.2907943098815287 
9.0 0.0 9 0.32722558978136806 

0.0 1.0 10 0.0 
1.0 1.0 11 0.13673593530949701 
2.0 1.0 12 0.16154478512623038 
3.0 1.0 13 0.15192358597965294 
4.0 1.0 14 0.20136449375492893 
5.0 1.0 15 0.18774540949955668 
6.0 1.0 16 0.2090222584013264 
7.0 1.0 17 0.21295862887032313 
8.0 1.0 18 0.2510425209797019 
9.0 1.0 19 0.26123123812785154 

0.0 2.0 20 0.2987820307948271 
1.0 2.0 21 0.15828648767843778 
2.0 2.0 22 0.16019730070298654 
3.0 2.0 23 0.137329538527022 
4.0 2.0 24 0.16275649057350067 
5.0 2.0 25 0.15701854406980612 
6.0 2.0 26 0.17181398538947257 
7.0 2.0 27 0.17278137762858828 
8.0 2.0 28 0.1962719415374923 
9.0 2.0 29 0.211864423799958 

0.0 3.0 30 0.29071263493640015 
1.0 3.0 31 0.183958124072449 
2.0 3.0 32 0.18750165114417292 
3.0 3.0 33 0.14668010700250578 
4.0 3.0 34 0.1686552007179348 
5.0 3.0 35 0.16940297713295668 
6.0 3.0 36 0.1814219572098241 
7.0 3.0 37 0.18152354575545188 
8.0 3.0 38 0.20498206822119813 
9.0 3.0 39 0.21469400052776713 

0.0 4.0 40 0.26288761473373934 
1.0 4.0 41 0.188464642506809 
2.0 4.0 42 0.1922872075693515 
3.0 4.0 43 0.14569936504513045 
4.0 4.0 44 0.15393414553418408 
5.0 4.0 45 0.15205324492794642 
6.0 4.0 46 0.16423786169317883 
7.0 4.0 47 0.16186635611680975 
8.0 4.0 48 0.17938206463787643 
9.0 4.0 49 0.18800744724675705 

0.0 5.0 50 0.3010037647783888 
1.0 5.0 51 0.22995887655181546 
2.0 5.0 52 0.21866458672267178 
3.0 5.0 53 0.16775575071616516 
4.0 5.0 54 0.16926857510699914 
5.0 5.0 55 0.16290206541312893 
6.0 5.0 56 0.17233165086384644 
7.0 5.0 57 0.17185579824243222 
8.0 5.0 58 0.18872619747983124 
9.0 5.0 59 0.1948561995172672 

0.0 6.0 60 0.3432041284850933 
1.0 6.0 61 0.23935779920202163 
2.0 6.0 62 0.23103936987202464 
3.0 6.0 63 0.1643330565994698 
4.0 6.0 64 0.16039781766845915 
5.0 6.0 65 0.15204597291822738 
6.0 6.0 66 0.15987028976722298 
7.0 6.0 67 0.15839224033911345 
8.0 6.0 68 0.17091143823641486 
9.0 6.0 69 0.17561034484616284 

0.0 7.0 70 0.38423340606493567 
1.0 7.0 71 0.2820947826925266 
2.0 7.0 72 0.2651538241136343 
3.0 7.0 73 0.18483746477416627 
4.0 7.0 74 0.1723904288972269 
5.0 7.0 75 0.15698568122793416 
6.0 7.0 76 0.1639541713890767 
7.0 7.0 77 0.15989727841426432 
8.0 7.0 78 0.1723205741658448 
9.0 7.0 79 0.17549733980198573 

0.0 8.0 80 0.36613572181701476 
1.0 8.0 81 0.2667450359814768 
2.0 8.0 82 0.27113304103516545 
3.0 8.0 83 0.18226263298031187 
4.0 8.0 84 0.1666679407100556 
5.0 8.0 85 0.1520837431630784 
6.0 8.0 86 0.15694465492648133 
7.0 8.0 87 0.15465418365144767 
8.0 8.0 88 0.16366645325571771 
9.0 8.0 89 0.16614535295238833 

0.0 9.0 90 0.36574269699553325 
1.0 9.0 91 0.2888161268435906 
2.0 9.0 92 0.27949271370909845 
3.0 9.0 93 0.19925062871441918 
4.0 9.0 94 0.17044321038396978 
5.0 9.0 95 0.1569010674396767 
6.0 9.0 96 0.15739603500883825 
7.0 9.0 97 0.15933874375764312 
8.0 9.0 98 0.16595393430247207 
9.0 9.0 99 0.1664130610772865 



==> pics/ErrorD1Easy2Anis2.csv <==
x y k error
0.0 0.0 0 0.0 
1.0 0.0 1 0.0 
2.0 0.0 2 0.15947390572720765 
3.0 0.0 3 0.13708241401681423 
4.0 0.0 4 0.14757998446815973 
5.0 0.0 5 0.13119617848199686 
6.0 0.0 6 0.13614022922619987 
7.0 0.0 7 0.12611242513473123 
8.0 0.0 8 0.13430972102106795 
9.0 0.0 9 0.14198702177650246 

0.0 1.0 10 0.0 
1.0 1.0 11 0.1387777758918125 
2.0 1.0 12 0.142318520628957 
3.0 1.0 13 0.1319759163179205 
4.0 1.0 14 0.14848582746387615 
5.0 1.0 15 0.1350864912292152 
6.0 1.0 16 0.14314629692114758 
7.0 1.0 17 0.13169382327458073 
8.0 1.0 18 0.1365959630365561 
9.0 1.0 19 0.1312902166896312 

0.0 2.0 20 0.27589303937958365 
1.0 2.0 21 0.14538620525296064 
2.0 2.0 22 0.12893585662147736 
3.0 2.0 23 0.10804627754024004 
4.0 2.0 24 0.11306579679903205 
5.0 2.0 25 0.10465566146877488 
6.0 2.0 26 0.11038481622393892 
7.0 2.0 27 0.1042539667873309 
8.0 2.0 28 0.11002920929828641 
9.0 2.0 29 0.11226028072597313 

0.0 3.0 30 0.26905587757331634 
1.0 3.0 31 0.16606313431300215 
2.0 3.0 32 0.14977820131509664 
3.0 3.0 33 0.11090139174843584 
4.0 3.0 34 0.10945062966441847 
5.0 3.0 35 0.10385581745824454 
6.0 3.0 36 0.10795239020043032 
7.0 3.0 37 0.10302099752884751 
8.0 3.0 38 0.11022646025640805 
9.0 3.0 39 0.11032779445238142 

0.0 4.0 40 0.24602847797559296 
1.0 4.0 41 0.17464018967329115 
2.0 4.0 42 0.15916529094647375 
3.0 4.0 43 0.11362330688066156 
4.0 4.0 44 0.1035995183306478 
5.0 4.0 45 0.09491246628411776 
6.0 4.0 46 0.09976611529264849 
7.0 4.0 47 0.09466517435736814 
8.0 4.0 48 0.10014431827213792 
9.0 4.0 49 0.10060457866486854 

0.0 5.0 50 0.28086078280812204 
1.0 5.0 51 0.21961430966039575 
2.0 5.0 52 0.1861531454859165 
3.0 5.0 53 0.13394780084320668 
4.0 5.0 54 0.11788506603188305 
5.0 5.0 55 0.10346688159769993 
6.0 5.0 56 0.10587964233102048 
7.0 5.0 57 0.10220651404649009 
8.0 5.0 58 0.10762427110242395 
9.0 5.0 59 0.10681212454703296 

0.0 6.0 60 0.3215857176060697 
1.0 6.0 61 0.23573620181731608 
2.0 6.0 62 0.20302541501654728 
3.0 6.0 63 0.13490749779879926 
4.0 6.0 64 0.11631576764914947 
5.0 6.0 65 0.09939873678183372 
6.0 6.0 66 0.10010852148067703 
7.0 6.0 67 0.09616092061417786 
8.0 6.0 68 0.09962776661283522 
9.0 6.0 69 0.09844506539601969 

0.0 7.0 70 0.36049777235089575 
1.0 7.0 71 0.2846329711497714 
2.0 7.0 72 0.23944508343185297 
3.0 7.0 73 0.15571210053264725 
4.0 7.0 74 0.1300997598566672 
5.0 7.0 75 0.1068364955276095 
6.0 7.0 76 0.1057176729556605 
7.0 7.0 77 0.09982495466255303 
8.0 7.0 78 0.10344192721567419 
9.0 7.0 79 0.10160735088930214 

0.0 8.0 80 0.3452499803228245 
1.0 8.0 81 0.2755738662387932 
2.0 8.0 82 0.2513592342294962 
3.0 8.0 83 0.15685069996890866 
4.0 8.0 84 0.12934085879054075 
5.0 8.0 85 0.10631357844611616 
6.0 8.0 86 0.10293067322300292 
7.0 8.0 87 0.09789511913382921 
8.0 8.0 88 0.10024833402935632 
9.0 8.0 89 0.0972984956990228 

0.0 9.0 90 0.34658770300720354 
1.0 9.0 91 0.30241762769641484 
2.0 9.0 92 0.26535859251181876 
3.0 9.0 93 0.17562347579653817 
4.0 9.0 94 0.13668179864172444 
5.0 9.0 95 0.1133118420298721 
6.0 9.0 96 0.10551294660304113 
7.0 9.0 97 0.10259137994842743 
8.0 9.0 98 0.1028441970707307 
9.0 9.0 99 0.09979168608088756 



==> pics/ErrorL.csv <==
x y k error
0.0 0.0 0 0.0 
1.0 0.0 1 0.0 
2.0 0.0 2 0.15761640506878288 
3.0 0.0 3 0.1341983473453169 
4.0 0.0 4 0.14766154967889897 
5.0 0.0 5 0.14008889213453948 
6.0 0.0 6 0.15354275128485295 
7.0 0.0 7 0.14675309229352698 
8.0 0.0 8 0.15466451137550125 
9.0 0.0 9 0.1513002667490421 

0.0 1.0 10 0.0 
1.0 1.0 11 0.1610523720598559 
2.0 1.0 12 0.155976259920166 
3.0 1.0 13 0.15296053013494545 
4.0 1.0 14 0.1702156645617423 
5.0 1.0 15 0.15559551161144788 
6.0 1.0 16 0.16818942364701955 
7.0 1.0 17 0.1560914831130561 
8.0 1.0 18 0.1609797087593971 
9.0 1.0 19 0.14873975748905754 

0.0 2.0 20 0.24455705840626105 
1.0 2.0 21 0.15170298109774175 
2.0 2.0 22 0.11599464936168115 
3.0 2.0 23 0.10408222661284665 
4.0 2.0 24 0.1106943473716545 
5.0 2.0 25 0.10432164503254926 
6.0 2.0 26 0.11259419575179665 
7.0 2.0 27 0.10720797797311833 
8.0 2.0 28 0.11211481240004756 
9.0 2.0 29 0.11082059691182196 

0.0 3.0 30 0.24885036274473482 
1.0 3.0 31 0.1764890578201222 
2.0 3.0 32 0.14798833139028292 
3.0 3.0 33 0.11759582345738641 
4.0 3.0 34 0.1188253798431096 
5.0 3.0 35 0.1125575604135588 
6.0 3.0 36 0.1184141630305196 
7.0 3.0 37 0.11267197135645632 
8.0 3.0 38 0.11840245204954868 
9.0 3.0 39 0.11396633482466997 

0.0 4.0 40 0.22578607041112622 
1.0 4.0 41 0.1772200895701816 
2.0 4.0 42 0.15118363143405802 
3.0 4.0 43 0.11677998693747606 
4.0 4.0 44 0.11287795400113526 
5.0 4.0 45 0.10559328006465932 
6.0 4.0 46 0.11275626122170247 
7.0 4.0 47 0.1077682207014254 
8.0 4.0 48 0.11270048918652659 
9.0 4.0 49 0.10928522879377402 

0.0 5.0 50 0.2517353464668991 
1.0 5.0 51 0.22007733481459332 
2.0 5.0 52 0.1717796665611821 
3.0 5.0 53 0.13222197408995673 
4.0 5.0 54 0.12577956544849775 
5.0 5.0 55 0.11517852047586305 
6.0 5.0 56 0.12076893355835717 
7.0 5.0 57 0.11845700489886171 
8.0 5.0 58 0.12429149599083053 
9.0 5.0 59 0.11965558973204984 

0.0 6.0 60 0.2922779837427609 
1.0 6.0 61 0.23553749934034762 
2.0 6.0 62 0.18523886430996925 
3.0 6.0 63 0.13100965581986493 
4.0 6.0 64 0.12339000463502917 
5.0 6.0 65 0.11245433883773921 
6.0 6.0 66 0.11681020365890568 
7.0 6.0 67 0.11414012361496882 
8.0 6.0 68 0.11856084043513727 
9.0 6.0 69 0.1142488298382262 

0.0 7.0 70 0.33622114340500103 
1.0 7.0 71 0.2859461621790243 
2.0 7.0 72 0.21754671499682973 
3.0 7.0 73 0.14998135367184778 
4.0 7.0 74 0.13836005037230226 
5.0 7.0 75 0.1227912704209517 
6.0 7.0 76 0.12605103238456652 
7.0 7.0 77 0.121160734081497 
8.0 7.0 78 0.12614888707806907 
9.0 7.0 79 0.12112731960371094 

0.0 8.0 80 0.33037692668077107 
1.0 8.0 81 0.28080671776503785 
2.0 8.0 82 0.23109382204152093 
3.0 8.0 83 0.15262774128987575 
4.0 8.0 84 0.14067676223718964 
5.0 8.0 85 0.12594599315241503 
6.0 8.0 86 0.1267385365386753 
7.0 8.0 87 0.12211691461006206 
8.0 8.0 88 0.12507146601349772 
9.0 8.0 89 0.11928050728979196 

0.0 9.0 90 0.3388261206630094 
1.0 9.0 91 0.3106293446092444 
2.0 9.0 92 0.2482508069194132 
3.0 9.0 93 0.17341755402787173 
4.0 9.0 94 0.1531304669216231 
5.0 9.0 95 0.1401345665010551 
6.0 9.0 96 0.1368060140107124 
7.0 9.0 97 0.13439036265775828 
8.0 9.0 98 0.1354173136270735 
9.0 9.0 99 0.1280478814209843 



==> pics/RecoSeparation.csv <==
x y 3P 3S 3M 3L 2PML 2SML 2MML 2LML 2PSL 2SSL 2MSL 2LSL 2PSM 2SSM 2MSM 2LSM
-11.5 -11.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
-10.5 -11.5 0.0 0.0 0.025 0.0 0.0 0.0 0.069 0.0 0.0 0.0 0.062 0.0 0.0 0.0 0.01 0.0
-9.5 -11.5 0.0 0.0 0.003 0.0 0.0 0.0 0.05 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
-8.5 -11.5 0.0 0.0 0.0 0.083 0.0 0.0 0.0 0.049 0.0 0.0 0.0 0.059 0.0 0.0 0.0 0.08
-7.5 -11.5 0.0 0.0 0.0 0.011 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.07 0.0 0.0 0.0 0.007
-6.5 -11.5 0.0 0.0 0.0 0.002 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
-5.5 -11.5 0.0 0.0 0.0 0.051 0.0 0.0 0.005 0.019 0.0 0.0 0.05 0.025 0.0 0.0 0.0 0.0
-4.5 -11.5 0.0 0.0 0.028 0.0 0.0 0.0 0.026 0.03 0.0 0.0 0.007 0.008 0.0 0.0 0.018 0.043
-3.5 -11.5 0.0 0.0 0.046 0.013 0.0 0.0 0.024 0.001 0.0 0.0 0.04 0.033 0.0 0.0 0.029 0.0
-2.5 -11.5 0.0 0.0 0.0 0.002 0.0 0.0 0.005 0.0 0.0 0.0 0.004 0.004 0.0 0.0 0.033 0.0
-1.5 -11.5 0.0 0.0 0.022 0.0 0.0 0.0 0.013 0.015 0.0 0.0 0.028 0.0 0.0 0.0 0.006 0.0
-0.5 -11.5 0.0 0.0 0.009 0.032 0.0 0.0 0.021 0.006 0.0 0.0 0.054 0.0 0.0 0.0 0.0 0.0
0.5 -11.5 0.0 0.002 0.017 0.031 0.0 0.004 0.013 0.024 0.0 0.014 0.0 0.029 0.0 0.03 0.01 0.033
1.5 -11.5 0.0 0.011 0.0 0.0 0.0 0.041 0.015 0.0 0.0 0.069 0.0 0.0 0.0 0.034 0.0 0.0
2.5 -11.5 0.0 0.076 0.0 0.0 0.0 0.025 0.0 0.0 0.0 0.064 0.0 0.0 0.0 0.024 0.0 0.0
3.5 -11.5 0.0 0.0 0.0 0.0 0.0 0.013 0.0 0.003 0.0 0.0 0.0 0.013 0.0 0.0 0.0 0.0
4.5 -11.5 0.0 0.103 0.0 0.0 0.0 0.043 0.0 0.0 0.0 0.103 0.0 0.0 0.0 0.066 0.0 0.0
5.5 -11.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.002 0.0 0.0 0.0 0.0 0.0 0.0
6.5 -11.5 0.0 0.0 0.0 0.012 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.012 0.0 0.0 0.0 0.0
7.5 -11.5 0.0 0.004 0.0 0.011 0.0 0.0 0.0 0.03 0.0 0.0 0.0 0.036 0.0 0.0 0.0 0.0
8.5 -11.5 0.0 0.0 0.0 0.0 0.0 0.0 0.009 0.011 0.0 0.0 0.0 0.025 0.0 0.0 0.0 0.001
9.5 -11.5 0.0 0.064 0.0 0.0 0.0 0.064 0.0 0.0 0.0 0.029 0.0 0.0 0.0 0.049 0.0 0.0
10.5 -11.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
11.5 -11.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0

-11.5 -10.5 0.0 0.0 0.019 0.017 0.0 0.005 0.0 0.004 0.0 0.0 0.005 0.01 0.0 0.023 0.014 0.002
-10.5 -10.5 0.0 0.055 0.002 0.026 0.0 0.025 0.0 0.0 0.0 0.018 0.0 0.003 0.0 0.005 0.005 0.0
-9.5 -10.5 0.0 0.0 0.027 0.0 0.0 0.0 0.033 0.0 0.0 0.0 0.0 0.047 0.0 0.0 0.028 0.0
-8.5 -10.5 0.0 0.005 0.0 0.0 0.0 0.0 0.013 0.0 0.0 0.0 0.0 0.003 0.0 0.0 0.0 0.009
-7.5 -10.5 0.0 0.0 0.0 0.016 0.0 0.0 0.001 0.033 0.0 0.0 0.0 0.023 0.0 0.0 0.0 0.021
-6.5 -10.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.01
-5.5 -10.5 0.0 0.001 0.0 0.0 0.0 0.008 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.011
-4.5 -10.5 0.0 0.0 0.0 0.0 0.0 0.02 0.0 0.0 0.0 0.004 0.002 0.0 0.0 0.0 0.0 0.0
-3.5 -10.5 0.0 0.016 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.005 0.0 0.0 0.0 0.0 0.0 0.0
-2.5 -10.5 0.0 0.0 0.0 0.0 0.0 0.0 0.015 0.0 0.0 0.006 0.003 0.0 0.0 0.0 0.0 0.0
-1.5 -10.5 0.0 0.0 0.0 0.004 0.0 0.035 0.001 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
-0.5 -10.5 0.0 0.0 0.0 0.012 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.014 0.0
0.5 -10.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.001 0.001
1.5 -10.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.001
2.5 -10.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
3.5 -10.5 0.0 0.0 0.0 0.0 0.0 0.025 0.0 0.006 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
4.5 -10.5 0.0 0.0 0.0 0.021 0.0 0.0 0.014 0.008 0.0 0.0 0.0 0.002 0.0 0.0 0.0 0.022
5.5 -10.5 0.0 0.0 0.0 0.01 0.0 0.0 0.01 0.0 0.0 0.0 0.0 0.02 0.0 0.0 0.0 0.01
6.5 -10.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.009
7.5 -10.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.006
8.5 -10.5 0.0 0.002 0.01 0.035 0.0 0.0 0.0 0.035 0.0 0.0 0.0 0.024 0.0 0.0 0.02 0.051
9.5 -10.5 0.0 0.024 0.037 0.0 0.0 0.026 0.06 0.0 0.0 0.039 0.076 0.0 0.0 0.005 0.025 0.0
10.5 -10.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.004 0.0 0.008 0.0 0.0 0.0 0.0 0.0 0.011
11.5 -10.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.007 0.0

-11.5 -9.5 0.0 0.0 0.055 0.0 0.0 0.0 0.064 0.027 0.0 0.0 0.062 0.014 0.0 0.0 0.045 0.003
-10.5 -9.5 0.0 0.008 0.0 0.056 0.0 0.009 0.002 0.041 0.0 0.007 0.0 0.065 0.0 0.026 0.02 0.025
-9.5 -9.5 0.0 0.031 0.003 0.0 0.0 0.013 0.001 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
-8.5 -9.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
-7.5 -9.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.001 0.012 0.0 0.0 0.011 0.0 0.0
-6.5 -9.5 0.0 0.0 0.0 0.037 0.0 0.0 0.0 0.034 0.0 0.002 0.0 0.001 0.0 0.001 0.0 0.01
-5.5 -9.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
-4.5 -9.5 0.0 0.002 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
-3.5 -9.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
-2.5 -9.5 0.0 0.024 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.022 0.0 0.0
-1.5 -9.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
-0.5 -9.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
0.5 -9.5 0.0 0.0 0.0 0.0 0.0 0.0 0.001 0.0 0.0 0.0 0.0 0.0 0.0 0.007 0.004 0.0
1.5 -9.5 0.0 0.0 0.003 0.0 0.0 0.0 0.0 0.002 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
2.5 -9.5 0.0 0.001 0.0 0.0 0.0 0.003 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
3.5 -9.5 0.0 0.001 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
4.5 -9.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.009 0.0 0.0
5.5 -9.5 0.0 0.0 0.0 0.008 0.0 0.0 0.0 0.019 0.0 0.003 0.0 0.015 0.0 0.021 0.0 0.0
6.5 -9.5 0.0 0.0 0.0 0.023 0.0 0.0 0.0 0.017 0.0 0.0 0.0 0.007 0.0 0.003 0.0 0.002
7.5 -9.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
8.5 -9.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
9.5 -9.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.003 0.0 0.0 0.0 0.013 0.0 0.0 0.0 0.0
10.5 -9.5 0.0 0.007 0.0 0.0 0.0 0.0 0.009 0.0 0.0 0.0 0.0 0.002 0.0 0.014 0.002 0.009
11.5 -9.5 0.0 0.021 0.0 0.0 0.0 0.002 0.0 0.012 0.0 0.019 0.0 0.0 0.0 0.016 0.0 0.012

-11.5 -8.5 0.0 0.0 0.074 0.0 0.0 0.0 0.11 0.0 0.0 0.0 0.055 0.044 0.0 0.0 0.043 0.026
-10.5 -8.5 0.0 0.0 0.018 0.0 0.0 0.0 0.049 0.0 0.0 0.0 0.0 0.003 0.0 0.0 0.004 0.0
-9.5 -8.5 0.0 0.0 0.011 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.004 0.0 0.0 0.0 0.002 0.0
-8.5 -8.5 0.0 0.0 0.002 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
-7.5 -8.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
-6.5 -8.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.01 0.0 0.0 0.0 0.0
-5.5 -8.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
-4.5 -8.5 0.0 0.001 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
-3.5 -8.5 0.0 0.011 0.0 0.0 0.0 0.0 0.0 0.004 0.0 0.0 0.0 0.008 0.0 0.0 0.0 0.0
-2.5 -8.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.004 0.0 0.0 0.0 0.0 0.0 0.015 0.0 0.0
-1.5 -8.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.001 0.0 0.0 0.0 0.0
-0.5 -8.5 0.0 0.0 0.0 0.002 0.0 0.0 0.0 0.0 0.0 0.0 0.001 0.0 0.0 0.0 0.0 0.0
0.5 -8.5 0.0 0.0 0.014 0.002 0.0 0.0 0.0 0.014 0.0 0.0 0.0 0.017 0.0 0.0 0.0 0.0
1.5 -8.5 0.0 0.004 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
2.5 -8.5 0.0 0.004 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
3.5 -8.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
4.5 -8.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
5.5 -8.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
6.5 -8.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.003 0.0 0.0 0.0 0.006 0.0 0.0 0.0 0.0
7.5 -8.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.002 0.0 0.0
8.5 -8.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
9.5 -8.5 0.0 0.0 0.0 0.0 0.0 0.0 0.014 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
10.5 -8.5 0.0 0.041 0.044 0.0 0.0 0.014 0.02 0.0 0.0 0.002 0.02 0.0 0.0 0.035 0.028 0.0
11.5 -8.5 0.0 0.018 0.07 0.0 0.0 0.0 0.08 0.008 0.0 0.031 0.067 0.0 0.0 0.021 0.05 0.0

-11.5 -7.5 0.0 0.0 0.0 0.019 0.0 0.0 0.013 0.0 0.0 0.005 0.0 0.008 0.0 0.0 0.0 0.005
-10.5 -7.5 0.0 0.014 0.02 0.0 0.0 0.015 0.0 0.0 0.0 0.041 0.018 0.0 0.0 0.008 0.002 0.0
-9.5 -7.5 0.0 0.0 0.012 0.0 0.0 0.0 0.0 0.0 0.0 0.008 0.0 0.013 0.0 0.0 0.016 0.0
-8.5 -7.5 0.0 0.0 0.0 0.001 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.015 0.0 0.0 0.0 0.0
-7.5 -7.5 0.0 0.0 0.002 0.018 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.02 0.0 0.0 0.028 0.002
-6.5 -7.5 0.0 0.0 0.0 0.005 0.0 0.0 0.0 0.015 0.0 0.004 0.0 0.0 0.0 0.0 0.0 0.0
-5.5 -7.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.011 0.0 0.0 0.0 0.0 0.0 0.0
-4.5 -7.5 0.0 0.02 0.0 0.003 0.0 0.02 0.0 0.002 0.0 0.012 0.0 0.003 0.0 0.018 0.0 0.0
-3.5 -7.5 0.0 0.0 0.0 0.003 0.0 0.0 0.0 0.003 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
-2.5 -7.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.009 0.0 0.0 0.0 0.002 0.0 0.0 0.0 0.0
-1.5 -7.5 0.0 0.0 0.002 0.0 0.0 0.0 0.004 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
-0.5 -7.5 0.0 0.0 0.0 0.007 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
0.5 -7.5 0.0 0.0 0.003 0.0 0.0 0.0 0.013 0.0 0.0 0.0 0.002 0.0 0.0 0.0 0.0 0.0
1.5 -7.5 0.0 0.0 0.0 0.0 0.0 0.0 0.005 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.008
2.5 -7.5 0.0 0.003 0.0 0.0 0.0 0.0 0.002 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.003
3.5 -7.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.003 0.0 0.0 0.0 0.003 0.0 0.0
4.5 -7.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.003 0.0 0.0 0.0 0.0 0.0 0.0
5.5 -7.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
6.5 -7.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
7.5 -7.5 0.0 0.0 0.0 0.011 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.002
8.5 -7.5 0.0 0.0 0.0 0.004 0.0 0.0 0.0 0.013 0.0 0.0 0.0 0.016 0.0 0.0 0.0 0.01
9.5 -7.5 0.0 0.0 0.0 0.001 0.0 0.0 0.0 0.01 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
10.5 -7.5 0.0 0.0 0.0 0.0 0.0 0.0 0.01 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
11.5 -7.5 0.0 0.001 0.011 0.0 0.0 0.046 0.0 0.0 0.0 0.094 0.0 0.0 0.0 0.0 0.0 0.0

-11.5 -6.5 0.0 0.002 0.0 0.0 0.0 0.0 0.001 0.0 0.0 0.0 0.0 0.004 0.0 0.0 0.014 0.001
-10.5 -6.5 0.0 0.017 0.002 0.0 0.0 0.0 0.014 0.0 0.0 0.011 0.009 0.0 0.0 0.001 0.0 0.001
-9.5 -6.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.013 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
-8.5 -6.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.002 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
-7.5 -6.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.002 0.0 0.008 0.0 0.0 0.0 0.0 0.0 0.0
-6.5 -6.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
-5.5 -6.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
-4.5 -6.5 0.0 0.0 0.0 0.0 0.0 0.0 0.002 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.002 0.004
-3.5 -6.5 0.0 0.0 0.0 0.008 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.013 0.0 0.0 0.0 0.001
-2.5 -6.5 0.0 0.0 0.002 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
-1.5 -6.5 0.0 0.0 0.011 0.001 0.0 0.0 0.006 0.0 0.0 0.0 0.024 0.003 0.0 0.0 0.005 0.0
-0.5 -6.5 0.0 0.0 0.004 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.004 0.003
0.5 -6.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.007 0.0 0.0 0.0 0.0 0.0
1.5 -6.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.009 0.0
2.5 -6.5 0.0 0.003 0.01 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.011 0.0
3.5 -6.5 0.0 0.0 0.0 0.0 0.0 0.0 0.005 0.0 0.0 0.0 0.023 0.0 0.0 0.0 0.0 0.0
4.5 -6.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.002 0.0 0.0 0.0 0.0 0.0
5.5 -6.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
6.5 -6.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
7.5 -6.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.005 0.0
8.5 -6.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
9.5 -6.5 0.0 0.0 0.0 0.006 0.0 0.0 0.0 0.016 0.0 0.0 0.0 0.005 0.0 0.0 0.0 0.0
10.5 -6.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.001 0.0 0.0 0.0 0.0 0.0 0.0
11.5 -6.5 0.0 0.0 0.0 0.0 0.0 0.0 0.016 0.0 0.0 0.001 0.0 0.0 0.0 0.0 0.0 0.0

-11.5 -5.5 0.0 0.034 0.004 0.002 0.0 0.051 0.0 0.0 0.0 0.006 0.011 0.008 0.0 0.029 0.002 0.023
-10.5 -5.5 0.0 0.005 0.004 0.007 0.0 0.0 0.049 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.002 0.001
-9.5 -5.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
-8.5 -5.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
-7.5 -5.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
-6.5 -5.5 0.0 0.0 0.0 0.026 0.0 0.0 0.001 0.02 0.0 0.0 0.0 0.027 0.0 0.0 0.0 0.004
-5.5 -5.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.016
-4.5 -5.5 0.0 0.0 0.0 0.005 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.004 0.0 0.0 0.0 0.003
-3.5 -5.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
-2.5 -5.5 0.0 0.0 0.0 0.006 0.0 0.0 0.0 0.018 0.0 0.0 0.0 0.001 0.0 0.0 0.0 0.0
-1.5 -5.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.024
-0.5 -5.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
0.5 -5.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.002
1.5 -5.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
2.5 -5.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
3.5 -5.5 0.0 0.0 0.005 0.006 0.0 0.0 0.0 0.025 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.005
4.5 -5.5 1.0 0.0 0.0 0.0 1.0 0.0 0.0 0.0 1.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
5.5 -5.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.011
6.5 -5.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.001
7.5 -5.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
8.5 -5.5 0.0 0.0 0.0 0.003 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
9.5 -5.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.001 0.0 0.0 0.0 0.0 0.0 0.0
10.5 -5.5 0.0 0.027 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.018 0.0 0.0 0.0 0.04 0.0 0.0
11.5 -5.5 0.0 0.0 0.003 0.0 0.0 0.009 0.008 0.0 0.0 0.022 0.008 0.0 0.0 0.029 0.0 0.0

-11.5 -4.5 0.0 0.001 0.0 0.0 0.0 0.033 0.0 0.0 0.0 0.036 0.0 0.0 0.0 0.0 0.0 0.0
-10.5 -4.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
-9.5 -4.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
-8.5 -4.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
-7.5 -4.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
-6.5 -4.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.01
-5.5 -4.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.013 0.0 0.0 0.0 0.001 0.0 0.0 0.0 0.0
-4.5 -4.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
-3.5 -4.5 0.0 0.0 0.0 0.011 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.013 0.0 0.0 0.0 0.0
-2.5 -4.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
-1.5 -4.5 0.0 0.0 0.0 0.0 0.0 0.0 0.008 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
-0.5 -4.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
0.5 -4.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
1.5 -4.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.001 0.0 0.0
2.5 -4.5 0.0 0.0 0.0 0.123 0.0 0.0 0.0 0.123 0.0 0.0 0.0 0.149 0.0 0.0 0.004 0.0
3.5 -4.5 0.0 0.0 0.0 0.498 0.0 0.0 0.0 0.477 0.0 0.0 0.0 0.442 0.0 0.001 0.001 0.0
4.5 -4.5 0.0 0.0 0.0 0.059 0.0 0.0 0.0 0.054 0.0 0.0 0.0 0.053 0.0 0.0 0.0 0.0
5.5 -4.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
6.5 -4.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.002
7.5 -4.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.003 0.0 0.0 0.0 0.0 0.0 0.001
8.5 -4.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
9.5 -4.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.039 0.0 0.0 0.0 0.0 0.0 0.0
10.5 -4.5 0.0 0.0 0.0 0.0 0.0 0.003 0.0 0.0 0.0 0.01 0.0 0.0 0.0 0.0 0.0 0.0
11.5 -4.5 0.0 0.0 0.0 0.0 0.0 0.019 0.0 0.0 0.0 0.007 0.0 0.0 0.0 0.0 0.0 0.0

-11.5 -3.5 0.0 0.056 0.0 0.0 0.0 0.022 0.0 0.0 0.0 0.03 0.0 0.0 0.0 0.043 0.0 0.0
-10.5 -3.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.003 0.0
-9.5 -3.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
-8.5 -3.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.001
-7.5 -3.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.001
-6.5 -3.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
-5.5 -3.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
-4.5 -3.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
-3.5 -3.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
-2.5 -3.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.005 0.0 0.0 0.0 0.005 0.0 0.0 0.0 0.0
-1.5 -3.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
-0.5 -3.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
0.5 -3.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
1.5 -3.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
2.5 -3.5 0.0 0.0 0.0 0.028 0.0 0.0 0.0 0.044 0.0 0.0 0.0 0.05 0.0 0.0 0.0 0.0
3.5 -3.5 0.0 0.0 0.0 0.386 0.0 0.0 0.0 0.364 0.0 0.0 0.0 0.372 0.0 0.0 0.001 0.0
4.5 -3.5 0.0 0.0 0.0 0.003 0.0 0.0 0.0 0.017 0.0 0.0 0.0 0.032 0.0 0.0 0.0 0.0
5.5 -3.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
6.5 -3.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.001
7.5 -3.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.008 0.0
8.5 -3.5 0.0 0.0 0.004 0.0 0.0 0.0 0.012 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
9.5 -3.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
10.5 -3.5 0.0 0.004 0.0 0.0 0.0 0.036 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.002
11.5 -3.5 0.0 0.012 0.0 0.0 0.0 0.025 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.008 0.0 0.003

-11.5 -2.5 0.0 0.0 0.003 0.0 0.0 0.0 0.025 0.0 0.0 0.0 0.001 0.0 0.0 0.0 0.0 0.0
-10.5 -2.5 0.0 0.0 0.029 0.0 0.0 0.0 0.038 0.0 0.0 0.0 0.021 0.0 0.0 0.0 0.026 0.0
-9.5 -2.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.001 0.0
-8.5 -2.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
-7.5 -2.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
-6.5 -2.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
-5.5 -2.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
-4.5 -2.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.001 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
-3.5 -2.5 0.0 0.0 0.008 0.007 0.0 0.0 0.0 0.013 0.0 0.0 0.0 0.003 0.0 0.0 0.0 0.019
-2.5 -2.5 0.0 0.0 0.0 0.012 0.0 0.0 0.0 0.005 0.0 0.0 0.003 0.0 0.0 0.0 0.007 0.0
-1.5 -2.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
-0.5 -2.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
0.5 -2.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
1.5 -2.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
2.5 -2.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.016
3.5 -2.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
4.5 -2.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
5.5 -2.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.001 0.0 0.0 0.0 0.002 0.0 0.0 0.0 0.001
6.5 -2.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
7.5 -2.5 0.0 0.0 0.0 0.0 0.0 0.0 0.002 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
8.5 -2.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
9.5 -2.5 0.0 0.0 0.006 0.0 0.0 0.001 0.004 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.001 0.0
10.5 -2.5 0.0 0.048 0.0 0.0 0.0 0.022 0.0 0.0 0.0 0.067 0.0 0.0 0.0 0.019 0.005 0.0
11.5 -2.5 0.0 0.08 0.0 0.0 0.0 0.049 0.0 0.0 0.0 0.044 0.0 0.0 0.0 0.035 0.028 0.0

-11.5 -1.5 0.0 0.048 0.013 0.0 0.0 0.005 0.001 0.0 0.0 0.024 0.041 0.0 0.0 0.013 0.026 0.0
-10.5 -1.5 0.0 0.0 0.0 0.0 0.0 0.0 0.002 0.0 0.0 0.0 0.01 0.0 0.0 0.0 0.001 0.0
-9.5 -1.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
-8.5 -1.5 0.0 0.0 0.002 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.006 0.0 0.0 0.0 0.0 0.0
-7.5 -1.5 0.0 0.0 0.0 0.01 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
-6.5 -1.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.01 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
-5.5 -1.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
-4.5 -1.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
-3.5 -1.5 0.0 0.0 0.001 0.0 0.0 0.0 0.0 0.005 0.0 0.0 0.0 0.007 0.0 0.0 0.0 0.0
-2.5 -1.5 0.0 0.0 0.001 0.001 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.011 0.0 0.0 0.0 0.0
-1.5 -1.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
-0.5 -1.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
0.5 -1.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
1.5 -1.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
2.5 -1.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.003
3.5 -1.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
4.5 -1.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.001
5.5 -1.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.001 0.0 0.0 0.0 0.001
6.5 -1.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
7.5 -1.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.004 0.0
8.5 -1.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
9.5 -1.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
10.5 -1.5 0.0 0.0 0.005 0.0 0.0 0.037 0.003 0.0 0.0 0.005 0.0 0.0 0.0 0.0 0.0 0.004
11.5 -1.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.028 0.0 0.019 0.0 0.0 0.0 0.0

-11.5 -0.5 0.0 0.0 0.0 0.0 0.0 0.109 0.0 0.0 0.0 0.018 0.0 0.008 0.0 0.0 0.001 0.0
-10.5 -0.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
-9.5 -0.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
-8.5 -0.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
-7.5 -0.5 0.0 0.0 0.0 0.0 0.0 0.0 0.008 0.0 0.0 0.002 0.0 0.001 0.0 0.0 0.0 0.0
-6.5 -0.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.034 0.0 0.0 0.0 0.02 0.0 0.0
-5.5 -0.5 0.0 0.082 0.005 0.0 0.0 0.0 0.0 0.007 0.0 0.106 0.0 0.0 0.0 0.106 0.021 0.0
-4.5 -0.5 0.0 0.101 0.042 0.0 0.0 0.0 0.0 0.009 0.0 0.12 0.009 0.005 0.0 0.092 0.035 0.0
-3.5 -0.5 0.0 0.0 0.003 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.015 0.0 0.0 0.0 0.007 0.005
-2.5 -0.5 0.0 0.0 0.001 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.001
-1.5 -0.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.002 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
-0.5 -0.5 0.0 0.0 0.0 0.011 0.0 0.0 0.0 0.004 0.0 0.0 0.0 0.004 0.0 0.0 0.0 0.004
0.5 -0.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.013
1.5 -0.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
2.5 -0.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
3.5 -0.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
4.5 -0.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
5.5 -0.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
6.5 -0.5 0.0 0.0 0.0 0.002 0.0 0.0 0.0 0.002 0.0 0.0 0.0 0.005 0.0 0.0 0.0 0.018
7.5 -0.5 0.0 0.0 0.0 0.004 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
8.5 -0.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
9.5 -0.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
10.5 -0.5 0.0 0.0 0.006 0.003 0.0 0.0 0.003 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.001 0.0
11.5 -0.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0

-11.5 0.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.021 0.0 0.0 0.0 0.002 0.0 0.0 0.0 0.006
-10.5 0.5 0.0 0.0 0.0 0.014 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.005 0.0 0.0 0.0 0.022
-9.5 0.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
-8.5 0.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
-7.5 0.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
-6.5 0.5 0.0 0.008 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.005 0.0 0.0 0.0 0.01 0.0 0.0
-5.5 0.5 1.0 0.121 0.022 0.0 0.0 0.0 0.0 0.0 1.0 0.04 0.02 0.0 1.0 0.099 0.024 0.0
-4.5 0.5 0.0 0.249 0.136 0.0 0.0 0.0 0.0 0.0 0.0 0.221 0.127 0.0 0.0 0.183 0.106 0.0
-3.5 0.5 0.0 0.0 0.007 0.0 0.0 0.0 0.0 0.0 0.0 0.01 0.017 0.0 0.0 0.061 0.029 0.0
-2.5 0.5 0.0 0.0 0.001 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
-1.5 0.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.006 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.001
-0.5 0.5 0.0 0.0 0.0 0.025 0.0 0.0 0.0 0.027 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
0.5 0.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.019 0.0 0.0 0.0 0.0
1.5 0.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
2.5 0.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
3.5 0.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
4.5 0.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
5.5 0.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
6.5 0.5 0.0 0.0 0.0 0.011 0.0 0.0 0.009 0.001 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
7.5 0.5 0.0 0.0 0.003 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
8.5 0.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
9.5 0.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
10.5 0.5 0.0 0.0 0.003 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
11.5 0.5 0.0 0.0 0.0 0.0 0.0 0.039 0.02 0.0 0.0 0.015 0.022 0.0 0.0 0.044 0.0 0.0

-11.5 1.5 0.0 0.003 0.005 0.0 0.0 0.02 0.0 0.0 0.0 0.038 0.0 0.0 0.0 0.005 0.004 0.0
-10.5 1.5 0.0 0.0 0.029 0.0 0.0 0.01 0.006 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.011 0.0
-9.5 1.5 0.0 0.0 0.0 0.0 0.0 0.002 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
-8.5 1.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
-7.5 1.5 0.0 0.0 0.0 0.0 0.0 0.011 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
-6.5 1.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.008 0.001 0.0 0.0 0.002 0.0 0.0
-5.5 1.5 0.0 0.056 0.002 0.0 0.0 0.0 0.0 0.002 0.0 0.07 0.0 0.0 0.0 0.085 0.008 0.0
-4.5 1.5 0.0 0.101 0.006 0.0 0.0 0.0 0.0 0.0 0.0 0.159 0.038 0.0 0.0 0.095 0.012 0.0
-3.5 1.5 0.0 0.105 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.024 0.009 0.0 0.0 0.054 0.0 0.0
-2.5 1.5 0.0 0.004 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
-1.5 1.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.009 0.0 0.0 0.0 0.0 0.0
-0.5 1.5 0.0 0.0 0.0 0.0 0.0 0.004 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.013 0.0 0.007
0.5 1.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.009 0.0 0.0 0.0 0.0
1.5 1.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
2.5 1.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
3.5 1.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
4.5 1.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
5.5 1.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.009 0.001 0.0 0.0 0.0 0.0
6.5 1.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
7.5 1.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
8.5 1.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
9.5 1.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
10.5 1.5 0.0 0.05 0.012 0.0 0.0 0.013 0.009 0.0 0.0 0.0 0.004 0.0 0.0 0.052 0.013 0.0
11.5 1.5 0.0 0.025 0.0 0.0 0.0 0.047 0.0 0.0 0.0 0.012 0.004 0.0 0.0 0.015 0.0 0.0

-11.5 2.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.001 0.0
-10.5 2.5 0.0 0.022 0.001 0.029 0.0 0.052 0.0 0.04 0.0 0.039 0.0 0.03 0.0 0.006 0.002 0.015
-9.5 2.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.004 0.0 0.0 0.0 0.0
-8.5 2.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
-7.5 2.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.001 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
-6.5 2.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
-5.5 2.5 0.0 0.0 0.0 0.0 0.0 0.002 0.004 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
-4.5 2.5 0.0 0.0 0.0 0.0 0.0 0.0 0.002 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
-3.5 2.5 0.0 0.0 0.0 0.0 0.0 0.017 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
-2.5 2.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
-1.5 2.5 0.0 0.0 0.0 0.0 0.0 0.003 0.0 0.0 0.0 0.0 0.001 0.0 0.0 0.0 0.0 0.0
-0.5 2.5 0.0 0.0 0.012 0.0 0.0 0.0 0.008 0.0 0.0 0.0 0.006 0.0 0.0 0.0 0.0 0.0
0.5 2.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
1.5 2.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
2.5 2.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
3.5 2.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.008 0.0 0.0 0.0 0.0 0.0
4.5 2.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.007 0.0 0.0 0.0 0.0 0.0
5.5 2.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.001
6.5 2.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.01 0.0 0.0 0.0 0.007 0.0 0.0 0.0 0.0
7.5 2.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
8.5 2.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
9.5 2.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
10.5 2.5 0.0 0.041 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.05 0.017 0.0 0.0 0.014 0.0 0.0
11.5 2.5 0.0 0.0 0.008 0.0 0.0 0.0 0.024 0.0 0.0 0.016 0.0 0.0 0.0 0.0 0.0 0.0

-11.5 3.5 0.0 0.0 0.0 0.007 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.002
-10.5 3.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.013 0.0 0.0 0.014 0.0
-9.5 3.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.003 0.0 0.0 0.019 0.0
-8.5 3.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
-7.5 3.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
-6.5 3.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
-5.5 3.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.016 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
-4.5 3.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
-3.5 3.5 0.0 0.0 0.0 0.0 0.0 0.0 0.006 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
-2.5 3.5 0.0 0.0 0.0 0.0 0.0 0.0 0.01 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
-1.5 3.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
-0.5 3.5 0.0 0.0 0.001 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.004 0.0
0.5 3.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
1.5 3.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.004 0.0 0.0 0.0 0.0 0.0 0.0
2.5 3.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
3.5 3.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.004 0.0 0.0 0.0 0.0 0.0
4.5 3.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.003 0.0 0.0 0.0 0.0 0.0
5.5 3.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
6.5 3.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
7.5 3.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
8.5 3.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
9.5 3.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
10.5 3.5 0.0 0.001 0.0 0.0 0.0 0.026 0.003 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
11.5 3.5 0.0 0.0 0.04 0.0 0.0 0.0 0.042 0.0 0.0 0.0 0.002 0.0 0.0 0.0 0.03 0.0

-11.5 4.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.01 0.0 0.0 0.007 0.022
-10.5 4.5 0.0 0.0 0.0 0.015 0.0 0.0 0.0 0.036 0.0 0.0 0.0 0.003 0.0 0.0 0.0 0.012
-9.5 4.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
-8.5 4.5 0.0 0.0 0.003 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
-7.5 4.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.001 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
-6.5 4.5 0.0 0.0 0.0 0.026 0.0 0.0 0.0 0.011 0.0 0.0 0.0 0.01 0.0 0.0 0.0 0.01
-5.5 4.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.006 0.0 0.0 0.0 0.0
-4.5 4.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
-3.5 4.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.003 0.0 0.0 0.0 0.006 0.0 0.0 0.0 0.007
-2.5 4.5 0.0 0.0 0.0 0.0 0.0 0.0 0.007 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.006
-1.5 4.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
-0.5 4.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
0.5 4.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
1.5 4.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.014 0.0 0.0 0.0 0.0
2.5 4.5 0.0 0.048 0.005 0.0 0.0 0.022 0.007 0.0 0.0 0.001 0.0 0.002 0.0 0.009 0.0 0.0
3.5 4.5 0.0 0.048 0.331 0.011 0.0 0.053 0.365 0.038 0.0 0.0 0.0 0.0 0.0 0.028 0.263 0.015
4.5 4.5 1.0 0.0 0.068 0.0 1.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 1.0 0.0 0.058 0.0
5.5 4.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.009 0.0 0.0 0.0 0.0
6.5 4.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.002 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
7.5 4.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
8.5 4.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
9.5 4.5 0.0 0.0 0.0 0.0 0.0 0.018 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
10.5 4.5 0.0 0.02 0.001 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.003 0.0 0.0 0.0 0.0 0.0
11.5 4.5 0.0 0.0 0.0 0.0 0.0 0.019 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0

-11.5 5.5 0.0 0.015 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
-10.5 5.5 0.0 0.001 0.0 0.0 0.0 0.0 0.013 0.0 0.0 0.0 0.015 0.0 0.0 0.0 0.0 0.0
-9.5 5.5 0.0 0.009 0.0 0.011 0.0 0.0 0.0 0.004 0.0 0.0 0.005 0.0 0.0 0.0 0.0 0.0
-8.5 5.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.018 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
-7.5 5.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.001 0.0 0.0 0.004 0.0 0.0 0.0 0.0 0.0
-6.5 5.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
-5.5 5.5 0.0 0.0 0.0 0.002 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
-4.5 5.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
-3.5 5.5 0.0 0.0 0.0 0.014 0.0 0.002 0.0 0.0 0.0 0.001 0.0 0.02 0.0 0.0 0.0 0.0
-2.5 5.5 0.0 0.0 0.0 0.021 0.0 0.0 0.0 0.016 0.0 0.0 0.003 0.0 0.0 0.0 0.0 0.005
-1.5 5.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
-0.5 5.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.024 0.0 0.0 0.0 0.0 0.0
0.5 5.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.001 0.0 0.0 0.0 0.0 0.0 0.0
1.5 5.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.002 0.0 0.0 0.0 0.0 0.0 0.0
2.5 5.5 0.0 0.005 0.149 0.009 0.0 0.033 0.103 0.019 0.0 0.016 0.003 0.0 0.0 0.007 0.113 0.009
3.5 5.5 0.0 0.038 0.371 0.04 0.0 0.074 0.35 0.025 0.0 0.0 0.0 0.0 0.0 0.051 0.451 0.026
4.5 5.5 0.0 0.0 0.094 0.0 0.0 0.0 0.119 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.123 0.0
5.5 5.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.015 0.0 0.0 0.0 0.0 0.0
6.5 5.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.017 0.0 0.0 0.0 0.0 0.0
7.5 5.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
8.5 5.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
9.5 5.5 0.0 0.0 0.0 0.019 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.008
10.5 5.5 0.0 0.031 0.0 0.0 0.0 0.007 0.034 0.0 0.0 0.055 0.025 0.0 0.0 0.053 0.0 0.014
11.5 5.5 0.0 0.031 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.005 0.0 0.023 0.0 0.001 0.0 0.0

-11.5 6.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.022 0.0 0.006 0.0 0.0 0.0 0.011
-10.5 6.5 0.0 0.0 0.013 0.036 0.0 0.012 0.0 0.112 0.0 0.0 0.023 0.049 0.0 0.0 0.0 0.041
-9.5 6.5 0.0 0.0 0.0 0.028 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.002 0.01
-8.5 6.5 0.0 0.0 0.003 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
-7.5 6.5 0.0 0.0 0.007 0.001 0.0 0.0 0.0 0.0 0.0 0.0 0.013 0.0 0.0 0.0 0.027 0.001
-6.5 6.5 0.0 0.0 0.0 0.018 0.0 0.0 0.0 0.011 0.0 0.0 0.0 0.016 0.0 0.0 0.0 0.016
-5.5 6.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
-4.5 6.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
-3.5 6.5 0.0 0.0 0.0 0.0 0.0 0.001 0.0 0.0 0.0 0.001 0.0 0.0 0.0 0.002 0.0 0.0
-2.5 6.5 0.0 0.0 0.005 0.0 0.0 0.0 0.003 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.005 0.0
-1.5 6.5 0.0 0.0 0.005 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.001 0.0 0.0 0.0 0.0 0.0
-0.5 6.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.006 0.0 0.0 0.0 0.0 0.0
0.5 6.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.003 0.0 0.0 0.0 0.0 0.0
1.5 6.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
2.5 6.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.013 0.0 0.0 0.0 0.0 0.003 0.0
3.5 6.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.019 0.0
4.5 6.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
5.5 6.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
6.5 6.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
7.5 6.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
8.5 6.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
9.5 6.5 0.0 0.025 0.0 0.0 0.0 0.044 0.0 0.01 0.0 0.014 0.0 0.0 0.0 0.01 0.0 0.001
10.5 6.5 0.0 0.041 0.0 0.006 0.0 0.0 0.0 0.005 0.0 0.02 0.0 0.0 0.0 0.015 0.0 0.001
11.5 6.5 0.0 0.005 0.0 0.0 0.0 0.058 0.0 0.027 0.0 0.015 0.0 0.0 0.0 0.0 0.0 0.0

-11.5 7.5 0.0 0.06 0.0 0.025 0.0 0.009 0.0 0.0 0.0 0.003 0.0 0.003 0.0 0.029 0.0 0.006
-10.5 7.5 0.0 0.002 0.001 0.066 0.0 0.046 0.008 0.064 0.0 0.0 0.034 0.03 0.0 0.0 0.0 0.037
-9.5 7.5 0.0 0.0 0.0 0.011 0.0 0.0 0.0 0.019 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.014
-8.5 7.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
-7.5 7.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.002
-6.5 7.5 0.0 0.0 0.0 0.015 0.0 0.0 0.0 0.032 0.0 0.0 0.0 0.002 0.0 0.0 0.001 0.0
-5.5 7.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
-4.5 7.5 0.0 0.0 0.0 0.001 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
-3.5 7.5 0.0 0.0 0.0 0.0 0.0 0.0 0.012 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.025 0.0
-2.5 7.5 0.0 0.0 0.0 0.0 0.0 0.0 0.007 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
-1.5 7.5 0.0 0.0 0.002 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.003 0.0
-0.5 7.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
0.5 7.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
1.5 7.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
2.5 7.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
3.5 7.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
4.5 7.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
5.5 7.5 0.0 0.0 0.0 0.0 0.0 0.0 0.001 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
6.5 7.5 0.0 0.0 0.0 0.0 0.0 0.0 0.004 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
7.5 7.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
8.5 7.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
9.5 7.5 0.0 0.004 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.014 0.0 0.0 0.0 0.002 0.001 0.0
10.5 7.5 0.0 0.063 0.005 0.031 0.0 0.004 0.006 0.037 0.0 0.016 0.006 0.003 0.0 0.048 0.022 0.0
11.5 7.5 0.0 0.0 0.0 0.082 0.0 0.007 0.0 0.069 0.0 0.0 0.0 0.069 0.0 0.008 0.0 0.066

-11.5 8.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.002 0.0 0.0 0.038 0.0 0.0
-10.5 8.5 0.0 0.0 0.006 0.0 0.0 0.01 0.008 0.0 0.0 0.0 0.061 0.0 0.0 0.004 0.024 0.019
-9.5 8.5 0.0 0.0 0.0 0.013 0.0 0.0 0.0 0.043 0.0 0.0 0.0 0.081 0.0 0.0 0.0 0.016
-8.5 8.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.013 0.004 0.0 0.0 0.0 0.032
-7.5 8.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.007 0.0 0.024 0.0 0.0
-6.5 8.5 0.0 0.0 0.0 0.002 0.0 0.0 0.0 0.0 0.0 0.0 0.008 0.014 0.0 0.0 0.0 0.005
-5.5 8.5 0.0 0.0 0.006 0.001 0.0 0.0 0.0 0.0 0.0 0.0 0.015 0.0 0.0 0.0 0.008 0.0
-4.5 8.5 0.0 0.0 0.0 0.0 0.0 0.0 0.027 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
-3.5 8.5 0.0 0.0 0.038 0.0 0.0 0.0 0.02 0.0 0.0 0.0 0.04 0.0 0.0 0.009 0.0 0.0
-2.5 8.5 0.0 0.001 0.0 0.0 0.0 0.007 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.029 0.0 0.0
-1.5 8.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
-0.5 8.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
0.5 8.5 0.0 0.017 0.0 0.0 0.0 0.034 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.003 0.0 0.005
1.5 8.5 0.0 0.001 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.013 0.0 0.0 0.0 0.0 0.0 0.0
2.5 8.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.014 0.0 0.0 0.0 0.0 0.0 0.0
3.5 8.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
4.5 8.5 0.0 0.008 0.0 0.0 0.0 0.002 0.0 0.0 0.0 0.001 0.0 0.0 0.0 0.0 0.0 0.0
5.5 8.5 0.0 0.011 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.009 0.0 0.0 0.0 0.003 0.0 0.0
6.5 8.5 0.0 0.0 0.0 0.009 0.0 0.0 0.0 0.023 0.0 0.007 0.0 0.0 0.0 0.0 0.0 0.0
7.5 8.5 0.0 0.0 0.027 0.0 0.0 0.0 0.004 0.001 0.0 0.0 0.012 0.0 0.0 0.0 0.012 0.003
8.5 8.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
9.5 8.5 0.0 0.0 0.0 0.002 0.0 0.017 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.001 0.0 0.0
10.5 8.5 0.0 0.042 0.0 0.053 0.0 0.04 0.0 0.016 0.0 0.016 0.019 0.018 0.0 0.013 0.0 0.044
11.5 8.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.016 0.0 0.039 0.0 0.038 0.0 0.0

-11.5 9.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.003 0.0 0.0 0.019 0.014
-10.5 9.5 0.0 0.039 0.006 0.0 0.0 0.044 0.0 0.0 0.0 0.0 0.001 0.0 0.0 0.0 0.022 0.0
-9.5 9.5 0.0 0.0 0.042 0.018 0.0 0.019 0.049 0.042 0.0 0.0 0.0 0.01 0.0 0.0 0.006 0.019
-8.5 9.5 0.0 0.003 0.0 0.056 0.0 0.021 0.0 0.031 0.0 0.0 0.0 0.045 0.0 0.0 0.004 0.024
-7.5 9.5 0.0 0.0 0.05 0.012 0.0 0.0 0.066 0.0 0.0 0.0 0.026 0.0 0.0 0.0 0.024 0.0
-6.5 9.5 0.0 0.0 0.0 0.018 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.01 0.0 0.0 0.0 0.0
-5.5 9.5 0.0 0.0 0.009 0.009 0.0 0.0 0.0 0.013 0.0 0.0 0.0 0.011 0.0 0.0 0.012 0.019
-4.5 9.5 0.0 0.014 0.001 0.0 0.0 0.02 0.003 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
-3.5 9.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
-2.5 9.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.001 0.0 0.0
-1.5 9.5 0.0 0.039 0.0 0.0 0.0 0.038 0.0 0.0 0.0 0.001 0.0 0.0 0.0 0.0 0.012 0.0
-0.5 9.5 0.0 0.024 0.0 0.0 0.0 0.03 0.0 0.0 0.0 0.009 0.0 0.0 0.0 0.018 0.007 0.0
0.5 9.5 0.0 0.0 0.025 0.0 0.0 0.033 0.014 0.0 0.0 0.006 0.009 0.0 0.0 0.0 0.008 0.0
1.5 9.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.01 0.0 0.0 0.0 0.0 0.0
2.5 9.5 0.0 0.008 0.0 0.0 0.0 0.013 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
3.5 9.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
4.5 9.5 0.0 0.045 0.0 0.0 0.0 0.015 0.017 0.0 0.0 0.048 0.0 0.0 0.0 0.027 0.0 0.0
5.5 9.5 0.0 0.0 0.002 0.0 0.0 0.0 0.004 0.0 0.0 0.029 0.0 0.0 0.0 0.0 0.0 0.001
6.5 9.5 0.0 0.0 0.015 0.027 0.0 0.0 0.0 0.047 0.0 0.0 0.013 0.009 0.0 0.0 0.019 0.036
7.5 9.5 0.0 0.0 0.0 0.006 0.0 0.0 0.0 0.0 0.0 0.017 0.0 0.0 0.0 0.0 0.0 0.017
8.5 9.5 0.0 0.0 0.0 0.032 0.0 0.0 0.0 0.049 0.0 0.0 0.018 0.006 0.0 0.0 0.0 0.0
9.5 9.5 0.0 0.039 0.0 0.051 0.0 0.014 0.004 0.026 0.0 0.04 0.0 0.079 0.0 0.014 0.0 0.052
10.5 9.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.014 0.0 0.0 0.0 0.024 0.0 0.0 0.0 0.0
11.5 9.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.019 0.0 0.0

-11.5 10.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.004 0.0 0.0 0.0 0.001 0.0
-10.5 10.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.031 0.0 0.0 0.0 0.0
-9.5 10.5 0.0 0.0 0.0 0.021 0.0 0.0 0.0 0.005 0.0 0.0 0.0 0.037 0.0 0.0 0.0 0.009
-8.5 10.5 0.0 0.0 0.0 0.001 0.0 0.0 0.0 0.015 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.028
-7.5 10.5 0.0 0.0 0.0 0.004 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.018 0.0 0.0 0.0 0.0
-6.5 10.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.001
-5.5 10.5 0.0 0.0 0.01 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.014 0.0
-4.5 10.5 0.0 0.0 0.016 0.0 0.0 0.007 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
-3.5 10.5 0.0 0.0 0.016 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
-2.5 10.5 0.0 0.0 0.002 0.0 0.0 0.0 0.0 0.0 0.0 0.029 0.0 0.0 0.0 0.0 0.0 0.0
-1.5 10.5 0.0 0.0 0.008 0.0 0.0 0.0 0.0 0.0 0.0 0.022 0.014 0.0 0.0 0.0 0.0 0.0
-0.5 10.5 0.0 0.0 0.036 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.048 0.0 0.0 0.0 0.042 0.0
0.5 10.5 0.0 0.016 0.008 0.0 0.0 0.023 0.001 0.0 0.0 0.008 0.01 0.0 0.0 0.013 0.0 0.0
1.5 10.5 0.0 0.009 0.001 0.0 0.0 0.016 0.0 0.006 0.0 0.058 0.006 0.0 0.0 0.006 0.009 0.0
2.5 10.5 0.0 0.0 0.045 0.0 0.0 0.0 0.004 0.0 0.0 0.0 0.018 0.0 0.0 0.0 0.041 0.0
3.5 10.5 0.0 0.052 0.0 0.0 0.0 0.024 0.0 0.0 0.0 0.064 0.0 0.0 0.0 0.028 0.0 0.0
4.5 10.5 0.0 0.0 0.025 0.023 0.0 0.0 0.002 0.004 0.0 0.005 0.019 0.007 0.0 0.001 0.045 0.001
5.5 10.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
6.5 10.5 0.0 0.0 0.0 0.031 0.0 0.0 0.0 0.002 0.0 0.007 0.0 0.0 0.0 0.0 0.0 0.016
7.5 10.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.014 0.0 0.0 0.014 0.03 0.0 0.0 0.0 0.0
8.5 10.5 0.0 0.0 0.0 0.051 0.0 0.0 0.0 0.028 0.0 0.0 0.0 0.017 0.0 0.0 0.0 0.034
9.5 10.5 0.0 0.034 0.083 0.0 0.0 0.086 0.038 0.004 0.0 0.025 0.028 0.0 0.0 0.062 0.048 0.0
10.5 10.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
11.5 10.5 0.0 0.0 0.0 0.0 0.0 0.032 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0

-11.5 11.5 0.0 0.009 0.0 0.022 0.0 0.029 0.031 0.046 0.0 0.0 0.008 0.013 0.0 0.003 0.004 0.0
-10.5 11.5 0.0 0.002 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.012 0.0 0.0 0.0 0.007 0.0 0.0
-9.5 11.5 0.0 0.001 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.006 0.0 0.002 0.0 0.0
-8.5 11.5 0.0 0.0 0.0 0.0 0.0 0.0 0.015 0.0 0.0 0.0 0.0 0.003 0.0 0.003 0.0 0.0
-7.5 11.5 0.0 0.0 0.0 0.0 0.0 0.0 0.007 0.0 0.0 0.0 0.0 0.003 0.0 0.0 0.0 0.0
-6.5 11.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
-5.5 11.5 0.0 0.005 0.0 0.0 0.0 0.023 0.0 0.0 0.0 0.052 0.0 0.0 0.0 0.038 0.0 0.0
-4.5 11.5 0.0 0.051 0.0 0.019 0.0 0.035 0.0 0.041 0.0 0.099 0.0 0.0 0.0 0.061 0.0 0.02
-3.5 11.5 0.0 0.035 0.0 0.0 0.0 0.033 0.0 0.0 0.0 0.026 0.0 0.0 0.0 0.022 0.0 0.0
-2.5 11.5 0.0 0.017 0.0 0.0 0.0 0.071 0.0 0.0 0.0 0.022 0.0 0.0 0.0 0.001 0.0 0.0
-1.5 11.5 0.0 0.034 0.0 0.0 0.0 0.044 0.0 0.0 0.0 0.001 0.0 0.0 0.0 0.026 0.0 0.0
-0.5 11.5 0.0 0.038 0.0 0.0 0.0 0.019 0.006 0.0 0.0 0.033 0.005 0.0 0.0 0.038 0.003 0.0
0.5 11.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.005 0.0 0.0 0.0 0.0 0.0
1.5 11.5 0.0 0.0 0.003 0.034 0.0 0.005 0.0 0.053 0.0 0.0 0.005 0.0 0.0 0.0 0.002 0.019
2.5 11.5 0.0 0.0 0.006 0.0 0.0 0.011 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.002 0.005 0.0
3.5 11.5 0.0 0.02 0.014 0.0 0.0 0.0 0.083 0.0 0.0 0.0 0.037 0.0 0.0 0.0 0.023 0.0
4.5 11.5 0.0 0.0 0.019 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
5.5 11.5 0.0 0.003 0.018 0.0 0.0 0.021 0.041 0.0 0.0 0.0 0.058 0.0 0.0 0.0 0.021 0.0
6.5 11.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
7.5 11.5 0.0 0.0 0.0 0.028 0.0 0.0 0.0 0.007 0.0 0.0 0.0 0.024 0.0 0.0 0.0 0.0
8.5 11.5 0.0 0.0 0.0 0.032 0.0 0.002 0.0 0.046 0.0 0.0 0.0 0.066 0.0 0.0 0.0 0.021
9.5 11.5 0.0 0.0 0.0 0.0 0.0 0.0 0.005 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
10.5 11.5 0.0 0.0 0.0 0.0 0.0 0.004 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
11.5 11.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0



==> pics/SMD1Anis1.csv <==
x y 1M5 1M8 2M5 2M8 3M5 3M8 4M5 4M8 5M5 5M8 6M5 6M8 7M5 7M8 8M5 8M8 9M5 9M8 10M5 10M8 
1.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
4.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
5.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
6.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
7.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
8.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
9.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
10.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
11.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
12.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
13.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
14.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
15.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
16.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
17.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
18.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
19.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
20.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
21.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
22.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
23.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
24.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
25.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
26.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
27.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
28.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
29.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 2.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 2.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 2.0 0.193 0.091 0.128 0.062 0.131 0.058 0.079 0.022 0.065 0.012 0.036 0.007 0.020 0.011 0.007 0.012 0.006 0.011 0.008 0.010 
4.0 2.0 0.301 0.107 0.205 0.069 0.206 0.053 0.117 0.017 0.084 0.025 0.036 0.031 0.011 0.034 0.014 0.028 0.020 0.019 0.018 0.011 
5.0 2.0 0.420 0.065 0.284 0.033 0.271 0.042 0.136 0.058 0.072 0.083 0.007 0.073 0.034 0.060 0.044 0.036 0.041 0.018 0.027 0.017 
6.0 2.0 0.508 0.076 0.334 0.089 0.287 0.170 0.109 0.143 0.010 0.153 0.059 0.101 0.087 0.057 0.067 0.018 0.036 0.029 0.004 0.033 
7.0 2.0 0.541 0.218 0.336 0.207 0.241 0.311 0.039 0.210 0.083 0.178 0.121 0.077 0.108 0.012 0.047 0.050 0.008 0.065 0.037 0.044 
8.0 2.0 0.518 0.322 0.294 0.292 0.148 0.393 0.050 0.223 0.162 0.131 0.142 0.008 0.076 0.081 0.009 0.090 0.056 0.063 0.049 0.013 
9.0 2.0 0.457 0.357 0.224 0.322 0.039 0.399 0.127 0.179 0.196 0.037 0.112 0.080 0.009 0.123 0.058 0.076 0.065 0.014 0.022 0.037 
10.0 2.0 0.378 0.330 0.144 0.308 0.057 0.349 0.169 0.105 0.178 0.058 0.051 0.123 0.052 0.106 0.070 0.021 0.034 0.038 0.018 0.049 
11.0 2.0 0.296 0.269 0.068 0.271 0.121 0.273 0.173 0.030 0.125 0.116 0.009 0.115 0.076 0.051 0.045 0.028 0.009 0.050 0.029 0.024 
12.0 2.0 0.217 0.198 0.004 0.231 0.146 0.193 0.145 0.030 0.063 0.129 0.045 0.073 0.063 0.003 0.011 0.044 0.023 0.027 0.019 0.004 
13.0 2.0 0.145 0.133 0.047 0.198 0.132 0.120 0.103 0.069 0.016 0.105 0.053 0.023 0.035 0.028 0.012 0.030 0.019 0.001 0.007 0.011 
14.0 2.0 0.081 0.083 0.078 0.175 0.084 0.053 0.066 0.088 0.004 0.059 0.044 0.012 0.012 0.022 0.017 0.010 0.007 0.008 0.004 0.005 
15.0 2.0 0.022 0.047 0.090 0.160 0.019 0.008 0.049 0.090 0.005 0.006 0.038 0.024 0.002 0.001 0.016 0.002 0.002 0.004 0.003 0.000 
16.0 2.0 0.032 0.017 0.083 0.150 0.047 0.065 0.058 0.080 0.004 0.044 0.040 0.013 0.014 0.019 0.014 0.009 0.010 0.001 0.002 0.003 
17.0 2.0 0.086 0.015 0.059 0.145 0.100 0.116 0.088 0.057 0.018 0.084 0.047 0.018 0.034 0.025 0.008 0.027 0.018 0.009 0.008 0.006 
18.0 2.0 0.142 0.056 0.020 0.147 0.127 0.161 0.127 0.024 0.056 0.105 0.044 0.060 0.061 0.007 0.014 0.041 0.021 0.032 0.021 0.003 
19.0 2.0 0.201 0.114 0.030 0.159 0.121 0.202 0.159 0.020 0.112 0.100 0.016 0.099 0.078 0.038 0.048 0.033 0.008 0.056 0.031 0.030 
20.0 2.0 0.263 0.187 0.090 0.181 0.081 0.241 0.169 0.070 0.169 0.063 0.039 0.115 0.064 0.091 0.080 0.008 0.037 0.055 0.021 0.060 
21.0 2.0 0.329 0.270 0.155 0.211 0.011 0.277 0.146 0.122 0.203 0.009 0.105 0.092 0.010 0.121 0.079 0.064 0.079 0.013 0.025 0.061 
22.0 2.0 0.391 0.337 0.219 0.235 0.082 0.299 0.088 0.163 0.191 0.082 0.152 0.032 0.068 0.099 0.031 0.094 0.082 0.049 0.066 0.021 
23.0 2.0 0.434 0.351 0.268 0.230 0.171 0.287 0.009 0.178 0.128 0.139 0.149 0.044 0.121 0.033 0.039 0.068 0.029 0.068 0.060 0.033 
24.0 2.0 0.439 0.295 0.287 0.186 0.232 0.229 0.066 0.154 0.041 0.150 0.100 0.088 0.119 0.039 0.081 0.016 0.035 0.036 0.010 0.031 
25.0 2.0 0.395 0.190 0.266 0.115 0.244 0.142 0.109 0.103 0.034 0.116 0.034 0.087 0.074 0.067 0.074 0.036 0.061 0.019 0.034 0.014 
26.0 2.0 0.310 0.089 0.211 0.049 0.206 0.062 0.111 0.050 0.068 0.065 0.016 0.059 0.024 0.057 0.040 0.045 0.047 0.036 0.040 0.027 
27.0 2.0 0.214 0.026 0.143 0.010 0.144 0.013 0.086 0.015 0.064 0.026 0.030 0.028 0.010 0.033 0.013 0.031 0.023 0.032 0.026 0.029 
28.0 2.0 0.132 0.002 0.086 0.005 0.086 0.005 0.053 0.001 0.044 0.006 0.025 0.010 0.014 0.014 0.004 0.015 0.008 0.018 0.012 0.018 
29.0 2.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 2.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 3.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 3.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 3.0 0.286 0.069 0.194 0.044 0.193 0.030 0.112 0.004 0.085 0.016 0.042 0.023 0.017 0.026 0.010 0.023 0.017 0.017 0.018 0.012 
4.0 3.0 0.425 0.013 0.289 0.014 0.276 0.054 0.145 0.062 0.086 0.084 0.021 0.074 0.030 0.064 0.046 0.042 0.048 0.022 0.034 0.006 
5.0 3.0 0.543 0.175 0.359 0.157 0.311 0.234 0.125 0.173 0.025 0.179 0.062 0.119 0.103 0.071 0.090 0.017 0.060 0.024 0.025 0.041 
6.0 3.0 0.589 0.395 0.366 0.328 0.254 0.424 0.035 0.260 0.106 0.208 0.157 0.083 0.153 0.014 0.080 0.074 0.018 0.099 0.047 0.072 
7.0 3.0 0.558 0.548 0.308 0.441 0.124 0.515 0.094 0.256 0.230 0.119 0.204 0.043 0.120 0.144 0.010 0.148 0.084 0.101 0.088 0.016 
8.0 3.0 0.478 0.585 0.211 0.461 0.038 0.478 0.210 0.162 0.290 0.046 0.167 0.178 0.013 0.214 0.099 0.119 0.120 0.005 0.052 0.081 
9.0 3.0 0.381 0.528 0.104 0.410 0.180 0.358 0.277 0.030 0.267 0.199 0.069 0.241 0.099 0.169 0.134 0.007 0.070 0.104 0.028 0.108 
10.0 3.0 0.290 0.427 0.008 0.332 0.279 0.221 0.283 0.087 0.180 0.279 0.036 0.209 0.150 0.052 0.092 0.095 0.014 0.124 0.070 0.046 
11.0 3.0 0.213 0.318 0.078 0.257 0.323 0.106 0.238 0.160 0.072 0.276 0.103 0.117 0.129 0.057 0.020 0.121 0.061 0.062 0.050 0.027 
12.0 3.0 0.149 0.222 0.143 0.201 0.312 0.029 0.161 0.188 0.015 0.214 0.114 0.019 0.068 0.104 0.031 0.078 0.054 0.009 0.009 0.047 
13.0 3.0 0.096 0.145 0.190 0.165 0.251 0.014 0.078 0.183 0.058 0.130 0.084 0.047 0.014 0.089 0.042 0.019 0.022 0.038 0.016 0.023 
14.0 3.0 0.050 0.091 0.218 0.145 0.150 0.031 0.015 0.163 0.049 0.055 0.045 0.073 0.008 0.045 0.029 0.017 0.003 0.026 0.013 0.001 
15.0 3.0 0.008 0.056 0.227 0.134 0.027 0.035 0.012 0.148 0.010 0.003 0.027 0.075 0.005 0.001 0.020 0.025 0.004 0.002 0.008 0.008 
16.0 3.0 0.030 0.031 0.217 0.127 0.095 0.037 0.004 0.143 0.032 0.056 0.040 0.065 0.001 0.042 0.025 0.013 0.010 0.019 0.007 0.000 
17.0 3.0 0.065 0.010 0.190 0.121 0.199 0.043 0.057 0.145 0.048 0.114 0.074 0.039 0.018 0.080 0.035 0.020 0.028 0.027 0.007 0.022 
18.0 3.0 0.098 0.016 0.149 0.119 0.269 0.056 0.131 0.143 0.022 0.176 0.108 0.013 0.066 0.097 0.027 0.073 0.055 0.003 0.019 0.043 
19.0 3.0 0.134 0.057 0.099 0.124 0.298 0.080 0.207 0.126 0.049 0.226 0.110 0.091 0.129 0.067 0.020 0.120 0.066 0.063 0.060 0.029 
20.0 3.0 0.178 0.124 0.039 0.143 0.281 0.118 0.262 0.088 0.149 0.241 0.062 0.172 0.167 0.018 0.096 0.115 0.025 0.135 0.089 0.042 
21.0 3.0 0.235 0.226 0.034 0.183 0.218 0.175 0.278 0.026 0.246 0.203 0.034 0.218 0.139 0.128 0.159 0.037 0.069 0.146 0.053 0.126 
22.0 3.0 0.309 0.359 0.117 0.245 0.112 0.251 0.241 0.057 0.297 0.108 0.144 0.196 0.036 0.199 0.148 0.080 0.151 0.059 0.047 0.135 
23.0 3.0 0.389 0.478 0.203 0.308 0.024 0.325 0.152 0.140 0.270 0.019 0.210 0.102 0.092 0.173 0.053 0.142 0.136 0.061 0.117 0.042 
24.0 3.0 0.450 0.515 0.272 0.327 0.151 0.353 0.039 0.189 0.174 0.123 0.196 0.014 0.164 0.071 0.059 0.106 0.041 0.100 0.089 0.044 
25.0 3.0 0.460 0.430 0.299 0.272 0.234 0.299 0.063 0.179 0.053 0.159 0.118 0.086 0.147 0.031 0.107 0.019 0.055 0.047 0.019 0.044 
26.0 3.0 0.404 0.268 0.272 0.167 0.247 0.186 0.113 0.119 0.041 0.123 0.032 0.090 0.077 0.070 0.083 0.039 0.075 0.018 0.047 0.006 
27.0 3.0 0.301 0.121 0.204 0.072 0.198 0.082 0.109 0.056 0.072 0.065 0.022 0.055 0.017 0.053 0.036 0.043 0.047 0.037 0.043 0.029 
28.0 3.0 0.194 0.040 0.129 0.022 0.128 0.025 0.076 0.019 0.060 0.025 0.031 0.024 0.012 0.027 0.006 0.026 0.017 0.027 0.022 0.025 
29.0 3.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 3.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 4.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 4.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 4.0 0.374 0.035 0.255 0.034 0.244 0.059 0.133 0.053 0.089 0.066 0.031 0.057 0.010 0.051 0.030 0.036 0.038 0.023 0.033 0.011 
4.0 4.0 0.512 0.200 0.342 0.168 0.302 0.229 0.133 0.159 0.044 0.163 0.040 0.112 0.088 0.074 0.091 0.028 0.075 0.010 0.039 0.030 
5.0 4.0 0.577 0.460 0.363 0.367 0.258 0.445 0.045 0.262 0.097 0.210 0.162 0.089 0.180 0.005 0.117 0.070 0.044 0.106 0.032 0.091 
6.0 4.0 0.536 0.641 0.293 0.492 0.099 0.530 0.116 0.242 0.266 0.092 0.249 0.071 0.172 0.179 0.031 0.186 0.086 0.140 0.119 0.041 
7.0 4.0 0.426 0.649 0.166 0.476 0.113 0.423 0.276 0.088 0.366 0.145 0.224 0.263 0.039 0.287 0.121 0.160 0.176 0.005 0.103 0.115 
8.0 4.0 0.297 0.532 0.026 0.361 0.309 0.200 0.375 0.117 0.349 0.361 0.094 0.346 0.136 0.213 0.204 0.019 0.130 0.181 0.025 0.183 
9.0 4.0 0.187 0.378 0.100 0.224 0.448 0.037 0.391 0.281 0.230 0.453 0.069 0.274 0.237 0.013 0.160 0.195 0.011 0.223 0.120 0.074 
10.0 4.0 0.108 0.245 0.197 0.112 0.515 0.196 0.332 0.363 0.069 0.409 0.182 0.109 0.218 0.171 0.039 0.235 0.112 0.101 0.105 0.080 
11.0 4.0 0.059 0.151 0.269 0.039 0.514 0.283 0.225 0.364 0.074 0.280 0.209 0.053 0.118 0.238 0.064 0.143 0.115 0.049 0.025 0.124 
12.0 4.0 0.031 0.091 0.320 0.008 0.454 0.300 0.100 0.307 0.156 0.130 0.159 0.146 0.010 0.189 0.094 0.018 0.053 0.108 0.034 0.065 
13.0 4.0 0.013 0.054 0.356 0.019 0.344 0.259 0.014 0.222 0.163 0.018 0.075 0.156 0.049 0.092 0.064 0.055 0.004 0.078 0.038 0.007 
14.0 4.0 0.003 0.036 0.376 0.021 0.196 0.171 0.092 0.145 0.104 0.026 0.006 0.120 0.044 0.022 0.021 0.062 0.018 0.027 0.016 0.027 
15.0 4.0 0.015 0.033 0.379 0.017 0.029 0.061 0.122 0.107 0.012 0.020 0.021 0.094 0.006 0.009 0.004 0.053 0.006 0.004 0.004 0.025 
16.0 4.0 0.025 0.042 0.365 0.012 0.136 0.045 0.101 0.119 0.080 0.008 0.001 0.102 0.033 0.034 0.019 0.052 0.005 0.031 0.012 0.018 
17.0 4.0 0.029 0.061 0.337 0.010 0.280 0.125 0.035 0.167 0.144 0.031 0.064 0.127 0.041 0.089 0.059 0.041 0.010 0.072 0.027 0.010 
18.0 4.0 0.027 0.088 0.300 0.017 0.391 0.172 0.065 0.225 0.156 0.104 0.146 0.126 0.006 0.168 0.092 0.016 0.063 0.101 0.020 0.070 
19.0 4.0 0.025 0.114 0.257 0.032 0.459 0.189 0.179 0.268 0.101 0.209 0.209 0.068 0.106 0.225 0.075 0.125 0.130 0.061 0.039 0.134 
20.0 4.0 0.030 0.120 0.208 0.043 0.479 0.181 0.285 0.280 0.017 0.309 0.211 0.050 0.220 0.198 0.019 0.230 0.147 0.074 0.133 0.115 
21.0 4.0 0.055 0.077 0.146 0.036 0.449 0.145 0.358 0.255 0.169 0.365 0.128 0.187 0.278 0.068 0.158 0.241 0.056 0.226 0.179 0.030 
22.0 4.0 0.115 0.066 0.065 0.043 0.362 0.067 0.375 0.186 0.306 0.345 0.025 0.281 0.216 0.115 0.248 0.114 0.117 0.253 0.087 0.194 
23.0 4.0 0.213 0.278 0.042 0.154 0.218 0.089 0.318 0.072 0.366 0.233 0.178 0.271 0.047 0.234 0.201 0.070 0.221 0.106 0.085 0.196 
24.0 4.0 0.327 0.489 0.156 0.287 0.043 0.247 0.198 0.067 0.319 0.065 0.252 0.159 0.125 0.214 0.049 0.164 0.165 0.066 0.162 0.055 
25.0 4.0 0.415 0.570 0.247 0.350 0.123 0.341 0.053 0.161 0.187 0.087 0.214 0.013 0.194 0.088 0.089 0.116 0.020 0.109 0.090 0.054 
26.0 4.0 0.431 0.470 0.280 0.297 0.219 0.307 0.063 0.170 0.042 0.143 0.108 0.076 0.146 0.029 0.120 0.015 0.077 0.039 0.020 0.040 
27.0 4.0 0.364 0.276 0.245 0.175 0.223 0.187 0.107 0.112 0.048 0.110 0.014 0.079 0.057 0.063 0.071 0.039 0.073 0.024 0.054 0.012 
28.0 4.0 0.253 0.117 0.171 0.073 0.164 0.079 0.092 0.050 0.065 0.053 0.026 0.044 0.003 0.043 0.020 0.036 0.033 0.033 0.035 0.029 
29.0 4.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 4.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 5.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 5.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 5.0 0.425 0.158 0.286 0.129 0.259 0.167 0.124 0.113 0.060 0.116 0.006 0.083 0.049 0.061 0.063 0.032 0.064 0.012 0.044 0.013 
4.0 5.0 0.515 0.407 0.330 0.318 0.249 0.375 0.065 0.220 0.051 0.184 0.122 0.092 0.159 0.030 0.127 0.041 0.080 0.077 0.016 0.080 
5.0 5.0 0.484 0.602 0.269 0.453 0.099 0.474 0.098 0.215 0.246 0.090 0.256 0.059 0.216 0.160 0.088 0.184 0.032 0.165 0.106 0.086 
6.0 5.0 0.345 0.568 0.119 0.398 0.150 0.312 0.296 0.033 0.402 0.195 0.276 0.291 0.101 0.318 0.090 0.199 0.197 0.051 0.164 0.103 
7.0 5.0 0.172 0.364 0.058 0.208 0.397 0.050 0.436 0.248 0.415 0.463 0.140 0.400 0.127 0.243 0.250 0.025 0.212 0.219 0.037 0.248 
8.0 5.0 0.027 0.134 0.211 0.043 0.577 0.345 0.471 0.451 0.282 0.558 0.075 0.291 0.305 0.035 0.246 0.281 0.042 0.321 0.146 0.128 
9.0 5.0 0.070 0.067 0.324 0.172 0.667 0.560 0.406 0.531 0.070 0.459 0.253 0.045 0.322 0.305 0.089 0.353 0.148 0.149 0.185 0.129 
10.0 5.0 0.113 0.141 0.398 0.256 0.674 0.656 0.275 0.496 0.135 0.243 0.318 0.194 0.193 0.397 0.087 0.203 0.200 0.110 0.072 0.236 
11.0 5.0 0.120 0.156 0.444 0.288 0.615 0.659 0.116 0.384 0.269 0.012 0.264 0.317 0.019 0.297 0.167 0.017 0.115 0.226 0.051 0.132 
12.0 5.0 0.104 0.137 0.473 0.293 0.508 0.590 0.035 0.234 0.305 0.156 0.140 0.298 0.102 0.112 0.134 0.145 0.004 0.161 0.083 0.019 
13.0 5.0 0.081 0.103 0.491 0.288 0.364 0.460 0.154 0.082 0.253 0.215 0.012 0.186 0.129 0.031 0.051 0.138 0.055 0.040 0.045 0.073 
14.0 5.0 0.061 0.066 0.499 0.275 0.197 0.274 0.224 0.031 0.142 0.156 0.071 0.068 0.080 0.060 0.015 0.068 0.043 0.016 0.004 0.046 
15.0 5.0 0.044 0.025 0.495 0.255 0.022 0.059 0.247 0.075 0.012 0.031 0.099 0.015 0.004 0.015 0.036 0.031 0.003 0.010 0.012 0.024 
16.0 5.0 0.024 0.025 0.478 0.227 0.150 0.143 0.226 0.044 0.117 0.093 0.074 0.049 0.072 0.033 0.012 0.056 0.034 0.003 0.006 0.037 
17.0 5.0 0.005 0.090 0.452 0.201 0.305 0.296 0.165 0.045 0.227 0.159 0.002 0.145 0.122 0.019 0.052 0.115 0.041 0.047 0.047 0.055 
18.0 5.0 0.045 0.177 0.422 0.191 0.435 0.387 0.065 0.156 0.292 0.137 0.118 0.245 0.111 0.086 0.137 0.137 0.011 0.153 0.082 0.011 
19.0 5.0 0.092 0.285 0.393 0.208 0.533 0.429 0.064 0.257 0.286 0.034 0.245 0.285 0.012 0.244 0.188 0.051 0.127 0.236 0.054 0.127 
20.0 5.0 0.133 0.397 0.362 0.250 0.594 0.450 0.204 0.331 0.193 0.119 0.328 0.224 0.159 0.363 0.139 0.138 0.243 0.177 0.077 0.267 
21.0 5.0 0.154 0.471 0.324 0.297 0.611 0.462 0.333 0.374 0.024 0.276 0.313 0.069 0.325 0.351 0.031 0.321 0.239 0.053 0.240 0.234 
22.0 5.0 0.132 0.440 0.265 0.305 0.573 0.446 0.420 0.379 0.181 0.390 0.177 0.129 0.375 0.178 0.236 0.347 0.052 0.293 0.261 0.028 
23.0 5.0 0.050 0.241 0.169 0.210 0.464 0.344 0.431 0.321 0.345 0.410 0.034 0.274 0.246 0.071 0.313 0.171 0.188 0.313 0.066 0.239 
24.0 5.0 0.090 0.126 0.037 0.055 0.288 0.133 0.354 0.185 0.400 0.307 0.212 0.290 0.016 0.228 0.202 0.061 0.265 0.117 0.148 0.213 
25.0 5.0 0.246 0.426 0.106 0.225 0.075 0.151 0.204 0.031 0.321 0.114 0.267 0.172 0.165 0.208 0.003 0.158 0.136 0.075 0.173 0.041 
26.0 5.0 0.355 0.536 0.213 0.322 0.107 0.293 0.041 0.129 0.158 0.066 0.192 0.024 0.195 0.073 0.117 0.094 0.031 0.092 0.048 0.054 
27.0 5.0 0.366 0.413 0.239 0.260 0.192 0.260 0.065 0.139 0.013 0.115 0.072 0.065 0.112 0.034 0.105 0.009 0.086 0.016 0.046 0.018 
28.0 5.0 0.287 0.216 0.193 0.138 0.177 0.143 0.089 0.082 0.051 0.079 0.005 0.057 0.027 0.049 0.044 0.035 0.053 0.028 0.047 0.022 
29.0 5.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 5.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 6.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 6.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 6.0 0.412 0.270 0.270 0.209 0.219 0.245 0.079 0.145 0.003 0.127 0.060 0.072 0.099 0.034 0.095 0.004 0.079 0.030 0.042 0.040 
4.0 6.0 0.416 0.465 0.243 0.347 0.119 0.365 0.046 0.174 0.170 0.092 0.205 0.016 0.207 0.090 0.129 0.125 0.044 0.135 0.038 0.097 
5.0 6.0 0.278 0.445 0.098 0.305 0.126 0.228 0.258 0.021 0.374 0.161 0.299 0.243 0.180 0.289 0.001 0.218 0.138 0.112 0.178 0.023 
6.0 6.0 0.064 0.181 0.107 0.073 0.414 0.168 0.441 0.292 0.451 0.466 0.209 0.399 0.048 0.271 0.228 0.037 0.271 0.175 0.141 0.257 
7.0 6.0 0.129 0.184 0.293 0.234 0.635 0.555 0.510 0.523 0.339 0.575 0.030 0.289 0.311 0.039 0.324 0.300 0.153 0.384 0.093 0.215 
8.0 6.0 0.255 0.396 0.425 0.427 0.747 0.792 0.452 0.586 0.097 0.426 0.278 0.025 0.413 0.390 0.188 0.441 0.116 0.224 0.254 0.121 
9.0 6.0 0.310 0.477 0.500 0.512 0.757 0.865 0.304 0.502 0.168 0.127 0.408 0.334 0.300 0.527 0.061 0.263 0.279 0.146 0.174 0.346 
10.0 6.0 0.308 0.458 0.536 0.526 0.693 0.832 0.119 0.336 0.361 0.181 0.378 0.491 0.068 0.387 0.232 0.063 0.223 0.363 0.024 0.236 
11.0 6.0 0.271 0.391 0.549 0.513 0.582 0.742 0.061 0.143 0.438 0.397 0.232 0.452 0.136 0.103 0.237 0.277 0.048 0.285 0.137 0.029 
12.0 6.0 0.218 0.308 0.552 0.496 0.444 0.615 0.202 0.044 0.400 0.472 0.054 0.273 0.221 0.137 0.126 0.274 0.084 0.063 0.110 0.159 
13.0 6.0 0.162 0.226 0.550 0.485 0.295 0.452 0.293 0.195 0.287 0.407 0.087 0.058 0.190 0.221 0.002 0.129 0.108 0.087 0.028 0.113 
14.0 6.0 0.114 0.157 0.544 0.474 0.147 0.244 0.332 0.287 0.146 0.235 0.156 0.094 0.099 0.149 0.067 0.009 0.061 0.084 0.027 0.019 
15.0 6.0 0.072 0.098 0.531 0.446 0.005 0.016 0.339 0.311 0.008 0.025 0.175 0.145 0.000 0.013 0.085 0.057 0.003 0.007 0.039 0.019 
16.0 6.0 0.030 0.038 0.513 0.396 0.129 0.194 0.325 0.269 0.125 0.175 0.156 0.099 0.097 0.119 0.062 0.013 0.064 0.067 0.016 0.019 
17.0 6.0 0.024 0.042 0.492 0.334 0.258 0.346 0.286 0.177 0.256 0.325 0.094 0.028 0.185 0.191 0.007 0.108 0.106 0.073 0.045 0.106 
18.0 6.0 0.093 0.152 0.472 0.285 0.378 0.426 0.215 0.060 0.369 0.389 0.024 0.201 0.231 0.149 0.125 0.246 0.088 0.043 0.129 0.163 
19.0 6.0 0.174 0.305 0.457 0.273 0.485 0.453 0.104 0.057 0.429 0.355 0.188 0.358 0.182 0.025 0.252 0.293 0.034 0.251 0.173 0.073 
20.0 6.0 0.256 0.493 0.448 0.316 0.575 0.468 0.040 0.159 0.400 0.236 0.349 0.428 0.010 0.264 0.296 0.162 0.234 0.394 0.076 0.182 
21.0 6.0 0.323 0.684 0.440 0.408 0.640 0.513 0.199 0.250 0.266 0.064 0.434 0.374 0.236 0.446 0.173 0.115 0.371 0.296 0.166 0.398 
22.0 6.0 0.352 0.810 0.418 0.508 0.666 0.592 0.346 0.339 0.045 0.141 0.375 0.197 0.424 0.448 0.092 0.362 0.274 0.039 0.356 0.308 
23.0 6.0 0.314 0.763 0.359 0.532 0.628 0.634 0.438 0.403 0.197 0.320 0.173 0.043 0.413 0.242 0.315 0.379 0.028 0.319 0.258 0.039 
24.0 6.0 0.194 0.477 0.246 0.395 0.504 0.530 0.441 0.381 0.367 0.398 0.075 0.232 0.207 0.038 0.325 0.170 0.265 0.304 0.029 0.256 
25.0 6.0 0.007 0.084 0.086 0.117 0.299 0.244 0.339 0.230 0.391 0.308 0.239 0.262 0.052 0.202 0.137 0.065 0.244 0.078 0.197 0.173 
26.0 6.0 0.183 0.355 0.078 0.169 0.067 0.084 0.168 0.025 0.270 0.103 0.244 0.137 0.188 0.161 0.061 0.129 0.056 0.076 0.123 0.003 
27.0 6.0 0.289 0.433 0.177 0.257 0.102 0.228 0.014 0.099 0.099 0.054 0.136 0.004 0.156 0.032 0.117 0.049 0.070 0.053 0.012 0.035 
28.0 6.0 0.276 0.293 0.183 0.185 0.153 0.183 0.062 0.097 0.013 0.082 0.030 0.051 0.062 0.035 0.068 0.019 0.068 0.010 0.051 0.008 
29.0 6.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 6.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 7.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 7.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 7.0 0.329 0.290 0.204 0.218 0.129 0.234 0.010 0.119 0.077 0.080 0.117 0.023 0.139 0.024 0.110 0.050 0.073 0.066 0.023 0.060 
4.0 7.0 0.236 0.317 0.102 0.221 0.056 0.180 0.168 0.035 0.275 0.075 0.254 0.139 0.208 0.188 0.088 0.170 0.023 0.129 0.098 0.052 
5.0 7.0 0.017 0.060 0.104 0.008 0.349 0.169 0.382 0.240 0.432 0.372 0.268 0.338 0.078 0.277 0.116 0.116 0.233 0.049 0.209 0.167 
6.0 7.0 0.225 0.334 0.319 0.329 0.611 0.589 0.501 0.489 0.391 0.522 0.067 0.288 0.222 0.031 0.331 0.216 0.271 0.354 0.055 0.285 
7.0 7.0 0.393 0.597 0.473 0.547 0.752 0.828 0.471 0.543 0.160 0.366 0.229 0.034 0.444 0.376 0.307 0.464 0.020 0.319 0.229 0.013 
8.0 7.0 0.468 0.677 0.553 0.616 0.766 0.847 0.321 0.410 0.147 0.014 0.444 0.400 0.417 0.585 0.047 0.331 0.281 0.096 0.299 0.388 
9.0 7.0 0.470 0.626 0.578 0.589 0.689 0.738 0.114 0.189 0.403 0.348 0.476 0.592 0.175 0.445 0.235 0.067 0.349 0.455 0.093 0.371 
10.0 7.0 0.426 0.522 0.571 0.537 0.563 0.593 0.090 0.038 0.532 0.590 0.338 0.543 0.114 0.086 0.339 0.393 0.168 0.431 0.145 0.020 
11.0 7.0 0.359 0.415 0.553 0.497 0.419 0.454 0.251 0.229 0.520 0.664 0.121 0.317 0.291 0.252 0.244 0.435 0.062 0.121 0.202 0.257 
12.0 7.0 0.284 0.319 0.532 0.481 0.276 0.327 0.350 0.365 0.405 0.583 0.073 0.039 0.304 0.397 0.068 0.238 0.170 0.157 0.105 0.242 
13.0 7.0 0.211 0.241 0.511 0.484 0.150 0.203 0.386 0.440 0.248 0.400 0.186 0.173 0.209 0.335 0.065 0.003 0.143 0.220 0.008 0.068 
14.0 7.0 0.150 0.188 0.492 0.487 0.054 0.073 0.378 0.456 0.109 0.188 0.218 0.265 0.093 0.168 0.116 0.128 0.065 0.122 0.060 0.054 
15.0 7.0 0.097 0.157 0.472 0.464 0.018 0.056 0.363 0.437 0.001 0.002 0.219 0.276 0.002 0.002 0.125 0.156 0.008 0.001 0.068 0.084 
16.0 7.0 0.043 0.132 0.455 0.403 0.080 0.165 0.358 0.401 0.098 0.170 0.213 0.245 0.093 0.149 0.113 0.120 0.078 0.117 0.050 0.045 
17.0 7.0 0.022 0.090 0.440 0.314 0.149 0.235 0.356 0.349 0.215 0.326 0.187 0.162 0.200 0.288 0.065 0.011 0.152 0.204 0.010 0.069 
18.0 7.0 0.104 0.013 0.430 0.223 0.232 0.253 0.332 0.280 0.352 0.452 0.105 0.010 0.302 0.362 0.052 0.183 0.191 0.180 0.126 0.236 
19.0 7.0 0.200 0.118 0.428 0.164 0.325 0.231 0.267 0.202 0.472 0.512 0.054 0.190 0.332 0.295 0.230 0.380 0.115 0.027 0.252 0.312 
20.0 7.0 0.305 0.312 0.438 0.170 0.424 0.205 0.154 0.127 0.524 0.495 0.260 0.373 0.219 0.072 0.379 0.434 0.113 0.339 0.250 0.131 
21.0 7.0 0.406 0.560 0.457 0.263 0.521 0.235 0.002 0.047 0.468 0.405 0.438 0.475 0.040 0.225 0.365 0.252 0.380 0.512 0.017 0.250 
22.0 7.0 0.485 0.818 0.476 0.431 0.606 0.367 0.175 0.069 0.290 0.243 0.490 0.445 0.334 0.446 0.124 0.091 0.443 0.337 0.313 0.472 
23.0 7.0 0.508 0.979 0.470 0.600 0.651 0.567 0.333 0.229 0.028 0.009 0.363 0.270 0.474 0.452 0.198 0.351 0.186 0.064 0.390 0.269 
24.0 7.0 0.441 0.894 0.407 0.635 0.618 0.688 0.425 0.367 0.226 0.234 0.111 0.011 0.370 0.238 0.358 0.344 0.158 0.313 0.139 0.099 
25.0 7.0 0.272 0.510 0.272 0.439 0.476 0.564 0.406 0.366 0.365 0.347 0.134 0.192 0.103 0.042 0.255 0.118 0.285 0.233 0.141 0.229 
26.0 7.0 0.045 0.009 0.089 0.102 0.249 0.223 0.275 0.197 0.332 0.246 0.238 0.203 0.122 0.163 0.031 0.075 0.146 0.020 0.170 0.094 
27.0 7.0 0.145 0.301 0.070 0.149 0.030 0.090 0.104 0.023 0.181 0.056 0.181 0.076 0.167 0.093 0.097 0.079 0.027 0.057 0.036 0.017 
28.0 7.0 0.215 0.302 0.137 0.183 0.093 0.166 0.015 0.077 0.040 0.054 0.070 0.025 0.093 0.012 0.083 0.012 0.069 0.014 0.041 0.009 
29.0 7.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 7.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 8.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 8.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 8.0 0.195 0.204 0.104 0.146 0.018 0.136 0.072 0.050 0.146 0.027 0.155 0.049 0.153 0.079 0.101 0.083 0.048 0.078 0.007 0.053 
4.0 8.0 0.026 0.069 0.057 0.050 0.223 0.104 0.263 0.136 0.331 0.218 0.253 0.214 0.160 0.207 0.021 0.135 0.093 0.055 0.144 0.034 
5.0 8.0 0.237 0.327 0.280 0.299 0.507 0.478 0.435 0.379 0.402 0.417 0.173 0.272 0.055 0.120 0.220 0.066 0.283 0.212 0.189 0.248 
6.0 8.0 0.449 0.621 0.461 0.530 0.688 0.724 0.460 0.452 0.242 0.322 0.104 0.021 0.363 0.255 0.365 0.385 0.202 0.363 0.061 0.147 
7.0 8.0 0.555 0.694 0.552 0.579 0.718 0.699 0.332 0.301 0.067 0.031 0.393 0.361 0.484 0.546 0.210 0.384 0.141 0.048 0.328 0.286 
8.0 8.0 0.566 0.603 0.567 0.499 0.631 0.504 0.118 0.040 0.374 0.416 0.520 0.590 0.317 0.469 0.129 0.001 0.401 0.427 0.273 0.471 
9.0 8.0 0.518 0.456 0.539 0.388 0.483 0.280 0.107 0.211 0.564 0.661 0.436 0.547 0.014 0.088 0.377 0.423 0.337 0.548 0.033 0.149 
10.0 8.0 0.446 0.328 0.497 0.306 0.320 0.097 0.289 0.395 0.594 0.713 0.209 0.293 0.299 0.325 0.377 0.554 0.054 0.229 0.257 0.289 
11.0 8.0 0.367 0.237 0.455 0.265 0.169 0.033 0.400 0.500 0.490 0.601 0.038 0.027 0.400 0.535 0.188 0.352 0.183 0.185 0.230 0.397 
12.0 8.0 0.291 0.175 0.417 0.261 0.046 0.115 0.434 0.529 0.314 0.390 0.204 0.269 0.324 0.479 0.021 0.031 0.232 0.353 0.068 0.182 
13.0 8.0 0.222 0.143 0.384 0.280 0.035 0.157 0.404 0.492 0.144 0.167 0.258 0.360 0.175 0.269 0.132 0.178 0.147 0.253 0.054 0.052 
14.0 8.0 0.164 0.146 0.354 0.297 0.060 0.158 0.347 0.416 0.039 0.021 0.235 0.324 0.061 0.084 0.145 0.208 0.054 0.092 0.086 0.124 
15.0 8.0 0.113 0.176 0.330 0.287 0.044 0.125 0.309 0.355 0.008 0.038 0.212 0.275 0.002 0.013 0.137 0.186 0.006 0.008 0.088 0.121 
16.0 8.0 0.061 0.218 0.315 0.237 0.016 0.077 0.314 0.338 0.043 0.072 0.221 0.273 0.058 0.088 0.142 0.185 0.064 0.094 0.085 0.112 
17.0 8.0 0.003 0.247 0.308 0.149 0.009 0.032 0.349 0.347 0.116 0.145 0.244 0.289 0.155 0.215 0.137 0.165 0.155 0.224 0.052 0.053 
18.0 8.0 0.076 0.244 0.307 0.042 0.037 0.018 0.381 0.351 0.244 0.262 0.224 0.248 0.294 0.378 0.059 0.035 0.255 0.340 0.062 0.133 
19.0 8.0 0.166 0.189 0.313 0.062 0.098 0.088 0.376 0.339 0.399 0.379 0.114 0.114 0.409 0.471 0.126 0.214 0.263 0.283 0.251 0.374 
20.0 8.0 0.271 0.054 0.333 0.107 0.184 0.164 0.317 0.324 0.524 0.463 0.089 0.083 0.393 0.401 0.355 0.449 0.074 0.021 0.370 0.424 
21.0 8.0 0.387 0.181 0.372 0.063 0.291 0.193 0.202 0.308 0.563 0.505 0.324 0.283 0.191 0.164 0.471 0.496 0.264 0.397 0.226 0.121 
22.0 8.0 0.502 0.486 0.425 0.126 0.413 0.097 0.039 0.250 0.474 0.487 0.484 0.427 0.140 0.155 0.330 0.275 0.495 0.531 0.159 0.320 
23.0 8.0 0.585 0.796 0.473 0.380 0.530 0.182 0.149 0.093 0.256 0.352 0.471 0.437 0.410 0.391 0.012 0.086 0.370 0.275 0.414 0.437 
24.0 8.0 0.592 0.955 0.478 0.595 0.596 0.498 0.312 0.144 0.024 0.085 0.281 0.271 0.447 0.397 0.294 0.318 0.011 0.115 0.283 0.152 
25.0 8.0 0.482 0.800 0.401 0.596 0.554 0.636 0.385 0.319 0.253 0.192 0.012 0.003 0.244 0.170 0.315 0.258 0.247 0.268 0.037 0.150 
26.0 8.0 0.266 0.363 0.239 0.341 0.385 0.449 0.328 0.289 0.324 0.273 0.174 0.161 0.019 0.066 0.123 0.040 0.203 0.126 0.171 0.155 
27.0 8.0 0.032 0.090 0.056 0.049 0.158 0.118 0.180 0.112 0.232 0.144 0.190 0.123 0.141 0.107 0.051 0.064 0.028 0.019 0.076 0.029 
28.0 8.0 0.112 0.233 0.063 0.127 0.013 0.096 0.043 0.033 0.090 0.020 0.101 0.023 0.107 0.031 0.081 0.029 0.055 0.021 0.022 0.006 
29.0 8.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 8.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 9.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 9.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 9.0 0.042 0.071 0.011 0.047 0.096 0.044 0.133 0.048 0.186 0.085 0.164 0.091 0.139 0.099 0.073 0.080 0.015 0.057 0.034 0.024 
4.0 9.0 0.175 0.210 0.190 0.185 0.338 0.284 0.306 0.224 0.324 0.259 0.205 0.196 0.083 0.138 0.051 0.043 0.146 0.044 0.161 0.103 
5.0 9.0 0.417 0.512 0.389 0.420 0.560 0.547 0.404 0.344 0.297 0.282 0.048 0.094 0.176 0.082 0.281 0.213 0.277 0.278 0.133 0.215 
6.0 9.0 0.563 0.602 0.503 0.476 0.630 0.536 0.333 0.229 0.051 0.009 0.252 0.236 0.432 0.409 0.327 0.369 0.091 0.197 0.168 0.074 
7.0 9.0 0.590 0.486 0.519 0.365 0.550 0.299 0.136 0.038 0.273 0.371 0.476 0.496 0.426 0.449 0.067 0.117 0.281 0.256 0.368 0.432 
8.0 9.0 0.540 0.299 0.473 0.201 0.386 0.030 0.098 0.294 0.519 0.610 0.488 0.487 0.145 0.124 0.288 0.335 0.446 0.555 0.189 0.311 
9.0 9.0 0.458 0.140 0.405 0.074 0.201 0.218 0.298 0.463 0.606 0.638 0.300 0.236 0.213 0.316 0.452 0.577 0.253 0.353 0.170 0.188 
10.0 9.0 0.376 0.051 0.340 0.029 0.032 0.364 0.425 0.535 0.532 0.491 0.027 0.102 0.435 0.586 0.337 0.431 0.089 0.132 0.334 0.492 
11.0 9.0 0.304 0.041 0.284 0.045 0.103 0.445 0.468 0.524 0.352 0.247 0.203 0.370 0.432 0.559 0.079 0.060 0.287 0.446 0.211 0.335 
12.0 9.0 0.245 0.042 0.238 0.038 0.192 0.472 0.433 0.445 0.148 0.008 0.306 0.467 0.271 0.309 0.125 0.242 0.254 0.390 0.006 0.020 
13.0 9.0 0.197 0.019 0.198 0.016 0.220 0.442 0.344 0.316 0.005 0.174 0.282 0.385 0.092 0.037 0.182 0.301 0.115 0.141 0.101 0.187 
14.0 9.0 0.156 0.054 0.161 0.005 0.172 0.332 0.244 0.178 0.052 0.184 0.200 0.219 0.005 0.073 0.141 0.186 0.025 0.013 0.096 0.139 
15.0 9.0 0.118 0.144 0.135 0.007 0.068 0.158 0.188 0.097 0.021 0.071 0.152 0.119 0.004 0.031 0.111 0.106 0.001 0.013 0.082 0.085 
16.0 9.0 0.078 0.251 0.124 0.013 0.047 0.020 0.200 0.104 0.025 0.062 0.174 0.148 0.002 0.035 0.134 0.143 0.021 0.007 0.101 0.120 
17.0 9.0 0.035 0.353 0.125 0.067 0.129 0.145 0.266 0.165 0.018 0.114 0.245 0.260 0.059 0.004 0.183 0.242 0.103 0.091 0.119 0.177 
18.0 9.0 0.019 0.429 0.131 0.157 0.158 0.224 0.345 0.228 0.072 0.064 0.299 0.351 0.206 0.168 0.174 0.261 0.250 0.300 0.046 0.096 
19.0 9.0 0.086 0.456 0.141 0.263 0.137 0.303 0.398 0.270 0.229 0.045 0.264 0.347 0.385 0.374 0.029 0.100 0.356 0.448 0.166 0.189 
20.0 9.0 0.174 0.403 0.166 0.348 0.078 0.407 0.402 0.312 0.400 0.170 0.110 0.241 0.478 0.491 0.233 0.190 0.262 0.337 0.396 0.470 
21.0 9.0 0.285 0.243 0.213 0.358 0.014 0.504 0.348 0.372 0.524 0.305 0.129 0.062 0.382 0.444 0.460 0.440 0.069 0.033 0.391 0.438 
22.0 9.0 0.414 0.065 0.287 0.239 0.144 0.495 0.232 0.417 0.542 0.441 0.362 0.162 0.090 0.218 0.459 0.471 0.423 0.405 0.042 0.036 
23.0 9.0 0.542 0.385 0.377 0.052 0.303 0.288 0.058 0.357 0.417 0.491 0.467 0.353 0.247 0.107 0.180 0.227 0.465 0.450 0.336 0.343 
24.0 9.0 0.621 0.693 0.447 0.333 0.450 0.105 0.137 0.147 0.176 0.354 0.383 0.382 0.419 0.336 0.160 0.114 0.170 0.149 0.357 0.316 
25.0 9.0 0.593 0.781 0.444 0.518 0.515 0.439 0.285 0.127 0.091 0.058 0.151 0.196 0.328 0.294 0.302 0.263 0.153 0.161 0.074 0.010 
26.0 9.0 0.431 0.541 0.338 0.434 0.440 0.484 0.314 0.253 0.250 0.173 0.077 0.041 0.085 0.068 0.184 0.139 0.213 0.176 0.131 0.142 
27.0 9.0 0.195 0.148 0.166 0.168 0.254 0.244 0.220 0.167 0.235 0.167 0.160 0.110 0.087 0.067 0.005 0.012 0.072 0.037 0.096 0.068 
28.0 9.0 0.010 0.121 0.021 0.047 0.072 0.027 0.090 0.031 0.123 0.048 0.112 0.045 0.102 0.043 0.064 0.029 0.031 0.013 0.001 0.007 
29.0 9.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 9.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 10.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 10.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 10.0 0.098 0.080 0.098 0.071 0.173 0.110 0.163 0.090 0.189 0.110 0.144 0.092 0.102 0.079 0.036 0.048 0.018 0.019 0.052 0.009 
4.0 10.0 0.314 0.313 0.272 0.252 0.379 0.324 0.290 0.210 0.261 0.195 0.127 0.108 0.004 0.031 0.105 0.047 0.167 0.108 0.150 0.122 
5.0 10.0 0.500 0.460 0.414 0.355 0.507 0.393 0.305 0.186 0.151 0.068 0.073 0.083 0.253 0.213 0.287 0.249 0.225 0.222 0.061 0.101 
6.0 10.0 0.559 0.371 0.449 0.262 0.465 0.193 0.160 0.031 0.128 0.246 0.338 0.344 0.414 0.367 0.231 0.201 0.032 0.031 0.240 0.231 
7.0 10.0 0.514 0.176 0.396 0.083 0.303 0.113 0.063 0.277 0.405 0.483 0.459 0.397 0.287 0.175 0.085 0.165 0.367 0.415 0.344 0.375 
8.0 10.0 0.421 0.064 0.307 0.091 0.102 0.358 0.270 0.430 0.548 0.507 0.359 0.191 0.051 0.226 0.391 0.484 0.409 0.420 0.066 0.020 
9.0 10.0 0.326 0.138 0.218 0.185 0.083 0.503 0.410 0.469 0.521 0.345 0.107 0.133 0.369 0.532 0.438 0.451 0.112 0.004 0.287 0.435 
10.0 10.0 0.250 0.180 0.144 0.234 0.231 0.577 0.466 0.425 0.362 0.087 0.163 0.409 0.485 0.557 0.222 0.104 0.233 0.437 0.357 0.463 
11.0 10.0 0.196 0.197 0.086 0.257 0.332 0.603 0.441 0.321 0.142 0.182 0.334 0.526 0.375 0.314 0.064 0.276 0.351 0.508 0.144 0.088 
12.0 10.0 0.163 0.188 0.038 0.262 0.381 0.588 0.349 0.178 0.058 0.381 0.354 0.448 0.152 0.024 0.224 0.424 0.226 0.229 0.083 0.248 
13.0 10.0 0.144 0.141 0.006 0.259 0.364 0.523 0.218 0.012 0.168 0.445 0.251 0.228 0.031 0.249 0.204 0.291 0.044 0.082 0.141 0.261 
14.0 10.0 0.130 0.053 0.046 0.255 0.259 0.368 0.092 0.136 0.146 0.325 0.117 0.004 0.071 0.228 0.102 0.059 0.027 0.146 0.079 0.076 
15.0 10.0 0.112 0.069 0.072 0.242 0.087 0.138 0.026 0.206 0.036 0.085 0.048 0.115 0.011 0.047 0.047 0.057 0.002 0.023 0.043 0.025 
16.0 10.0 0.092 0.211 0.078 0.221 0.097 0.082 0.042 0.177 0.089 0.160 0.078 0.070 0.065 0.148 0.084 0.005 0.040 0.119 0.084 0.040 
17.0 10.0 0.074 0.357 0.069 0.217 0.235 0.213 0.126 0.090 0.156 0.308 0.187 0.087 0.067 0.230 0.186 0.182 0.003 0.127 0.164 0.209 
18.0 10.0 0.051 0.483 0.058 0.257 0.307 0.267 0.234 0.008 0.121 0.333 0.307 0.262 0.054 0.141 0.259 0.350 0.168 0.069 0.167 0.299 
19.0 10.0 0.015 0.568 0.044 0.340 0.322 0.316 0.330 0.062 0.008 0.276 0.355 0.373 0.263 0.073 0.191 0.355 0.363 0.354 0.017 0.125 
20.0 10.0 0.048 0.581 0.021 0.438 0.297 0.415 0.389 0.129 0.187 0.178 0.280 0.396 0.448 0.302 0.047 0.159 0.395 0.488 0.319 0.242 
21.0 10.0 0.139 0.490 0.026 0.496 0.236 0.557 0.402 0.235 0.364 0.035 0.088 0.331 0.479 0.450 0.340 0.146 0.146 0.325 0.466 0.492 
22.0 10.0 0.264 0.294 0.106 0.450 0.127 0.650 0.354 0.367 0.479 0.174 0.163 0.158 0.291 0.432 0.478 0.392 0.255 0.067 0.231 0.348 
23.0 10.0 0.412 0.060 0.218 0.268 0.037 0.570 0.232 0.432 0.471 0.380 0.358 0.102 0.038 0.200 0.322 0.386 0.453 0.369 0.190 0.074 
24.0 10.0 0.544 0.319 0.335 0.037 0.229 0.275 0.050 0.334 0.319 0.432 0.393 0.302 0.303 0.120 0.003 0.123 0.286 0.309 0.354 0.303 
25.0 10.0 0.596 0.540 0.403 0.293 0.382 0.121 0.138 0.087 0.074 0.248 0.245 0.280 0.335 0.271 0.227 0.147 0.037 0.008 0.159 0.145 
26.0 10.0 0.513 0.506 0.369 0.369 0.409 0.346 0.241 0.129 0.135 0.019 0.025 0.082 0.159 0.157 0.202 0.168 0.179 0.145 0.071 0.072 
27.0 10.0 0.317 0.243 0.238 0.219 0.296 0.266 0.215 0.153 0.195 0.122 0.105 0.055 0.024 0.005 0.049 0.042 0.095 0.074 0.092 0.080 
28.0 10.0 0.119 0.028 0.093 0.034 0.134 0.071 0.116 0.057 0.131 0.064 0.102 0.046 0.078 0.033 0.038 0.013 0.007 0.006 0.015 0.022 
29.0 10.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 10.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 11.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 11.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 11.0 0.201 0.129 0.158 0.105 0.206 0.136 0.158 0.092 0.157 0.092 0.101 0.062 0.055 0.040 0.001 0.013 0.039 0.014 0.056 0.028 
4.0 11.0 0.382 0.278 0.295 0.215 0.347 0.244 0.224 0.131 0.163 0.087 0.041 0.018 0.066 0.054 0.130 0.092 0.155 0.113 0.115 0.091 
5.0 11.0 0.489 0.277 0.366 0.196 0.373 0.161 0.166 0.027 0.002 0.104 0.159 0.176 0.271 0.226 0.241 0.183 0.143 0.101 0.011 0.021 
6.0 11.0 0.468 0.116 0.328 0.041 0.244 0.098 0.014 0.193 0.255 0.326 0.347 0.290 0.321 0.196 0.105 0.018 0.133 0.188 0.265 0.265 
7.0 11.0 0.371 0.080 0.229 0.121 0.044 0.336 0.217 0.339 0.438 0.381 0.354 0.173 0.108 0.095 0.208 0.311 0.380 0.370 0.260 0.178 
8.0 11.0 0.261 0.181 0.121 0.226 0.151 0.474 0.363 0.367 0.463 0.243 0.171 0.100 0.222 0.399 0.411 0.402 0.293 0.139 0.070 0.237 
9.0 11.0 0.171 0.223 0.030 0.278 0.305 0.528 0.426 0.306 0.339 0.005 0.095 0.360 0.442 0.483 0.334 0.159 0.057 0.303 0.358 0.467 
10.0 11.0 0.112 0.236 0.040 0.308 0.411 0.535 0.410 0.191 0.130 0.256 0.312 0.489 0.435 0.299 0.054 0.226 0.344 0.523 0.310 0.229 
11.0 11.0 0.080 0.247 0.095 0.330 0.472 0.513 0.329 0.046 0.090 0.459 0.398 0.442 0.236 0.038 0.211 0.470 0.352 0.339 0.028 0.210 
12.0 11.0 0.072 0.242 0.141 0.345 0.486 0.470 0.203 0.111 0.255 0.559 0.335 0.244 0.016 0.339 0.296 0.422 0.140 0.054 0.182 0.403 
13.0 11.0 0.080 0.208 0.186 0.363 0.440 0.399 0.053 0.264 0.312 0.523 0.170 0.022 0.173 0.444 0.192 0.149 0.066 0.309 0.169 0.228 
14.0 11.0 0.092 0.135 0.229 0.379 0.306 0.262 0.079 0.378 0.227 0.335 0.002 0.233 0.154 0.303 0.033 0.116 0.097 0.250 0.040 0.041 
15.0 11.0 0.097 0.028 0.256 0.365 0.097 0.069 0.146 0.414 0.052 0.068 0.080 0.313 0.024 0.052 0.045 0.221 0.005 0.035 0.025 0.156 
16.0 11.0 0.099 0.108 0.255 0.304 0.125 0.102 0.129 0.368 0.139 0.183 0.048 0.266 0.123 0.194 0.003 0.167 0.104 0.185 0.027 0.094 
17.0 11.0 0.106 0.259 0.237 0.240 0.290 0.174 0.042 0.278 0.267 0.349 0.080 0.125 0.196 0.354 0.139 0.020 0.121 0.301 0.166 0.118 
18.0 11.0 0.111 0.401 0.219 0.228 0.383 0.172 0.076 0.196 0.291 0.412 0.244 0.055 0.127 0.363 0.290 0.256 0.026 0.204 0.263 0.345 
19.0 11.0 0.101 0.511 0.202 0.280 0.424 0.178 0.192 0.139 0.210 0.410 0.364 0.214 0.073 0.227 0.318 0.405 0.278 0.081 0.155 0.360 
20.0 11.0 0.067 0.563 0.180 0.374 0.431 0.253 0.291 0.080 0.055 0.376 0.380 0.331 0.312 0.009 0.153 0.377 0.438 0.372 0.161 0.089 
21.0 11.0 0.007 0.528 0.140 0.458 0.408 0.403 0.362 0.028 0.137 0.293 0.271 0.391 0.461 0.235 0.145 0.170 0.325 0.462 0.435 0.291 
22.0 11.0 0.106 0.400 0.067 0.471 0.338 0.557 0.386 0.191 0.318 0.111 0.056 0.341 0.411 0.401 0.389 0.139 0.039 0.243 0.363 0.436 
23.0 11.0 0.249 0.211 0.047 0.375 0.201 0.595 0.336 0.336 0.418 0.145 0.182 0.138 0.160 0.354 0.383 0.337 0.348 0.132 0.018 0.182 
24.0 11.0 0.405 0.041 0.186 0.176 0.005 0.444 0.202 0.359 0.379 0.330 0.319 0.120 0.135 0.099 0.141 0.254 0.332 0.297 0.283 0.157 
25.0 11.0 0.517 0.255 0.304 0.070 0.198 0.135 0.016 0.212 0.202 0.302 0.277 0.238 0.274 0.148 0.117 0.012 0.071 0.132 0.203 0.184 
26.0 11.0 0.513 0.342 0.339 0.222 0.312 0.151 0.135 0.026 0.012 0.105 0.107 0.145 0.191 0.166 0.177 0.126 0.116 0.070 0.008 0.019 
27.0 11.0 0.381 0.230 0.265 0.189 0.283 0.202 0.173 0.095 0.125 0.053 0.039 0.018 0.032 0.049 0.076 0.068 0.095 0.077 0.071 0.063 
28.0 11.0 0.203 0.048 0.144 0.062 0.166 0.090 0.118 0.058 0.113 0.053 0.075 0.031 0.046 0.015 0.012 0.009 0.012 0.022 0.023 0.031 
29.0 11.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 11.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 12.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 12.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 12.0 0.262 0.117 0.186 0.094 0.201 0.112 0.128 0.066 0.104 0.056 0.050 0.030 0.008 0.016 0.026 0.018 0.048 0.027 0.050 0.028 
4.0 12.0 0.388 0.175 0.272 0.133 0.266 0.132 0.133 0.055 0.055 0.037 0.036 0.055 0.107 0.086 0.126 0.087 0.119 0.077 0.069 0.043 
5.0 12.0 0.418 0.098 0.274 0.062 0.204 0.058 0.025 0.093 0.121 0.170 0.202 0.171 0.237 0.156 0.159 0.080 0.048 0.018 0.070 0.087 
6.0 12.0 0.338 0.046 0.185 0.083 0.027 0.227 0.154 0.225 0.313 0.266 0.290 0.160 0.182 0.032 0.024 0.126 0.199 0.221 0.242 0.193 
7.0 12.0 0.217 0.141 0.066 0.178 0.172 0.358 0.304 0.270 0.384 0.197 0.197 0.027 0.070 0.230 0.277 0.294 0.320 0.207 0.132 0.023 
8.0 12.0 0.111 0.175 0.040 0.227 0.331 0.405 0.375 0.223 0.303 0.011 0.026 0.246 0.331 0.370 0.349 0.202 0.124 0.106 0.194 0.327 
9.0 12.0 0.038 0.177 0.121 0.252 0.435 0.403 0.363 0.121 0.118 0.211 0.255 0.383 0.422 0.280 0.166 0.101 0.217 0.406 0.363 0.316 
10.0 12.0 0.006 0.184 0.179 0.276 0.491 0.372 0.288 0.009 0.100 0.393 0.388 0.375 0.298 0.013 0.128 0.383 0.392 0.392 0.193 0.047 
11.0 12.0 0.016 0.206 0.224 0.296 0.511 0.318 0.172 0.148 0.288 0.496 0.382 0.227 0.045 0.290 0.328 0.447 0.277 0.069 0.122 0.389 
12.0 12.0 0.007 0.222 0.266 0.312 0.496 0.250 0.031 0.279 0.400 0.499 0.250 0.002 0.197 0.473 0.320 0.260 0.002 0.294 0.277 0.394 
13.0 12.0 0.019 0.218 0.312 0.332 0.437 0.174 0.115 0.389 0.404 0.401 0.051 0.231 0.307 0.455 0.142 0.046 0.198 0.421 0.175 0.102 
14.0 12.0 0.050 0.183 0.360 0.353 0.305 0.079 0.237 0.453 0.277 0.219 0.126 0.364 0.228 0.259 0.057 0.252 0.177 0.262 0.018 0.158 
15.0 12.0 0.075 0.119 0.390 0.339 0.095 0.027 0.297 0.451 0.063 0.022 0.208 0.384 0.040 0.034 0.148 0.301 0.021 0.035 0.110 0.235 
16.0 12.0 0.096 0.023 0.382 0.252 0.128 0.095 0.281 0.393 0.163 0.138 0.180 0.343 0.163 0.159 0.109 0.266 0.154 0.168 0.060 0.198 
17.0 12.0 0.124 0.109 0.352 0.152 0.289 0.089 0.202 0.313 0.330 0.249 0.055 0.252 0.299 0.316 0.049 0.141 0.243 0.333 0.119 0.034 
18.0 12.0 0.148 0.249 0.326 0.115 0.383 0.042 0.092 0.251 0.400 0.307 0.125 0.122 0.294 0.386 0.255 0.068 0.145 0.347 0.307 0.225 
19.0 12.0 0.155 0.366 0.307 0.151 0.440 0.025 0.029 0.218 0.374 0.337 0.294 0.016 0.137 0.348 0.378 0.267 0.122 0.166 0.305 0.384 
20.0 12.0 0.140 0.434 0.287 0.235 0.475 0.069 0.150 0.187 0.265 0.361 0.393 0.152 0.114 0.215 0.317 0.369 0.385 0.125 0.038 0.292 
21.0 12.0 0.097 0.429 0.255 0.325 0.488 0.196 0.263 0.114 0.091 0.353 0.380 0.278 0.348 0.007 0.070 0.314 0.430 0.360 0.315 0.024 
22.0 12.0 0.017 0.348 0.195 0.367 0.462 0.355 0.347 0.027 0.118 0.252 0.237 0.334 0.437 0.224 0.230 0.087 0.169 0.354 0.417 0.316 
23.0 12.0 0.107 0.229 0.094 0.332 0.367 0.448 0.367 0.180 0.295 0.046 0.008 0.240 0.303 0.320 0.364 0.173 0.187 0.081 0.145 0.279 
24.0 12.0 0.258 0.092 0.044 0.225 0.197 0.413 0.296 0.267 0.362 0.164 0.197 0.033 0.035 0.199 0.239 0.242 0.314 0.175 0.172 0.007 
25.0 12.0 0.399 0.061 0.187 0.070 0.018 0.237 0.142 0.221 0.274 0.240 0.255 0.134 0.173 0.023 0.005 0.091 0.151 0.160 0.207 0.140 
26.0 12.0 0.458 0.168 0.272 0.091 0.187 0.057 0.025 0.085 0.093 0.145 0.155 0.136 0.183 0.117 0.125 0.060 0.044 0.014 0.046 0.049 
27.0 12.0 0.393 0.154 0.256 0.120 0.232 0.111 0.111 0.042 0.048 0.033 0.021 0.047 0.070 0.065 0.083 0.063 0.077 0.056 0.042 0.035 
28.0 12.0 0.254 0.055 0.170 0.058 0.170 0.072 0.102 0.040 0.081 0.031 0.041 0.015 0.013 0.014 0.010 0.020 0.023 0.028 0.023 0.030 
29.0 12.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 12.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 13.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 13.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 13.0 0.290 0.073 0.191 0.061 0.174 0.070 0.088 0.038 0.048 0.030 0.005 0.019 0.030 0.021 0.044 0.023 0.049 0.024 0.038 0.019 
4.0 13.0 0.363 0.078 0.228 0.064 0.172 0.063 0.045 0.036 0.039 0.056 0.092 0.064 0.126 0.072 0.106 0.057 0.073 0.036 0.021 0.012 
5.0 13.0 0.331 0.017 0.177 0.040 0.049 0.099 0.091 0.107 0.202 0.146 0.208 0.116 0.176 0.076 0.069 0.013 0.039 0.060 0.112 0.093 
6.0 13.0 0.216 0.076 0.060 0.097 0.146 0.205 0.245 0.171 0.316 0.161 0.202 0.054 0.040 0.063 0.130 0.143 0.229 0.165 0.187 0.096 
7.0 13.0 0.092 0.100 0.062 0.137 0.318 0.262 0.334 0.166 0.287 0.063 0.039 0.100 0.209 0.219 0.296 0.192 0.219 0.062 0.009 0.111 
8.0 13.0 0.003 0.088 0.155 0.156 0.430 0.273 0.335 0.106 0.132 0.092 0.185 0.236 0.373 0.241 0.239 0.043 0.052 0.192 0.283 0.267 
9.0 13.0 0.057 0.077 0.219 0.178 0.483 0.261 0.265 0.016 0.079 0.241 0.352 0.279 0.337 0.096 0.014 0.196 0.334 0.327 0.308 0.130 
10.0 13.0 0.081 0.096 0.262 0.208 0.494 0.223 0.152 0.093 0.276 0.343 0.393 0.206 0.126 0.137 0.280 0.342 0.374 0.191 0.035 0.187 
11.0 13.0 0.079 0.140 0.295 0.231 0.477 0.155 0.019 0.200 0.413 0.367 0.306 0.045 0.144 0.332 0.388 0.287 0.149 0.114 0.269 0.369 
12.0 13.0 0.059 0.184 0.329 0.238 0.438 0.069 0.119 0.288 0.467 0.309 0.128 0.143 0.347 0.396 0.289 0.070 0.156 0.350 0.339 0.250 
13.0 13.0 0.026 0.210 0.370 0.236 0.372 0.020 0.249 0.344 0.426 0.190 0.080 0.292 0.398 0.305 0.058 0.172 0.324 0.357 0.151 0.038 
14.0 13.0 0.014 0.207 0.422 0.234 0.259 0.090 0.352 0.359 0.283 0.051 0.243 0.341 0.274 0.126 0.153 0.280 0.248 0.171 0.089 0.212 
15.0 13.0 0.050 0.185 0.460 0.211 0.083 0.116 0.403 0.329 0.068 0.038 0.312 0.308 0.055 0.005 0.242 0.261 0.042 0.013 0.194 0.218 
16.0 13.0 0.084 0.135 0.444 0.119 0.111 0.089 0.388 0.266 0.160 0.071 0.293 0.269 0.176 0.078 0.215 0.238 0.179 0.088 0.156 0.204 
17.0 13.0 0.122 0.028 0.404 0.026 0.245 0.035 0.322 0.201 0.335 0.108 0.187 0.223 0.352 0.171 0.065 0.185 0.332 0.217 0.034 0.127 
18.0 13.0 0.153 0.106 0.375 0.025 0.335 0.033 0.226 0.165 0.436 0.135 0.012 0.156 0.407 0.241 0.169 0.062 0.297 0.284 0.290 0.059 
19.0 13.0 0.170 0.219 0.356 0.033 0.405 0.074 0.109 0.163 0.460 0.165 0.185 0.081 0.307 0.261 0.369 0.088 0.052 0.223 0.398 0.233 
20.0 13.0 0.167 0.286 0.339 0.102 0.463 0.055 0.021 0.165 0.401 0.211 0.347 0.012 0.076 0.224 0.412 0.212 0.274 0.049 0.215 0.270 
21.0 13.0 0.141 0.292 0.313 0.182 0.504 0.048 0.157 0.137 0.260 0.249 0.418 0.120 0.204 0.114 0.243 0.255 0.456 0.164 0.164 0.117 
22.0 13.0 0.084 0.237 0.265 0.226 0.511 0.165 0.280 0.055 0.053 0.224 0.351 0.206 0.397 0.057 0.067 0.157 0.320 0.264 0.406 0.130 
23.0 13.0 0.013 0.160 0.180 0.219 0.454 0.254 0.352 0.060 0.166 0.109 0.153 0.196 0.377 0.184 0.299 0.033 0.032 0.145 0.258 0.214 
24.0 13.0 0.146 0.091 0.056 0.171 0.318 0.272 0.336 0.143 0.307 0.041 0.078 0.084 0.164 0.168 0.286 0.145 0.259 0.054 0.062 0.075 
25.0 13.0 0.290 0.029 0.089 0.092 0.117 0.200 0.222 0.153 0.299 0.134 0.207 0.045 0.073 0.039 0.087 0.094 0.195 0.109 0.186 0.063 
26.0 13.0 0.386 0.059 0.202 0.035 0.078 0.080 0.061 0.087 0.162 0.114 0.174 0.087 0.155 0.057 0.071 0.012 0.017 0.027 0.082 0.043 
27.0 13.0 0.375 0.074 0.229 0.056 0.174 0.046 0.054 0.025 0.018 0.042 0.063 0.047 0.091 0.051 0.078 0.041 0.054 0.030 0.015 0.015 
28.0 13.0 0.276 0.034 0.177 0.035 0.159 0.039 0.080 0.019 0.049 0.014 0.012 0.013 0.014 0.018 0.025 0.021 0.028 0.024 0.020 0.022 
29.0 13.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 13.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 14.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 14.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 14.0 0.302 0.021 0.188 0.024 0.150 0.031 0.057 0.018 0.010 0.015 0.030 0.012 0.054 0.014 0.054 0.014 0.046 0.013 0.027 0.009 
4.0 14.0 0.338 0.016 0.191 0.026 0.102 0.032 0.020 0.023 0.100 0.035 0.126 0.036 0.131 0.038 0.087 0.026 0.037 0.013 0.015 0.006 
5.0 14.0 0.268 0.021 0.107 0.025 0.058 0.054 0.163 0.056 0.246 0.075 0.200 0.056 0.122 0.030 0.004 0.011 0.101 0.042 0.138 0.054 
6.0 14.0 0.137 0.030 0.024 0.038 0.251 0.095 0.292 0.084 0.299 0.077 0.128 0.017 0.064 0.046 0.198 0.083 0.237 0.085 0.135 0.040 
7.0 14.0 0.015 0.013 0.140 0.047 0.397 0.126 0.335 0.084 0.204 0.024 0.073 0.065 0.292 0.122 0.289 0.093 0.128 0.010 0.112 0.078 
8.0 14.0 0.069 0.029 0.221 0.062 0.471 0.150 0.289 0.057 0.009 0.061 0.282 0.134 0.376 0.119 0.142 0.003 0.180 0.127 0.333 0.143 
9.0 14.0 0.115 0.033 0.271 0.097 0.488 0.163 0.185 0.004 0.205 0.147 0.392 0.148 0.252 0.024 0.145 0.133 0.398 0.175 0.240 0.042 
10.0 14.0 0.128 0.010 0.302 0.144 0.467 0.142 0.054 0.070 0.373 0.202 0.367 0.089 0.008 0.113 0.371 0.190 0.329 0.066 0.098 0.141 
11.0 14.0 0.119 0.081 0.324 0.178 0.424 0.077 0.082 0.145 0.465 0.196 0.227 0.020 0.271 0.207 0.402 0.124 0.032 0.114 0.371 0.205 
12.0 14.0 0.092 0.160 0.347 0.180 0.366 0.020 0.211 0.194 0.472 0.128 0.026 0.131 0.429 0.204 0.236 0.021 0.277 0.214 0.362 0.095 
13.0 14.0 0.055 0.218 0.378 0.149 0.293 0.114 0.323 0.203 0.399 0.026 0.177 0.194 0.432 0.112 0.024 0.146 0.405 0.169 0.110 0.077 
14.0 14.0 0.013 0.233 0.423 0.104 0.195 0.172 0.407 0.174 0.254 0.063 0.320 0.184 0.283 0.003 0.232 0.168 0.291 0.043 0.155 0.141 
15.0 14.0 0.026 0.223 0.463 0.058 0.061 0.168 0.448 0.126 0.063 0.081 0.375 0.130 0.063 0.042 0.310 0.118 0.062 0.018 0.261 0.103 
16.0 14.0 0.064 0.192 0.448 0.021 0.087 0.109 0.436 0.067 0.139 0.044 0.362 0.089 0.164 0.025 0.291 0.091 0.177 0.018 0.234 0.088 
17.0 14.0 0.103 0.102 0.410 0.086 0.199 0.044 0.383 0.023 0.307 0.026 0.274 0.062 0.357 0.037 0.156 0.074 0.367 0.053 0.048 0.073 
18.0 14.0 0.136 0.013 0.385 0.098 0.291 0.032 0.297 0.013 0.429 0.006 0.106 0.049 0.451 0.048 0.088 0.046 0.383 0.080 0.244 0.024 
19.0 14.0 0.157 0.109 0.369 0.063 0.372 0.087 0.185 0.035 0.486 0.005 0.103 0.049 0.396 0.063 0.332 0.014 0.168 0.087 0.425 0.038 
20.0 14.0 0.161 0.164 0.352 0.010 0.444 0.093 0.051 0.066 0.460 0.030 0.299 0.041 0.188 0.081 0.442 0.032 0.182 0.063 0.311 0.086 
21.0 14.0 0.145 0.168 0.328 0.062 0.497 0.049 0.096 0.079 0.343 0.072 0.417 0.006 0.106 0.078 0.330 0.078 0.440 0.004 0.060 0.081 
22.0 14.0 0.103 0.126 0.286 0.096 0.518 0.026 0.234 0.055 0.143 0.094 0.396 0.047 0.352 0.029 0.032 0.084 0.386 0.076 0.372 0.004 
23.0 14.0 0.026 0.071 0.213 0.096 0.481 0.081 0.329 0.009 0.088 0.069 0.225 0.072 0.396 0.037 0.244 0.030 0.059 0.079 0.306 0.068 
24.0 14.0 0.088 0.034 0.102 0.076 0.367 0.103 0.342 0.038 0.262 0.014 0.009 0.050 0.226 0.061 0.295 0.031 0.213 0.017 0.003 0.053 
25.0 14.0 0.225 0.017 0.037 0.048 0.182 0.089 0.254 0.056 0.297 0.036 0.169 0.002 0.014 0.029 0.131 0.037 0.208 0.027 0.164 0.001 
26.0 14.0 0.333 0.015 0.158 0.019 0.020 0.048 0.105 0.043 0.191 0.046 0.175 0.028 0.131 0.013 0.037 0.003 0.048 0.013 0.096 0.011 
27.0 14.0 0.351 0.016 0.206 0.012 0.135 0.015 0.021 0.017 0.051 0.025 0.083 0.024 0.096 0.022 0.071 0.016 0.038 0.011 0.000 0.008 
28.0 14.0 0.278 0.004 0.175 0.007 0.146 0.008 0.065 0.005 0.028 0.008 0.007 0.010 0.026 0.013 0.031 0.013 0.028 0.014 0.017 0.014 
29.0 14.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 14.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 15.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 15.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 15.0 0.311 0.032 0.189 0.013 0.143 0.005 0.048 0.005 0.008 0.007 0.040 0.007 0.062 0.005 0.058 0.003 0.047 0.001 0.025 0.000 
4.0 15.0 0.338 0.031 0.182 0.006 0.082 0.022 0.038 0.019 0.120 0.018 0.137 0.010 0.135 0.003 0.082 0.003 0.026 0.007 0.027 0.007 
5.0 15.0 0.256 0.008 0.087 0.034 0.090 0.053 0.186 0.027 0.261 0.012 0.199 0.004 0.107 0.016 0.022 0.017 0.123 0.015 0.151 0.005 
6.0 15.0 0.115 0.049 0.052 0.065 0.285 0.058 0.306 0.010 0.294 0.019 0.106 0.028 0.096 0.027 0.222 0.011 0.244 0.006 0.121 0.019 
7.0 15.0 0.013 0.108 0.169 0.073 0.422 0.022 0.333 0.026 0.177 0.047 0.106 0.030 0.319 0.006 0.289 0.019 0.102 0.031 0.149 0.022 
8.0 15.0 0.099 0.149 0.247 0.046 0.482 0.044 0.272 0.054 0.029 0.040 0.308 0.002 0.377 0.028 0.114 0.033 0.220 0.018 0.355 0.010 
9.0 15.0 0.144 0.145 0.291 0.016 0.483 0.101 0.158 0.047 0.238 0.002 0.400 0.030 0.227 0.033 0.182 0.012 0.420 0.015 0.225 0.029 
10.0 15.0 0.157 0.085 0.315 0.087 0.449 0.112 0.024 0.007 0.393 0.040 0.355 0.029 0.042 0.006 0.394 0.011 0.321 0.020 0.134 0.015 
11.0 15.0 0.146 0.020 0.330 0.138 0.397 0.060 0.109 0.043 0.469 0.041 0.205 0.004 0.298 0.015 0.404 0.004 0.009 0.007 0.401 0.006 
12.0 15.0 0.117 0.138 0.347 0.141 0.334 0.036 0.229 0.067 0.463 0.004 0.003 0.032 0.442 0.005 0.226 0.019 0.301 0.013 0.375 0.018 
13.0 15.0 0.078 0.230 0.372 0.092 0.260 0.129 0.332 0.043 0.383 0.062 0.194 0.020 0.433 0.047 0.037 0.012 0.423 0.046 0.111 0.011 
14.0 15.0 0.036 0.265 0.410 0.011 0.167 0.172 0.407 0.019 0.240 0.088 0.329 0.031 0.284 0.062 0.243 0.035 0.307 0.055 0.161 0.038 
15.0 15.0 0.003 0.248 0.450 0.073 0.045 0.172 0.447 0.084 0.059 0.083 0.382 0.080 0.069 0.049 0.320 0.074 0.077 0.032 0.272 0.069 
16.0 15.0 0.040 0.193 0.444 0.128 0.093 0.148 0.439 0.133 0.134 0.066 0.370 0.124 0.154 0.025 0.301 0.110 0.162 0.006 0.244 0.093 
17.0 15.0 0.078 0.124 0.411 0.156 0.207 0.078 0.387 0.159 0.306 0.002 0.281 0.144 0.350 0.051 0.166 0.116 0.355 0.088 0.062 0.077 
18.0 15.0 0.110 0.044 0.384 0.157 0.302 0.009 0.298 0.148 0.431 0.084 0.110 0.110 0.447 0.131 0.078 0.048 0.376 0.151 0.226 0.027 
19.0 15.0 0.131 0.027 0.363 0.127 0.383 0.080 0.181 0.105 0.487 0.140 0.102 0.033 0.392 0.154 0.323 0.059 0.166 0.116 0.407 0.133 
20.0 15.0 0.138 0.065 0.343 0.080 0.451 0.112 0.043 0.048 0.457 0.147 0.298 0.050 0.183 0.103 0.431 0.132 0.177 0.006 0.296 0.137 
21.0 15.0 0.125 0.062 0.315 0.039 0.498 0.108 0.103 0.003 0.334 0.112 0.412 0.102 0.110 0.009 0.317 0.120 0.426 0.115 0.064 0.023 
22.0 15.0 0.088 0.027 0.270 0.022 0.510 0.087 0.238 0.033 0.132 0.056 0.386 0.104 0.348 0.073 0.023 0.034 0.366 0.120 0.359 0.094 
23.0 15.0 0.018 0.015 0.198 0.022 0.467 0.070 0.326 0.047 0.095 0.003 0.214 0.065 0.384 0.096 0.242 0.052 0.046 0.028 0.285 0.088 
24.0 15.0 0.088 0.037 0.091 0.026 0.352 0.059 0.334 0.051 0.260 0.037 0.015 0.012 0.212 0.059 0.282 0.073 0.209 0.053 0.008 0.005 
25.0 15.0 0.218 0.027 0.041 0.020 0.171 0.041 0.245 0.040 0.288 0.047 0.167 0.025 0.019 0.005 0.120 0.034 0.196 0.053 0.158 0.046 
26.0 15.0 0.321 0.009 0.155 0.015 0.023 0.023 0.098 0.020 0.183 0.029 0.168 0.026 0.128 0.020 0.039 0.004 0.041 0.013 0.087 0.026 
27.0 15.0 0.338 0.030 0.200 0.023 0.133 0.027 0.023 0.015 0.047 0.014 0.078 0.011 0.092 0.011 0.068 0.008 0.038 0.003 0.002 0.005 
28.0 15.0 0.269 0.029 0.169 0.020 0.142 0.023 0.063 0.015 0.028 0.015 0.006 0.010 0.024 0.009 0.029 0.006 0.027 0.006 0.016 0.006 
29.0 15.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 15.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 16.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 16.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 16.0 0.321 0.093 0.197 0.056 0.160 0.045 0.064 0.018 0.017 0.018 0.026 0.019 0.054 0.022 0.057 0.020 0.052 0.016 0.032 0.009 
4.0 16.0 0.368 0.094 0.206 0.038 0.117 0.042 0.012 0.048 0.094 0.066 0.127 0.056 0.139 0.047 0.097 0.024 0.046 0.003 0.012 0.017 
5.0 16.0 0.299 0.024 0.119 0.073 0.047 0.147 0.157 0.111 0.248 0.105 0.210 0.054 0.138 0.006 0.012 0.038 0.101 0.069 0.150 0.066 
6.0 16.0 0.155 0.120 0.022 0.162 0.247 0.217 0.292 0.112 0.309 0.050 0.145 0.033 0.048 0.096 0.198 0.107 0.254 0.079 0.157 0.014 
7.0 16.0 0.013 0.225 0.147 0.199 0.397 0.185 0.337 0.044 0.220 0.063 0.053 0.121 0.285 0.136 0.305 0.065 0.156 0.040 0.101 0.118 
8.0 16.0 0.088 0.284 0.233 0.167 0.468 0.083 0.293 0.048 0.031 0.139 0.263 0.137 0.385 0.073 0.173 0.056 0.158 0.155 0.349 0.131 
9.0 16.0 0.146 0.276 0.281 0.086 0.478 0.046 0.193 0.091 0.175 0.148 0.381 0.093 0.280 0.031 0.109 0.146 0.400 0.151 0.284 0.017 
10.0 16.0 0.167 0.200 0.305 0.030 0.452 0.085 0.070 0.086 0.338 0.123 0.372 0.039 0.040 0.108 0.347 0.164 0.367 0.047 0.047 0.148 
11.0 16.0 0.162 0.072 0.320 0.087 0.409 0.053 0.055 0.061 0.433 0.113 0.255 0.002 0.216 0.162 0.408 0.128 0.098 0.091 0.347 0.212 
12.0 16.0 0.137 0.076 0.336 0.094 0.357 0.039 0.173 0.060 0.454 0.134 0.074 0.048 0.387 0.202 0.279 0.043 0.212 0.210 0.389 0.153 
13.0 16.0 0.100 0.194 0.364 0.035 0.293 0.130 0.281 0.110 0.399 0.155 0.118 0.127 0.417 0.207 0.042 0.084 0.372 0.250 0.179 0.012 
14.0 16.0 0.058 0.250 0.410 0.084 0.198 0.165 0.367 0.199 0.266 0.127 0.265 0.214 0.292 0.139 0.167 0.195 0.296 0.163 0.081 0.163 
15.0 16.0 0.021 0.241 0.458 0.201 0.045 0.159 0.416 0.281 0.066 0.080 0.329 0.266 0.078 0.056 0.255 0.234 0.086 0.048 0.199 0.203 
16.0 16.0 0.011 0.188 0.454 0.251 0.140 0.134 0.406 0.327 0.159 0.033 0.312 0.307 0.156 0.019 0.233 0.264 0.142 0.053 0.174 0.218 
17.0 16.0 0.048 0.142 0.411 0.246 0.276 0.054 0.337 0.330 0.339 0.087 0.206 0.305 0.340 0.174 0.091 0.236 0.306 0.230 0.005 0.149 
18.0 16.0 0.079 0.094 0.373 0.228 0.370 0.040 0.229 0.288 0.446 0.219 0.023 0.211 0.402 0.314 0.144 0.071 0.287 0.338 0.244 0.082 
19.0 16.0 0.098 0.049 0.341 0.197 0.437 0.120 0.099 0.213 0.465 0.303 0.183 0.053 0.301 0.339 0.346 0.154 0.054 0.240 0.354 0.300 
20.0 16.0 0.100 0.029 0.311 0.159 0.484 0.170 0.042 0.122 0.393 0.316 0.347 0.110 0.065 0.225 0.386 0.298 0.258 0.025 0.181 0.293 
21.0 16.0 0.083 0.040 0.273 0.132 0.505 0.195 0.179 0.033 0.237 0.263 0.407 0.222 0.212 0.025 0.211 0.270 0.418 0.261 0.169 0.041 
22.0 16.0 0.041 0.069 0.220 0.121 0.488 0.208 0.291 0.046 0.024 0.156 0.324 0.242 0.386 0.160 0.089 0.083 0.268 0.275 0.367 0.216 
23.0 16.0 0.035 0.096 0.139 0.117 0.415 0.213 0.344 0.109 0.184 0.024 0.121 0.163 0.343 0.223 0.290 0.115 0.063 0.070 0.202 0.203 
24.0 16.0 0.145 0.098 0.028 0.105 0.275 0.195 0.312 0.140 0.301 0.089 0.095 0.032 0.128 0.142 0.252 0.168 0.247 0.117 0.085 0.007 
25.0 16.0 0.269 0.049 0.100 0.063 0.085 0.133 0.194 0.119 0.275 0.129 0.201 0.068 0.087 0.009 0.058 0.075 0.162 0.117 0.168 0.098 
26.0 16.0 0.351 0.040 0.195 0.036 0.089 0.055 0.043 0.057 0.138 0.083 0.156 0.074 0.146 0.058 0.076 0.021 0.004 0.020 0.058 0.047 
27.0 16.0 0.339 0.078 0.213 0.059 0.168 0.061 0.058 0.031 0.008 0.029 0.050 0.029 0.077 0.033 0.070 0.028 0.053 0.018 0.021 0.003 
28.0 16.0 0.249 0.058 0.161 0.043 0.146 0.051 0.076 0.030 0.048 0.027 0.015 0.017 0.008 0.013 0.019 0.009 0.024 0.007 0.019 0.004 
29.0 16.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 16.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 17.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 17.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 17.0 0.321 0.161 0.205 0.107 0.189 0.099 0.099 0.043 0.060 0.028 0.010 0.020 0.028 0.027 0.048 0.029 0.057 0.029 0.047 0.022 
4.0 17.0 0.412 0.201 0.249 0.101 0.193 0.060 0.059 0.045 0.028 0.081 0.091 0.085 0.136 0.086 0.122 0.062 0.088 0.033 0.027 0.010 
5.0 17.0 0.384 0.080 0.195 0.057 0.067 0.177 0.079 0.163 0.200 0.185 0.219 0.126 0.199 0.065 0.088 0.015 0.036 0.081 0.129 0.107 
6.0 17.0 0.250 0.135 0.064 0.221 0.135 0.345 0.238 0.216 0.323 0.154 0.225 0.021 0.067 0.100 0.124 0.165 0.252 0.170 0.222 0.084 
7.0 17.0 0.096 0.318 0.071 0.315 0.309 0.358 0.329 0.144 0.306 0.010 0.073 0.145 0.187 0.232 0.313 0.178 0.262 0.038 0.021 0.130 
8.0 17.0 0.029 0.422 0.171 0.302 0.413 0.239 0.332 0.024 0.167 0.161 0.145 0.235 0.372 0.206 0.285 0.019 0.007 0.194 0.296 0.259 
9.0 17.0 0.108 0.427 0.231 0.210 0.452 0.096 0.270 0.079 0.023 0.235 0.317 0.222 0.372 0.068 0.053 0.175 0.319 0.298 0.372 0.136 
10.0 17.0 0.147 0.348 0.262 0.100 0.453 0.035 0.175 0.113 0.203 0.251 0.383 0.161 0.203 0.090 0.222 0.289 0.420 0.208 0.126 0.131 
11.0 17.0 0.155 0.213 0.281 0.031 0.433 0.023 0.065 0.116 0.339 0.262 0.335 0.085 0.044 0.232 0.376 0.291 0.252 0.016 0.209 0.332 
12.0 17.0 0.139 0.057 0.299 0.022 0.400 0.083 0.051 0.139 0.408 0.288 0.198 0.017 0.257 0.339 0.338 0.175 0.042 0.258 0.358 0.324 
13.0 17.0 0.109 0.077 0.328 0.061 0.345 0.171 0.168 0.215 0.395 0.297 0.013 0.157 0.347 0.365 0.151 0.031 0.251 0.375 0.242 0.105 
14.0 17.0 0.073 0.155 0.371 0.193 0.234 0.197 0.270 0.330 0.275 0.230 0.149 0.293 0.267 0.259 0.054 0.216 0.238 0.277 0.020 0.134 
15.0 17.0 0.044 0.183 0.408 0.326 0.044 0.142 0.326 0.424 0.068 0.097 0.230 0.368 0.077 0.088 0.159 0.295 0.080 0.086 0.107 0.231 
16.0 17.0 0.021 0.181 0.405 0.376 0.178 0.037 0.310 0.464 0.165 0.070 0.207 0.394 0.137 0.107 0.136 0.306 0.106 0.121 0.089 0.229 
17.0 17.0 0.008 0.171 0.367 0.354 0.345 0.076 0.225 0.435 0.345 0.258 0.082 0.336 0.289 0.324 0.011 0.203 0.218 0.336 0.064 0.081 
18.0 17.0 0.034 0.152 0.324 0.316 0.443 0.174 0.097 0.349 0.422 0.408 0.110 0.165 0.297 0.458 0.220 0.051 0.145 0.394 0.245 0.218 
19.0 17.0 0.046 0.130 0.284 0.277 0.492 0.249 0.045 0.230 0.389 0.473 0.294 0.063 0.138 0.409 0.351 0.324 0.104 0.176 0.257 0.420 
20.0 17.0 0.041 0.125 0.243 0.243 0.508 0.299 0.182 0.101 0.258 0.439 0.397 0.264 0.122 0.187 0.289 0.432 0.354 0.194 0.013 0.285 
21.0 17.0 0.013 0.140 0.194 0.222 0.490 0.332 0.296 0.023 0.059 0.321 0.369 0.368 0.356 0.107 0.036 0.291 0.379 0.430 0.304 0.108 
22.0 17.0 0.044 0.156 0.127 0.209 0.428 0.354 0.363 0.135 0.159 0.138 0.202 0.333 0.421 0.320 0.253 0.020 0.107 0.318 0.358 0.371 
23.0 17.0 0.135 0.159 0.032 0.188 0.308 0.346 0.356 0.214 0.320 0.063 0.037 0.166 0.257 0.321 0.347 0.249 0.220 0.030 0.074 0.222 
24.0 17.0 0.253 0.116 0.087 0.138 0.131 0.282 0.261 0.229 0.353 0.200 0.220 0.040 0.015 0.136 0.191 0.232 0.290 0.225 0.195 0.081 
25.0 17.0 0.362 0.005 0.202 0.047 0.066 0.146 0.100 0.158 0.239 0.205 0.245 0.146 0.191 0.066 0.041 0.050 0.103 0.138 0.176 0.155 
26.0 17.0 0.403 0.117 0.261 0.081 0.204 0.066 0.052 0.049 0.057 0.094 0.128 0.105 0.168 0.106 0.130 0.067 0.068 0.022 0.013 0.038 
27.0 17.0 0.338 0.141 0.231 0.106 0.223 0.113 0.117 0.056 0.065 0.038 0.003 0.025 0.050 0.037 0.070 0.041 0.073 0.038 0.049 0.022 
28.0 17.0 0.212 0.078 0.145 0.060 0.150 0.073 0.095 0.046 0.080 0.043 0.045 0.028 0.021 0.019 0.003 0.011 0.017 0.008 0.021 0.007 
29.0 17.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 17.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 18.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 18.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 18.0 0.294 0.216 0.197 0.154 0.210 0.157 0.135 0.078 0.113 0.057 0.058 0.026 0.012 0.015 0.029 0.023 0.056 0.032 0.060 0.032 
4.0 18.0 0.440 0.348 0.289 0.206 0.280 0.155 0.145 0.043 0.068 0.042 0.030 0.072 0.111 0.099 0.140 0.095 0.136 0.078 0.079 0.040 
5.0 18.0 0.477 0.255 0.288 0.069 0.218 0.089 0.041 0.142 0.106 0.210 0.202 0.186 0.254 0.153 0.180 0.070 0.059 0.027 0.081 0.097 
6.0 18.0 0.380 0.037 0.188 0.185 0.042 0.369 0.133 0.280 0.300 0.272 0.303 0.139 0.213 0.018 0.007 0.134 0.210 0.220 0.278 0.189 
7.0 18.0 0.227 0.321 0.056 0.370 0.148 0.488 0.277 0.266 0.384 0.144 0.232 0.052 0.027 0.224 0.274 0.272 0.363 0.198 0.175 0.012 
8.0 18.0 0.085 0.509 0.055 0.415 0.289 0.414 0.347 0.145 0.331 0.049 0.035 0.224 0.298 0.318 0.386 0.191 0.192 0.066 0.181 0.289 
9.0 18.0 0.021 0.563 0.129 0.344 0.370 0.262 0.346 0.028 0.185 0.188 0.185 0.299 0.431 0.252 0.249 0.037 0.164 0.328 0.417 0.330 
10.0 18.0 0.082 0.506 0.170 0.228 0.409 0.150 0.297 0.039 0.003 0.266 0.338 0.299 0.371 0.092 0.032 0.261 0.409 0.392 0.307 0.082 
11.0 18.0 0.109 0.384 0.194 0.133 0.420 0.126 0.215 0.068 0.168 0.327 0.380 0.251 0.167 0.113 0.272 0.388 0.378 0.217 0.017 0.254 
12.0 18.0 0.111 0.235 0.212 0.098 0.408 0.180 0.109 0.110 0.290 0.389 0.306 0.141 0.069 0.309 0.339 0.346 0.141 0.092 0.254 0.405 
13.0 18.0 0.095 0.094 0.236 0.143 0.360 0.251 0.013 0.201 0.325 0.411 0.148 0.035 0.216 0.407 0.227 0.138 0.092 0.321 0.246 0.258 
14.0 18.0 0.075 0.016 0.269 0.257 0.238 0.241 0.124 0.330 0.238 0.315 0.016 0.221 0.197 0.319 0.050 0.104 0.145 0.294 0.090 0.011 
15.0 18.0 0.063 0.091 0.293 0.371 0.037 0.108 0.185 0.430 0.059 0.103 0.104 0.332 0.062 0.102 0.053 0.235 0.057 0.099 0.019 0.159 
16.0 18.0 0.056 0.146 0.287 0.420 0.191 0.093 0.164 0.452 0.145 0.165 0.080 0.332 0.100 0.160 0.035 0.224 0.066 0.140 0.010 0.144 
17.0 18.0 0.044 0.182 0.255 0.407 0.368 0.266 0.066 0.385 0.293 0.404 0.050 0.203 0.196 0.383 0.095 0.049 0.114 0.317 0.104 0.052 
18.0 18.0 0.032 0.196 0.213 0.370 0.464 0.378 0.073 0.255 0.326 0.539 0.229 0.034 0.145 0.443 0.253 0.242 0.003 0.262 0.208 0.325 
19.0 18.0 0.033 0.199 0.170 0.333 0.493 0.441 0.216 0.100 0.236 0.538 0.370 0.285 0.056 0.275 0.299 0.459 0.236 0.065 0.131 0.387 
20.0 18.0 0.053 0.206 0.123 0.304 0.472 0.474 0.333 0.052 0.053 0.415 0.392 0.447 0.311 0.048 0.140 0.421 0.396 0.429 0.150 0.078 
21.0 18.0 0.097 0.212 0.063 0.283 0.408 0.491 0.405 0.189 0.171 0.205 0.266 0.456 0.467 0.359 0.163 0.116 0.280 0.500 0.396 0.362 
22.0 18.0 0.172 0.201 0.017 0.252 0.295 0.483 0.408 0.295 0.365 0.047 0.022 0.294 0.397 0.475 0.401 0.256 0.085 0.167 0.298 0.451 
23.0 18.0 0.276 0.157 0.121 0.192 0.128 0.413 0.323 0.335 0.447 0.260 0.226 0.030 0.114 0.309 0.361 0.389 0.365 0.244 0.077 0.092 
24.0 18.0 0.390 0.049 0.236 0.080 0.075 0.256 0.159 0.276 0.368 0.337 0.343 0.195 0.184 0.018 0.091 0.204 0.299 0.317 0.291 0.234 
25.0 18.0 0.466 0.141 0.320 0.076 0.256 0.039 0.035 0.118 0.160 0.228 0.264 0.227 0.289 0.187 0.155 0.061 0.020 0.081 0.162 0.172 
26.0 18.0 0.442 0.248 0.323 0.180 0.332 0.169 0.167 0.056 0.054 0.039 0.074 0.091 0.171 0.135 0.177 0.124 0.137 0.087 0.042 0.023 
27.0 18.0 0.310 0.199 0.232 0.153 0.269 0.178 0.179 0.102 0.144 0.081 0.062 0.035 0.008 0.014 0.059 0.035 0.087 0.050 0.076 0.045 
28.0 18.0 0.149 0.074 0.111 0.059 0.140 0.079 0.108 0.055 0.111 0.059 0.078 0.044 0.054 0.034 0.020 0.020 0.005 0.009 0.020 0.003 
29.0 18.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 18.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 19.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 19.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 19.0 0.227 0.219 0.162 0.167 0.203 0.188 0.156 0.107 0.158 0.095 0.106 0.058 0.061 0.034 0.003 0.008 0.042 0.016 0.064 0.030 
4.0 19.0 0.421 0.475 0.297 0.311 0.341 0.289 0.224 0.126 0.172 0.067 0.052 0.011 0.058 0.062 0.132 0.093 0.168 0.109 0.130 0.088 
5.0 19.0 0.534 0.507 0.363 0.253 0.369 0.128 0.178 0.028 0.027 0.135 0.140 0.180 0.268 0.211 0.256 0.168 0.164 0.093 0.006 0.022 
6.0 19.0 0.503 0.232 0.318 0.031 0.253 0.222 0.018 0.242 0.212 0.320 0.333 0.257 0.343 0.171 0.140 0.015 0.117 0.160 0.289 0.242 
7.0 19.0 0.380 0.161 0.213 0.292 0.076 0.472 0.162 0.332 0.399 0.315 0.373 0.141 0.168 0.064 0.170 0.250 0.402 0.334 0.320 0.200 
8.0 19.0 0.236 0.449 0.105 0.429 0.086 0.509 0.297 0.283 0.456 0.175 0.238 0.057 0.145 0.294 0.415 0.354 0.373 0.198 0.015 0.138 
9.0 19.0 0.115 0.592 0.025 0.417 0.204 0.406 0.368 0.190 0.390 0.024 0.009 0.223 0.401 0.393 0.410 0.233 0.044 0.144 0.373 0.418 
10.0 19.0 0.029 0.593 0.025 0.324 0.281 0.295 0.381 0.126 0.240 0.097 0.213 0.332 0.472 0.344 0.178 0.030 0.303 0.422 0.421 0.363 
11.0 19.0 0.025 0.507 0.053 0.223 0.327 0.249 0.344 0.091 0.057 0.210 0.345 0.375 0.350 0.167 0.106 0.291 0.414 0.439 0.171 0.024 
12.0 19.0 0.051 0.380 0.070 0.160 0.340 0.269 0.264 0.048 0.105 0.319 0.350 0.326 0.129 0.076 0.265 0.398 0.274 0.193 0.104 0.283 
13.0 19.0 0.060 0.242 0.088 0.157 0.308 0.300 0.153 0.044 0.192 0.379 0.246 0.169 0.054 0.261 0.243 0.287 0.059 0.099 0.191 0.306 
14.0 19.0 0.065 0.117 0.109 0.213 0.200 0.243 0.043 0.171 0.160 0.300 0.107 0.033 0.100 0.254 0.123 0.062 0.042 0.184 0.117 0.112 
15.0 19.0 0.075 0.011 0.122 0.282 0.023 0.056 0.016 0.265 0.038 0.080 0.026 0.160 0.035 0.080 0.040 0.084 0.023 0.069 0.045 0.035 
16.0 19.0 0.088 0.078 0.113 0.322 0.175 0.198 0.007 0.263 0.106 0.198 0.047 0.140 0.059 0.149 0.053 0.061 0.031 0.107 0.049 0.018 
17.0 19.0 0.099 0.143 0.083 0.327 0.328 0.409 0.106 0.161 0.194 0.413 0.160 0.033 0.087 0.294 0.147 0.128 0.022 0.179 0.116 0.154 
18.0 19.0 0.111 0.181 0.044 0.315 0.402 0.531 0.241 0.006 0.169 0.479 0.300 0.280 0.015 0.232 0.237 0.361 0.111 0.011 0.145 0.306 
19.0 19.0 0.133 0.200 0.002 0.298 0.402 0.581 0.364 0.160 0.027 0.381 0.373 0.474 0.231 0.040 0.196 0.424 0.303 0.333 0.009 0.181 
20.0 19.0 0.174 0.206 0.050 0.279 0.342 0.586 0.442 0.299 0.186 0.165 0.306 0.512 0.440 0.377 0.030 0.196 0.358 0.541 0.261 0.230 
21.0 19.0 0.237 0.188 0.115 0.249 0.234 0.561 0.453 0.401 0.400 0.105 0.096 0.363 0.488 0.573 0.332 0.214 0.130 0.346 0.406 0.539 
22.0 19.0 0.326 0.133 0.200 0.186 0.076 0.481 0.380 0.441 0.531 0.354 0.188 0.067 0.286 0.473 0.476 0.502 0.265 0.155 0.184 0.335 
23.0 19.0 0.431 0.059 0.299 0.075 0.120 0.312 0.218 0.380 0.503 0.476 0.398 0.235 0.072 0.114 0.302 0.404 0.447 0.462 0.216 0.171 
24.0 19.0 0.519 0.190 0.388 0.100 0.318 0.053 0.003 0.206 0.309 0.393 0.414 0.361 0.342 0.228 0.041 0.044 0.249 0.293 0.339 0.353 
25.0 19.0 0.535 0.361 0.418 0.258 0.445 0.219 0.192 0.027 0.030 0.137 0.230 0.238 0.344 0.291 0.254 0.206 0.079 0.059 0.117 0.109 
26.0 19.0 0.431 0.374 0.349 0.288 0.429 0.328 0.276 0.171 0.179 0.099 0.009 0.012 0.137 0.104 0.197 0.148 0.191 0.154 0.098 0.094 
27.0 19.0 0.236 0.204 0.199 0.164 0.279 0.214 0.220 0.143 0.214 0.142 0.127 0.090 0.048 0.049 0.032 0.002 0.085 0.037 0.093 0.054 
28.0 19.0 0.056 0.035 0.054 0.030 0.102 0.051 0.103 0.046 0.126 0.061 0.104 0.054 0.085 0.051 0.045 0.037 0.014 0.025 0.012 0.010 
29.0 19.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 19.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 20.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 20.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 20.0 0.118 0.142 0.092 0.124 0.154 0.157 0.147 0.103 0.176 0.108 0.141 0.082 0.107 0.069 0.043 0.041 0.013 0.017 0.053 0.008 
4.0 20.0 0.332 0.489 0.253 0.345 0.344 0.366 0.269 0.200 0.257 0.167 0.139 0.086 0.022 0.024 0.091 0.039 0.168 0.091 0.165 0.108 
5.0 20.0 0.516 0.715 0.384 0.432 0.468 0.372 0.299 0.142 0.178 0.036 0.033 0.076 0.221 0.174 0.287 0.208 0.253 0.198 0.090 0.107 
6.0 20.0 0.568 0.574 0.412 0.249 0.446 0.096 0.192 0.075 0.058 0.217 0.287 0.275 0.411 0.304 0.274 0.196 0.021 0.022 0.235 0.167 
7.0 20.0 0.504 0.217 0.359 0.071 0.324 0.239 0.011 0.256 0.317 0.372 0.442 0.320 0.349 0.194 0.009 0.063 0.349 0.310 0.408 0.360 
8.0 20.0 0.386 0.179 0.276 0.273 0.172 0.398 0.168 0.316 0.486 0.376 0.409 0.208 0.064 0.072 0.344 0.347 0.480 0.427 0.175 0.157 
9.0 20.0 0.262 0.416 0.202 0.343 0.037 0.389 0.303 0.300 0.524 0.304 0.222 0.028 0.266 0.331 0.480 0.444 0.252 0.197 0.235 0.266 
10.0 20.0 0.159 0.506 0.152 0.299 0.068 0.315 0.383 0.277 0.443 0.208 0.023 0.163 0.460 0.471 0.350 0.296 0.122 0.198 0.430 0.492 
11.0 20.0 0.082 0.486 0.123 0.208 0.145 0.258 0.404 0.269 0.284 0.089 0.225 0.319 0.448 0.434 0.080 0.002 0.347 0.450 0.298 0.331 
12.0 20.0 0.026 0.406 0.107 0.118 0.189 0.242 0.369 0.249 0.108 0.051 0.314 0.384 0.285 0.243 0.138 0.248 0.322 0.398 0.045 0.010 
13.0 20.0 0.016 0.300 0.095 0.059 0.189 0.235 0.289 0.187 0.023 0.163 0.285 0.322 0.099 0.017 0.204 0.301 0.164 0.157 0.103 0.201 
14.0 20.0 0.048 0.192 0.084 0.045 0.123 0.162 0.199 0.087 0.056 0.158 0.194 0.172 0.004 0.081 0.154 0.182 0.046 0.008 0.106 0.153 
15.0 20.0 0.079 0.093 0.080 0.059 0.002 0.010 0.150 0.018 0.010 0.025 0.135 0.069 0.002 0.023 0.104 0.078 0.011 0.009 0.077 0.071 
16.0 20.0 0.112 0.014 0.093 0.081 0.133 0.227 0.173 0.040 0.057 0.153 0.151 0.099 0.019 0.085 0.112 0.101 0.006 0.045 0.080 0.086 
17.0 20.0 0.146 0.050 0.121 0.100 0.230 0.406 0.258 0.152 0.070 0.255 0.231 0.253 0.015 0.094 0.164 0.233 0.047 0.007 0.106 0.176 
18.0 20.0 0.185 0.079 0.158 0.115 0.258 0.501 0.366 0.299 0.015 0.204 0.310 0.424 0.150 0.080 0.183 0.324 0.177 0.221 0.076 0.167 
19.0 20.0 0.234 0.085 0.199 0.121 0.217 0.521 0.447 0.425 0.191 0.014 0.301 0.478 0.345 0.374 0.070 0.197 0.304 0.457 0.087 0.092 
20.0 20.0 0.297 0.073 0.249 0.111 0.118 0.487 0.467 0.502 0.401 0.245 0.154 0.346 0.475 0.595 0.182 0.158 0.258 0.414 0.307 0.448 
21.0 20.0 0.376 0.051 0.311 0.070 0.025 0.401 0.406 0.514 0.564 0.485 0.108 0.053 0.405 0.560 0.432 0.517 0.037 0.008 0.342 0.484 
22.0 20.0 0.467 0.125 0.387 0.050 0.205 0.237 0.259 0.437 0.598 0.616 0.378 0.285 0.105 0.223 0.455 0.565 0.391 0.485 0.040 0.027 
23.0 20.0 0.550 0.289 0.461 0.190 0.395 0.035 0.043 0.248 0.451 0.541 0.502 0.482 0.262 0.217 0.174 0.213 0.444 0.514 0.316 0.418 
24.0 20.0 0.586 0.476 0.498 0.354 0.544 0.309 0.186 0.018 0.167 0.264 0.403 0.408 0.445 0.432 0.180 0.203 0.145 0.108 0.327 0.335 
25.0 20.0 0.523 0.546 0.456 0.429 0.580 0.492 0.341 0.236 0.134 0.078 0.137 0.123 0.332 0.284 0.315 0.303 0.176 0.222 0.043 0.036 
26.0 20.0 0.342 0.390 0.314 0.319 0.458 0.419 0.348 0.273 0.292 0.245 0.107 0.118 0.064 0.004 0.177 0.102 0.215 0.167 0.145 0.153 
27.0 20.0 0.108 0.120 0.122 0.107 0.233 0.169 0.223 0.139 0.252 0.169 0.180 0.137 0.107 0.110 0.011 0.056 0.062 0.007 0.092 0.034 
28.0 20.0 0.062 0.067 0.025 0.045 0.037 0.034 0.074 0.019 0.116 0.038 0.112 0.047 0.105 0.056 0.068 0.050 0.035 0.042 0.002 0.027 
29.0 20.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 20.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 21.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 21.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 21.0 0.025 0.044 0.010 0.039 0.067 0.068 0.104 0.058 0.158 0.078 0.150 0.074 0.137 0.079 0.082 0.065 0.027 0.050 0.027 0.025 
4.0 21.0 0.176 0.334 0.155 0.258 0.274 0.310 0.261 0.200 0.297 0.209 0.209 0.154 0.110 0.116 0.021 0.048 0.128 0.018 0.168 0.073 
5.0 21.0 0.401 0.728 0.328 0.483 0.477 0.501 0.369 0.273 0.310 0.219 0.098 0.089 0.116 0.033 0.255 0.142 0.297 0.217 0.182 0.199 
6.0 21.0 0.533 0.824 0.429 0.471 0.564 0.411 0.343 0.163 0.131 0.025 0.166 0.139 0.389 0.286 0.360 0.309 0.171 0.228 0.117 0.027 
7.0 21.0 0.546 0.608 0.445 0.268 0.530 0.159 0.207 0.029 0.145 0.219 0.409 0.342 0.464 0.389 0.171 0.206 0.206 0.087 0.407 0.330 
8.0 21.0 0.478 0.266 0.409 0.055 0.428 0.073 0.024 0.165 0.395 0.383 0.495 0.405 0.274 0.252 0.182 0.117 0.476 0.436 0.330 0.409 
9.0 21.0 0.375 0.050 0.359 0.110 0.308 0.144 0.152 0.237 0.539 0.457 0.398 0.329 0.056 0.038 0.434 0.418 0.400 0.477 0.038 0.075 
10.0 21.0 0.268 0.225 0.319 0.127 0.194 0.123 0.288 0.282 0.551 0.465 0.181 0.155 0.335 0.330 0.434 0.496 0.082 0.175 0.329 0.337 
11.0 21.0 0.174 0.292 0.294 0.068 0.096 0.075 0.371 0.325 0.454 0.410 0.051 0.061 0.437 0.486 0.235 0.320 0.203 0.205 0.332 0.449 
12.0 21.0 0.093 0.286 0.282 0.033 0.021 0.045 0.394 0.357 0.296 0.293 0.209 0.240 0.363 0.447 0.007 0.036 0.284 0.378 0.150 0.241 
13.0 21.0 0.026 0.244 0.278 0.122 0.023 0.030 0.366 0.356 0.143 0.150 0.259 0.315 0.210 0.272 0.125 0.162 0.204 0.295 0.015 0.015 
14.0 21.0 0.029 0.188 0.276 0.188 0.019 0.006 0.313 0.318 0.053 0.057 0.231 0.283 0.089 0.112 0.143 0.193 0.098 0.135 0.071 0.106 
15.0 21.0 0.076 0.134 0.280 0.221 0.023 0.074 0.283 0.293 0.022 0.043 0.203 0.243 0.029 0.041 0.131 0.170 0.034 0.044 0.079 0.110 
16.0 21.0 0.123 0.094 0.295 0.223 0.073 0.164 0.301 0.325 0.006 0.052 0.214 0.271 0.013 0.004 0.136 0.187 0.014 0.018 0.085 0.122 
17.0 21.0 0.174 0.079 0.320 0.203 0.092 0.228 0.360 0.406 0.053 0.009 0.252 0.347 0.095 0.118 0.149 0.221 0.089 0.141 0.081 0.119 
18.0 21.0 0.235 0.092 0.351 0.178 0.059 0.242 0.421 0.490 0.184 0.168 0.262 0.373 0.236 0.332 0.107 0.149 0.196 0.315 0.014 0.015 
19.0 21.0 0.305 0.128 0.387 0.165 0.029 0.206 0.442 0.529 0.366 0.395 0.175 0.256 0.381 0.531 0.050 0.110 0.250 0.360 0.145 0.283 
20.0 21.0 0.384 0.195 0.429 0.181 0.159 0.122 0.392 0.501 0.536 0.602 0.028 0.012 0.413 0.538 0.285 0.444 0.125 0.095 0.293 0.446 
21.0 21.0 0.467 0.301 0.479 0.243 0.317 0.024 0.264 0.395 0.616 0.705 0.294 0.339 0.241 0.265 0.443 0.593 0.183 0.372 0.227 0.204 
22.0 21.0 0.542 0.440 0.528 0.351 0.487 0.231 0.064 0.201 0.538 0.626 0.498 0.569 0.102 0.185 0.345 0.355 0.441 0.611 0.101 0.312 
23.0 21.0 0.582 0.590 0.555 0.475 0.631 0.478 0.168 0.064 0.293 0.341 0.507 0.541 0.408 0.509 0.009 0.119 0.357 0.320 0.361 0.492 
24.0 21.0 0.548 0.665 0.525 0.544 0.692 0.658 0.363 0.309 0.032 0.047 0.303 0.255 0.466 0.465 0.293 0.399 0.013 0.162 0.257 0.156 
25.0 21.0 0.405 0.539 0.406 0.456 0.616 0.623 0.440 0.403 0.293 0.326 0.003 0.091 0.250 0.130 0.320 0.272 0.248 0.311 0.046 0.187 
26.0 21.0 0.171 0.225 0.209 0.209 0.398 0.341 0.360 0.278 0.363 0.322 0.200 0.231 0.033 0.140 0.117 0.010 0.200 0.101 0.171 0.150 
27.0 21.0 0.063 0.089 0.013 0.058 0.132 0.057 0.181 0.073 0.245 0.128 0.205 0.136 0.155 0.141 0.060 0.105 0.022 0.063 0.073 0.011 
28.0 21.0 0.185 0.153 0.110 0.112 0.051 0.111 0.025 0.048 0.081 0.024 0.099 0.020 0.108 0.037 0.082 0.045 0.054 0.047 0.019 0.038 
29.0 21.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 21.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 22.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 22.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 22.0 0.164 0.174 0.104 0.094 0.043 0.077 0.038 0.030 0.105 0.024 0.127 0.033 0.140 0.052 0.105 0.058 0.064 0.060 0.010 0.046 
4.0 22.0 0.026 0.054 0.021 0.072 0.142 0.124 0.197 0.109 0.276 0.152 0.238 0.149 0.181 0.154 0.059 0.117 0.055 0.069 0.131 0.013 
5.0 22.0 0.199 0.480 0.199 0.341 0.384 0.406 0.364 0.274 0.383 0.298 0.215 0.217 0.024 0.138 0.162 0.013 0.275 0.116 0.237 0.187 
6.0 22.0 0.384 0.798 0.353 0.505 0.564 0.543 0.429 0.323 0.304 0.272 0.004 0.093 0.274 0.100 0.365 0.251 0.288 0.319 0.036 0.216 
7.0 22.0 0.472 0.820 0.436 0.468 0.633 0.475 0.372 0.242 0.075 0.088 0.275 0.154 0.472 0.369 0.314 0.377 0.010 0.207 0.305 0.101 
8.0 22.0 0.468 0.624 0.458 0.320 0.610 0.332 0.228 0.116 0.202 0.141 0.464 0.373 0.423 0.461 0.025 0.210 0.354 0.179 0.399 0.426 
9.0 22.0 0.405 0.357 0.447 0.182 0.536 0.236 0.052 0.011 0.423 0.339 0.481 0.472 0.167 0.316 0.282 0.135 0.442 0.481 0.156 0.375 
10.0 22.0 0.315 0.133 0.429 0.120 0.440 0.216 0.117 0.091 0.532 0.478 0.342 0.424 0.133 0.021 0.405 0.411 0.245 0.443 0.155 0.009 
11.0 22.0 0.220 0.009 0.417 0.135 0.339 0.236 0.250 0.186 0.519 0.540 0.129 0.257 0.323 0.264 0.314 0.451 0.030 0.139 0.271 0.296 
12.0 22.0 0.130 0.083 0.415 0.201 0.241 0.252 0.333 0.279 0.413 0.506 0.064 0.037 0.347 0.402 0.124 0.273 0.184 0.155 0.185 0.309 
13.0 22.0 0.050 0.115 0.419 0.290 0.155 0.238 0.365 0.354 0.269 0.390 0.179 0.148 0.256 0.361 0.033 0.039 0.183 0.248 0.048 0.131 
14.0 22.0 0.015 0.125 0.427 0.375 0.092 0.189 0.360 0.397 0.142 0.238 0.213 0.242 0.140 0.220 0.101 0.103 0.110 0.172 0.032 0.019 
15.0 22.0 0.068 0.128 0.439 0.432 0.048 0.118 0.354 0.424 0.048 0.092 0.218 0.279 0.047 0.076 0.121 0.158 0.040 0.062 0.063 0.084 
16.0 22.0 0.118 0.141 0.455 0.454 0.006 0.037 0.366 0.451 0.038 0.056 0.224 0.294 0.036 0.067 0.126 0.166 0.026 0.054 0.070 0.091 
17.0 22.0 0.175 0.176 0.474 0.446 0.057 0.051 0.389 0.471 0.151 0.238 0.222 0.272 0.141 0.237 0.107 0.110 0.104 0.179 0.046 0.026 
18.0 22.0 0.244 0.237 0.495 0.430 0.153 0.147 0.393 0.455 0.303 0.444 0.168 0.155 0.263 0.395 0.024 0.064 0.174 0.243 0.036 0.138 
19.0 22.0 0.321 0.319 0.518 0.427 0.279 0.251 0.347 0.384 0.459 0.617 0.026 0.078 0.338 0.421 0.141 0.323 0.160 0.112 0.166 0.303 
20.0 22.0 0.399 0.423 0.544 0.452 0.423 0.374 0.235 0.249 0.558 0.683 0.194 0.365 0.276 0.222 0.321 0.494 0.011 0.229 0.231 0.237 
21.0 22.0 0.469 0.539 0.568 0.509 0.571 0.527 0.058 0.054 0.538 0.590 0.413 0.583 0.039 0.162 0.368 0.379 0.279 0.532 0.089 0.140 
22.0 22.0 0.509 0.645 0.577 0.578 0.697 0.697 0.158 0.186 0.362 0.317 0.514 0.590 0.281 0.517 0.174 0.028 0.405 0.439 0.211 0.479 
23.0 22.0 0.492 0.687 0.545 0.604 0.760 0.811 0.361 0.409 0.066 0.067 0.406 0.333 0.471 0.566 0.154 0.401 0.209 0.025 0.338 0.331 
24.0 22.0 0.387 0.574 0.446 0.513 0.713 0.762 0.481 0.511 0.235 0.388 0.138 0.044 0.393 0.272 0.347 0.411 0.127 0.358 0.143 0.093 
25.0 22.0 0.189 0.268 0.268 0.266 0.531 0.480 0.460 0.408 0.405 0.459 0.139 0.291 0.116 0.103 0.262 0.110 0.274 0.257 0.125 0.253 
26.0 22.0 0.056 0.090 0.052 0.039 0.253 0.090 0.303 0.156 0.368 0.263 0.259 0.255 0.129 0.231 0.033 0.128 0.146 0.019 0.164 0.077 
27.0 22.0 0.240 0.262 0.123 0.188 0.014 0.169 0.100 0.053 0.192 0.030 0.193 0.075 0.177 0.115 0.100 0.113 0.026 0.098 0.038 0.055 
28.0 22.0 0.289 0.200 0.186 0.152 0.136 0.167 0.034 0.089 0.029 0.067 0.067 0.029 0.091 0.009 0.081 0.022 0.064 0.035 0.034 0.036 
29.0 22.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 22.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 23.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 23.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 23.0 0.274 0.259 0.185 0.156 0.141 0.151 0.036 0.078 0.034 0.059 0.080 0.026 0.113 0.007 0.103 0.024 0.083 0.040 0.040 0.043 
4.0 23.0 0.217 0.226 0.126 0.128 0.023 0.104 0.093 0.029 0.198 0.025 0.214 0.069 0.207 0.111 0.121 0.119 0.027 0.112 0.063 0.069 
5.0 23.0 0.048 0.093 0.025 0.073 0.207 0.126 0.280 0.134 0.369 0.215 0.280 0.223 0.151 0.225 0.035 0.146 0.185 0.042 0.227 0.071 
6.0 23.0 0.147 0.463 0.193 0.305 0.439 0.385 0.421 0.299 0.407 0.362 0.165 0.267 0.098 0.141 0.279 0.052 0.322 0.220 0.169 0.266 
7.0 23.0 0.284 0.685 0.324 0.422 0.596 0.516 0.455 0.369 0.276 0.352 0.081 0.129 0.363 0.131 0.369 0.320 0.174 0.361 0.126 0.170 
8.0 23.0 0.341 0.691 0.400 0.409 0.662 0.525 0.385 0.347 0.039 0.207 0.321 0.115 0.456 0.394 0.209 0.399 0.148 0.167 0.345 0.183 
9.0 23.0 0.330 0.550 0.435 0.333 0.655 0.494 0.248 0.280 0.209 0.012 0.442 0.338 0.330 0.477 0.072 0.212 0.357 0.199 0.273 0.407 
10.0 23.0 0.276 0.365 0.449 0.271 0.602 0.481 0.083 0.191 0.388 0.211 0.409 0.452 0.082 0.343 0.275 0.097 0.313 0.414 0.028 0.288 
11.0 23.0 0.201 0.204 0.458 0.254 0.518 0.486 0.075 0.082 0.461 0.376 0.261 0.421 0.143 0.085 0.298 0.309 0.114 0.337 0.146 0.019 
12.0 23.0 0.121 0.088 0.469 0.282 0.416 0.479 0.202 0.047 0.428 0.452 0.078 0.270 0.249 0.148 0.185 0.314 0.060 0.100 0.154 0.178 
13.0 23.0 0.048 0.013 0.486 0.341 0.302 0.427 0.287 0.177 0.323 0.421 0.070 0.071 0.231 0.246 0.044 0.170 0.120 0.082 0.070 0.151 
14.0 23.0 0.010 0.047 0.505 0.412 0.184 0.304 0.330 0.285 0.191 0.286 0.150 0.090 0.146 0.194 0.047 0.014 0.089 0.108 0.004 0.042 
15.0 23.0 0.056 0.088 0.522 0.469 0.067 0.121 0.348 0.350 0.062 0.096 0.183 0.176 0.050 0.066 0.087 0.073 0.032 0.041 0.041 0.029 
16.0 23.0 0.098 0.134 0.536 0.499 0.055 0.090 0.354 0.364 0.067 0.118 0.185 0.177 0.048 0.086 0.090 0.072 0.031 0.054 0.045 0.028 
17.0 23.0 0.146 0.195 0.546 0.507 0.186 0.293 0.341 0.319 0.206 0.324 0.149 0.086 0.149 0.218 0.050 0.025 0.093 0.119 0.011 0.049 
18.0 23.0 0.204 0.274 0.553 0.507 0.328 0.468 0.291 0.215 0.346 0.478 0.053 0.099 0.230 0.256 0.048 0.193 0.121 0.074 0.066 0.157 
19.0 23.0 0.268 0.367 0.558 0.516 0.472 0.611 0.189 0.061 0.449 0.524 0.110 0.328 0.232 0.128 0.187 0.332 0.056 0.128 0.149 0.167 
20.0 23.0 0.326 0.461 0.559 0.538 0.607 0.731 0.035 0.128 0.462 0.426 0.300 0.503 0.100 0.155 0.283 0.290 0.120 0.367 0.134 0.039 
21.0 23.0 0.363 0.535 0.549 0.561 0.716 0.830 0.156 0.330 0.352 0.185 0.434 0.519 0.147 0.458 0.226 0.015 0.301 0.396 0.045 0.338 
22.0 23.0 0.358 0.547 0.510 0.547 0.772 0.871 0.347 0.505 0.118 0.152 0.419 0.316 0.382 0.561 0.012 0.345 0.290 0.079 0.261 0.377 
23.0 23.0 0.283 0.442 0.422 0.445 0.739 0.779 0.480 0.576 0.166 0.449 0.227 0.033 0.427 0.339 0.265 0.452 0.036 0.305 0.250 0.039 
24.0 23.0 0.129 0.191 0.270 0.225 0.593 0.506 0.502 0.478 0.384 0.547 0.045 0.316 0.244 0.042 0.323 0.222 0.220 0.354 0.013 0.256 
25.0 23.0 0.084 0.180 0.070 0.079 0.342 0.107 0.390 0.225 0.433 0.382 0.245 0.351 0.032 0.274 0.155 0.091 0.240 0.088 0.170 0.190 
26.0 23.0 0.285 0.388 0.124 0.271 0.060 0.221 0.189 0.038 0.303 0.090 0.265 0.166 0.192 0.215 0.051 0.179 0.067 0.116 0.124 0.022 
27.0 23.0 0.385 0.355 0.235 0.267 0.142 0.286 0.007 0.143 0.105 0.089 0.146 0.013 0.163 0.043 0.116 0.075 0.063 0.089 0.003 0.073 
28.0 23.0 0.350 0.177 0.233 0.138 0.198 0.164 0.084 0.099 0.026 0.090 0.025 0.055 0.059 0.032 0.065 0.007 0.061 0.011 0.040 0.021 
29.0 23.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 23.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 24.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 24.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 24.0 0.328 0.243 0.227 0.148 0.202 0.153 0.092 0.089 0.033 0.083 0.024 0.055 0.066 0.036 0.077 0.013 0.076 0.008 0.052 0.020 
4.0 24.0 0.357 0.357 0.235 0.226 0.162 0.232 0.018 0.123 0.088 0.091 0.145 0.032 0.178 0.026 0.139 0.062 0.083 0.087 0.009 0.082 
5.0 24.0 0.275 0.296 0.151 0.190 0.003 0.176 0.143 0.059 0.274 0.039 0.268 0.109 0.219 0.174 0.078 0.173 0.060 0.139 0.149 0.055 
6.0 24.0 0.122 0.085 0.007 0.059 0.224 0.064 0.318 0.112 0.403 0.238 0.265 0.268 0.076 0.262 0.130 0.140 0.255 0.024 0.220 0.147 
7.0 24.0 0.028 0.267 0.137 0.159 0.427 0.251 0.428 0.269 0.391 0.390 0.110 0.306 0.174 0.151 0.308 0.086 0.269 0.267 0.056 0.273 
8.0 24.0 0.124 0.414 0.249 0.243 0.564 0.384 0.443 0.365 0.246 0.415 0.114 0.186 0.360 0.106 0.299 0.316 0.062 0.337 0.188 0.117 
9.0 24.0 0.162 0.422 0.323 0.252 0.628 0.450 0.374 0.393 0.034 0.321 0.295 0.027 0.374 0.334 0.117 0.362 0.178 0.141 0.266 0.173 
10.0 24.0 0.153 0.341 0.370 0.229 0.630 0.482 0.250 0.368 0.167 0.154 0.359 0.222 0.233 0.407 0.092 0.204 0.263 0.137 0.146 0.297 
11.0 24.0 0.116 0.231 0.403 0.210 0.584 0.497 0.102 0.298 0.300 0.034 0.303 0.327 0.038 0.306 0.198 0.025 0.179 0.268 0.016 0.188 
12.0 24.0 0.066 0.132 0.433 0.213 0.498 0.486 0.041 0.189 0.339 0.178 0.173 0.309 0.106 0.119 0.175 0.162 0.041 0.203 0.085 0.010 
13.0 24.0 0.019 0.057 0.463 0.240 0.380 0.423 0.158 0.057 0.293 0.240 0.033 0.196 0.151 0.035 0.084 0.160 0.045 0.064 0.061 0.072 
14.0 24.0 0.017 0.009 0.491 0.281 0.235 0.284 0.234 0.065 0.188 0.188 0.066 0.061 0.112 0.075 0.002 0.076 0.052 0.012 0.012 0.048 
15.0 24.0 0.043 0.039 0.512 0.320 0.073 0.081 0.272 0.137 0.060 0.055 0.114 0.021 0.038 0.024 0.042 0.015 0.018 0.007 0.018 0.014 
16.0 24.0 0.065 0.078 0.523 0.346 0.097 0.153 0.271 0.135 0.076 0.108 0.112 0.012 0.047 0.057 0.043 0.023 0.028 0.026 0.018 0.020 
17.0 24.0 0.090 0.123 0.522 0.360 0.265 0.373 0.230 0.057 0.206 0.237 0.058 0.086 0.121 0.096 0.004 0.096 0.063 0.020 0.016 0.064 
18.0 24.0 0.122 0.172 0.513 0.367 0.423 0.548 0.143 0.079 0.306 0.277 0.050 0.233 0.150 0.031 0.089 0.176 0.052 0.073 0.070 0.081 
19.0 24.0 0.154 0.221 0.496 0.373 0.559 0.668 0.012 0.242 0.341 0.197 0.193 0.351 0.093 0.147 0.175 0.163 0.036 0.215 0.096 0.012 
20.0 24.0 0.175 0.253 0.468 0.369 0.660 0.732 0.150 0.401 0.278 0.006 0.316 0.357 0.064 0.354 0.183 0.007 0.171 0.263 0.026 0.197 
21.0 24.0 0.168 0.242 0.421 0.335 0.711 0.727 0.316 0.521 0.113 0.255 0.350 0.204 0.260 0.446 0.058 0.263 0.241 0.089 0.134 0.287 
22.0 24.0 0.115 0.152 0.341 0.239 0.689 0.617 0.444 0.554 0.120 0.486 0.243 0.072 0.371 0.305 0.155 0.400 0.126 0.221 0.231 0.104 
23.0 24.0 0.009 0.085 0.212 0.068 0.571 0.368 0.487 0.451 0.333 0.564 0.024 0.323 0.290 0.021 0.287 0.256 0.109 0.348 0.115 0.187 
24.0 24.0 0.168 0.333 0.042 0.189 0.361 0.048 0.417 0.221 0.431 0.424 0.190 0.388 0.064 0.271 0.224 0.040 0.237 0.168 0.091 0.236 
25.0 24.0 0.346 0.524 0.138 0.368 0.099 0.303 0.249 0.052 0.366 0.141 0.280 0.237 0.145 0.280 0.033 0.200 0.152 0.084 0.159 0.053 
26.0 24.0 0.462 0.507 0.268 0.381 0.129 0.405 0.053 0.191 0.186 0.098 0.214 0.030 0.200 0.108 0.105 0.138 0.012 0.134 0.062 0.083 
27.0 24.0 0.461 0.305 0.300 0.238 0.239 0.283 0.080 0.168 0.013 0.144 0.079 0.078 0.118 0.031 0.104 0.020 0.076 0.047 0.031 0.054 
28.0 24.0 0.357 0.097 0.242 0.080 0.222 0.106 0.113 0.074 0.066 0.077 0.012 0.057 0.023 0.044 0.040 0.025 0.046 0.011 0.036 0.008 
29.0 24.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 24.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 25.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 25.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 25.0 0.319 0.155 0.223 0.090 0.214 0.096 0.116 0.061 0.074 0.066 0.019 0.052 0.020 0.044 0.041 0.030 0.052 0.018 0.044 0.007 
4.0 25.0 0.410 0.305 0.281 0.193 0.245 0.213 0.099 0.131 0.014 0.126 0.061 0.081 0.112 0.048 0.112 0.014 0.094 0.029 0.048 0.045 
5.0 25.0 0.421 0.405 0.271 0.270 0.175 0.298 0.007 0.165 0.135 0.120 0.190 0.032 0.206 0.046 0.131 0.096 0.042 0.121 0.048 0.098 
6.0 25.0 0.345 0.352 0.187 0.249 0.016 0.261 0.159 0.104 0.298 0.019 0.269 0.118 0.180 0.198 0.018 0.187 0.123 0.128 0.172 0.026 
7.0 25.0 0.231 0.189 0.069 0.157 0.182 0.133 0.303 0.035 0.382 0.197 0.225 0.264 0.021 0.264 0.163 0.129 0.238 0.040 0.154 0.161 
8.0 25.0 0.126 0.038 0.048 0.063 0.350 0.039 0.386 0.168 0.348 0.345 0.078 0.307 0.177 0.167 0.261 0.064 0.182 0.231 0.016 0.223 
9.0 25.0 0.055 0.088 0.143 0.030 0.465 0.141 0.391 0.269 0.219 0.398 0.097 0.227 0.288 0.033 0.209 0.237 0.013 0.264 0.153 0.086 
10.0 25.0 0.022 0.112 0.216 0.040 0.520 0.216 0.328 0.320 0.051 0.353 0.217 0.074 0.266 0.206 0.066 0.269 0.130 0.121 0.156 0.099 
11.0 25.0 0.015 0.091 0.272 0.039 0.518 0.260 0.222 0.320 0.097 0.241 0.245 0.075 0.151 0.267 0.062 0.166 0.150 0.052 0.065 0.161 
12.0 25.0 0.021 0.056 0.319 0.041 0.466 0.270 0.097 0.273 0.184 0.108 0.190 0.160 0.024 0.213 0.108 0.027 0.083 0.126 0.016 0.097 
13.0 25.0 0.031 0.028 0.360 0.051 0.369 0.238 0.021 0.195 0.196 0.004 0.095 0.164 0.052 0.109 0.080 0.055 0.012 0.096 0.035 0.014 
14.0 25.0 0.035 0.011 0.394 0.067 0.230 0.151 0.109 0.113 0.138 0.030 0.009 0.115 0.057 0.035 0.028 0.062 0.015 0.041 0.016 0.020 
15.0 25.0 0.032 0.001 0.416 0.085 0.065 0.020 0.153 0.066 0.042 0.001 0.037 0.078 0.018 0.013 0.004 0.050 0.005 0.012 0.002 0.023 
16.0 25.0 0.025 0.006 0.423 0.098 0.110 0.131 0.149 0.076 0.065 0.048 0.033 0.089 0.034 0.010 0.002 0.057 0.017 0.005 0.003 0.028 
17.0 25.0 0.019 0.009 0.413 0.105 0.277 0.269 0.095 0.144 0.156 0.062 0.020 0.141 0.068 0.026 0.036 0.078 0.024 0.043 0.026 0.030 
18.0 25.0 0.014 0.018 0.388 0.102 0.418 0.368 0.004 0.246 0.201 0.005 0.110 0.191 0.053 0.118 0.088 0.064 0.010 0.107 0.048 0.013 
19.0 25.0 0.007 0.039 0.351 0.086 0.520 0.413 0.131 0.348 0.175 0.128 0.201 0.177 0.031 0.232 0.112 0.031 0.084 0.134 0.029 0.100 
20.0 25.0 0.021 0.088 0.297 0.045 0.571 0.392 0.264 0.414 0.068 0.300 0.243 0.066 0.160 0.282 0.058 0.181 0.149 0.045 0.054 0.162 
21.0 25.0 0.069 0.181 0.221 0.045 0.560 0.290 0.374 0.414 0.100 0.448 0.193 0.124 0.265 0.190 0.076 0.281 0.120 0.144 0.145 0.083 
22.0 25.0 0.156 0.327 0.115 0.173 0.473 0.099 0.424 0.318 0.276 0.489 0.046 0.307 0.256 0.034 0.207 0.207 0.028 0.270 0.130 0.115 
23.0 25.0 0.282 0.501 0.025 0.331 0.306 0.169 0.383 0.129 0.382 0.366 0.135 0.361 0.109 0.245 0.216 0.012 0.171 0.174 0.018 0.205 
24.0 25.0 0.420 0.620 0.174 0.451 0.089 0.402 0.256 0.090 0.364 0.125 0.249 0.245 0.082 0.285 0.090 0.181 0.173 0.039 0.127 0.089 
25.0 25.0 0.524 0.586 0.295 0.448 0.124 0.486 0.084 0.228 0.231 0.103 0.236 0.045 0.186 0.147 0.060 0.167 0.050 0.140 0.101 0.061 
26.0 25.0 0.540 0.389 0.344 0.308 0.257 0.374 0.064 0.221 0.060 0.182 0.127 0.085 0.156 0.016 0.113 0.048 0.057 0.081 0.010 0.076 
27.0 25.0 0.455 0.153 0.305 0.128 0.274 0.174 0.128 0.121 0.055 0.125 0.017 0.087 0.061 0.061 0.070 0.027 0.064 0.009 0.039 0.021 
28.0 25.0 0.315 0.024 0.214 0.020 0.206 0.035 0.115 0.033 0.082 0.043 0.034 0.038 0.006 0.035 0.016 0.025 0.026 0.016 0.025 0.008 
29.0 25.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 25.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 26.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 26.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 26.0 0.264 0.058 0.184 0.027 0.184 0.029 0.109 0.022 0.083 0.030 0.040 0.028 0.012 0.029 0.013 0.024 0.025 0.018 0.026 0.011 
4.0 26.0 0.377 0.156 0.263 0.089 0.252 0.104 0.131 0.074 0.074 0.086 0.012 0.069 0.045 0.058 0.063 0.035 0.067 0.015 0.049 0.006 
5.0 26.0 0.454 0.294 0.309 0.189 0.264 0.227 0.097 0.150 0.017 0.149 0.088 0.094 0.134 0.048 0.116 0.004 0.079 0.043 0.027 0.059 
6.0 26.0 0.460 0.384 0.293 0.267 0.189 0.320 0.012 0.189 0.145 0.142 0.190 0.038 0.184 0.049 0.094 0.102 0.019 0.120 0.075 0.084 
7.0 26.0 0.407 0.375 0.227 0.281 0.055 0.331 0.133 0.158 0.267 0.045 0.231 0.086 0.133 0.173 0.020 0.165 0.121 0.103 0.135 0.002 
8.0 26.0 0.327 0.295 0.136 0.247 0.098 0.274 0.242 0.073 0.318 0.100 0.180 0.203 0.009 0.225 0.135 0.116 0.170 0.022 0.090 0.118 
9.0 26.0 0.250 0.200 0.044 0.200 0.227 0.191 0.300 0.029 0.283 0.223 0.066 0.249 0.128 0.163 0.178 0.014 0.109 0.145 0.019 0.145 
10.0 26.0 0.189 0.126 0.039 0.161 0.314 0.112 0.300 0.112 0.186 0.284 0.052 0.209 0.187 0.036 0.129 0.124 0.001 0.163 0.084 0.064 
11.0 26.0 0.145 0.078 0.107 0.135 0.352 0.051 0.249 0.166 0.068 0.276 0.125 0.116 0.162 0.078 0.040 0.150 0.066 0.086 0.071 0.031 
12.0 26.0 0.112 0.049 0.166 0.118 0.340 0.011 0.167 0.185 0.028 0.217 0.135 0.017 0.090 0.126 0.027 0.099 0.067 0.003 0.023 0.062 
13.0 26.0 0.084 0.026 0.214 0.107 0.280 0.007 0.076 0.177 0.076 0.138 0.099 0.049 0.022 0.110 0.045 0.029 0.033 0.042 0.010 0.036 
14.0 26.0 0.055 0.004 0.251 0.100 0.176 0.002 0.001 0.156 0.066 0.073 0.048 0.074 0.006 0.065 0.030 0.015 0.007 0.033 0.011 0.005 
15.0 26.0 0.023 0.019 0.271 0.097 0.045 0.026 0.038 0.145 0.019 0.028 0.018 0.081 0.001 0.023 0.016 0.033 0.002 0.011 0.006 0.010 
16.0 26.0 0.012 0.049 0.274 0.097 0.096 0.058 0.032 0.156 0.040 0.011 0.022 0.087 0.015 0.018 0.019 0.036 0.004 0.015 0.009 0.010 
17.0 26.0 0.050 0.091 0.256 0.105 0.224 0.081 0.018 0.187 0.079 0.067 0.059 0.087 0.014 0.068 0.039 0.020 0.006 0.042 0.018 0.006 
18.0 26.0 0.091 0.150 0.221 0.127 0.323 0.081 0.101 0.222 0.075 0.152 0.109 0.057 0.023 0.119 0.053 0.030 0.038 0.050 0.015 0.042 
19.0 26.0 0.139 0.228 0.169 0.166 0.377 0.045 0.196 0.237 0.016 0.249 0.140 0.021 0.093 0.134 0.032 0.104 0.074 0.008 0.020 0.069 
20.0 26.0 0.200 0.326 0.099 0.230 0.378 0.039 0.278 0.212 0.092 0.323 0.118 0.137 0.161 0.073 0.037 0.153 0.073 0.086 0.073 0.036 
21.0 26.0 0.279 0.440 0.012 0.316 0.320 0.170 0.322 0.131 0.216 0.329 0.031 0.245 0.175 0.062 0.125 0.115 0.005 0.161 0.087 0.064 
22.0 26.0 0.376 0.550 0.100 0.408 0.200 0.334 0.303 0.005 0.306 0.232 0.096 0.277 0.098 0.201 0.160 0.019 0.101 0.121 0.021 0.137 
23.0 26.0 0.479 0.607 0.216 0.465 0.035 0.470 0.214 0.154 0.311 0.052 0.196 0.189 0.040 0.234 0.096 0.144 0.137 0.019 0.076 0.080 
24.0 26.0 0.557 0.552 0.314 0.437 0.138 0.503 0.080 0.250 0.223 0.123 0.213 0.035 0.144 0.138 0.023 0.153 0.073 0.115 0.093 0.033 
25.0 26.0 0.574 0.375 0.361 0.307 0.261 0.393 0.052 0.240 0.085 0.197 0.143 0.084 0.153 0.002 0.091 0.063 0.028 0.090 0.036 0.073 
26.0 26.0 0.508 0.151 0.338 0.134 0.296 0.199 0.127 0.146 0.037 0.152 0.044 0.102 0.087 0.064 0.082 0.018 0.061 0.016 0.026 0.033 
27.0 26.0 0.381 0.012 0.259 0.013 0.248 0.041 0.133 0.047 0.085 0.064 0.026 0.056 0.018 0.049 0.035 0.032 0.040 0.017 0.031 0.002 
28.0 26.0 0.244 0.061 0.165 0.041 0.164 0.032 0.097 0.009 0.075 0.010 0.040 0.014 0.018 0.017 0.005 0.014 0.011 0.011 0.014 0.006 
29.0 26.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 26.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 27.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 27.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 27.0 0.190 0.004 0.130 0.017 0.134 0.021 0.083 0.008 0.069 0.001 0.040 0.007 0.022 0.011 0.008 0.012 0.009 0.012 0.012 0.009 
4.0 27.0 0.290 0.034 0.202 0.010 0.205 0.012 0.119 0.018 0.086 0.033 0.036 0.035 0.012 0.038 0.023 0.031 0.033 0.023 0.030 0.012 
5.0 27.0 0.388 0.113 0.270 0.061 0.259 0.085 0.130 0.073 0.063 0.092 0.013 0.076 0.054 0.062 0.065 0.034 0.061 0.011 0.040 0.015 
6.0 27.0 0.448 0.211 0.303 0.138 0.259 0.189 0.091 0.140 0.017 0.146 0.085 0.092 0.118 0.045 0.091 0.014 0.052 0.046 0.013 0.054 
7.0 27.0 0.455 0.279 0.291 0.202 0.200 0.277 0.013 0.182 0.117 0.149 0.153 0.053 0.138 0.031 0.061 0.077 0.014 0.090 0.057 0.059 
8.0 27.0 0.420 0.289 0.243 0.231 0.102 0.316 0.082 0.177 0.199 0.092 0.171 0.032 0.092 0.111 0.015 0.116 0.081 0.075 0.081 0.012 
9.0 27.0 0.361 0.253 0.176 0.228 0.008 0.308 0.156 0.134 0.228 0.008 0.131 0.110 0.007 0.148 0.081 0.089 0.096 0.009 0.045 0.056 
10.0 27.0 0.296 0.196 0.104 0.209 0.096 0.271 0.195 0.072 0.202 0.085 0.057 0.148 0.067 0.120 0.097 0.021 0.057 0.059 0.013 0.070 
11.0 27.0 0.234 0.137 0.035 0.187 0.155 0.224 0.193 0.011 0.139 0.137 0.013 0.134 0.096 0.054 0.066 0.039 0.008 0.072 0.034 0.035 
12.0 27.0 0.176 0.086 0.025 0.169 0.176 0.176 0.159 0.040 0.068 0.147 0.054 0.086 0.081 0.009 0.022 0.057 0.025 0.041 0.024 0.003 
13.0 27.0 0.121 0.044 0.075 0.158 0.157 0.129 0.108 0.076 0.015 0.124 0.061 0.030 0.046 0.040 0.009 0.038 0.023 0.006 0.008 0.016 
14.0 27.0 0.069 0.010 0.110 0.154 0.101 0.085 0.061 0.097 0.006 0.079 0.048 0.012 0.019 0.035 0.016 0.011 0.012 0.007 0.005 0.009 
15.0 27.0 0.016 0.023 0.127 0.157 0.022 0.040 0.036 0.110 0.000 0.026 0.037 0.034 0.007 0.012 0.016 0.006 0.003 0.002 0.005 0.002 
16.0 27.0 0.039 0.060 0.126 0.166 0.064 0.007 0.042 0.116 0.013 0.031 0.040 0.035 0.001 0.017 0.018 0.005 0.004 0.008 0.006 0.003 
17.0 27.0 0.097 0.109 0.105 0.182 0.138 0.058 0.076 0.113 0.012 0.089 0.055 0.012 0.017 0.041 0.021 0.014 0.015 0.012 0.006 0.013 
18.0 27.0 0.162 0.173 0.065 0.209 0.185 0.118 0.127 0.095 0.018 0.141 0.067 0.035 0.048 0.043 0.013 0.043 0.030 0.005 0.009 0.021 
19.0 27.0 0.234 0.251 0.009 0.249 0.194 0.192 0.178 0.056 0.078 0.170 0.055 0.097 0.083 0.008 0.019 0.061 0.033 0.041 0.029 0.008 
20.0 27.0 0.313 0.334 0.064 0.299 0.159 0.279 0.207 0.010 0.153 0.156 0.008 0.149 0.095 0.062 0.064 0.039 0.008 0.071 0.042 0.032 
21.0 27.0 0.398 0.404 0.148 0.346 0.080 0.368 0.198 0.096 0.213 0.087 0.068 0.159 0.059 0.133 0.092 0.028 0.049 0.054 0.020 0.066 
22.0 27.0 0.479 0.431 0.235 0.365 0.034 0.431 0.143 0.184 0.226 0.028 0.138 0.104 0.021 0.152 0.068 0.098 0.085 0.019 0.035 0.046 
23.0 27.0 0.538 0.380 0.308 0.326 0.157 0.422 0.050 0.232 0.174 0.136 0.161 0.010 0.097 0.093 0.001 0.108 0.059 0.078 0.062 0.022 
24.0 27.0 0.550 0.251 0.345 0.224 0.252 0.323 0.049 0.213 0.077 0.182 0.124 0.080 0.121 0.011 0.060 0.054 0.006 0.073 0.035 0.053 
25.0 27.0 0.501 0.092 0.332 0.094 0.288 0.169 0.116 0.137 0.021 0.148 0.051 0.098 0.084 0.057 0.070 0.014 0.044 0.026 0.015 0.037 
26.0 27.0 0.398 0.051 0.270 0.026 0.258 0.038 0.133 0.051 0.075 0.074 0.014 0.064 0.029 0.055 0.040 0.032 0.039 0.013 0.026 0.007 
27.0 27.0 0.275 0.089 0.187 0.058 0.187 0.042 0.108 0.009 0.079 0.016 0.037 0.022 0.013 0.026 0.012 0.021 0.018 0.016 0.017 0.008 
28.0 27.0 0.169 0.076 0.112 0.053 0.113 0.049 0.069 0.020 0.057 0.010 0.033 0.002 0.019 0.004 0.007 0.005 0.005 0.005 0.007 0.003 
29.0 27.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 27.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 28.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 28.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 28.0 0.122 0.025 0.080 0.027 0.085 0.031 0.055 0.016 0.047 0.011 0.029 0.006 0.019 0.006 0.009 0.006 0.004 0.007 0.004 0.006 
4.0 28.0 0.191 0.033 0.132 0.037 0.139 0.040 0.086 0.018 0.068 0.013 0.036 0.013 0.017 0.016 0.004 0.015 0.009 0.013 0.012 0.009 
5.0 28.0 0.274 0.025 0.191 0.033 0.196 0.030 0.112 0.016 0.075 0.029 0.026 0.033 0.006 0.034 0.022 0.026 0.029 0.019 0.025 0.014 
6.0 28.0 0.347 0.036 0.241 0.020 0.233 0.040 0.113 0.049 0.050 0.072 0.011 0.062 0.046 0.051 0.050 0.028 0.042 0.014 0.022 0.013 
7.0 28.0 0.388 0.083 0.263 0.053 0.231 0.106 0.083 0.097 0.006 0.112 0.062 0.075 0.082 0.040 0.059 0.008 0.028 0.025 0.008 0.032 
8.0 28.0 0.391 0.118 0.254 0.093 0.190 0.170 0.029 0.132 0.072 0.123 0.100 0.055 0.087 0.007 0.036 0.038 0.010 0.049 0.031 0.035 
9.0 28.0 0.362 0.126 0.219 0.118 0.126 0.209 0.031 0.140 0.120 0.097 0.106 0.012 0.057 0.047 0.007 0.060 0.038 0.044 0.036 0.011 
10.0 28.0 0.313 0.110 0.170 0.126 0.056 0.220 0.078 0.121 0.136 0.048 0.081 0.034 0.012 0.070 0.035 0.050 0.042 0.013 0.021 0.017 
11.0 28.0 0.253 0.081 0.115 0.125 0.002 0.207 0.102 0.086 0.121 0.004 0.040 0.059 0.025 0.061 0.040 0.021 0.024 0.014 0.007 0.023 
12.0 28.0 0.191 0.050 0.064 0.121 0.038 0.178 0.103 0.044 0.086 0.038 0.003 0.057 0.039 0.033 0.026 0.004 0.006 0.022 0.009 0.012 
13.0 28.0 0.129 0.023 0.021 0.119 0.049 0.137 0.089 0.004 0.049 0.050 0.020 0.038 0.033 0.007 0.009 0.014 0.007 0.014 0.006 0.003 
14.0 28.0 0.069 0.002 0.008 0.121 0.034 0.087 0.070 0.027 0.023 0.038 0.027 0.015 0.019 0.004 0.003 0.009 0.005 0.005 0.003 0.004 
15.0 28.0 0.011 0.019 0.022 0.126 0.004 0.030 0.060 0.044 0.008 0.011 0.028 0.001 0.006 0.002 0.008 0.004 0.001 0.002 0.001 0.003 
16.0 28.0 0.049 0.041 0.018 0.135 0.030 0.032 0.063 0.045 0.004 0.022 0.030 0.002 0.005 0.005 0.008 0.006 0.004 0.002 0.001 0.004 
17.0 28.0 0.113 0.068 0.002 0.147 0.056 0.095 0.079 0.028 0.022 0.049 0.030 0.019 0.020 0.006 0.004 0.012 0.009 0.003 0.004 0.006 
18.0 28.0 0.183 0.103 0.039 0.162 0.062 0.158 0.100 0.005 0.053 0.060 0.021 0.045 0.034 0.009 0.008 0.016 0.010 0.014 0.009 0.003 
19.0 28.0 0.257 0.140 0.090 0.181 0.041 0.215 0.112 0.050 0.092 0.045 0.004 0.065 0.040 0.037 0.027 0.005 0.005 0.022 0.014 0.011 
20.0 28.0 0.332 0.171 0.150 0.194 0.007 0.262 0.106 0.102 0.126 0.004 0.043 0.064 0.025 0.066 0.040 0.022 0.021 0.014 0.010 0.023 
21.0 28.0 0.401 0.179 0.212 0.193 0.078 0.285 0.073 0.148 0.137 0.060 0.083 0.033 0.014 0.072 0.033 0.052 0.038 0.015 0.016 0.016 
22.0 28.0 0.450 0.147 0.265 0.161 0.158 0.264 0.016 0.168 0.110 0.117 0.102 0.021 0.058 0.042 0.006 0.058 0.034 0.044 0.030 0.012 
23.0 28.0 0.465 0.073 0.294 0.096 0.223 0.191 0.049 0.148 0.052 0.138 0.086 0.066 0.078 0.012 0.034 0.029 0.008 0.043 0.024 0.032 
24.0 28.0 0.434 0.034 0.287 0.023 0.251 0.088 0.098 0.093 0.014 0.111 0.042 0.076 0.064 0.045 0.047 0.012 0.024 0.016 0.007 0.024 
25.0 28.0 0.362 0.100 0.245 0.056 0.234 0.026 0.116 0.033 0.059 0.058 0.002 0.053 0.028 0.044 0.034 0.025 0.030 0.013 0.016 0.010 
26.0 28.0 0.267 0.121 0.181 0.080 0.182 0.062 0.103 0.019 0.070 0.018 0.028 0.022 0.003 0.024 0.012 0.018 0.017 0.013 0.015 0.009 
27.0 28.0 0.176 0.100 0.117 0.070 0.120 0.064 0.073 0.026 0.057 0.016 0.031 0.009 0.015 0.010 0.004 0.009 0.005 0.007 0.007 0.004 
28.0 28.0 0.106 0.065 0.067 0.046 0.069 0.045 0.043 0.021 0.037 0.015 0.022 0.007 0.014 0.005 0.006 0.004 0.003 0.003 0.003 0.002 
29.0 28.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 28.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 29.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 29.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 29.0 0.071 0.024 0.044 0.022 0.048 0.026 0.032 0.014 0.028 0.011 0.018 0.006 0.012 0.004 0.006 0.003 0.003 0.003 0.001 0.002 
4.0 29.0 0.112 0.038 0.074 0.036 0.081 0.040 0.052 0.020 0.044 0.014 0.026 0.007 0.015 0.005 0.006 0.004 0.001 0.004 0.003 0.004 
5.0 29.0 0.166 0.052 0.114 0.050 0.123 0.051 0.075 0.021 0.057 0.010 0.028 0.006 0.010 0.010 0.003 0.010 0.008 0.010 0.009 0.008 
6.0 29.0 0.222 0.054 0.155 0.053 0.162 0.045 0.089 0.010 0.056 0.014 0.017 0.021 0.006 0.024 0.016 0.018 0.019 0.012 0.014 0.004 
7.0 29.0 0.265 0.043 0.185 0.042 0.183 0.020 0.087 0.018 0.037 0.041 0.007 0.039 0.029 0.033 0.029 0.018 0.023 0.005 0.012 0.005 
8.0 29.0 0.286 0.026 0.196 0.022 0.180 0.025 0.067 0.047 0.003 0.066 0.034 0.048 0.045 0.028 0.031 0.005 0.015 0.010 0.004 0.014 
9.0 29.0 0.281 0.012 0.188 0.008 0.154 0.063 0.033 0.069 0.034 0.075 0.052 0.039 0.045 0.009 0.019 0.013 0.004 0.019 0.010 0.014 
10.0 29.0 0.253 0.007 0.163 0.022 0.114 0.091 0.002 0.076 0.059 0.064 0.053 0.019 0.029 0.011 0.003 0.022 0.012 0.017 0.012 0.008 
11.0 29.0 0.211 0.006 0.130 0.036 0.072 0.103 0.030 0.069 0.067 0.041 0.040 0.002 0.009 0.022 0.010 0.019 0.014 0.008 0.007 0.004 
12.0 29.0 0.161 0.006 0.095 0.046 0.038 0.099 0.046 0.050 0.059 0.016 0.020 0.015 0.007 0.021 0.012 0.010 0.008 0.003 0.001 0.004 
13.0 29.0 0.109 0.009 0.064 0.055 0.015 0.082 0.052 0.027 0.043 0.002 0.002 0.017 0.012 0.012 0.007 0.002 0.002 0.005 0.002 0.003 
14.0 29.0 0.057 0.011 0.044 0.063 0.006 0.053 0.051 0.007 0.024 0.006 0.008 0.013 0.009 0.005 0.002 0.002 0.000 0.004 0.002 0.001 
15.0 29.0 0.006 0.013 0.035 0.070 0.005 0.015 0.050 0.004 0.008 0.001 0.013 0.009 0.003 0.001 0.001 0.003 0.000 0.002 0.001 0.002 
16.0 29.0 0.046 0.015 0.038 0.074 0.007 0.027 0.052 0.003 0.008 0.008 0.013 0.010 0.004 0.001 0.001 0.003 0.002 0.000 0.002 0.002 
17.0 29.0 0.101 0.017 0.055 0.077 0.003 0.067 0.055 0.011 0.026 0.012 0.008 0.016 0.010 0.006 0.003 0.003 0.002 0.003 0.003 0.002 
18.0 29.0 0.159 0.019 0.082 0.076 0.013 0.102 0.056 0.034 0.046 0.004 0.003 0.021 0.013 0.015 0.008 0.002 0.002 0.004 0.004 0.003 
19.0 29.0 0.218 0.017 0.119 0.071 0.042 0.125 0.048 0.060 0.062 0.017 0.021 0.018 0.007 0.024 0.013 0.011 0.007 0.004 0.002 0.004 
20.0 29.0 0.273 0.009 0.158 0.058 0.084 0.130 0.028 0.081 0.068 0.046 0.041 0.003 0.009 0.025 0.011 0.021 0.013 0.009 0.006 0.005 
21.0 29.0 0.315 0.021 0.194 0.033 0.132 0.112 0.004 0.089 0.056 0.072 0.052 0.021 0.029 0.012 0.003 0.023 0.013 0.018 0.011 0.008 
22.0 29.0 0.335 0.060 0.216 0.010 0.173 0.069 0.043 0.076 0.026 0.080 0.048 0.042 0.042 0.011 0.017 0.012 0.005 0.019 0.009 0.014 
23.0 29.0 0.324 0.104 0.216 0.050 0.193 0.014 0.074 0.044 0.012 0.064 0.026 0.047 0.038 0.028 0.026 0.006 0.013 0.009 0.005 0.013 
24.0 29.0 0.283 0.133 0.192 0.081 0.185 0.044 0.089 0.009 0.042 0.033 0.002 0.034 0.020 0.029 0.022 0.015 0.017 0.004 0.009 0.006 
25.0 29.0 0.222 0.134 0.151 0.089 0.153 0.070 0.084 0.020 0.054 0.006 0.018 0.014 0.003 0.017 0.011 0.013 0.013 0.008 0.009 0.002 
26.0 29.0 0.156 0.110 0.105 0.076 0.110 0.069 0.065 0.028 0.049 0.014 0.024 0.004 0.009 0.005 0.001 0.006 0.006 0.006 0.006 0.005 
27.0 29.0 0.101 0.076 0.065 0.053 0.069 0.052 0.043 0.024 0.035 0.016 0.020 0.007 0.011 0.004 0.004 0.002 0.000 0.001 0.003 0.002 
28.0 29.0 0.061 0.045 0.036 0.032 0.038 0.032 0.025 0.016 0.021 0.012 0.013 0.007 0.008 0.005 0.004 0.003 0.001 0.002 0.001 0.002 
29.0 29.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 29.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 30.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 30.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 30.0 0.039 0.016 0.022 0.014 0.025 0.016 0.017 0.009 0.015 0.007 0.010 0.004 0.007 0.002 0.004 0.001 0.002 0.000 0.001 0.000 
4.0 30.0 0.060 0.027 0.037 0.025 0.043 0.027 0.028 0.014 0.024 0.010 0.015 0.005 0.010 0.002 0.005 0.000 0.002 0.001 0.001 0.002 
5.0 30.0 0.088 0.042 0.059 0.038 0.067 0.040 0.042 0.019 0.034 0.012 0.019 0.004 0.010 0.000 0.003 0.002 0.001 0.003 0.002 0.002 
6.0 30.0 0.121 0.056 0.084 0.050 0.094 0.049 0.055 0.020 0.040 0.008 0.018 0.001 0.006 0.006 0.002 0.006 0.005 0.006 0.005 0.003 
7.0 30.0 0.152 0.065 0.107 0.056 0.116 0.048 0.062 0.014 0.037 0.003 0.010 0.010 0.004 0.013 0.009 0.009 0.009 0.006 0.007 0.003 
8.0 30.0 0.172 0.066 0.122 0.053 0.126 0.036 0.058 0.002 0.024 0.017 0.003 0.019 0.014 0.017 0.014 0.009 0.010 0.004 0.005 0.002 
9.0 30.0 0.177 0.060 0.126 0.044 0.122 0.016 0.044 0.014 0.005 0.029 0.015 0.023 0.020 0.014 0.013 0.004 0.006 0.002 0.001 0.004 
10.0 30.0 0.166 0.051 0.119 0.030 0.105 0.006 0.025 0.025 0.013 0.033 0.022 0.019 0.019 0.007 0.008 0.003 0.001 0.005 0.003 0.005 
11.0 30.0 0.143 0.041 0.104 0.015 0.082 0.023 0.005 0.030 0.025 0.030 0.022 0.011 0.012 0.001 0.002 0.006 0.003 0.005 0.003 0.003 
12.0 30.0 0.112 0.032 0.086 0.001 0.058 0.032 0.012 0.027 0.028 0.020 0.015 0.002 0.004 0.005 0.002 0.005 0.004 0.002 0.001 0.001 
13.0 30.0 0.076 0.023 0.069 0.012 0.037 0.031 0.023 0.020 0.024 0.011 0.007 0.003 0.001 0.005 0.003 0.003 0.003 0.001 0.000 0.000 
14.0 30.0 0.039 0.015 0.058 0.021 0.021 0.021 0.029 0.012 0.015 0.005 0.000 0.005 0.002 0.003 0.002 0.001 0.001 0.001 0.001 0.001 
15.0 30.0 0.002 0.007 0.053 0.027 0.008 0.005 0.032 0.008 0.005 0.002 0.003 0.006 0.001 0.001 0.001 0.000 0.001 0.001 0.001 0.001 
16.0 30.0 0.036 0.002 0.056 0.028 0.004 0.013 0.032 0.009 0.007 0.001 0.003 0.006 0.001 0.002 0.001 0.000 0.000 0.000 0.001 0.001 
17.0 30.0 0.075 0.012 0.066 0.025 0.019 0.030 0.030 0.015 0.017 0.003 0.001 0.006 0.002 0.005 0.002 0.001 0.000 0.000 0.001 0.001 
18.0 30.0 0.114 0.026 0.083 0.016 0.039 0.040 0.023 0.025 0.026 0.010 0.008 0.004 0.001 0.007 0.003 0.004 0.002 0.001 0.001 0.001 
19.0 30.0 0.152 0.044 0.103 0.002 0.063 0.040 0.011 0.033 0.029 0.022 0.016 0.002 0.004 0.007 0.003 0.006 0.004 0.004 0.001 0.001 
20.0 30.0 0.183 0.067 0.123 0.018 0.091 0.028 0.007 0.035 0.024 0.032 0.022 0.011 0.012 0.003 0.001 0.007 0.003 0.006 0.003 0.004 
21.0 30.0 0.203 0.092 0.137 0.041 0.115 0.005 0.029 0.028 0.011 0.035 0.021 0.019 0.018 0.006 0.007 0.004 0.001 0.007 0.003 0.006 
22.0 30.0 0.206 0.115 0.141 0.064 0.130 0.026 0.048 0.012 0.008 0.028 0.013 0.022 0.018 0.013 0.012 0.003 0.005 0.004 0.000 0.005 
23.0 30.0 0.189 0.126 0.130 0.078 0.128 0.051 0.059 0.006 0.025 0.013 0.001 0.016 0.011 0.014 0.011 0.007 0.008 0.002 0.004 0.003 
24.0 30.0 0.157 0.121 0.108 0.080 0.112 0.064 0.059 0.019 0.035 0.002 0.010 0.007 0.002 0.009 0.007 0.006 0.007 0.003 0.005 0.002 
25.0 30.0 0.118 0.100 0.080 0.069 0.086 0.062 0.050 0.024 0.035 0.012 0.015 0.001 0.005 0.003 0.002 0.003 0.004 0.002 0.004 0.000 
26.0 30.0 0.082 0.073 0.053 0.051 0.059 0.049 0.036 0.022 0.028 0.014 0.015 0.005 0.007 0.002 0.002 0.001 0.001 0.002 0.002 0.001 
27.0 30.0 0.053 0.047 0.032 0.033 0.036 0.033 0.023 0.016 0.019 0.011 0.011 0.006 0.006 0.003 0.002 0.002 0.001 0.002 0.001 0.002 
28.0 30.0 0.033 0.028 0.018 0.020 0.019 0.020 0.013 0.010 0.011 0.008 0.007 0.005 0.004 0.003 0.002 0.002 0.000 0.002 0.001 0.002 
29.0 30.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 30.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 



==> pics/SMD1Anis2.csv <==
x y 1M5 1M8 2M5 2M8 3M5 3M8 4M5 4M8 5M5 5M8 6M5 6M8 7M5 7M8 8M5 8M8 9M5 9M8 10M5 10M8 
1.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
4.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
5.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
6.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
7.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
8.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
9.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
10.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
11.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
12.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
13.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
14.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
15.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
16.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
17.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
18.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
19.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
20.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
21.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
22.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
23.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
24.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
25.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
26.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
27.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
28.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
29.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 2.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 2.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 2.0 0.309 0.084 0.161 0.061 0.116 0.044 0.070 0.008 0.054 0.009 0.029 0.017 0.012 0.018 0.004 0.016 0.011 0.011 0.013 0.009 
4.0 2.0 0.397 0.074 0.211 0.046 0.155 0.012 0.089 0.029 0.058 0.048 0.017 0.047 0.013 0.039 0.029 0.026 0.032 0.012 0.025 0.003 
5.0 2.0 0.473 0.016 0.248 0.017 0.171 0.077 0.083 0.095 0.027 0.105 0.027 0.077 0.062 0.046 0.063 0.016 0.047 0.013 0.020 0.022 
6.0 2.0 0.504 0.087 0.247 0.107 0.142 0.191 0.035 0.165 0.043 0.140 0.093 0.069 0.107 0.010 0.070 0.033 0.018 0.054 0.026 0.041 
7.0 2.0 0.483 0.179 0.203 0.190 0.067 0.278 0.041 0.194 0.124 0.114 0.141 0.007 0.106 0.069 0.020 0.085 0.054 0.068 0.076 0.020 
8.0 2.0 0.418 0.228 0.128 0.234 0.030 0.306 0.117 0.164 0.179 0.026 0.139 0.087 0.042 0.131 0.063 0.086 0.110 0.019 0.068 0.045 
9.0 2.0 0.331 0.229 0.039 0.236 0.122 0.277 0.167 0.090 0.184 0.085 0.085 0.154 0.051 0.126 0.123 0.021 0.097 0.062 0.007 0.083 
10.0 2.0 0.242 0.196 0.048 0.212 0.187 0.217 0.178 0.002 0.143 0.172 0.007 0.161 0.123 0.054 0.121 0.066 0.020 0.100 0.083 0.050 
11.0 2.0 0.163 0.150 0.121 0.178 0.216 0.149 0.153 0.078 0.079 0.211 0.061 0.109 0.144 0.042 0.064 0.112 0.065 0.062 0.102 0.023 
12.0 2.0 0.098 0.103 0.177 0.149 0.206 0.087 0.105 0.137 0.019 0.200 0.097 0.023 0.119 0.112 0.011 0.090 0.106 0.016 0.056 0.064 
13.0 2.0 0.049 0.065 0.215 0.128 0.164 0.037 0.050 0.172 0.019 0.150 0.101 0.063 0.071 0.124 0.065 0.020 0.093 0.071 0.015 0.041 
14.0 2.0 0.013 0.039 0.235 0.116 0.098 0.004 0.009 0.186 0.024 0.075 0.087 0.121 0.028 0.076 0.088 0.049 0.047 0.061 0.063 0.015 
15.0 2.0 0.013 0.024 0.240 0.110 0.021 0.039 0.010 0.183 0.010 0.007 0.077 0.137 0.004 0.003 0.092 0.075 0.005 0.006 0.076 0.042 
16.0 2.0 0.035 0.018 0.232 0.105 0.056 0.072 0.002 0.165 0.006 0.083 0.079 0.112 0.033 0.077 0.083 0.047 0.055 0.048 0.056 0.018 
17.0 2.0 0.055 0.019 0.212 0.100 0.123 0.102 0.030 0.133 0.008 0.142 0.088 0.054 0.069 0.118 0.059 0.019 0.096 0.057 0.008 0.032 
18.0 2.0 0.079 0.021 0.181 0.092 0.172 0.128 0.076 0.090 0.015 0.174 0.088 0.022 0.111 0.108 0.011 0.085 0.109 0.009 0.062 0.056 
19.0 2.0 0.112 0.014 0.138 0.084 0.194 0.149 0.123 0.039 0.061 0.173 0.064 0.094 0.140 0.050 0.059 0.112 0.076 0.067 0.113 0.021 
20.0 2.0 0.156 0.012 0.083 0.081 0.187 0.164 0.156 0.015 0.119 0.137 0.009 0.137 0.132 0.033 0.122 0.079 0.008 0.113 0.105 0.054 
21.0 2.0 0.213 0.063 0.018 0.090 0.149 0.176 0.163 0.068 0.167 0.072 0.064 0.136 0.074 0.101 0.141 0.005 0.096 0.093 0.028 0.105 
22.0 2.0 0.282 0.134 0.055 0.111 0.082 0.187 0.136 0.112 0.182 0.008 0.128 0.088 0.018 0.116 0.093 0.063 0.131 0.022 0.067 0.085 
23.0 2.0 0.350 0.197 0.126 0.134 0.004 0.192 0.079 0.139 0.150 0.077 0.150 0.015 0.097 0.073 0.003 0.075 0.082 0.037 0.094 0.027 
24.0 2.0 0.396 0.218 0.180 0.137 0.074 0.178 0.013 0.141 0.086 0.116 0.122 0.049 0.124 0.005 0.068 0.035 0.003 0.037 0.045 0.009 
25.0 2.0 0.405 0.185 0.204 0.111 0.121 0.137 0.041 0.116 0.018 0.115 0.066 0.078 0.096 0.047 0.085 0.018 0.057 0.008 0.020 0.011 
26.0 2.0 0.371 0.120 0.196 0.067 0.131 0.081 0.065 0.075 0.027 0.085 0.015 0.070 0.048 0.060 0.060 0.044 0.061 0.036 0.048 0.033 
27.0 2.0 0.309 0.059 0.164 0.028 0.113 0.034 0.062 0.037 0.041 0.048 0.013 0.046 0.012 0.047 0.028 0.042 0.039 0.042 0.040 0.042 
28.0 2.0 0.242 0.023 0.126 0.006 0.083 0.009 0.046 0.014 0.034 0.022 0.018 0.025 0.005 0.028 0.008 0.028 0.018 0.032 0.023 0.034 
29.0 2.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 2.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 3.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 3.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 3.0 0.430 0.026 0.238 0.015 0.167 0.013 0.086 0.029 0.054 0.043 0.019 0.041 0.005 0.035 0.019 0.024 0.025 0.013 0.022 0.006 
4.0 3.0 0.531 0.050 0.290 0.055 0.192 0.098 0.084 0.097 0.029 0.104 0.020 0.079 0.051 0.053 0.058 0.024 0.050 0.007 0.030 0.015 
5.0 3.0 0.589 0.180 0.303 0.169 0.165 0.230 0.034 0.181 0.047 0.157 0.094 0.086 0.113 0.024 0.086 0.025 0.043 0.054 0.010 0.052 
6.0 3.0 0.573 0.306 0.255 0.274 0.069 0.333 0.067 0.218 0.153 0.132 0.163 0.014 0.132 0.075 0.048 0.105 0.035 0.098 0.078 0.047 
7.0 3.0 0.494 0.367 0.159 0.318 0.071 0.347 0.178 0.171 0.232 0.017 0.172 0.113 0.067 0.175 0.055 0.131 0.127 0.048 0.107 0.044 
8.0 3.0 0.381 0.350 0.038 0.293 0.213 0.275 0.257 0.061 0.241 0.133 0.102 0.214 0.057 0.186 0.151 0.048 0.142 0.080 0.032 0.130 
9.0 3.0 0.264 0.281 0.082 0.227 0.322 0.162 0.277 0.060 0.175 0.247 0.013 0.231 0.163 0.090 0.165 0.091 0.052 0.169 0.088 0.104 
10.0 3.0 0.162 0.198 0.185 0.153 0.381 0.056 0.237 0.152 0.063 0.290 0.115 0.161 0.193 0.056 0.090 0.185 0.071 0.135 0.141 0.022 
11.0 3.0 0.083 0.122 0.265 0.094 0.384 0.020 0.153 0.202 0.048 0.264 0.162 0.045 0.142 0.172 0.017 0.175 0.136 0.006 0.092 0.127 
12.0 3.0 0.028 0.065 0.321 0.055 0.339 0.060 0.048 0.216 0.121 0.197 0.143 0.068 0.053 0.212 0.087 0.079 0.115 0.117 0.006 0.124 
13.0 3.0 0.008 0.027 0.357 0.035 0.255 0.071 0.051 0.207 0.137 0.116 0.081 0.149 0.017 0.175 0.095 0.041 0.051 0.158 0.061 0.030 
14.0 3.0 0.027 0.006 0.373 0.030 0.144 0.064 0.120 0.190 0.092 0.042 0.017 0.186 0.033 0.089 0.063 0.125 0.006 0.102 0.065 0.073 
15.0 3.0 0.036 0.001 0.374 0.033 0.021 0.052 0.148 0.174 0.014 0.022 0.012 0.189 0.007 0.011 0.044 0.149 0.008 0.001 0.056 0.111 
16.0 3.0 0.040 0.008 0.362 0.038 0.100 0.042 0.130 0.163 0.066 0.079 0.007 0.166 0.021 0.103 0.056 0.113 0.018 0.098 0.056 0.067 
17.0 3.0 0.042 0.027 0.338 0.039 0.208 0.037 0.072 0.154 0.118 0.132 0.062 0.118 0.015 0.170 0.084 0.029 0.056 0.142 0.047 0.031 
18.0 3.0 0.048 0.052 0.304 0.034 0.292 0.038 0.014 0.140 0.122 0.179 0.125 0.046 0.040 0.194 0.086 0.079 0.116 0.105 0.008 0.119 
19.0 3.0 0.063 0.070 0.257 0.026 0.344 0.042 0.110 0.118 0.071 0.211 0.159 0.042 0.125 0.160 0.032 0.165 0.149 0.008 0.099 0.128 
20.0 3.0 0.093 0.065 0.199 0.020 0.359 0.050 0.196 0.086 0.022 0.217 0.137 0.126 0.192 0.070 0.071 0.185 0.103 0.130 0.169 0.035 
21.0 3.0 0.145 0.018 0.125 0.029 0.331 0.066 0.253 0.044 0.131 0.188 0.055 0.181 0.193 0.047 0.169 0.120 0.021 0.189 0.139 0.100 
22.0 3.0 0.222 0.084 0.036 0.070 0.258 0.100 0.262 0.010 0.216 0.124 0.059 0.181 0.109 0.138 0.189 0.005 0.145 0.134 0.011 0.165 
23.0 3.0 0.318 0.217 0.064 0.138 0.149 0.155 0.215 0.071 0.240 0.033 0.150 0.122 0.020 0.152 0.108 0.087 0.165 0.021 0.107 0.108 
24.0 3.0 0.409 0.321 0.159 0.201 0.027 0.208 0.129 0.126 0.197 0.057 0.177 0.032 0.117 0.093 0.011 0.095 0.082 0.054 0.112 0.021 
25.0 3.0 0.467 0.341 0.226 0.216 0.080 0.221 0.035 0.148 0.111 0.114 0.137 0.047 0.137 0.008 0.084 0.038 0.022 0.042 0.035 0.015 
26.0 3.0 0.467 0.275 0.250 0.175 0.140 0.179 0.036 0.127 0.027 0.118 0.069 0.079 0.096 0.051 0.088 0.023 0.068 0.012 0.035 0.012 
27.0 3.0 0.413 0.173 0.230 0.109 0.150 0.111 0.065 0.082 0.023 0.085 0.014 0.068 0.042 0.059 0.053 0.045 0.058 0.039 0.050 0.037 
28.0 3.0 0.332 0.090 0.186 0.054 0.126 0.054 0.062 0.042 0.036 0.047 0.011 0.042 0.008 0.042 0.021 0.038 0.031 0.039 0.034 0.040 
29.0 3.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 3.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 4.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 4.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 4.0 0.539 0.111 0.305 0.096 0.203 0.116 0.085 0.090 0.030 0.088 0.012 0.064 0.037 0.045 0.044 0.023 0.042 0.007 0.029 0.008 
4.0 4.0 0.626 0.258 0.339 0.218 0.191 0.248 0.041 0.171 0.040 0.143 0.084 0.081 0.104 0.031 0.086 0.011 0.056 0.040 0.017 0.045 
5.0 4.0 0.633 0.416 0.304 0.342 0.094 0.359 0.070 0.211 0.165 0.126 0.176 0.018 0.153 0.064 0.077 0.101 0.004 0.106 0.058 0.067 
6.0 4.0 0.548 0.487 0.196 0.383 0.079 0.349 0.219 0.142 0.281 0.010 0.211 0.128 0.102 0.191 0.031 0.156 0.122 0.080 0.131 0.019 
7.0 4.0 0.408 0.442 0.047 0.320 0.273 0.211 0.341 0.015 0.315 0.198 0.138 0.256 0.050 0.222 0.170 0.076 0.186 0.074 0.082 0.153 
8.0 4.0 0.259 0.323 0.107 0.194 0.436 0.019 0.389 0.181 0.238 0.331 0.019 0.270 0.210 0.104 0.222 0.106 0.101 0.218 0.076 0.161 
9.0 4.0 0.130 0.190 0.241 0.063 0.537 0.158 0.352 0.288 0.080 0.350 0.180 0.162 0.275 0.090 0.136 0.243 0.075 0.201 0.189 0.013 
10.0 4.0 0.034 0.081 0.344 0.045 0.568 0.266 0.243 0.315 0.101 0.269 0.270 0.006 0.208 0.236 0.029 0.238 0.196 0.038 0.147 0.170 
11.0 4.0 0.029 0.011 0.418 0.109 0.534 0.304 0.094 0.275 0.242 0.141 0.255 0.132 0.056 0.269 0.156 0.113 0.175 0.143 0.003 0.202 
12.0 4.0 0.063 0.037 0.466 0.142 0.449 0.283 0.063 0.198 0.305 0.024 0.151 0.195 0.093 0.203 0.174 0.038 0.051 0.212 0.109 0.095 
13.0 4.0 0.077 0.057 0.494 0.150 0.325 0.220 0.199 0.114 0.278 0.047 0.007 0.189 0.163 0.101 0.090 0.131 0.064 0.167 0.103 0.048 
14.0 4.0 0.076 0.058 0.503 0.141 0.175 0.135 0.289 0.052 0.168 0.058 0.113 0.150 0.120 0.024 0.020 0.153 0.077 0.074 0.021 0.124 
15.0 4.0 0.065 0.045 0.499 0.123 0.015 0.045 0.321 0.025 0.016 0.033 0.161 0.123 0.009 0.020 0.069 0.145 0.008 0.011 0.023 0.138 
16.0 4.0 0.048 0.018 0.482 0.103 0.141 0.034 0.295 0.034 0.137 0.006 0.124 0.123 0.105 0.055 0.027 0.131 0.062 0.087 0.014 0.106 
17.0 4.0 0.028 0.025 0.456 0.086 0.281 0.094 0.215 0.070 0.251 0.005 0.016 0.139 0.157 0.107 0.076 0.100 0.056 0.157 0.090 0.030 
18.0 4.0 0.011 0.082 0.420 0.081 0.395 0.132 0.095 0.116 0.298 0.035 0.123 0.141 0.111 0.176 0.171 0.027 0.046 0.191 0.108 0.093 
19.0 4.0 0.004 0.143 0.376 0.089 0.475 0.154 0.046 0.158 0.263 0.097 0.239 0.104 0.021 0.226 0.181 0.092 0.182 0.141 0.010 0.194 
20.0 4.0 0.006 0.186 0.322 0.104 0.516 0.165 0.186 0.186 0.152 0.168 0.285 0.023 0.183 0.216 0.076 0.203 0.241 0.008 0.158 0.191 
21.0 4.0 0.035 0.183 0.253 0.110 0.512 0.163 0.300 0.193 0.009 0.225 0.234 0.083 0.291 0.128 0.100 0.241 0.151 0.171 0.256 0.050 
22.0 4.0 0.100 0.096 0.163 0.078 0.454 0.133 0.364 0.172 0.174 0.243 0.095 0.172 0.275 0.014 0.236 0.164 0.048 0.240 0.171 0.136 
23.0 4.0 0.205 0.085 0.050 0.028 0.340 0.049 0.356 0.111 0.283 0.203 0.070 0.202 0.137 0.131 0.234 0.020 0.195 0.159 0.025 0.196 
24.0 4.0 0.332 0.295 0.077 0.159 0.186 0.091 0.278 0.013 0.302 0.104 0.184 0.154 0.034 0.162 0.111 0.088 0.185 0.020 0.142 0.115 
25.0 4.0 0.446 0.436 0.191 0.267 0.025 0.214 0.156 0.091 0.231 0.016 0.202 0.054 0.139 0.100 0.030 0.095 0.065 0.056 0.107 0.015 
26.0 4.0 0.505 0.440 0.263 0.287 0.101 0.256 0.036 0.143 0.119 0.096 0.142 0.036 0.142 0.008 0.095 0.031 0.041 0.034 0.010 0.013 
27.0 4.0 0.487 0.334 0.276 0.224 0.161 0.209 0.041 0.128 0.024 0.107 0.063 0.070 0.086 0.047 0.081 0.026 0.068 0.017 0.044 0.018 
28.0 4.0 0.412 0.203 0.241 0.137 0.160 0.129 0.067 0.083 0.023 0.076 0.010 0.058 0.033 0.050 0.042 0.040 0.047 0.038 0.044 0.038 
29.0 4.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 4.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 5.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 5.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 5.0 0.597 0.287 0.339 0.232 0.205 0.237 0.056 0.145 0.022 0.111 0.062 0.061 0.082 0.027 0.071 0.007 0.053 0.023 0.026 0.028 
4.0 5.0 0.639 0.461 0.332 0.366 0.133 0.350 0.043 0.186 0.142 0.105 0.162 0.021 0.151 0.047 0.093 0.076 0.033 0.086 0.021 0.064 
5.0 5.0 0.572 0.552 0.236 0.417 0.041 0.337 0.210 0.112 0.294 0.036 0.239 0.128 0.147 0.180 0.018 0.157 0.083 0.102 0.123 0.023 
6.0 5.0 0.417 0.482 0.071 0.321 0.273 0.142 0.379 0.093 0.379 0.256 0.198 0.280 0.001 0.237 0.152 0.100 0.209 0.047 0.142 0.139 
7.0 5.0 0.235 0.307 0.112 0.133 0.488 0.149 0.474 0.314 0.327 0.416 0.025 0.294 0.217 0.105 0.275 0.110 0.180 0.238 0.015 0.204 
8.0 5.0 0.074 0.117 0.274 0.071 0.637 0.404 0.463 0.449 0.148 0.411 0.199 0.137 0.359 0.144 0.225 0.294 0.027 0.252 0.214 0.039 
9.0 5.0 0.043 0.039 0.398 0.220 0.701 0.561 0.353 0.458 0.093 0.254 0.365 0.097 0.327 0.333 0.017 0.288 0.246 0.044 0.244 0.202 
10.0 5.0 0.114 0.121 0.484 0.314 0.688 0.610 0.179 0.361 0.312 0.028 0.400 0.280 0.137 0.345 0.207 0.101 0.293 0.200 0.065 0.268 
11.0 5.0 0.148 0.158 0.539 0.360 0.614 0.573 0.019 0.202 0.450 0.178 0.296 0.334 0.106 0.198 0.303 0.116 0.140 0.281 0.153 0.117 
12.0 5.0 0.156 0.164 0.572 0.375 0.494 0.474 0.207 0.028 0.476 0.294 0.102 0.256 0.282 0.005 0.226 0.218 0.084 0.174 0.223 0.079 
13.0 5.0 0.146 0.155 0.587 0.370 0.344 0.334 0.359 0.126 0.394 0.296 0.112 0.102 0.320 0.129 0.036 0.171 0.218 0.015 0.108 0.148 
14.0 5.0 0.124 0.136 0.588 0.347 0.176 0.171 0.452 0.223 0.224 0.189 0.269 0.039 0.205 0.121 0.144 0.055 0.169 0.055 0.068 0.089 
15.0 5.0 0.094 0.107 0.577 0.314 0.003 0.008 0.482 0.252 0.014 0.030 0.328 0.099 0.009 0.023 0.217 0.009 0.005 0.017 0.145 0.043 
16.0 5.0 0.060 0.067 0.556 0.274 0.164 0.136 0.450 0.214 0.193 0.124 0.278 0.058 0.188 0.078 0.150 0.033 0.160 0.030 0.068 0.070 
17.0 5.0 0.021 0.011 0.528 0.234 0.316 0.245 0.361 0.126 0.360 0.222 0.134 0.056 0.309 0.103 0.022 0.128 0.213 0.015 0.104 0.119 
18.0 5.0 0.020 0.075 0.495 0.205 0.443 0.314 0.227 0.015 0.454 0.238 0.064 0.183 0.302 0.021 0.217 0.187 0.102 0.140 0.234 0.080 
19.0 5.0 0.058 0.179 0.457 0.201 0.542 0.351 0.063 0.100 0.455 0.174 0.260 0.263 0.158 0.129 0.328 0.134 0.124 0.255 0.194 0.081 
20.0 5.0 0.085 0.287 0.415 0.224 0.607 0.375 0.112 0.196 0.357 0.054 0.392 0.258 0.076 0.268 0.278 0.028 0.326 0.236 0.029 0.253 
21.0 5.0 0.090 0.364 0.363 0.261 0.632 0.398 0.275 0.272 0.177 0.091 0.408 0.164 0.300 0.315 0.072 0.212 0.351 0.053 0.282 0.268 
22.0 5.0 0.056 0.352 0.290 0.273 0.606 0.405 0.398 0.322 0.045 0.224 0.291 0.019 0.401 0.231 0.179 0.295 0.152 0.177 0.341 0.079 
23.0 5.0 0.034 0.199 0.186 0.200 0.517 0.346 0.447 0.318 0.242 0.304 0.085 0.142 0.319 0.054 0.307 0.214 0.116 0.266 0.148 0.147 
24.0 5.0 0.171 0.079 0.051 0.039 0.365 0.185 0.409 0.234 0.349 0.288 0.115 0.218 0.117 0.109 0.247 0.046 0.241 0.173 0.085 0.204 
25.0 5.0 0.328 0.352 0.096 0.179 0.174 0.052 0.293 0.082 0.335 0.169 0.221 0.180 0.075 0.160 0.077 0.078 0.170 0.023 0.157 0.106 
26.0 5.0 0.452 0.500 0.217 0.312 0.009 0.223 0.141 0.070 0.227 0.022 0.207 0.068 0.157 0.095 0.060 0.081 0.025 0.045 0.076 0.014 
27.0 5.0 0.494 0.468 0.277 0.315 0.129 0.268 0.015 0.133 0.098 0.079 0.125 0.027 0.130 0.007 0.095 0.019 0.057 0.017 0.017 0.003 
28.0 5.0 0.451 0.331 0.269 0.230 0.170 0.209 0.052 0.118 0.010 0.090 0.046 0.056 0.067 0.039 0.065 0.026 0.059 0.023 0.045 0.026 
29.0 5.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 5.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 6.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 6.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 6.0 0.576 0.416 0.322 0.327 0.162 0.301 0.004 0.150 0.092 0.080 0.120 0.014 0.122 0.028 0.086 0.048 0.047 0.055 0.008 0.044 
4.0 6.0 0.551 0.526 0.262 0.395 0.027 0.309 0.149 0.095 0.247 0.029 0.224 0.105 0.168 0.145 0.067 0.130 0.020 0.096 0.074 0.040 
5.0 6.0 0.409 0.467 0.109 0.305 0.206 0.113 0.345 0.112 0.389 0.263 0.252 0.275 0.085 0.239 0.078 0.124 0.174 0.007 0.167 0.090 
6.0 6.0 0.206 0.250 0.089 0.077 0.458 0.237 0.494 0.382 0.403 0.465 0.116 0.320 0.145 0.129 0.270 0.082 0.249 0.220 0.091 0.221 
7.0 6.0 0.013 0.034 0.275 0.181 0.652 0.564 0.531 0.558 0.251 0.472 0.137 0.143 0.377 0.164 0.320 0.326 0.095 0.305 0.153 0.101 
8.0 6.0 0.129 0.188 0.417 0.370 0.752 0.764 0.446 0.568 0.013 0.264 0.383 0.165 0.441 0.426 0.141 0.359 0.201 0.086 0.323 0.208 
9.0 6.0 0.212 0.278 0.510 0.476 0.761 0.822 0.271 0.434 0.294 0.055 0.503 0.427 0.285 0.461 0.158 0.122 0.389 0.257 0.216 0.360 
10.0 6.0 0.247 0.298 0.565 0.520 0.700 0.774 0.055 0.216 0.507 0.356 0.453 0.517 0.009 0.251 0.381 0.206 0.311 0.413 0.082 0.181 
11.0 6.0 0.248 0.281 0.593 0.532 0.591 0.660 0.161 0.027 0.603 0.548 0.261 0.411 0.294 0.073 0.398 0.393 0.033 0.261 0.309 0.141 
12.0 6.0 0.229 0.251 0.605 0.528 0.453 0.506 0.346 0.247 0.574 0.591 0.003 0.168 0.450 0.329 0.217 0.332 0.245 0.048 0.291 0.296 
13.0 6.0 0.199 0.220 0.605 0.515 0.299 0.327 0.483 0.418 0.442 0.488 0.240 0.110 0.430 0.402 0.052 0.091 0.353 0.262 0.070 0.180 
14.0 6.0 0.163 0.193 0.596 0.489 0.140 0.133 0.557 0.513 0.238 0.269 0.399 0.313 0.254 0.263 0.267 0.155 0.237 0.222 0.170 0.054 
15.0 6.0 0.122 0.168 0.579 0.448 0.016 0.057 0.577 0.527 0.010 0.005 0.454 0.381 0.008 0.014 0.346 0.254 0.001 0.012 0.264 0.163 
16.0 6.0 0.077 0.137 0.556 0.389 0.163 0.221 0.544 0.464 0.213 0.241 0.403 0.306 0.236 0.227 0.272 0.164 0.234 0.196 0.167 0.064 
17.0 6.0 0.026 0.088 0.528 0.321 0.297 0.339 0.464 0.344 0.403 0.415 0.256 0.122 0.412 0.356 0.069 0.055 0.353 0.246 0.070 0.152 
18.0 6.0 0.031 0.011 0.499 0.261 0.416 0.404 0.342 0.196 0.534 0.488 0.039 0.107 0.460 0.319 0.192 0.280 0.279 0.087 0.308 0.293 
19.0 6.0 0.093 0.122 0.471 0.231 0.515 0.427 0.186 0.049 0.579 0.458 0.202 0.306 0.351 0.132 0.403 0.376 0.021 0.191 0.375 0.202 
20.0 6.0 0.151 0.284 0.446 0.249 0.593 0.440 0.007 0.083 0.524 0.346 0.406 0.416 0.103 0.126 0.450 0.276 0.296 0.392 0.182 0.085 
21.0 6.0 0.195 0.449 0.419 0.316 0.646 0.474 0.177 0.201 0.369 0.179 0.508 0.411 0.200 0.343 0.286 0.028 0.476 0.361 0.174 0.347 
22.0 6.0 0.204 0.553 0.377 0.395 0.661 0.535 0.341 0.314 0.135 0.024 0.457 0.285 0.423 0.419 0.021 0.239 0.371 0.095 0.415 0.341 
23.0 6.0 0.155 0.511 0.305 0.410 0.619 0.567 0.450 0.403 0.118 0.223 0.264 0.073 0.448 0.308 0.279 0.341 0.057 0.193 0.329 0.075 
24.0 6.0 0.038 0.287 0.190 0.294 0.506 0.480 0.474 0.409 0.309 0.349 0.018 0.134 0.283 0.084 0.335 0.237 0.204 0.282 0.051 0.168 
25.0 6.0 0.133 0.070 0.038 0.058 0.326 0.244 0.397 0.288 0.377 0.329 0.174 0.230 0.043 0.107 0.197 0.042 0.241 0.160 0.142 0.193 
26.0 6.0 0.306 0.364 0.116 0.189 0.118 0.042 0.248 0.090 0.313 0.176 0.233 0.175 0.122 0.148 0.013 0.073 0.108 0.011 0.129 0.081 
27.0 6.0 0.414 0.477 0.223 0.308 0.054 0.222 0.091 0.068 0.178 0.012 0.178 0.054 0.152 0.072 0.083 0.059 0.020 0.031 0.026 0.013 
28.0 6.0 0.426 0.407 0.255 0.282 0.143 0.242 0.015 0.119 0.058 0.070 0.088 0.027 0.099 0.006 0.080 0.004 0.059 0.002 0.034 0.014 
29.0 6.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 6.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 7.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 7.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 7.0 0.466 0.409 0.248 0.311 0.081 0.250 0.071 0.085 0.160 0.015 0.164 0.063 0.142 0.092 0.081 0.087 0.025 0.070 0.020 0.039 
4.0 7.0 0.371 0.385 0.140 0.260 0.103 0.114 0.246 0.076 0.319 0.197 0.246 0.216 0.143 0.200 0.012 0.125 0.083 0.046 0.119 0.029 
5.0 7.0 0.178 0.172 0.047 0.041 0.354 0.221 0.431 0.344 0.415 0.429 0.204 0.318 0.016 0.173 0.177 0.010 0.237 0.144 0.168 0.188 
6.0 7.0 0.037 0.115 0.243 0.240 0.579 0.580 0.526 0.556 0.340 0.488 0.012 0.189 0.285 0.101 0.339 0.284 0.223 0.321 0.008 0.181 
7.0 7.0 0.205 0.326 0.398 0.448 0.712 0.801 0.488 0.586 0.107 0.292 0.297 0.140 0.470 0.430 0.283 0.413 0.039 0.187 0.278 0.124 
8.0 7.0 0.303 0.415 0.496 0.545 0.743 0.846 0.338 0.439 0.197 0.064 0.508 0.469 0.426 0.546 0.006 0.213 0.356 0.213 0.357 0.413 
9.0 7.0 0.341 0.408 0.545 0.561 0.691 0.768 0.125 0.195 0.463 0.421 0.546 0.620 0.162 0.351 0.327 0.191 0.451 0.509 0.116 0.324 
10.0 7.0 0.336 0.353 0.561 0.542 0.589 0.633 0.098 0.068 0.623 0.663 0.406 0.537 0.182 0.037 0.489 0.504 0.243 0.430 0.240 0.084 
11.0 7.0 0.309 0.292 0.560 0.520 0.460 0.480 0.293 0.302 0.650 0.744 0.155 0.275 0.447 0.406 0.405 0.528 0.111 0.047 0.412 0.422 
12.0 7.0 0.270 0.242 0.549 0.504 0.324 0.324 0.440 0.483 0.563 0.670 0.117 0.055 0.539 0.590 0.146 0.274 0.376 0.342 0.292 0.406 
13.0 7.0 0.228 0.210 0.534 0.494 0.192 0.170 0.532 0.600 0.400 0.482 0.337 0.344 0.455 0.539 0.146 0.087 0.422 0.481 0.007 0.095 
14.0 7.0 0.187 0.201 0.516 0.477 0.071 0.016 0.570 0.645 0.201 0.228 0.461 0.512 0.251 0.300 0.345 0.358 0.257 0.315 0.248 0.230 
15.0 7.0 0.145 0.206 0.494 0.439 0.037 0.129 0.571 0.627 0.001 0.035 0.497 0.549 0.008 0.005 0.412 0.444 0.001 0.001 0.339 0.353 
16.0 7.0 0.099 0.213 0.469 0.372 0.136 0.247 0.543 0.556 0.189 0.268 0.455 0.467 0.229 0.287 0.349 0.343 0.252 0.297 0.249 0.227 
17.0 7.0 0.045 0.203 0.444 0.284 0.226 0.321 0.487 0.445 0.362 0.443 0.340 0.293 0.423 0.477 0.168 0.097 0.418 0.445 0.010 0.072 
18.0 7.0 0.020 0.153 0.421 0.192 0.312 0.342 0.402 0.318 0.503 0.543 0.155 0.062 0.525 0.520 0.098 0.206 0.415 0.357 0.286 0.370 
19.0 7.0 0.095 0.044 0.405 0.129 0.393 0.320 0.285 0.196 0.589 0.561 0.080 0.174 0.486 0.400 0.367 0.440 0.202 0.057 0.470 0.456 
20.0 7.0 0.177 0.135 0.398 0.126 0.469 0.290 0.138 0.095 0.593 0.513 0.317 0.364 0.289 0.151 0.519 0.494 0.154 0.303 0.384 0.236 
21.0 7.0 0.255 0.360 0.399 0.203 0.538 0.304 0.031 0.003 0.500 0.411 0.490 0.471 0.022 0.147 0.456 0.328 0.464 0.504 0.033 0.166 
22.0 7.0 0.310 0.578 0.396 0.345 0.592 0.398 0.206 0.121 0.307 0.250 0.529 0.462 0.326 0.383 0.178 0.022 0.508 0.393 0.347 0.424 
23.0 7.0 0.315 0.691 0.369 0.475 0.608 0.537 0.357 0.275 0.053 0.026 0.403 0.316 0.470 0.444 0.154 0.269 0.248 0.062 0.427 0.320 
24.0 7.0 0.245 0.610 0.298 0.488 0.559 0.605 0.443 0.401 0.189 0.211 0.167 0.076 0.396 0.301 0.331 0.342 0.085 0.227 0.201 0.020 
25.0 7.0 0.097 0.321 0.174 0.326 0.430 0.491 0.430 0.401 0.335 0.341 0.072 0.142 0.171 0.055 0.278 0.198 0.241 0.256 0.065 0.185 
26.0 7.0 0.093 0.052 0.019 0.058 0.239 0.216 0.320 0.251 0.340 0.288 0.203 0.207 0.046 0.111 0.097 0.014 0.170 0.108 0.143 0.150 
27.0 7.0 0.252 0.312 0.120 0.173 0.048 0.067 0.165 0.056 0.235 0.124 0.199 0.128 0.138 0.112 0.044 0.061 0.030 0.005 0.066 0.049 
28.0 7.0 0.324 0.367 0.192 0.244 0.081 0.188 0.036 0.069 0.107 0.017 0.121 0.025 0.116 0.037 0.079 0.030 0.044 0.013 0.013 0.014 
29.0 7.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 7.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 8.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 8.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 8.0 0.281 0.241 0.132 0.169 0.020 0.092 0.133 0.037 0.203 0.109 0.179 0.127 0.133 0.126 0.056 0.090 0.007 0.050 0.047 0.009 
4.0 8.0 0.135 0.087 0.011 0.038 0.218 0.160 0.302 0.235 0.333 0.303 0.218 0.245 0.084 0.167 0.051 0.053 0.133 0.046 0.139 0.100 
5.0 8.0 0.074 0.202 0.191 0.255 0.442 0.485 0.440 0.449 0.359 0.419 0.110 0.213 0.121 0.011 0.244 0.162 0.248 0.246 0.127 0.201 
6.0 8.0 0.259 0.426 0.351 0.459 0.598 0.697 0.460 0.501 0.208 0.288 0.142 0.056 0.372 0.317 0.336 0.374 0.142 0.266 0.103 0.034 
7.0 8.0 0.373 0.507 0.451 0.532 0.648 0.710 0.354 0.360 0.065 0.043 0.403 0.393 0.468 0.519 0.180 0.297 0.175 0.065 0.346 0.329 
8.0 8.0 0.414 0.463 0.492 0.498 0.605 0.579 0.165 0.111 0.349 0.395 0.534 0.586 0.316 0.407 0.152 0.077 0.440 0.457 0.308 0.426 
9.0 8.0 0.404 0.361 0.491 0.421 0.503 0.398 0.049 0.145 0.550 0.632 0.477 0.538 0.009 0.043 0.437 0.464 0.414 0.531 0.026 0.092 
10.0 8.0 0.366 0.257 0.470 0.352 0.375 0.229 0.240 0.348 0.623 0.702 0.272 0.296 0.332 0.360 0.497 0.592 0.112 0.208 0.358 0.371 
11.0 8.0 0.319 0.178 0.441 0.308 0.247 0.092 0.381 0.480 0.573 0.622 0.009 0.025 0.518 0.598 0.322 0.404 0.244 0.254 0.429 0.532 
12.0 8.0 0.272 0.130 0.411 0.291 0.132 0.010 0.462 0.543 0.440 0.447 0.226 0.298 0.520 0.601 0.036 0.051 0.435 0.523 0.225 0.308 
13.0 8.0 0.229 0.119 0.382 0.292 0.041 0.085 0.490 0.550 0.272 0.241 0.375 0.461 0.383 0.422 0.218 0.268 0.403 0.488 0.073 0.076 
14.0 8.0 0.193 0.148 0.356 0.291 0.021 0.141 0.480 0.516 0.117 0.060 0.432 0.501 0.191 0.182 0.352 0.418 0.223 0.253 0.275 0.325 
15.0 8.0 0.158 0.203 0.330 0.268 0.061 0.182 0.459 0.464 0.011 0.078 0.437 0.474 0.007 0.031 0.389 0.436 0.008 0.011 0.342 0.389 
16.0 8.0 0.121 0.268 0.306 0.210 0.089 0.203 0.439 0.405 0.126 0.181 0.413 0.418 0.167 0.208 0.353 0.371 0.203 0.244 0.286 0.304 
17.0 8.0 0.074 0.319 0.285 0.120 0.117 0.197 0.418 0.343 0.243 0.267 0.356 0.336 0.334 0.360 0.240 0.230 0.379 0.421 0.108 0.089 
18.0 8.0 0.013 0.331 0.270 0.025 0.152 0.153 0.386 0.284 0.366 0.336 0.245 0.217 0.469 0.465 0.036 0.017 0.456 0.471 0.171 0.218 
19.0 8.0 0.064 0.272 0.266 0.087 0.199 0.073 0.330 0.240 0.474 0.385 0.070 0.064 0.514 0.480 0.229 0.250 0.350 0.325 0.432 0.465 
20.0 8.0 0.156 0.123 0.275 0.121 0.258 0.022 0.243 0.221 0.536 0.416 0.149 0.105 0.417 0.376 0.455 0.444 0.050 0.024 0.491 0.468 
21.0 8.0 0.257 0.115 0.301 0.064 0.328 0.060 0.122 0.213 0.524 0.436 0.356 0.270 0.173 0.163 0.515 0.475 0.317 0.343 0.245 0.177 
22.0 8.0 0.353 0.399 0.335 0.115 0.407 0.032 0.028 0.164 0.415 0.418 0.478 0.398 0.140 0.115 0.341 0.295 0.510 0.486 0.170 0.231 
23.0 8.0 0.414 0.648 0.360 0.336 0.475 0.226 0.188 0.023 0.215 0.300 0.451 0.419 0.374 0.340 0.022 0.026 0.381 0.311 0.403 0.390 
24.0 8.0 0.408 0.752 0.348 0.503 0.501 0.455 0.318 0.180 0.023 0.071 0.283 0.284 0.414 0.385 0.238 0.261 0.066 0.021 0.301 0.209 
25.0 8.0 0.314 0.631 0.277 0.500 0.451 0.547 0.374 0.329 0.217 0.169 0.052 0.050 0.262 0.224 0.288 0.275 0.171 0.223 0.039 0.068 
26.0 8.0 0.147 0.322 0.151 0.312 0.318 0.415 0.330 0.316 0.295 0.267 0.125 0.126 0.046 0.008 0.159 0.117 0.187 0.178 0.111 0.160 
27.0 8.0 0.035 0.036 0.013 0.064 0.146 0.158 0.211 0.169 0.246 0.191 0.177 0.142 0.090 0.087 0.008 0.014 0.072 0.051 0.084 0.090 
28.0 8.0 0.155 0.196 0.090 0.110 0.007 0.053 0.085 0.024 0.140 0.060 0.132 0.065 0.109 0.058 0.059 0.033 0.019 0.003 0.009 0.029 
29.0 8.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 8.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 9.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 9.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 9.0 0.050 0.045 0.008 0.056 0.114 0.123 0.169 0.138 0.205 0.167 0.157 0.138 0.097 0.105 0.020 0.052 0.037 0.006 0.063 0.029 
4.0 9.0 0.117 0.269 0.146 0.255 0.290 0.363 0.299 0.298 0.281 0.278 0.147 0.164 0.009 0.054 0.101 0.049 0.153 0.118 0.128 0.126 
5.0 9.0 0.298 0.491 0.295 0.441 0.445 0.545 0.365 0.362 0.234 0.225 0.003 0.010 0.198 0.170 0.257 0.247 0.206 0.234 0.061 0.115 
6.0 9.0 0.421 0.562 0.392 0.487 0.508 0.521 0.310 0.231 0.039 0.040 0.241 0.276 0.379 0.393 0.263 0.290 0.034 0.076 0.179 0.153 
7.0 9.0 0.465 0.482 0.423 0.399 0.470 0.328 0.158 0.017 0.217 0.355 0.425 0.470 0.369 0.368 0.042 0.036 0.270 0.291 0.339 0.382 
8.0 9.0 0.446 0.328 0.404 0.254 0.365 0.083 0.034 0.260 0.428 0.552 0.451 0.436 0.143 0.070 0.271 0.342 0.430 0.488 0.193 0.221 
9.0 9.0 0.395 0.175 0.359 0.121 0.232 0.127 0.210 0.421 0.527 0.566 0.313 0.205 0.173 0.305 0.455 0.528 0.289 0.286 0.159 0.219 
10.0 9.0 0.336 0.061 0.307 0.036 0.102 0.264 0.337 0.482 0.503 0.429 0.081 0.096 0.415 0.534 0.401 0.395 0.048 0.150 0.404 0.500 
11.0 9.0 0.281 0.030 0.257 0.030 0.008 0.335 0.401 0.460 0.384 0.215 0.147 0.335 0.485 0.521 0.168 0.065 0.331 0.463 0.356 0.378 
12.0 9.0 0.237 0.048 0.212 0.034 0.087 0.352 0.404 0.379 0.226 0.006 0.297 0.432 0.393 0.320 0.091 0.239 0.405 0.463 0.105 0.042 
13.0 9.0 0.204 0.027 0.174 0.021 0.126 0.328 0.363 0.268 0.084 0.140 0.345 0.384 0.225 0.079 0.250 0.349 0.295 0.241 0.137 0.242 
14.0 9.0 0.181 0.045 0.141 0.011 0.121 0.270 0.303 0.160 0.001 0.169 0.318 0.258 0.085 0.054 0.285 0.280 0.137 0.043 0.241 0.264 
15.0 9.0 0.161 0.150 0.113 0.009 0.082 0.192 0.260 0.086 0.028 0.109 0.286 0.164 0.001 0.058 0.277 0.199 0.015 0.025 0.264 0.214 
16.0 9.0 0.139 0.273 0.092 0.035 0.032 0.108 0.249 0.058 0.039 0.023 0.282 0.152 0.066 0.024 0.275 0.198 0.098 0.052 0.257 0.216 
17.0 9.0 0.107 0.390 0.077 0.104 0.010 0.027 0.266 0.065 0.074 0.034 0.296 0.202 0.165 0.046 0.258 0.244 0.239 0.150 0.192 0.219 
18.0 9.0 0.060 0.470 0.070 0.206 0.030 0.069 0.292 0.090 0.150 0.040 0.283 0.255 0.300 0.151 0.167 0.232 0.380 0.317 0.013 0.094 
19.0 9.0 0.008 0.482 0.075 0.314 0.027 0.192 0.305 0.136 0.255 0.004 0.204 0.267 0.419 0.290 0.030 0.100 0.411 0.419 0.267 0.181 
20.0 9.0 0.097 0.394 0.098 0.385 0.002 0.337 0.292 0.215 0.360 0.081 0.054 0.219 0.443 0.391 0.272 0.126 0.243 0.330 0.460 0.426 
21.0 9.0 0.207 0.199 0.141 0.364 0.057 0.448 0.243 0.321 0.429 0.213 0.140 0.095 0.324 0.392 0.441 0.345 0.085 0.047 0.390 0.428 
22.0 9.0 0.328 0.095 0.205 0.216 0.142 0.436 0.151 0.395 0.426 0.369 0.315 0.103 0.078 0.240 0.414 0.421 0.376 0.287 0.055 0.129 
23.0 9.0 0.437 0.410 0.277 0.053 0.247 0.242 0.018 0.349 0.324 0.445 0.390 0.301 0.186 0.035 0.186 0.260 0.410 0.397 0.270 0.222 
24.0 9.0 0.500 0.665 0.328 0.327 0.340 0.084 0.128 0.159 0.145 0.351 0.329 0.366 0.330 0.268 0.086 0.029 0.196 0.208 0.316 0.292 
25.0 9.0 0.480 0.746 0.326 0.499 0.379 0.369 0.239 0.089 0.053 0.112 0.160 0.241 0.287 0.297 0.225 0.215 0.058 0.070 0.129 0.089 
26.0 9.0 0.368 0.600 0.257 0.471 0.333 0.456 0.269 0.237 0.185 0.108 0.019 0.037 0.124 0.145 0.179 0.183 0.152 0.170 0.048 0.094 
27.0 9.0 0.204 0.313 0.144 0.283 0.218 0.324 0.214 0.216 0.204 0.169 0.115 0.080 0.023 0.005 0.055 0.058 0.092 0.100 0.076 0.104 
28.0 9.0 0.057 0.059 0.036 0.082 0.092 0.124 0.120 0.104 0.144 0.103 0.114 0.072 0.077 0.043 0.027 0.007 0.008 0.026 0.024 0.050 
29.0 9.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 9.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 10.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 10.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 10.0 0.192 0.312 0.141 0.260 0.186 0.287 0.171 0.191 0.165 0.156 0.103 0.088 0.041 0.036 0.018 0.011 0.055 0.043 0.063 0.051 
4.0 10.0 0.345 0.520 0.257 0.421 0.304 0.427 0.236 0.239 0.174 0.135 0.048 0.012 0.063 0.082 0.126 0.128 0.137 0.137 0.090 0.093 
5.0 10.0 0.466 0.605 0.343 0.464 0.364 0.392 0.221 0.127 0.068 0.064 0.108 0.197 0.227 0.267 0.215 0.218 0.124 0.116 0.014 0.031 
6.0 10.0 0.507 0.504 0.362 0.339 0.326 0.149 0.106 0.127 0.129 0.346 0.284 0.374 0.306 0.292 0.138 0.073 0.075 0.146 0.211 0.256 
7.0 10.0 0.475 0.304 0.322 0.131 0.213 0.169 0.060 0.379 0.319 0.515 0.357 0.341 0.196 0.052 0.100 0.247 0.303 0.387 0.260 0.256 
8.0 10.0 0.404 0.105 0.252 0.071 0.069 0.432 0.217 0.518 0.419 0.474 0.278 0.097 0.055 0.299 0.328 0.452 0.329 0.290 0.043 0.096 
9.0 10.0 0.325 0.064 0.174 0.212 0.069 0.589 0.326 0.523 0.400 0.261 0.087 0.220 0.301 0.517 0.376 0.346 0.102 0.105 0.259 0.431 
10.0 10.0 0.256 0.154 0.102 0.296 0.181 0.647 0.369 0.421 0.284 0.028 0.127 0.455 0.412 0.470 0.217 0.001 0.199 0.455 0.363 0.392 
11.0 10.0 0.206 0.205 0.040 0.332 0.258 0.630 0.348 0.254 0.119 0.294 0.277 0.514 0.351 0.200 0.030 0.337 0.353 0.469 0.201 0.018 
12.0 10.0 0.174 0.215 0.012 0.334 0.292 0.561 0.276 0.060 0.037 0.464 0.316 0.387 0.179 0.133 0.209 0.446 0.288 0.169 0.050 0.318 
13.0 10.0 0.158 0.175 0.057 0.314 0.280 0.453 0.173 0.129 0.132 0.492 0.251 0.137 0.010 0.344 0.237 0.281 0.114 0.167 0.178 0.321 
14.0 10.0 0.153 0.083 0.094 0.287 0.210 0.310 0.072 0.275 0.128 0.356 0.140 0.116 0.053 0.305 0.156 0.005 0.009 0.237 0.149 0.063 
15.0 10.0 0.153 0.052 0.123 0.262 0.100 0.148 0.011 0.346 0.048 0.116 0.071 0.249 0.013 0.080 0.097 0.167 0.012 0.049 0.111 0.107 
16.0 10.0 0.150 0.215 0.140 0.255 0.024 0.009 0.009 0.334 0.052 0.135 0.086 0.216 0.050 0.174 0.126 0.107 0.036 0.182 0.155 0.023 
17.0 10.0 0.138 0.381 0.146 0.283 0.129 0.119 0.058 0.268 0.112 0.317 0.166 0.058 0.048 0.311 0.213 0.114 0.028 0.236 0.228 0.224 
18.0 10.0 0.112 0.518 0.145 0.357 0.202 0.223 0.134 0.179 0.101 0.405 0.255 0.147 0.054 0.270 0.260 0.335 0.196 0.047 0.194 0.373 
19.0 10.0 0.063 0.595 0.133 0.462 0.242 0.355 0.211 0.070 0.021 0.409 0.291 0.326 0.218 0.081 0.184 0.413 0.361 0.266 0.017 0.242 
20.0 10.0 0.015 0.579 0.104 0.558 0.251 0.527 0.274 0.082 0.101 0.329 0.243 0.439 0.359 0.181 0.018 0.287 0.373 0.483 0.298 0.120 
21.0 10.0 0.119 0.451 0.050 0.586 0.224 0.698 0.307 0.278 0.234 0.147 0.109 0.438 0.393 0.417 0.254 0.011 0.170 0.430 0.426 0.447 
22.0 10.0 0.251 0.217 0.033 0.493 0.153 0.775 0.294 0.474 0.336 0.132 0.077 0.270 0.274 0.491 0.381 0.322 0.146 0.091 0.255 0.436 
23.0 10.0 0.394 0.100 0.140 0.265 0.034 0.659 0.218 0.561 0.357 0.401 0.237 0.027 0.044 0.309 0.302 0.418 0.334 0.269 0.073 0.083 
24.0 10.0 0.517 0.418 0.246 0.052 0.108 0.348 0.091 0.463 0.278 0.503 0.298 0.284 0.167 0.018 0.084 0.230 0.274 0.337 0.254 0.219 
25.0 10.0 0.576 0.655 0.317 0.344 0.230 0.048 0.052 0.207 0.122 0.371 0.230 0.341 0.243 0.239 0.108 0.051 0.066 0.121 0.184 0.199 
26.0 10.0 0.542 0.702 0.321 0.485 0.283 0.334 0.152 0.057 0.034 0.115 0.089 0.199 0.170 0.230 0.154 0.172 0.081 0.086 0.025 0.010 
27.0 10.0 0.425 0.542 0.258 0.425 0.250 0.384 0.173 0.178 0.118 0.069 0.028 0.029 0.047 0.094 0.085 0.116 0.086 0.115 0.046 0.082 
28.0 10.0 0.279 0.295 0.165 0.253 0.167 0.259 0.131 0.151 0.118 0.103 0.071 0.042 0.030 0.003 0.008 0.034 0.029 0.057 0.028 0.064 
29.0 10.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 10.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 11.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 11.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 11.0 0.415 0.493 0.258 0.389 0.227 0.361 0.140 0.180 0.092 0.090 0.029 0.010 0.020 0.046 0.050 0.067 0.061 0.071 0.049 0.051 
4.0 11.0 0.527 0.618 0.328 0.462 0.266 0.360 0.130 0.105 0.034 0.052 0.057 0.141 0.119 0.183 0.123 0.153 0.094 0.099 0.036 0.023 
5.0 11.0 0.567 0.553 0.337 0.359 0.221 0.133 0.037 0.137 0.109 0.318 0.190 0.323 0.210 0.261 0.129 0.106 0.019 0.048 0.079 0.147 
6.0 11.0 0.519 0.333 0.276 0.118 0.091 0.239 0.115 0.423 0.270 0.518 0.269 0.333 0.171 0.086 0.013 0.165 0.165 0.302 0.198 0.253 
7.0 11.0 0.420 0.092 0.176 0.137 0.075 0.571 0.263 0.594 0.357 0.489 0.218 0.095 0.016 0.271 0.219 0.420 0.273 0.323 0.127 0.023 
8.0 11.0 0.310 0.104 0.067 0.329 0.231 0.773 0.358 0.593 0.328 0.239 0.050 0.263 0.242 0.542 0.317 0.383 0.157 0.033 0.123 0.369 
9.0 11.0 0.216 0.221 0.030 0.447 0.351 0.839 0.380 0.450 0.197 0.119 0.158 0.549 0.369 0.526 0.215 0.030 0.113 0.456 0.309 0.466 
10.0 11.0 0.149 0.289 0.109 0.507 0.427 0.805 0.335 0.224 0.011 0.456 0.314 0.636 0.325 0.223 0.021 0.400 0.319 0.581 0.242 0.108 
11.0 11.0 0.109 0.325 0.173 0.527 0.460 0.705 0.235 0.031 0.173 0.684 0.358 0.498 0.139 0.207 0.237 0.616 0.304 0.278 0.014 0.386 
12.0 11.0 0.094 0.328 0.226 0.518 0.450 0.569 0.101 0.273 0.302 0.757 0.278 0.193 0.086 0.553 0.299 0.485 0.098 0.224 0.217 0.563 
13.0 11.0 0.099 0.290 0.273 0.494 0.393 0.412 0.048 0.478 0.337 0.665 0.109 0.171 0.230 0.657 0.183 0.095 0.117 0.552 0.198 0.278 
14.0 11.0 0.115 0.204 0.315 0.461 0.276 0.237 0.176 0.612 0.248 0.417 0.070 0.462 0.201 0.458 0.011 0.309 0.150 0.457 0.021 0.186 
15.0 11.0 0.134 0.071 0.343 0.416 0.109 0.055 0.248 0.654 0.069 0.087 0.169 0.583 0.037 0.086 0.120 0.495 0.009 0.075 0.088 0.423 
16.0 11.0 0.151 0.100 0.354 0.365 0.070 0.095 0.242 0.604 0.132 0.230 0.142 0.518 0.156 0.294 0.069 0.403 0.167 0.336 0.009 0.297 
17.0 11.0 0.161 0.286 0.352 0.344 0.222 0.189 0.170 0.502 0.280 0.462 0.010 0.314 0.263 0.542 0.108 0.098 0.211 0.542 0.200 0.093 
18.0 11.0 0.157 0.458 0.343 0.381 0.334 0.262 0.059 0.387 0.338 0.598 0.165 0.043 0.222 0.589 0.294 0.273 0.058 0.421 0.344 0.478 
19.0 11.0 0.130 0.580 0.326 0.471 0.413 0.367 0.068 0.261 0.304 0.650 0.313 0.234 0.048 0.433 0.364 0.541 0.212 0.034 0.256 0.565 
20.0 11.0 0.073 0.624 0.295 0.579 0.460 0.533 0.196 0.095 0.189 0.614 0.382 0.472 0.184 0.120 0.253 0.579 0.414 0.407 0.049 0.258 
21.0 11.0 0.019 0.569 0.239 0.650 0.471 0.732 0.309 0.135 0.018 0.454 0.341 0.604 0.372 0.261 0.002 0.340 0.390 0.627 0.357 0.256 
22.0 11.0 0.147 0.411 0.148 0.624 0.428 0.880 0.382 0.399 0.173 0.148 0.185 0.538 0.413 0.540 0.260 0.084 0.122 0.430 0.398 0.547 
23.0 11.0 0.308 0.167 0.021 0.468 0.318 0.868 0.382 0.594 0.318 0.225 0.030 0.251 0.269 0.526 0.352 0.402 0.185 0.040 0.138 0.348 
24.0 11.0 0.475 0.140 0.127 0.195 0.150 0.644 0.298 0.613 0.359 0.488 0.203 0.110 0.034 0.236 0.237 0.390 0.293 0.325 0.140 0.065 
25.0 11.0 0.607 0.442 0.262 0.131 0.038 0.256 0.150 0.424 0.278 0.502 0.254 0.324 0.147 0.101 0.032 0.124 0.176 0.251 0.202 0.216 
26.0 11.0 0.658 0.631 0.341 0.381 0.184 0.136 0.003 0.133 0.127 0.294 0.181 0.293 0.181 0.235 0.096 0.104 0.008 0.024 0.092 0.097 
27.0 11.0 0.607 0.616 0.341 0.448 0.244 0.335 0.099 0.090 0.007 0.056 0.065 0.130 0.106 0.162 0.096 0.136 0.061 0.095 0.007 0.041 
28.0 11.0 0.485 0.438 0.280 0.347 0.221 0.315 0.121 0.149 0.069 0.067 0.014 0.010 0.023 0.051 0.040 0.069 0.041 0.075 0.023 0.064 
29.0 11.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 11.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 12.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 12.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 12.0 0.597 0.531 0.348 0.409 0.240 0.341 0.089 0.130 0.005 0.023 0.050 0.064 0.079 0.103 0.073 0.096 0.055 0.075 0.027 0.036 
4.0 12.0 0.655 0.568 0.362 0.399 0.195 0.232 0.006 0.039 0.112 0.190 0.154 0.229 0.156 0.217 0.099 0.131 0.035 0.040 0.023 0.043 
5.0 12.0 0.610 0.413 0.294 0.213 0.051 0.103 0.151 0.312 0.270 0.443 0.243 0.342 0.158 0.185 0.022 0.023 0.090 0.168 0.134 0.208 
6.0 12.0 0.482 0.162 0.163 0.063 0.151 0.475 0.318 0.552 0.370 0.526 0.213 0.213 0.008 0.110 0.164 0.315 0.230 0.346 0.153 0.180 
7.0 12.0 0.329 0.055 0.016 0.292 0.346 0.746 0.427 0.622 0.342 0.349 0.045 0.129 0.227 0.461 0.304 0.446 0.195 0.176 0.033 0.180 
8.0 12.0 0.194 0.192 0.115 0.443 0.491 0.860 0.446 0.512 0.189 0.011 0.188 0.484 0.393 0.591 0.251 0.214 0.051 0.286 0.277 0.498 
9.0 12.0 0.096 0.269 0.217 0.527 0.576 0.845 0.380 0.286 0.036 0.390 0.381 0.669 0.378 0.385 0.011 0.250 0.324 0.625 0.311 0.361 
10.0 12.0 0.036 0.318 0.294 0.566 0.606 0.744 0.252 0.011 0.265 0.682 0.453 0.607 0.180 0.053 0.272 0.626 0.394 0.514 0.063 0.181 
11.0 12.0 0.011 0.353 0.351 0.572 0.592 0.589 0.088 0.258 0.440 0.816 0.383 0.336 0.109 0.499 0.421 0.671 0.195 0.013 0.259 0.638 
12.0 12.0 0.014 0.369 0.399 0.551 0.540 0.413 0.090 0.482 0.525 0.782 0.193 0.041 0.356 0.758 0.350 0.363 0.135 0.524 0.379 0.617 
13.0 12.0 0.036 0.352 0.445 0.517 0.450 0.238 0.262 0.646 0.497 0.604 0.057 0.404 0.454 0.732 0.097 0.119 0.364 0.743 0.197 0.148 
14.0 12.0 0.070 0.294 0.489 0.477 0.306 0.075 0.401 0.729 0.339 0.325 0.280 0.637 0.335 0.443 0.187 0.500 0.312 0.514 0.122 0.366 
15.0 12.0 0.106 0.192 0.519 0.417 0.109 0.066 0.476 0.726 0.087 0.023 0.394 0.701 0.065 0.059 0.334 0.637 0.041 0.078 0.295 0.580 
16.0 12.0 0.141 0.046 0.523 0.330 0.100 0.156 0.465 0.646 0.187 0.238 0.362 0.621 0.236 0.297 0.276 0.545 0.270 0.349 0.201 0.467 
17.0 12.0 0.170 0.134 0.510 0.267 0.275 0.187 0.383 0.535 0.403 0.431 0.202 0.439 0.442 0.555 0.039 0.268 0.432 0.621 0.109 0.088 
18.0 12.0 0.186 0.315 0.495 0.274 0.411 0.204 0.253 0.434 0.524 0.559 0.032 0.194 0.476 0.659 0.263 0.111 0.329 0.604 0.424 0.376 
19.0 12.0 0.179 0.459 0.477 0.349 0.521 0.263 0.094 0.334 0.543 0.637 0.274 0.081 0.323 0.581 0.479 0.457 0.004 0.283 0.494 0.633 
20.0 12.0 0.143 0.540 0.448 0.457 0.605 0.391 0.085 0.202 0.456 0.652 0.457 0.350 0.034 0.325 0.488 0.623 0.374 0.203 0.223 0.481 
21.0 12.0 0.071 0.540 0.396 0.552 0.655 0.575 0.266 0.006 0.271 0.558 0.520 0.552 0.285 0.056 0.261 0.507 0.543 0.573 0.219 0.013 
22.0 12.0 0.046 0.454 0.307 0.579 0.647 0.750 0.417 0.246 0.018 0.315 0.420 0.586 0.485 0.416 0.094 0.129 0.368 0.557 0.472 0.454 
23.0 12.0 0.208 0.291 0.172 0.502 0.559 0.814 0.495 0.474 0.233 0.042 0.183 0.386 0.453 0.537 0.348 0.270 0.015 0.169 0.322 0.442 
24.0 12.0 0.402 0.059 0.002 0.313 0.385 0.702 0.466 0.573 0.391 0.354 0.080 0.051 0.228 0.353 0.353 0.393 0.269 0.214 0.013 0.092 
25.0 12.0 0.592 0.219 0.185 0.049 0.155 0.409 0.332 0.478 0.396 0.472 0.243 0.228 0.032 0.032 0.164 0.215 0.256 0.271 0.192 0.161 
26.0 12.0 0.719 0.454 0.331 0.230 0.068 0.059 0.145 0.237 0.270 0.353 0.247 0.287 0.166 0.178 0.027 0.030 0.091 0.088 0.143 0.125 
27.0 12.0 0.737 0.536 0.394 0.366 0.213 0.224 0.015 0.026 0.104 0.133 0.147 0.173 0.149 0.172 0.093 0.117 0.027 0.058 0.033 0.004 
28.0 12.0 0.650 0.444 0.370 0.337 0.253 0.282 0.097 0.111 0.012 0.024 0.043 0.045 0.071 0.078 0.064 0.080 0.044 0.072 0.014 0.052 
29.0 12.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 12.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 13.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 13.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 13.0 0.729 0.429 0.408 0.329 0.235 0.256 0.037 0.076 0.075 0.036 0.119 0.087 0.126 0.110 0.088 0.089 0.045 0.059 0.005 0.019 
4.0 13.0 0.734 0.418 0.371 0.283 0.118 0.120 0.108 0.093 0.236 0.220 0.231 0.224 0.176 0.185 0.069 0.088 0.023 0.010 0.076 0.071 
5.0 13.0 0.616 0.264 0.239 0.106 0.104 0.187 0.309 0.330 0.395 0.406 0.271 0.272 0.097 0.100 0.081 0.084 0.184 0.196 0.174 0.194 
6.0 13.0 0.426 0.070 0.055 0.122 0.355 0.482 0.476 0.493 0.431 0.409 0.143 0.100 0.146 0.188 0.291 0.324 0.271 0.288 0.097 0.093 
7.0 13.0 0.235 0.075 0.123 0.291 0.560 0.666 0.540 0.496 0.300 0.195 0.119 0.218 0.405 0.455 0.357 0.353 0.104 0.056 0.186 0.253 
8.0 13.0 0.086 0.155 0.265 0.398 0.684 0.719 0.487 0.356 0.045 0.135 0.391 0.488 0.498 0.475 0.165 0.068 0.249 0.365 0.403 0.449 
9.0 13.0 0.012 0.203 0.364 0.460 0.729 0.670 0.345 0.133 0.246 0.446 0.550 0.572 0.348 0.209 0.189 0.347 0.499 0.566 0.281 0.203 
10.0 13.0 0.062 0.251 0.431 0.494 0.713 0.550 0.153 0.114 0.492 0.644 0.537 0.436 0.021 0.201 0.489 0.597 0.428 0.343 0.128 0.312 
11.0 13.0 0.073 0.305 0.478 0.497 0.654 0.383 0.056 0.336 0.642 0.685 0.363 0.146 0.338 0.545 0.557 0.521 0.062 0.157 0.489 0.624 
12.0 13.0 0.057 0.350 0.515 0.470 0.564 0.196 0.258 0.499 0.675 0.578 0.086 0.188 0.584 0.675 0.360 0.173 0.363 0.575 0.512 0.473 
13.0 13.0 0.021 0.369 0.553 0.419 0.449 0.023 0.436 0.590 0.589 0.370 0.217 0.457 0.625 0.557 0.006 0.245 0.586 0.652 0.178 0.019 
14.0 13.0 0.025 0.347 0.597 0.358 0.297 0.113 0.571 0.603 0.385 0.129 0.456 0.579 0.432 0.273 0.347 0.499 0.453 0.381 0.254 0.400 
15.0 13.0 0.074 0.287 0.630 0.285 0.099 0.184 0.640 0.553 0.097 0.062 0.570 0.565 0.092 0.004 0.512 0.537 0.084 0.043 0.472 0.506 
16.0 13.0 0.120 0.184 0.627 0.178 0.112 0.188 0.627 0.456 0.212 0.184 0.541 0.482 0.277 0.204 0.458 0.458 0.328 0.233 0.386 0.428 
17.0 13.0 0.163 0.027 0.605 0.097 0.289 0.152 0.545 0.359 0.466 0.280 0.375 0.358 0.558 0.376 0.196 0.281 0.594 0.450 0.021 0.181 
18.0 13.0 0.193 0.145 0.588 0.093 0.439 0.114 0.411 0.294 0.637 0.354 0.108 0.200 0.663 0.471 0.187 0.022 0.558 0.495 0.433 0.182 
19.0 13.0 0.202 0.288 0.573 0.151 0.572 0.118 0.233 0.246 0.706 0.413 0.202 0.020 0.547 0.454 0.526 0.254 0.204 0.315 0.654 0.440 
20.0 13.0 0.183 0.379 0.548 0.247 0.687 0.186 0.021 0.183 0.654 0.447 0.477 0.172 0.233 0.313 0.649 0.427 0.290 0.025 0.446 0.421 
21.0 13.0 0.129 0.406 0.501 0.342 0.769 0.313 0.208 0.072 0.472 0.422 0.631 0.341 0.177 0.064 0.469 0.414 0.622 0.345 0.074 0.115 
22.0 13.0 0.029 0.368 0.418 0.396 0.793 0.457 0.419 0.095 0.182 0.291 0.589 0.414 0.505 0.215 0.060 0.189 0.548 0.428 0.493 0.254 
23.0 13.0 0.127 0.274 0.283 0.378 0.727 0.545 0.558 0.271 0.143 0.060 0.352 0.323 0.574 0.362 0.315 0.111 0.141 0.205 0.448 0.337 
24.0 13.0 0.332 0.131 0.098 0.280 0.560 0.521 0.579 0.379 0.390 0.182 0.032 0.105 0.376 0.291 0.423 0.261 0.229 0.085 0.095 0.133 
25.0 13.0 0.557 0.061 0.116 0.110 0.307 0.359 0.465 0.358 0.469 0.312 0.215 0.112 0.069 0.077 0.262 0.183 0.305 0.184 0.172 0.075 
26.0 13.0 0.741 0.248 0.308 0.095 0.033 0.115 0.261 0.216 0.373 0.273 0.285 0.196 0.141 0.097 0.034 0.016 0.153 0.085 0.175 0.091 
27.0 13.0 0.816 0.347 0.420 0.220 0.176 0.104 0.057 0.048 0.191 0.131 0.207 0.141 0.174 0.125 0.083 0.073 0.003 0.026 0.063 0.009 
28.0 13.0 0.763 0.317 0.429 0.231 0.267 0.179 0.071 0.057 0.037 0.017 0.089 0.051 0.105 0.069 0.079 0.063 0.044 0.053 0.005 0.036 
29.0 13.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 13.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 14.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 14.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 14.0 0.807 0.222 0.440 0.179 0.227 0.139 0.005 0.038 0.130 0.028 0.165 0.056 0.157 0.068 0.097 0.053 0.037 0.034 0.012 0.008 
4.0 14.0 0.776 0.217 0.369 0.153 0.062 0.059 0.184 0.062 0.318 0.136 0.280 0.133 0.188 0.107 0.046 0.046 0.065 0.011 0.114 0.049 
5.0 14.0 0.611 0.147 0.195 0.061 0.209 0.114 0.412 0.196 0.473 0.237 0.285 0.152 0.052 0.047 0.152 0.063 0.249 0.126 0.201 0.119 
6.0 14.0 0.380 0.067 0.023 0.059 0.487 0.279 0.573 0.285 0.462 0.227 0.090 0.040 0.251 0.128 0.377 0.200 0.297 0.166 0.053 0.042 
7.0 14.0 0.166 0.015 0.218 0.153 0.692 0.388 0.602 0.281 0.261 0.091 0.232 0.149 0.521 0.275 0.387 0.198 0.036 0.018 0.297 0.169 
8.0 14.0 0.008 0.017 0.362 0.227 0.795 0.426 0.500 0.191 0.057 0.110 0.522 0.299 0.559 0.264 0.099 0.018 0.388 0.240 0.490 0.266 
9.0 14.0 0.089 0.054 0.456 0.290 0.809 0.401 0.309 0.046 0.383 0.293 0.651 0.326 0.317 0.083 0.328 0.234 0.617 0.330 0.253 0.088 
10.0 14.0 0.132 0.119 0.513 0.339 0.758 0.315 0.077 0.117 0.631 0.394 0.576 0.215 0.093 0.167 0.631 0.353 0.442 0.161 0.268 0.221 
11.0 14.0 0.136 0.207 0.548 0.358 0.666 0.177 0.156 0.260 0.756 0.383 0.333 0.018 0.491 0.346 0.638 0.262 0.038 0.145 0.652 0.366 
12.0 14.0 0.111 0.297 0.574 0.336 0.549 0.014 0.367 0.348 0.747 0.268 0.002 0.184 0.724 0.367 0.351 0.026 0.522 0.349 0.601 0.221 
13.0 14.0 0.068 0.361 0.600 0.270 0.415 0.145 0.540 0.363 0.618 0.095 0.329 0.309 0.720 0.237 0.085 0.204 0.733 0.325 0.157 0.074 
14.0 14.0 0.014 0.375 0.635 0.179 0.261 0.245 0.662 0.309 0.388 0.063 0.568 0.315 0.480 0.047 0.458 0.288 0.546 0.131 0.348 0.245 
15.0 14.0 0.040 0.345 0.668 0.084 0.080 0.264 0.723 0.222 0.096 0.135 0.673 0.242 0.111 0.069 0.625 0.238 0.125 0.021 0.592 0.228 
16.0 14.0 0.092 0.274 0.662 0.026 0.113 0.211 0.710 0.123 0.211 0.128 0.647 0.159 0.281 0.097 0.578 0.167 0.336 0.081 0.518 0.171 
17.0 14.0 0.141 0.147 0.641 0.099 0.284 0.131 0.632 0.051 0.480 0.114 0.486 0.091 0.603 0.124 0.313 0.096 0.669 0.138 0.132 0.094 
18.0 14.0 0.178 0.006 0.627 0.109 0.443 0.043 0.499 0.025 0.683 0.091 0.203 0.045 0.756 0.129 0.114 0.021 0.686 0.149 0.400 0.031 
19.0 14.0 0.196 0.117 0.613 0.066 0.591 0.018 0.313 0.036 0.785 0.081 0.144 0.016 0.671 0.120 0.525 0.045 0.334 0.112 0.716 0.098 
20.0 14.0 0.189 0.196 0.590 0.014 0.722 0.026 0.084 0.055 0.755 0.093 0.471 0.016 0.350 0.101 0.719 0.097 0.218 0.036 0.562 0.123 
21.0 14.0 0.148 0.225 0.547 0.086 0.820 0.019 0.170 0.054 0.579 0.112 0.677 0.060 0.105 0.058 0.575 0.121 0.641 0.058 0.027 0.078 
22.0 14.0 0.061 0.208 0.468 0.139 0.860 0.091 0.411 0.017 0.273 0.106 0.671 0.102 0.499 0.016 0.149 0.090 0.631 0.118 0.484 0.033 
23.0 14.0 0.085 0.161 0.337 0.156 0.808 0.155 0.582 0.045 0.087 0.055 0.440 0.104 0.624 0.080 0.284 0.012 0.221 0.093 0.500 0.092 
24.0 14.0 0.290 0.099 0.149 0.135 0.647 0.180 0.631 0.100 0.380 0.021 0.095 0.057 0.448 0.089 0.448 0.052 0.199 0.016 0.148 0.070 
25.0 14.0 0.530 0.024 0.077 0.081 0.386 0.151 0.531 0.118 0.500 0.081 0.194 0.012 0.123 0.041 0.308 0.055 0.321 0.034 0.155 0.014 
26.0 14.0 0.741 0.055 0.291 0.014 0.088 0.079 0.321 0.089 0.422 0.092 0.299 0.054 0.123 0.018 0.065 0.012 0.181 0.023 0.185 0.012 
27.0 14.0 0.847 0.102 0.428 0.049 0.152 0.011 0.097 0.038 0.236 0.059 0.235 0.052 0.182 0.040 0.074 0.022 0.018 0.009 0.076 0.005 
28.0 14.0 0.815 0.102 0.456 0.065 0.270 0.039 0.055 0.005 0.064 0.021 0.112 0.028 0.121 0.031 0.084 0.027 0.042 0.023 0.001 0.020 
29.0 14.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 14.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 15.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 15.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 15.0 0.831 0.039 0.449 0.006 0.224 0.010 0.012 0.013 0.146 0.013 0.180 0.009 0.169 0.003 0.102 0.001 0.036 0.005 0.018 0.004 
4.0 15.0 0.790 0.008 0.367 0.023 0.045 0.036 0.206 0.025 0.343 0.017 0.297 0.005 0.194 0.005 0.041 0.010 0.079 0.012 0.130 0.005 
5.0 15.0 0.610 0.051 0.179 0.059 0.240 0.055 0.442 0.024 0.497 0.004 0.291 0.010 0.040 0.019 0.176 0.015 0.275 0.007 0.216 0.008 
6.0 15.0 0.364 0.113 0.050 0.078 0.527 0.041 0.601 0.002 0.472 0.020 0.076 0.023 0.283 0.019 0.409 0.002 0.312 0.015 0.042 0.025 
7.0 15.0 0.139 0.161 0.251 0.064 0.730 0.006 0.617 0.028 0.250 0.031 0.263 0.016 0.558 0.001 0.404 0.018 0.022 0.026 0.338 0.015 
8.0 15.0 0.026 0.175 0.397 0.014 0.824 0.064 0.499 0.038 0.086 0.014 0.558 0.006 0.581 0.015 0.086 0.021 0.433 0.011 0.531 0.013 
9.0 15.0 0.126 0.141 0.488 0.062 0.823 0.100 0.293 0.014 0.419 0.022 0.678 0.016 0.314 0.007 0.365 0.005 0.662 0.007 0.260 0.024 
10.0 15.0 0.171 0.055 0.540 0.141 0.758 0.084 0.052 0.039 0.663 0.043 0.585 0.005 0.117 0.017 0.671 0.003 0.462 0.001 0.300 0.017 
11.0 15.0 0.175 0.072 0.567 0.191 0.655 0.007 0.184 0.093 0.776 0.019 0.326 0.049 0.523 0.017 0.665 0.032 0.049 0.014 0.703 0.028 
12.0 15.0 0.149 0.213 0.586 0.187 0.529 0.115 0.392 0.110 0.754 0.055 0.015 0.076 0.751 0.034 0.361 0.062 0.550 0.029 0.645 0.056 
13.0 15.0 0.104 0.329 0.605 0.120 0.389 0.234 0.558 0.065 0.613 0.142 0.347 0.045 0.737 0.110 0.089 0.039 0.766 0.100 0.181 0.041 
14.0 15.0 0.049 0.382 0.632 0.008 0.235 0.295 0.671 0.038 0.379 0.184 0.582 0.050 0.491 0.143 0.468 0.056 0.578 0.131 0.345 0.062 
15.0 15.0 0.006 0.369 0.662 0.117 0.060 0.289 0.727 0.152 0.092 0.165 0.684 0.152 0.123 0.110 0.638 0.152 0.154 0.082 0.602 0.154 
16.0 15.0 0.057 0.306 0.661 0.212 0.126 0.230 0.716 0.243 0.210 0.100 0.658 0.230 0.268 0.028 0.593 0.215 0.310 0.032 0.536 0.195 
17.0 15.0 0.106 0.217 0.640 0.269 0.298 0.115 0.637 0.290 0.482 0.029 0.495 0.250 0.594 0.119 0.329 0.195 0.650 0.191 0.159 0.121 
18.0 15.0 0.145 0.118 0.623 0.285 0.457 0.023 0.499 0.277 0.685 0.173 0.209 0.179 0.751 0.250 0.097 0.055 0.677 0.279 0.366 0.089 
19.0 15.0 0.166 0.031 0.605 0.263 0.603 0.146 0.308 0.208 0.785 0.274 0.141 0.037 0.666 0.279 0.507 0.136 0.335 0.191 0.684 0.263 
20.0 15.0 0.163 0.023 0.578 0.218 0.728 0.232 0.077 0.103 0.750 0.300 0.466 0.120 0.347 0.182 0.699 0.259 0.204 0.031 0.540 0.246 
21.0 15.0 0.127 0.039 0.532 0.168 0.820 0.275 0.176 0.010 0.571 0.246 0.667 0.230 0.102 0.009 0.559 0.232 0.615 0.228 0.028 0.047 
22.0 15.0 0.047 0.028 0.452 0.125 0.853 0.282 0.412 0.110 0.265 0.129 0.658 0.246 0.487 0.166 0.142 0.067 0.604 0.241 0.461 0.182 
23.0 15.0 0.092 0.015 0.323 0.089 0.797 0.259 0.578 0.177 0.090 0.013 0.428 0.162 0.607 0.224 0.276 0.109 0.208 0.073 0.473 0.183 
24.0 15.0 0.290 0.023 0.140 0.046 0.634 0.202 0.622 0.195 0.376 0.124 0.090 0.031 0.433 0.154 0.432 0.170 0.193 0.096 0.136 0.033 
25.0 15.0 0.524 0.064 0.082 0.021 0.376 0.107 0.522 0.155 0.491 0.162 0.191 0.074 0.117 0.028 0.295 0.102 0.306 0.128 0.150 0.086 
26.0 15.0 0.731 0.120 0.291 0.084 0.083 0.018 0.314 0.072 0.413 0.118 0.292 0.097 0.121 0.054 0.061 0.008 0.171 0.057 0.175 0.076 
27.0 15.0 0.836 0.152 0.425 0.123 0.152 0.088 0.093 0.014 0.229 0.039 0.228 0.055 0.177 0.053 0.073 0.029 0.016 0.001 0.070 0.026 
28.0 15.0 0.805 0.140 0.451 0.118 0.267 0.109 0.055 0.050 0.062 0.019 0.109 0.007 0.117 0.017 0.081 0.015 0.041 0.007 0.001 0.006 
29.0 15.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 15.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 16.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 16.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 16.0 0.801 0.299 0.434 0.192 0.229 0.124 0.009 0.020 0.120 0.048 0.161 0.070 0.159 0.073 0.103 0.052 0.043 0.026 0.010 0.002 
4.0 16.0 0.778 0.242 0.367 0.117 0.070 0.031 0.170 0.104 0.307 0.162 0.280 0.141 0.197 0.098 0.056 0.031 0.061 0.029 0.120 0.058 
5.0 16.0 0.618 0.069 0.196 0.055 0.194 0.211 0.394 0.236 0.465 0.242 0.293 0.134 0.068 0.017 0.144 0.086 0.257 0.136 0.218 0.106 
6.0 16.0 0.385 0.140 0.022 0.206 0.468 0.356 0.556 0.284 0.463 0.190 0.108 0.008 0.233 0.156 0.380 0.200 0.319 0.143 0.073 0.004 
7.0 16.0 0.162 0.295 0.219 0.282 0.670 0.378 0.587 0.225 0.272 0.037 0.206 0.171 0.510 0.269 0.407 0.167 0.064 0.035 0.295 0.190 
8.0 16.0 0.010 0.366 0.365 0.266 0.768 0.303 0.489 0.113 0.033 0.128 0.493 0.277 0.564 0.233 0.135 0.020 0.368 0.247 0.519 0.246 
9.0 16.0 0.120 0.347 0.458 0.182 0.776 0.201 0.305 0.015 0.345 0.237 0.628 0.284 0.345 0.080 0.285 0.223 0.624 0.314 0.311 0.067 
10.0 16.0 0.175 0.251 0.510 0.079 0.720 0.138 0.086 0.042 0.582 0.292 0.568 0.220 0.040 0.111 0.598 0.338 0.489 0.180 0.203 0.215 
11.0 16.0 0.187 0.096 0.538 0.030 0.627 0.145 0.132 0.075 0.703 0.324 0.350 0.120 0.422 0.280 0.635 0.318 0.046 0.090 0.618 0.395 
12.0 16.0 0.169 0.084 0.556 0.038 0.514 0.213 0.328 0.122 0.701 0.354 0.047 0.018 0.658 0.399 0.394 0.168 0.429 0.349 0.632 0.342 
13.0 16.0 0.129 0.242 0.576 0.042 0.386 0.291 0.489 0.216 0.589 0.360 0.259 0.185 0.678 0.431 0.002 0.080 0.669 0.483 0.257 0.063 
14.0 16.0 0.079 0.333 0.608 0.164 0.236 0.316 0.605 0.357 0.377 0.297 0.490 0.366 0.473 0.329 0.358 0.332 0.539 0.383 0.219 0.279 
15.0 16.0 0.029 0.349 0.642 0.304 0.049 0.277 0.666 0.492 0.092 0.177 0.597 0.497 0.130 0.145 0.531 0.480 0.166 0.138 0.475 0.462 
16.0 16.0 0.018 0.311 0.639 0.394 0.160 0.188 0.650 0.574 0.219 0.020 0.567 0.561 0.248 0.077 0.488 0.521 0.260 0.152 0.424 0.474 
17.0 16.0 0.063 0.262 0.608 0.433 0.336 0.038 0.557 0.584 0.477 0.213 0.397 0.514 0.540 0.366 0.237 0.394 0.548 0.477 0.092 0.245 
18.0 16.0 0.098 0.206 0.579 0.447 0.483 0.138 0.409 0.519 0.648 0.445 0.121 0.322 0.651 0.580 0.143 0.063 0.537 0.605 0.345 0.208 
19.0 16.0 0.114 0.154 0.549 0.437 0.607 0.306 0.219 0.384 0.708 0.599 0.194 0.028 0.536 0.591 0.479 0.326 0.211 0.382 0.571 0.555 
20.0 16.0 0.107 0.125 0.512 0.410 0.705 0.446 0.001 0.197 0.642 0.628 0.465 0.278 0.225 0.369 0.599 0.556 0.249 0.083 0.394 0.500 
21.0 16.0 0.068 0.120 0.457 0.379 0.767 0.550 0.225 0.016 0.449 0.518 0.606 0.492 0.171 0.014 0.426 0.487 0.552 0.479 0.068 0.073 
22.0 16.0 0.013 0.123 0.372 0.342 0.771 0.610 0.423 0.224 0.159 0.282 0.554 0.523 0.474 0.350 0.045 0.145 0.476 0.501 0.428 0.371 
23.0 16.0 0.147 0.102 0.243 0.282 0.693 0.605 0.546 0.385 0.151 0.022 0.320 0.349 0.526 0.470 0.292 0.221 0.108 0.159 0.373 0.380 
24.0 16.0 0.332 0.025 0.070 0.176 0.524 0.503 0.555 0.445 0.378 0.273 0.019 0.067 0.334 0.324 0.378 0.347 0.212 0.185 0.063 0.077 
25.0 16.0 0.540 0.124 0.129 0.031 0.279 0.293 0.438 0.368 0.444 0.368 0.207 0.166 0.051 0.055 0.225 0.207 0.264 0.251 0.155 0.157 
26.0 16.0 0.712 0.290 0.308 0.171 0.019 0.046 0.240 0.184 0.346 0.277 0.265 0.221 0.134 0.124 0.021 0.010 0.125 0.105 0.146 0.138 
27.0 16.0 0.783 0.378 0.410 0.278 0.176 0.181 0.048 0.023 0.174 0.102 0.188 0.131 0.158 0.125 0.077 0.074 0.005 0.017 0.047 0.034 
28.0 16.0 0.733 0.344 0.415 0.271 0.259 0.237 0.071 0.099 0.031 0.030 0.079 0.026 0.093 0.049 0.070 0.046 0.040 0.031 0.008 0.007 
29.0 16.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 16.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 17.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 17.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 17.0 0.717 0.502 0.393 0.342 0.235 0.248 0.050 0.065 0.059 0.044 0.111 0.092 0.129 0.110 0.098 0.089 0.056 0.055 0.010 0.017 
4.0 17.0 0.735 0.470 0.363 0.264 0.129 0.085 0.085 0.116 0.216 0.229 0.228 0.224 0.191 0.178 0.087 0.082 0.014 0.015 0.084 0.075 
5.0 17.0 0.626 0.239 0.236 0.041 0.080 0.255 0.278 0.350 0.378 0.399 0.282 0.258 0.124 0.085 0.064 0.091 0.194 0.199 0.204 0.188 
6.0 17.0 0.431 0.079 0.051 0.248 0.323 0.542 0.442 0.481 0.425 0.372 0.171 0.079 0.113 0.192 0.292 0.313 0.308 0.276 0.134 0.081 
7.0 17.0 0.224 0.345 0.130 0.423 0.518 0.656 0.506 0.435 0.313 0.150 0.075 0.213 0.380 0.427 0.386 0.329 0.157 0.049 0.175 0.250 
8.0 17.0 0.050 0.496 0.272 0.463 0.630 0.599 0.459 0.271 0.083 0.137 0.336 0.434 0.497 0.435 0.224 0.073 0.205 0.332 0.444 0.432 
9.0 17.0 0.071 0.522 0.368 0.395 0.661 0.462 0.330 0.088 0.180 0.363 0.499 0.495 0.388 0.220 0.111 0.283 0.497 0.527 0.376 0.232 
10.0 17.0 0.142 0.440 0.424 0.280 0.633 0.341 0.159 0.055 0.401 0.495 0.509 0.412 0.107 0.099 0.418 0.522 0.494 0.383 0.015 0.223 
11.0 17.0 0.171 0.282 0.456 0.178 0.568 0.289 0.021 0.156 0.538 0.558 0.377 0.239 0.216 0.397 0.534 0.539 0.197 0.018 0.412 0.572 
12.0 17.0 0.166 0.089 0.477 0.137 0.481 0.307 0.192 0.256 0.577 0.580 0.151 0.011 0.458 0.601 0.412 0.330 0.200 0.441 0.538 0.575 
13.0 17.0 0.140 0.092 0.499 0.183 0.372 0.346 0.344 0.392 0.514 0.549 0.106 0.257 0.534 0.652 0.121 0.036 0.462 0.679 0.321 0.215 
14.0 17.0 0.101 0.214 0.528 0.307 0.228 0.334 0.461 0.562 0.341 0.419 0.323 0.513 0.400 0.494 0.187 0.404 0.422 0.564 0.054 0.273 
15.0 17.0 0.061 0.274 0.551 0.445 0.034 0.238 0.522 0.709 0.082 0.188 0.434 0.681 0.118 0.185 0.357 0.622 0.148 0.200 0.290 0.561 
16.0 17.0 0.023 0.292 0.546 0.530 0.179 0.076 0.500 0.773 0.204 0.109 0.400 0.716 0.201 0.196 0.320 0.631 0.185 0.255 0.257 0.547 
17.0 17.0 0.012 0.287 0.516 0.561 0.356 0.116 0.399 0.734 0.428 0.421 0.231 0.582 0.425 0.561 0.095 0.388 0.382 0.633 0.013 0.192 
18.0 17.0 0.037 0.266 0.479 0.567 0.485 0.312 0.247 0.606 0.547 0.677 0.018 0.285 0.467 0.761 0.206 0.062 0.315 0.692 0.311 0.353 
19.0 17.0 0.043 0.242 0.439 0.557 0.577 0.495 0.067 0.406 0.550 0.811 0.268 0.102 0.313 0.684 0.421 0.509 0.020 0.333 0.396 0.687 
20.0 17.0 0.025 0.228 0.391 0.536 0.635 0.650 0.121 0.156 0.439 0.784 0.445 0.459 0.025 0.339 0.427 0.704 0.312 0.246 0.171 0.507 
21.0 17.0 0.023 0.223 0.326 0.507 0.652 0.769 0.295 0.116 0.237 0.590 0.488 0.669 0.275 0.140 0.209 0.520 0.447 0.644 0.194 0.065 
22.0 17.0 0.109 0.203 0.235 0.458 0.614 0.831 0.426 0.374 0.017 0.253 0.371 0.636 0.442 0.522 0.110 0.059 0.274 0.554 0.375 0.510 
23.0 17.0 0.238 0.134 0.109 0.360 0.505 0.793 0.477 0.554 0.246 0.134 0.138 0.361 0.386 0.586 0.312 0.355 0.048 0.092 0.220 0.414 
24.0 17.0 0.400 0.015 0.046 0.191 0.329 0.618 0.429 0.588 0.374 0.421 0.098 0.019 0.170 0.337 0.288 0.428 0.238 0.288 0.048 0.016 
25.0 17.0 0.562 0.239 0.206 0.057 0.111 0.308 0.291 0.443 0.358 0.484 0.229 0.263 0.053 0.019 0.112 0.203 0.197 0.294 0.163 0.216 
26.0 17.0 0.672 0.453 0.330 0.283 0.090 0.064 0.114 0.183 0.230 0.321 0.216 0.282 0.154 0.188 0.042 0.040 0.052 0.088 0.100 0.147 
27.0 17.0 0.685 0.535 0.378 0.395 0.213 0.282 0.028 0.054 0.079 0.090 0.120 0.143 0.125 0.152 0.083 0.104 0.035 0.043 0.011 0.018 
28.0 17.0 0.603 0.453 0.348 0.355 0.240 0.317 0.096 0.144 0.020 0.058 0.030 0.016 0.054 0.048 0.051 0.052 0.039 0.042 0.017 0.018 
29.0 17.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 17.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 18.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 18.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 18.0 0.578 0.593 0.324 0.418 0.232 0.335 0.100 0.124 0.023 0.022 0.039 0.061 0.079 0.097 0.084 0.094 0.069 0.074 0.035 0.038 
4.0 18.0 0.649 0.645 0.343 0.397 0.200 0.211 0.030 0.043 0.086 0.182 0.147 0.218 0.168 0.208 0.120 0.130 0.049 0.041 0.028 0.040 
5.0 18.0 0.613 0.452 0.279 0.170 0.071 0.141 0.114 0.312 0.242 0.417 0.247 0.322 0.187 0.178 0.045 0.018 0.094 0.159 0.167 0.204 
6.0 18.0 0.479 0.095 0.148 0.162 0.116 0.518 0.270 0.523 0.349 0.477 0.237 0.198 0.049 0.092 0.155 0.286 0.267 0.333 0.203 0.183 
7.0 18.0 0.306 0.260 0.002 0.425 0.293 0.735 0.372 0.544 0.341 0.296 0.094 0.104 0.185 0.400 0.324 0.411 0.259 0.193 0.001 0.144 
8.0 18.0 0.140 0.506 0.132 0.542 0.416 0.743 0.392 0.402 0.219 0.011 0.116 0.392 0.370 0.516 0.312 0.232 0.019 0.205 0.300 0.456 
9.0 18.0 0.011 0.607 0.226 0.520 0.476 0.620 0.338 0.201 0.037 0.289 0.299 0.533 0.400 0.374 0.108 0.136 0.289 0.526 0.407 0.401 
10.0 18.0 0.077 0.574 0.286 0.418 0.484 0.477 0.237 0.025 0.149 0.479 0.389 0.512 0.266 0.071 0.164 0.462 0.437 0.526 0.212 0.021 
11.0 18.0 0.125 0.444 0.321 0.309 0.455 0.388 0.113 0.112 0.295 0.587 0.366 0.369 0.037 0.267 0.355 0.590 0.334 0.204 0.129 0.459 
12.0 18.0 0.140 0.265 0.343 0.249 0.400 0.365 0.020 0.239 0.375 0.636 0.244 0.139 0.188 0.539 0.372 0.463 0.061 0.253 0.355 0.618 
13.0 18.0 0.132 0.082 0.361 0.267 0.316 0.365 0.149 0.391 0.370 0.610 0.061 0.151 0.314 0.652 0.217 0.124 0.193 0.583 0.318 0.365 
14.0 18.0 0.111 0.065 0.381 0.358 0.188 0.311 0.256 0.565 0.256 0.453 0.119 0.440 0.268 0.520 0.009 0.276 0.245 0.552 0.090 0.110 
15.0 18.0 0.087 0.167 0.392 0.466 0.013 0.164 0.309 0.700 0.058 0.162 0.216 0.624 0.085 0.180 0.146 0.527 0.101 0.203 0.087 0.434 
16.0 18.0 0.063 0.233 0.383 0.541 0.175 0.050 0.283 0.735 0.162 0.200 0.184 0.625 0.133 0.244 0.119 0.506 0.101 0.260 0.071 0.401 
17.0 18.0 0.044 0.268 0.356 0.574 0.330 0.272 0.184 0.654 0.322 0.532 0.036 0.426 0.261 0.585 0.052 0.205 0.187 0.569 0.102 0.022 
18.0 18.0 0.035 0.276 0.317 0.580 0.433 0.472 0.043 0.480 0.375 0.748 0.159 0.080 0.227 0.689 0.244 0.242 0.071 0.503 0.248 0.440 
19.0 18.0 0.044 0.270 0.272 0.569 0.487 0.640 0.110 0.243 0.317 0.802 0.318 0.299 0.046 0.498 0.318 0.588 0.171 0.070 0.188 0.588 
20.0 18.0 0.075 0.258 0.217 0.545 0.498 0.771 0.248 0.025 0.170 0.681 0.379 0.587 0.191 0.088 0.205 0.620 0.346 0.438 0.068 0.255 
21.0 18.0 0.134 0.233 0.146 0.503 0.465 0.854 0.352 0.293 0.026 0.406 0.312 0.679 0.364 0.360 0.043 0.301 0.296 0.642 0.307 0.296 
22.0 18.0 0.224 0.173 0.054 0.424 0.383 0.862 0.396 0.516 0.217 0.030 0.133 0.521 0.369 0.609 0.268 0.175 0.036 0.362 0.288 0.537 
23.0 18.0 0.342 0.052 0.061 0.281 0.247 0.747 0.362 0.624 0.336 0.326 0.079 0.174 0.199 0.511 0.308 0.454 0.210 0.127 0.039 0.262 
24.0 18.0 0.467 0.156 0.184 0.063 0.076 0.489 0.253 0.564 0.340 0.517 0.223 0.174 0.027 0.174 0.165 0.370 0.249 0.361 0.165 0.138 
25.0 18.0 0.566 0.400 0.288 0.196 0.094 0.128 0.099 0.341 0.233 0.461 0.237 0.332 0.167 0.139 0.022 0.084 0.108 0.232 0.159 0.237 
26.0 18.0 0.596 0.576 0.339 0.396 0.212 0.210 0.040 0.061 0.080 0.226 0.145 0.254 0.164 0.221 0.109 0.109 0.033 0.014 0.042 0.095 
27.0 18.0 0.538 0.579 0.320 0.441 0.244 0.364 0.115 0.132 0.035 0.016 0.034 0.082 0.078 0.121 0.083 0.106 0.066 0.071 0.029 0.020 
28.0 18.0 0.422 0.432 0.251 0.342 0.205 0.324 0.119 0.169 0.077 0.098 0.029 0.029 0.005 0.013 0.025 0.031 0.033 0.035 0.026 0.023 
29.0 18.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 18.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 19.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 19.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 19.0 0.392 0.537 0.226 0.392 0.207 0.349 0.142 0.171 0.105 0.090 0.040 0.013 0.017 0.038 0.057 0.063 0.073 0.069 0.060 0.054 
4.0 19.0 0.510 0.705 0.294 0.467 0.254 0.341 0.144 0.098 0.059 0.040 0.043 0.123 0.123 0.166 0.140 0.148 0.112 0.102 0.040 0.030 
5.0 19.0 0.555 0.644 0.303 0.336 0.222 0.095 0.069 0.132 0.072 0.280 0.179 0.289 0.228 0.244 0.155 0.115 0.028 0.034 0.102 0.135 
6.0 19.0 0.499 0.346 0.240 0.036 0.112 0.282 0.062 0.384 0.228 0.444 0.275 0.297 0.210 0.101 0.012 0.120 0.183 0.269 0.249 0.254 
7.0 19.0 0.377 0.049 0.138 0.273 0.026 0.572 0.190 0.496 0.326 0.399 0.255 0.105 0.043 0.188 0.211 0.350 0.327 0.324 0.184 0.079 
8.0 19.0 0.235 0.364 0.034 0.463 0.147 0.667 0.274 0.440 0.329 0.193 0.126 0.160 0.183 0.410 0.351 0.361 0.244 0.079 0.100 0.273 
9.0 19.0 0.106 0.553 0.051 0.504 0.228 0.600 0.302 0.296 0.251 0.046 0.051 0.358 0.347 0.438 0.309 0.140 0.030 0.283 0.364 0.451 
10.0 19.0 0.009 0.595 0.108 0.438 0.270 0.475 0.283 0.149 0.126 0.237 0.207 0.437 0.376 0.289 0.113 0.167 0.299 0.486 0.385 0.283 
11.0 19.0 0.059 0.522 0.142 0.337 0.279 0.375 0.229 0.030 0.008 0.370 0.293 0.405 0.272 0.038 0.118 0.400 0.394 0.404 0.161 0.101 
12.0 19.0 0.096 0.383 0.161 0.259 0.259 0.324 0.152 0.082 0.117 0.452 0.288 0.273 0.098 0.227 0.261 0.443 0.283 0.095 0.115 0.399 
13.0 19.0 0.110 0.219 0.173 0.236 0.209 0.293 0.062 0.208 0.167 0.462 0.203 0.057 0.054 0.397 0.257 0.267 0.080 0.236 0.242 0.384 
14.0 19.0 0.110 0.070 0.181 0.273 0.117 0.217 0.018 0.348 0.129 0.342 0.088 0.186 0.096 0.355 0.149 0.033 0.041 0.322 0.182 0.093 
15.0 19.0 0.105 0.051 0.181 0.336 0.012 0.063 0.056 0.447 0.021 0.092 0.022 0.339 0.033 0.113 0.065 0.237 0.030 0.123 0.097 0.151 
16.0 19.0 0.099 0.140 0.169 0.391 0.148 0.143 0.029 0.451 0.102 0.214 0.048 0.314 0.057 0.200 0.083 0.203 0.024 0.176 0.101 0.117 
17.0 19.0 0.099 0.195 0.143 0.424 0.256 0.348 0.055 0.349 0.172 0.466 0.152 0.110 0.074 0.403 0.177 0.055 0.006 0.308 0.168 0.155 
18.0 19.0 0.109 0.216 0.107 0.437 0.317 0.518 0.166 0.169 0.150 0.578 0.267 0.186 0.029 0.368 0.242 0.359 0.153 0.126 0.159 0.385 
19.0 19.0 0.134 0.214 0.062 0.429 0.326 0.640 0.271 0.049 0.040 0.522 0.317 0.445 0.211 0.101 0.175 0.481 0.314 0.256 0.019 0.284 
20.0 19.0 0.180 0.189 0.007 0.400 0.291 0.713 0.343 0.268 0.123 0.319 0.258 0.558 0.369 0.262 0.034 0.305 0.324 0.521 0.269 0.123 
21.0 19.0 0.246 0.131 0.062 0.339 0.213 0.724 0.362 0.454 0.286 0.020 0.092 0.469 0.395 0.527 0.275 0.083 0.111 0.419 0.362 0.473 
22.0 19.0 0.333 0.035 0.145 0.228 0.096 0.643 0.314 0.560 0.390 0.293 0.123 0.194 0.242 0.524 0.381 0.416 0.197 0.007 0.164 0.389 
23.0 19.0 0.427 0.147 0.235 0.055 0.050 0.442 0.197 0.530 0.382 0.492 0.285 0.138 0.015 0.243 0.260 0.434 0.338 0.354 0.141 0.024 
24.0 19.0 0.502 0.357 0.311 0.168 0.194 0.138 0.040 0.353 0.261 0.486 0.316 0.343 0.218 0.101 0.021 0.172 0.223 0.336 0.254 0.280 
25.0 19.0 0.524 0.542 0.345 0.370 0.295 0.185 0.108 0.087 0.077 0.282 0.212 0.317 0.257 0.265 0.151 0.100 0.004 0.076 0.134 0.189 
26.0 19.0 0.466 0.595 0.316 0.456 0.313 0.384 0.192 0.136 0.081 0.023 0.053 0.133 0.150 0.191 0.160 0.163 0.112 0.096 0.022 0.001 
27.0 19.0 0.343 0.479 0.231 0.384 0.249 0.380 0.189 0.209 0.146 0.124 0.058 0.028 0.019 0.038 0.070 0.072 0.087 0.079 0.064 0.054 
28.0 19.0 0.204 0.281 0.130 0.230 0.148 0.245 0.128 0.156 0.124 0.126 0.084 0.075 0.046 0.040 0.005 0.009 0.021 0.010 0.030 0.016 
29.0 19.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 19.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 20.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 20.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 20.0 0.172 0.343 0.104 0.261 0.153 0.269 0.158 0.172 0.166 0.142 0.111 0.084 0.049 0.039 0.017 0.006 0.062 0.037 0.073 0.050 
4.0 20.0 0.320 0.602 0.208 0.425 0.267 0.393 0.231 0.213 0.189 0.128 0.067 0.022 0.052 0.061 0.131 0.111 0.153 0.128 0.104 0.096 
5.0 20.0 0.436 0.719 0.285 0.444 0.333 0.330 0.235 0.107 0.107 0.038 0.079 0.150 0.223 0.223 0.234 0.204 0.147 0.125 0.012 0.014 
6.0 20.0 0.463 0.573 0.297 0.259 0.316 0.072 0.152 0.108 0.066 0.256 0.258 0.297 0.327 0.267 0.178 0.109 0.058 0.088 0.242 0.224 
7.0 20.0 0.408 0.255 0.256 0.034 0.238 0.216 0.022 0.279 0.248 0.369 0.362 0.290 0.259 0.114 0.051 0.139 0.322 0.325 0.332 0.286 
8.0 20.0 0.305 0.102 0.191 0.244 0.141 0.372 0.108 0.329 0.372 0.339 0.337 0.152 0.041 0.128 0.311 0.345 0.411 0.341 0.127 0.052 
9.0 20.0 0.192 0.355 0.130 0.341 0.055 0.374 0.209 0.289 0.409 0.234 0.201 0.023 0.218 0.320 0.434 0.371 0.232 0.104 0.231 0.296 
10.0 20.0 0.091 0.478 0.084 0.321 0.010 0.293 0.271 0.225 0.368 0.121 0.015 0.174 0.397 0.394 0.354 0.217 0.094 0.219 0.453 0.451 
11.0 20.0 0.013 0.479 0.058 0.239 0.051 0.206 0.296 0.174 0.272 0.020 0.157 0.273 0.434 0.339 0.134 0.027 0.353 0.419 0.387 0.302 
12.0 20.0 0.043 0.400 0.045 0.149 0.070 0.149 0.287 0.131 0.158 0.072 0.265 0.301 0.345 0.187 0.097 0.230 0.414 0.385 0.129 0.019 
13.0 20.0 0.079 0.280 0.042 0.087 0.063 0.112 0.253 0.074 0.062 0.129 0.292 0.244 0.199 0.018 0.233 0.287 0.304 0.187 0.116 0.226 
14.0 20.0 0.100 0.155 0.045 0.070 0.024 0.056 0.214 0.007 0.019 0.103 0.264 0.132 0.084 0.056 0.255 0.199 0.152 0.028 0.217 0.219 
15.0 20.0 0.113 0.047 0.053 0.084 0.039 0.044 0.198 0.035 0.023 0.009 0.241 0.060 0.028 0.005 0.243 0.116 0.046 0.013 0.232 0.150 
16.0 20.0 0.126 0.034 0.069 0.112 0.104 0.174 0.222 0.014 0.034 0.150 0.259 0.097 0.015 0.090 0.251 0.150 0.042 0.046 0.233 0.175 
17.0 20.0 0.145 0.081 0.093 0.139 0.147 0.300 0.279 0.076 0.005 0.234 0.305 0.233 0.106 0.088 0.261 0.273 0.169 0.038 0.199 0.254 
18.0 20.0 0.172 0.095 0.125 0.154 0.150 0.392 0.343 0.207 0.090 0.202 0.324 0.380 0.258 0.074 0.198 0.335 0.321 0.263 0.057 0.194 
19.0 20.0 0.213 0.078 0.164 0.149 0.111 0.438 0.384 0.342 0.236 0.051 0.259 0.433 0.412 0.329 0.013 0.199 0.385 0.466 0.198 0.105 
20.0 20.0 0.267 0.037 0.212 0.117 0.032 0.430 0.376 0.446 0.388 0.174 0.092 0.329 0.467 0.523 0.250 0.123 0.242 0.405 0.399 0.435 
21.0 20.0 0.335 0.073 0.269 0.048 0.079 0.356 0.308 0.488 0.491 0.404 0.141 0.081 0.349 0.510 0.444 0.442 0.087 0.042 0.343 0.463 
22.0 20.0 0.406 0.200 0.330 0.085 0.212 0.197 0.175 0.430 0.489 0.545 0.352 0.224 0.071 0.244 0.416 0.512 0.382 0.383 0.018 0.086 
23.0 20.0 0.462 0.364 0.380 0.246 0.343 0.048 0.003 0.254 0.356 0.507 0.434 0.423 0.224 0.129 0.161 0.253 0.397 0.461 0.288 0.310 
24.0 20.0 0.475 0.516 0.396 0.401 0.435 0.309 0.180 0.004 0.133 0.288 0.349 0.402 0.366 0.353 0.127 0.099 0.154 0.184 0.294 0.325 
25.0 20.0 0.415 0.568 0.354 0.473 0.448 0.482 0.297 0.222 0.095 0.008 0.146 0.188 0.295 0.300 0.251 0.253 0.101 0.114 0.082 0.067 
26.0 20.0 0.280 0.460 0.249 0.398 0.365 0.467 0.310 0.304 0.228 0.204 0.050 0.044 0.106 0.087 0.178 0.156 0.170 0.164 0.081 0.096 
27.0 20.0 0.110 0.242 0.112 0.218 0.216 0.289 0.229 0.228 0.229 0.214 0.139 0.135 0.045 0.065 0.041 0.006 0.089 0.053 0.086 0.065 
28.0 20.0 0.029 0.051 0.005 0.052 0.070 0.094 0.115 0.098 0.148 0.117 0.122 0.099 0.088 0.081 0.037 0.050 0.003 0.024 0.025 0.003 
29.0 20.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 20.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 21.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 21.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 21.0 0.057 0.074 0.030 0.069 0.072 0.113 0.141 0.113 0.189 0.137 0.155 0.116 0.104 0.094 0.028 0.051 0.033 0.012 0.067 0.022 
4.0 21.0 0.093 0.346 0.090 0.263 0.228 0.314 0.267 0.243 0.276 0.232 0.163 0.148 0.033 0.066 0.088 0.025 0.157 0.092 0.145 0.113 
5.0 21.0 0.256 0.607 0.216 0.417 0.376 0.439 0.348 0.288 0.262 0.203 0.043 0.043 0.163 0.104 0.258 0.195 0.235 0.214 0.091 0.134 
6.0 21.0 0.357 0.659 0.298 0.395 0.452 0.370 0.332 0.189 0.112 0.026 0.179 0.165 0.366 0.301 0.304 0.276 0.089 0.134 0.167 0.076 
7.0 21.0 0.373 0.486 0.322 0.229 0.451 0.189 0.230 0.034 0.112 0.179 0.382 0.331 0.416 0.349 0.127 0.138 0.231 0.159 0.395 0.336 
8.0 21.0 0.324 0.198 0.309 0.045 0.400 0.044 0.085 0.083 0.326 0.318 0.469 0.378 0.258 0.211 0.188 0.149 0.472 0.419 0.324 0.337 
9.0 21.0 0.241 0.078 0.281 0.093 0.330 0.024 0.065 0.142 0.472 0.386 0.409 0.315 0.032 0.038 0.445 0.399 0.433 0.427 0.033 0.032 
10.0 21.0 0.152 0.258 0.257 0.111 0.258 0.031 0.196 0.179 0.525 0.411 0.236 0.177 0.317 0.291 0.501 0.477 0.135 0.162 0.392 0.359 
11.0 21.0 0.071 0.330 0.244 0.057 0.194 0.083 0.296 0.224 0.492 0.397 0.017 0.010 0.488 0.458 0.346 0.348 0.221 0.208 0.496 0.512 
12.0 21.0 0.006 0.318 0.243 0.043 0.140 0.121 0.360 0.276 0.397 0.343 0.181 0.178 0.503 0.489 0.084 0.093 0.434 0.453 0.319 0.353 
13.0 21.0 0.046 0.258 0.250 0.124 0.101 0.133 0.392 0.320 0.276 0.258 0.315 0.306 0.396 0.396 0.157 0.162 0.437 0.471 0.027 0.041 
14.0 21.0 0.083 0.180 0.263 0.180 0.078 0.130 0.402 0.347 0.163 0.174 0.378 0.367 0.239 0.249 0.298 0.308 0.292 0.320 0.199 0.216 
15.0 21.0 0.114 0.110 0.278 0.205 0.065 0.132 0.412 0.369 0.066 0.108 0.403 0.400 0.083 0.109 0.357 0.374 0.106 0.129 0.305 0.335 
16.0 21.0 0.142 0.063 0.296 0.204 0.051 0.141 0.431 0.403 0.031 0.040 0.414 0.434 0.075 0.037 0.360 0.399 0.091 0.079 0.305 0.352 
17.0 21.0 0.175 0.045 0.317 0.191 0.020 0.143 0.453 0.450 0.153 0.068 0.398 0.456 0.250 0.227 0.293 0.356 0.284 0.311 0.190 0.236 
18.0 21.0 0.215 0.056 0.342 0.182 0.039 0.125 0.460 0.490 0.305 0.229 0.320 0.409 0.423 0.444 0.122 0.177 0.414 0.489 0.049 0.057 
19.0 21.0 0.263 0.095 0.371 0.188 0.126 0.076 0.427 0.498 0.462 0.422 0.153 0.246 0.523 0.591 0.145 0.145 0.374 0.452 0.323 0.397 
20.0 21.0 0.319 0.167 0.404 0.221 0.239 0.015 0.339 0.451 0.577 0.588 0.090 0.028 0.468 0.550 0.409 0.473 0.113 0.121 0.441 0.526 
21.0 21.0 0.375 0.270 0.439 0.290 0.366 0.151 0.192 0.332 0.599 0.662 0.345 0.334 0.229 0.275 0.517 0.597 0.262 0.347 0.253 0.247 
22.0 21.0 0.418 0.391 0.465 0.388 0.491 0.339 0.005 0.131 0.489 0.577 0.511 0.546 0.118 0.139 0.361 0.382 0.487 0.579 0.142 0.252 
23.0 21.0 0.425 0.496 0.463 0.481 0.582 0.535 0.210 0.127 0.254 0.314 0.495 0.530 0.390 0.443 0.024 0.041 0.369 0.361 0.377 0.454 
24.0 21.0 0.369 0.524 0.413 0.512 0.601 0.657 0.372 0.356 0.029 0.035 0.306 0.290 0.439 0.451 0.253 0.324 0.047 0.048 0.271 0.226 
25.0 21.0 0.237 0.412 0.300 0.418 0.521 0.610 0.432 0.449 0.253 0.300 0.044 0.027 0.269 0.203 0.299 0.291 0.189 0.250 0.010 0.084 
26.0 21.0 0.048 0.176 0.137 0.207 0.347 0.381 0.368 0.357 0.332 0.350 0.147 0.205 0.034 0.058 0.156 0.076 0.191 0.153 0.127 0.143 
27.0 21.0 0.137 0.076 0.027 0.037 0.141 0.102 0.224 0.162 0.266 0.219 0.194 0.187 0.104 0.142 0.001 0.067 0.068 0.003 0.088 0.040 
28.0 21.0 0.247 0.185 0.133 0.135 0.021 0.084 0.079 0.017 0.141 0.064 0.136 0.084 0.113 0.090 0.062 0.071 0.019 0.051 0.012 0.026 
29.0 21.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 21.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 22.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 22.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 22.0 0.261 0.184 0.153 0.123 0.025 0.071 0.094 0.024 0.169 0.074 0.164 0.092 0.135 0.099 0.068 0.077 0.006 0.051 0.042 0.016 
4.0 22.0 0.142 0.031 0.047 0.042 0.140 0.126 0.244 0.166 0.301 0.221 0.221 0.191 0.112 0.149 0.021 0.067 0.118 0.015 0.148 0.071 
5.0 22.0 0.034 0.326 0.102 0.246 0.337 0.356 0.386 0.320 0.359 0.325 0.157 0.200 0.060 0.061 0.214 0.084 0.264 0.182 0.174 0.187 
6.0 22.0 0.185 0.541 0.235 0.368 0.493 0.474 0.442 0.367 0.270 0.273 0.052 0.047 0.313 0.174 0.355 0.286 0.220 0.272 0.040 0.113 
7.0 22.0 0.266 0.549 0.320 0.344 0.572 0.452 0.394 0.304 0.058 0.096 0.308 0.193 0.471 0.385 0.278 0.328 0.071 0.099 0.345 0.190 
8.0 22.0 0.276 0.390 0.360 0.236 0.581 0.378 0.268 0.199 0.200 0.120 0.489 0.390 0.418 0.428 0.013 0.131 0.405 0.253 0.433 0.422 
9.0 22.0 0.236 0.169 0.374 0.138 0.545 0.337 0.102 0.093 0.425 0.319 0.523 0.480 0.168 0.270 0.341 0.198 0.518 0.497 0.177 0.321 
10.0 22.0 0.171 0.022 0.380 0.107 0.485 0.346 0.072 0.015 0.567 0.478 0.406 0.440 0.159 0.024 0.521 0.466 0.323 0.438 0.226 0.066 
11.0 22.0 0.102 0.138 0.387 0.140 0.412 0.373 0.231 0.139 0.607 0.578 0.188 0.278 0.425 0.329 0.468 0.524 0.041 0.109 0.467 0.422 
12.0 22.0 0.036 0.184 0.400 0.214 0.332 0.381 0.360 0.278 0.553 0.595 0.059 0.038 0.542 0.531 0.236 0.347 0.349 0.278 0.409 0.484 
13.0 22.0 0.020 0.182 0.418 0.300 0.251 0.350 0.454 0.413 0.432 0.522 0.272 0.216 0.499 0.560 0.052 0.035 0.459 0.489 0.139 0.236 
14.0 22.0 0.066 0.157 0.439 0.371 0.169 0.277 0.513 0.524 0.273 0.368 0.411 0.417 0.336 0.414 0.276 0.258 0.355 0.425 0.146 0.111 
15.0 22.0 0.106 0.134 0.460 0.418 0.086 0.177 0.547 0.598 0.100 0.165 0.481 0.534 0.120 0.166 0.391 0.431 0.136 0.176 0.310 0.338 
16.0 22.0 0.144 0.125 0.478 0.438 0.003 0.064 0.560 0.632 0.083 0.066 0.485 0.557 0.114 0.126 0.391 0.442 0.119 0.144 0.311 0.345 
17.0 22.0 0.184 0.137 0.494 0.442 0.103 0.055 0.546 0.622 0.272 0.307 0.415 0.472 0.337 0.403 0.267 0.277 0.335 0.408 0.146 0.122 
18.0 22.0 0.228 0.171 0.509 0.442 0.217 0.178 0.495 0.562 0.454 0.529 0.259 0.269 0.498 0.583 0.028 0.039 0.419 0.467 0.133 0.229 
19.0 22.0 0.274 0.226 0.524 0.450 0.342 0.308 0.394 0.444 0.596 0.688 0.023 0.029 0.527 0.573 0.264 0.386 0.289 0.237 0.376 0.468 
20.0 22.0 0.319 0.301 0.536 0.475 0.473 0.450 0.238 0.267 0.653 0.734 0.251 0.350 0.375 0.333 0.480 0.582 0.037 0.196 0.392 0.363 
21.0 22.0 0.351 0.383 0.540 0.515 0.596 0.603 0.036 0.035 0.589 0.627 0.481 0.586 0.063 0.072 0.483 0.472 0.381 0.543 0.112 0.073 
22.0 22.0 0.356 0.446 0.523 0.550 0.690 0.746 0.188 0.229 0.389 0.354 0.567 0.616 0.285 0.443 0.229 0.085 0.489 0.499 0.267 0.447 
23.0 22.0 0.308 0.446 0.467 0.535 0.721 0.815 0.385 0.460 0.095 0.022 0.453 0.396 0.477 0.547 0.123 0.301 0.263 0.102 0.387 0.380 
24.0 22.0 0.191 0.332 0.355 0.421 0.660 0.740 0.499 0.568 0.193 0.342 0.196 0.047 0.420 0.340 0.328 0.392 0.073 0.248 0.188 0.029 
25.0 22.0 0.010 0.095 0.187 0.196 0.495 0.488 0.486 0.488 0.367 0.461 0.072 0.225 0.183 0.018 0.283 0.193 0.239 0.262 0.070 0.183 
26.0 22.0 0.202 0.176 0.010 0.070 0.262 0.144 0.355 0.260 0.372 0.345 0.219 0.275 0.049 0.176 0.097 0.041 0.170 0.070 0.145 0.118 
27.0 22.0 0.362 0.337 0.162 0.237 0.037 0.129 0.174 0.037 0.251 0.133 0.210 0.158 0.143 0.156 0.045 0.109 0.030 0.058 0.069 0.007 
28.0 22.0 0.421 0.329 0.239 0.254 0.108 0.212 0.028 0.082 0.106 0.017 0.121 0.037 0.115 0.062 0.076 0.064 0.039 0.057 0.005 0.040 
29.0 22.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 22.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 23.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 23.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 23.0 0.409 0.323 0.245 0.226 0.111 0.183 0.030 0.071 0.115 0.015 0.136 0.032 0.133 0.058 0.088 0.062 0.041 0.058 0.007 0.038 
4.0 23.0 0.344 0.252 0.173 0.168 0.026 0.088 0.172 0.030 0.260 0.111 0.228 0.139 0.162 0.148 0.049 0.111 0.049 0.064 0.109 0.005 
5.0 23.0 0.195 0.022 0.036 0.008 0.229 0.130 0.342 0.202 0.377 0.278 0.233 0.239 0.056 0.174 0.117 0.056 0.220 0.058 0.205 0.131 
6.0 23.0 0.027 0.264 0.120 0.193 0.431 0.345 0.459 0.349 0.368 0.362 0.085 0.210 0.185 0.032 0.314 0.143 0.286 0.245 0.097 0.211 
7.0 23.0 0.100 0.414 0.248 0.285 0.576 0.462 0.478 0.402 0.216 0.306 0.163 0.038 0.412 0.215 0.354 0.325 0.103 0.270 0.198 0.049 
8.0 23.0 0.163 0.402 0.336 0.280 0.649 0.495 0.399 0.373 0.028 0.139 0.397 0.196 0.473 0.404 0.162 0.316 0.232 0.037 0.411 0.256 
9.0 23.0 0.170 0.283 0.392 0.238 0.660 0.502 0.252 0.293 0.285 0.080 0.517 0.392 0.321 0.419 0.157 0.092 0.461 0.289 0.316 0.399 
10.0 23.0 0.142 0.135 0.430 0.216 0.625 0.514 0.070 0.179 0.488 0.302 0.482 0.475 0.029 0.241 0.413 0.215 0.412 0.449 0.019 0.222 
11.0 23.0 0.095 0.021 0.460 0.236 0.559 0.526 0.118 0.031 0.595 0.480 0.312 0.413 0.271 0.049 0.470 0.418 0.129 0.320 0.324 0.126 
12.0 23.0 0.043 0.061 0.488 0.291 0.468 0.510 0.290 0.144 0.594 0.571 0.069 0.222 0.462 0.319 0.318 0.399 0.196 0.009 0.384 0.344 
13.0 23.0 0.007 0.096 0.517 0.361 0.359 0.448 0.431 0.323 0.498 0.547 0.177 0.040 0.489 0.449 0.050 0.181 0.378 0.275 0.197 0.276 
14.0 23.0 0.053 0.111 0.545 0.427 0.233 0.328 0.528 0.473 0.326 0.395 0.363 0.281 0.355 0.372 0.202 0.103 0.333 0.315 0.077 0.014 
15.0 23.0 0.094 0.124 0.568 0.477 0.096 0.167 0.580 0.569 0.114 0.156 0.461 0.427 0.128 0.144 0.344 0.289 0.131 0.134 0.256 0.192 
16.0 23.0 0.133 0.142 0.585 0.508 0.049 0.018 0.587 0.592 0.113 0.122 0.459 0.434 0.129 0.144 0.341 0.287 0.124 0.133 0.254 0.188 
17.0 23.0 0.171 0.172 0.596 0.524 0.199 0.208 0.543 0.538 0.332 0.385 0.354 0.296 0.352 0.378 0.190 0.096 0.316 0.305 0.075 0.022 
18.0 23.0 0.208 0.213 0.600 0.532 0.350 0.389 0.446 0.411 0.511 0.575 0.156 0.043 0.472 0.453 0.064 0.194 0.340 0.245 0.183 0.266 
19.0 23.0 0.242 0.263 0.597 0.538 0.496 0.554 0.296 0.221 0.614 0.645 0.102 0.252 0.430 0.315 0.322 0.418 0.153 0.043 0.348 0.313 
20.0 23.0 0.263 0.311 0.584 0.544 0.626 0.698 0.099 0.015 0.605 0.563 0.355 0.487 0.214 0.005 0.450 0.418 0.165 0.368 0.265 0.064 
21.0 23.0 0.263 0.340 0.554 0.538 0.725 0.808 0.124 0.263 0.469 0.332 0.517 0.562 0.107 0.341 0.352 0.157 0.414 0.465 0.045 0.299 
22.0 23.0 0.224 0.320 0.494 0.492 0.772 0.848 0.338 0.482 0.217 0.006 0.510 0.415 0.388 0.519 0.058 0.211 0.390 0.208 0.330 0.409 
23.0 23.0 0.125 0.212 0.388 0.371 0.735 0.761 0.490 0.593 0.080 0.326 0.322 0.102 0.464 0.398 0.236 0.393 0.106 0.167 0.315 0.146 
24.0 23.0 0.035 0.034 0.230 0.160 0.601 0.522 0.533 0.539 0.317 0.489 0.049 0.197 0.315 0.091 0.331 0.275 0.172 0.304 0.069 0.149 
25.0 23.0 0.237 0.258 0.037 0.100 0.381 0.176 0.451 0.327 0.409 0.422 0.172 0.314 0.062 0.164 0.208 0.020 0.234 0.153 0.129 0.181 
26.0 23.0 0.424 0.441 0.149 0.298 0.130 0.137 0.278 0.069 0.341 0.203 0.245 0.226 0.119 0.207 0.021 0.124 0.113 0.036 0.129 0.040 
27.0 23.0 0.530 0.459 0.271 0.348 0.072 0.280 0.095 0.096 0.189 0.007 0.185 0.072 0.152 0.107 0.077 0.102 0.012 0.083 0.035 0.046 
28.0 23.0 0.524 0.340 0.304 0.269 0.173 0.249 0.026 0.125 0.054 0.070 0.086 0.017 0.095 0.016 0.073 0.034 0.049 0.042 0.021 0.039 
29.0 23.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 23.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 24.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 24.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 24.0 0.479 0.321 0.289 0.223 0.169 0.199 0.030 0.105 0.048 0.066 0.084 0.025 0.101 0.005 0.083 0.023 0.058 0.035 0.023 0.034 
4.0 24.0 0.477 0.363 0.262 0.253 0.083 0.208 0.076 0.085 0.173 0.020 0.184 0.040 0.165 0.079 0.094 0.089 0.020 0.084 0.046 0.052 
5.0 24.0 0.382 0.259 0.162 0.178 0.087 0.103 0.236 0.027 0.314 0.116 0.247 0.157 0.140 0.173 0.007 0.129 0.123 0.062 0.168 0.019 
6.0 24.0 0.234 0.053 0.017 0.038 0.292 0.089 0.385 0.175 0.379 0.264 0.186 0.240 0.030 0.173 0.197 0.040 0.262 0.094 0.180 0.167 
7.0 24.0 0.093 0.161 0.127 0.107 0.472 0.253 0.462 0.297 0.314 0.336 0.002 0.207 0.260 0.032 0.327 0.153 0.219 0.254 0.017 0.197 
8.0 24.0 0.008 0.253 0.246 0.172 0.594 0.359 0.445 0.354 0.135 0.298 0.227 0.062 0.408 0.182 0.268 0.296 0.023 0.238 0.271 0.017 
9.0 24.0 0.057 0.239 0.335 0.187 0.651 0.419 0.346 0.347 0.099 0.168 0.398 0.130 0.378 0.332 0.038 0.271 0.289 0.025 0.335 0.233 
10.0 24.0 0.068 0.165 0.402 0.190 0.652 0.454 0.190 0.286 0.318 0.017 0.444 0.284 0.183 0.335 0.221 0.086 0.374 0.221 0.146 0.304 
11.0 24.0 0.053 0.081 0.453 0.206 0.605 0.469 0.008 0.179 0.467 0.190 0.353 0.338 0.080 0.192 0.358 0.133 0.229 0.307 0.128 0.147 
12.0 24.0 0.023 0.017 0.497 0.241 0.520 0.451 0.175 0.037 0.516 0.316 0.163 0.270 0.293 0.013 0.309 0.246 0.030 0.195 0.268 0.072 
13.0 24.0 0.011 0.038 0.535 0.289 0.403 0.388 0.335 0.120 0.461 0.348 0.063 0.112 0.375 0.167 0.118 0.199 0.228 0.005 0.191 0.163 
14.0 24.0 0.046 0.068 0.566 0.337 0.257 0.270 0.450 0.254 0.311 0.262 0.251 0.063 0.295 0.178 0.101 0.051 0.240 0.092 0.012 0.086 
15.0 24.0 0.079 0.093 0.590 0.379 0.094 0.110 0.511 0.335 0.106 0.091 0.354 0.172 0.107 0.064 0.234 0.061 0.096 0.042 0.159 0.007 
16.0 24.0 0.110 0.118 0.604 0.409 0.079 0.072 0.512 0.344 0.118 0.114 0.349 0.167 0.116 0.096 0.228 0.051 0.102 0.064 0.153 0.005 
17.0 24.0 0.137 0.144 0.608 0.428 0.252 0.258 0.450 0.275 0.322 0.292 0.235 0.047 0.294 0.199 0.087 0.075 0.232 0.094 0.004 0.105 
18.0 24.0 0.159 0.171 0.601 0.436 0.415 0.428 0.330 0.139 0.467 0.384 0.039 0.141 0.354 0.165 0.127 0.220 0.202 0.024 0.184 0.163 
19.0 24.0 0.169 0.191 0.581 0.433 0.558 0.567 0.159 0.044 0.517 0.355 0.189 0.315 0.260 0.009 0.302 0.255 0.007 0.221 0.245 0.055 
20.0 24.0 0.162 0.193 0.543 0.412 0.668 0.662 0.043 0.241 0.452 0.202 0.375 0.388 0.035 0.242 0.328 0.113 0.236 0.321 0.098 0.178 
21.0 24.0 0.125 0.160 0.482 0.358 0.730 0.690 0.248 0.415 0.275 0.043 0.447 0.305 0.230 0.396 0.166 0.145 0.350 0.192 0.165 0.320 
22.0 24.0 0.046 0.069 0.386 0.251 0.722 0.620 0.416 0.511 0.023 0.298 0.359 0.080 0.395 0.348 0.100 0.333 0.218 0.101 0.305 0.187 
23.0 24.0 0.088 0.108 0.247 0.077 0.626 0.424 0.499 0.474 0.221 0.446 0.144 0.175 0.356 0.108 0.280 0.282 0.049 0.281 0.180 0.090 
24.0 24.0 0.263 0.315 0.071 0.144 0.445 0.134 0.471 0.304 0.368 0.411 0.088 0.307 0.159 0.141 0.261 0.063 0.215 0.200 0.045 0.199 
25.0 24.0 0.445 0.482 0.114 0.326 0.212 0.158 0.340 0.072 0.370 0.224 0.223 0.254 0.053 0.227 0.099 0.118 0.176 0.013 0.145 0.091 
26.0 24.0 0.577 0.515 0.261 0.389 0.010 0.317 0.162 0.109 0.252 0.022 0.219 0.100 0.153 0.145 0.046 0.133 0.040 0.096 0.084 0.037 
27.0 24.0 0.611 0.404 0.331 0.320 0.155 0.303 0.012 0.158 0.104 0.089 0.129 0.019 0.129 0.032 0.087 0.057 0.043 0.067 0.002 0.056 
28.0 24.0 0.547 0.239 0.319 0.193 0.202 0.194 0.066 0.115 0.003 0.086 0.041 0.046 0.061 0.020 0.057 0.004 0.047 0.018 0.029 0.025 
29.0 24.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 24.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 25.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 25.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 25.0 0.470 0.220 0.281 0.145 0.184 0.136 0.069 0.085 0.010 0.073 0.030 0.048 0.056 0.030 0.059 0.011 0.053 0.008 0.035 0.015 
4.0 25.0 0.518 0.309 0.295 0.212 0.154 0.202 0.011 0.122 0.073 0.091 0.110 0.042 0.126 0.009 0.099 0.032 0.060 0.052 0.011 0.051 
5.0 25.0 0.489 0.321 0.245 0.227 0.045 0.211 0.107 0.108 0.200 0.045 0.199 0.029 0.165 0.087 0.074 0.107 0.018 0.101 0.088 0.058 
6.0 25.0 0.390 0.221 0.138 0.168 0.123 0.137 0.249 0.030 0.306 0.072 0.219 0.142 0.093 0.177 0.057 0.135 0.164 0.055 0.176 0.043 
7.0 25.0 0.266 0.073 0.008 0.078 0.299 0.029 0.359 0.083 0.325 0.197 0.129 0.221 0.079 0.178 0.214 0.044 0.234 0.100 0.113 0.173 
8.0 25.0 0.155 0.051 0.119 0.018 0.442 0.089 0.398 0.179 0.236 0.273 0.041 0.212 0.253 0.064 0.269 0.122 0.131 0.231 0.084 0.172 
9.0 25.0 0.077 0.102 0.225 0.049 0.533 0.169 0.359 0.237 0.071 0.273 0.213 0.118 0.323 0.103 0.169 0.242 0.080 0.210 0.238 0.008 
10.0 25.0 0.033 0.097 0.310 0.070 0.566 0.222 0.255 0.250 0.116 0.205 0.313 0.016 0.251 0.228 0.022 0.235 0.236 0.048 0.209 0.177 
11.0 25.0 0.017 0.060 0.377 0.086 0.547 0.251 0.109 0.220 0.270 0.099 0.304 0.128 0.080 0.255 0.181 0.118 0.230 0.131 0.040 0.225 
12.0 25.0 0.018 0.018 0.432 0.108 0.482 0.251 0.050 0.155 0.350 0.005 0.197 0.178 0.099 0.191 0.220 0.026 0.090 0.205 0.112 0.130 
13.0 25.0 0.030 0.017 0.475 0.137 0.377 0.216 0.198 0.071 0.340 0.068 0.036 0.159 0.202 0.093 0.135 0.109 0.064 0.168 0.132 0.016 
14.0 25.0 0.047 0.041 0.509 0.167 0.239 0.142 0.308 0.006 0.237 0.066 0.114 0.104 0.180 0.031 0.005 0.119 0.112 0.091 0.036 0.080 
15.0 25.0 0.064 0.057 0.531 0.194 0.079 0.038 0.366 0.050 0.079 0.011 0.199 0.066 0.065 0.018 0.098 0.110 0.046 0.035 0.050 0.106 
16.0 25.0 0.079 0.069 0.542 0.215 0.090 0.083 0.363 0.047 0.098 0.062 0.192 0.077 0.081 0.023 0.091 0.121 0.061 0.012 0.042 0.115 
17.0 25.0 0.088 0.075 0.539 0.227 0.255 0.204 0.298 0.007 0.251 0.110 0.096 0.133 0.184 0.010 0.010 0.144 0.113 0.084 0.050 0.098 
18.0 25.0 0.087 0.074 0.522 0.228 0.403 0.308 0.179 0.100 0.341 0.098 0.058 0.197 0.186 0.093 0.142 0.129 0.049 0.177 0.133 0.023 
19.0 25.0 0.072 0.058 0.487 0.211 0.522 0.380 0.022 0.212 0.341 0.012 0.214 0.216 0.075 0.211 0.213 0.031 0.101 0.219 0.104 0.131 
20.0 25.0 0.035 0.017 0.430 0.167 0.598 0.400 0.149 0.311 0.244 0.131 0.309 0.150 0.107 0.287 0.158 0.134 0.226 0.131 0.049 0.232 
21.0 25.0 0.034 0.067 0.347 0.087 0.617 0.350 0.304 0.363 0.069 0.285 0.296 0.007 0.268 0.246 0.012 0.265 0.210 0.075 0.205 0.167 
22.0 25.0 0.140 0.188 0.231 0.044 0.563 0.215 0.405 0.331 0.134 0.378 0.166 0.184 0.307 0.072 0.191 0.246 0.036 0.239 0.201 0.046 
23.0 25.0 0.283 0.337 0.082 0.193 0.431 0.020 0.416 0.200 0.288 0.342 0.024 0.285 0.191 0.134 0.241 0.073 0.147 0.207 0.035 0.182 
24.0 25.0 0.440 0.458 0.082 0.327 0.242 0.208 0.335 0.018 0.334 0.187 0.172 0.246 0.008 0.227 0.144 0.104 0.186 0.034 0.111 0.124 
25.0 25.0 0.572 0.485 0.227 0.377 0.040 0.336 0.192 0.136 0.266 0.004 0.213 0.106 0.124 0.167 0.003 0.149 0.088 0.093 0.113 0.013 
26.0 25.0 0.631 0.391 0.317 0.318 0.119 0.324 0.045 0.185 0.137 0.112 0.154 0.022 0.142 0.046 0.082 0.080 0.020 0.089 0.031 0.066 
27.0 25.0 0.599 0.233 0.332 0.194 0.195 0.212 0.052 0.140 0.023 0.115 0.064 0.065 0.085 0.027 0.073 0.009 0.053 0.031 0.024 0.039 
28.0 25.0 0.499 0.097 0.287 0.082 0.194 0.094 0.084 0.068 0.033 0.065 0.004 0.046 0.026 0.032 0.034 0.015 0.035 0.004 0.027 0.010 
29.0 25.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 25.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 26.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 26.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 26.0 0.401 0.099 0.234 0.053 0.163 0.052 0.079 0.042 0.043 0.046 0.009 0.039 0.016 0.033 0.029 0.021 0.035 0.011 0.030 0.002 
4.0 26.0 0.475 0.171 0.272 0.106 0.173 0.113 0.065 0.088 0.008 0.088 0.039 0.063 0.070 0.040 0.073 0.013 0.063 0.011 0.036 0.024 
5.0 26.0 0.499 0.230 0.267 0.157 0.129 0.178 0.006 0.132 0.079 0.113 0.118 0.056 0.133 0.006 0.098 0.040 0.047 0.065 0.015 0.062 
6.0 26.0 0.460 0.229 0.209 0.173 0.024 0.206 0.103 0.136 0.184 0.078 0.182 0.014 0.142 0.087 0.046 0.113 0.051 0.100 0.109 0.046 
7.0 26.0 0.376 0.167 0.115 0.150 0.114 0.185 0.210 0.094 0.254 0.013 0.178 0.116 0.060 0.169 0.076 0.129 0.161 0.042 0.145 0.056 
8.0 26.0 0.280 0.085 0.008 0.112 0.246 0.137 0.280 0.022 0.250 0.122 0.094 0.196 0.079 0.175 0.183 0.046 0.179 0.093 0.056 0.151 
9.0 26.0 0.195 0.022 0.097 0.078 0.348 0.082 0.294 0.054 0.172 0.208 0.033 0.210 0.193 0.088 0.197 0.091 0.075 0.190 0.092 0.129 
10.0 26.0 0.132 0.006 0.186 0.056 0.404 0.033 0.249 0.115 0.050 0.245 0.143 0.156 0.222 0.046 0.110 0.190 0.071 0.167 0.169 0.013 
11.0 26.0 0.091 0.007 0.259 0.041 0.411 0.005 0.160 0.152 0.072 0.232 0.192 0.062 0.160 0.159 0.014 0.195 0.153 0.042 0.123 0.134 
12.0 26.0 0.068 0.006 0.318 0.027 0.374 0.027 0.049 0.165 0.157 0.187 0.168 0.036 0.054 0.210 0.097 0.114 0.133 0.095 0.019 0.160 
13.0 26.0 0.057 0.019 0.364 0.012 0.297 0.030 0.063 0.159 0.180 0.129 0.091 0.109 0.034 0.195 0.103 0.005 0.056 0.164 0.053 0.081 
14.0 26.0 0.053 0.026 0.397 0.005 0.186 0.013 0.149 0.146 0.133 0.080 0.004 0.151 0.056 0.134 0.056 0.096 0.003 0.139 0.052 0.032 
15.0 26.0 0.050 0.026 0.417 0.019 0.055 0.020 0.194 0.140 0.042 0.041 0.047 0.172 0.019 0.057 0.017 0.148 0.002 0.057 0.034 0.106 
16.0 26.0 0.045 0.020 0.423 0.028 0.083 0.060 0.189 0.149 0.064 0.004 0.041 0.181 0.037 0.029 0.023 0.155 0.016 0.047 0.040 0.109 
17.0 26.0 0.033 0.005 0.415 0.030 0.215 0.098 0.134 0.173 0.148 0.045 0.020 0.174 0.063 0.117 0.069 0.110 0.004 0.136 0.065 0.039 
18.0 26.0 0.010 0.022 0.390 0.020 0.329 0.123 0.039 0.205 0.180 0.114 0.107 0.137 0.027 0.192 0.110 0.015 0.062 0.166 0.057 0.076 
19.0 26.0 0.029 0.065 0.346 0.010 0.410 0.121 0.079 0.230 0.145 0.199 0.177 0.057 0.066 0.221 0.094 0.109 0.137 0.102 0.019 0.158 
20.0 26.0 0.090 0.128 0.279 0.059 0.446 0.081 0.196 0.228 0.046 0.275 0.188 0.061 0.170 0.170 0.003 0.200 0.149 0.041 0.123 0.133 
21.0 26.0 0.176 0.212 0.188 0.135 0.427 0.008 0.285 0.181 0.089 0.308 0.122 0.185 0.219 0.037 0.121 0.193 0.057 0.174 0.160 0.007 
22.0 26.0 0.288 0.307 0.071 0.226 0.347 0.135 0.316 0.079 0.212 0.261 0.006 0.254 0.166 0.123 0.191 0.070 0.087 0.182 0.071 0.137 
23.0 26.0 0.415 0.381 0.062 0.303 0.211 0.266 0.274 0.055 0.268 0.129 0.129 0.218 0.033 0.206 0.145 0.081 0.159 0.057 0.063 0.125 
24.0 26.0 0.528 0.389 0.187 0.326 0.052 0.341 0.174 0.166 0.236 0.027 0.184 0.100 0.091 0.168 0.030 0.142 0.110 0.072 0.111 0.019 
25.0 26.0 0.594 0.311 0.277 0.269 0.089 0.315 0.053 0.202 0.140 0.129 0.155 0.022 0.135 0.059 0.063 0.095 0.012 0.096 0.058 0.059 
26.0 26.0 0.587 0.175 0.308 0.158 0.172 0.205 0.041 0.156 0.035 0.136 0.078 0.075 0.099 0.025 0.080 0.020 0.048 0.046 0.010 0.050 
27.0 26.0 0.513 0.052 0.283 0.052 0.187 0.083 0.082 0.078 0.031 0.083 0.012 0.061 0.040 0.041 0.047 0.017 0.045 0.003 0.030 0.016 
28.0 26.0 0.405 0.020 0.226 0.013 0.157 0.011 0.079 0.020 0.049 0.030 0.019 0.028 0.002 0.024 0.014 0.015 0.020 0.006 0.020 0.002 
29.0 26.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 26.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 27.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 27.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 27.0 0.304 0.014 0.169 0.010 0.120 0.011 0.069 0.005 0.051 0.016 0.027 0.019 0.008 0.020 0.008 0.016 0.016 0.012 0.018 0.007 
4.0 27.0 0.378 0.047 0.211 0.012 0.150 0.022 0.081 0.035 0.048 0.050 0.010 0.046 0.022 0.039 0.038 0.025 0.044 0.013 0.035 0.005 
5.0 27.0 0.430 0.094 0.234 0.051 0.152 0.081 0.064 0.085 0.010 0.095 0.042 0.069 0.077 0.042 0.078 0.010 0.061 0.016 0.027 0.029 
6.0 27.0 0.439 0.128 0.220 0.091 0.109 0.147 0.010 0.132 0.066 0.119 0.110 0.057 0.124 0.001 0.082 0.044 0.024 0.065 0.035 0.055 
7.0 27.0 0.403 0.130 0.169 0.116 0.029 0.193 0.069 0.150 0.145 0.094 0.154 0.005 0.116 0.077 0.023 0.098 0.064 0.078 0.101 0.026 
8.0 27.0 0.340 0.103 0.095 0.122 0.069 0.210 0.141 0.131 0.193 0.022 0.145 0.089 0.044 0.138 0.073 0.099 0.135 0.021 0.100 0.052 
9.0 27.0 0.268 0.068 0.013 0.118 0.157 0.203 0.185 0.081 0.189 0.071 0.083 0.156 0.058 0.138 0.143 0.031 0.126 0.073 0.017 0.103 
10.0 27.0 0.203 0.042 0.067 0.113 0.218 0.181 0.189 0.018 0.139 0.153 0.001 0.172 0.134 0.070 0.143 0.066 0.042 0.126 0.082 0.070 
11.0 27.0 0.151 0.028 0.136 0.107 0.245 0.151 0.156 0.046 0.067 0.201 0.070 0.133 0.155 0.031 0.083 0.127 0.055 0.095 0.118 0.019 
12.0 27.0 0.111 0.023 0.192 0.102 0.235 0.120 0.099 0.100 0.001 0.209 0.102 0.056 0.124 0.116 0.006 0.119 0.107 0.006 0.079 0.083 
13.0 27.0 0.082 0.021 0.236 0.096 0.191 0.090 0.034 0.142 0.037 0.180 0.097 0.033 0.073 0.151 0.051 0.049 0.102 0.075 0.012 0.074 
14.0 27.0 0.059 0.016 0.266 0.090 0.119 0.066 0.018 0.170 0.036 0.123 0.073 0.106 0.034 0.122 0.072 0.038 0.064 0.088 0.042 0.007 
15.0 27.0 0.038 0.005 0.282 0.086 0.030 0.045 0.046 0.187 0.008 0.051 0.056 0.148 0.014 0.050 0.077 0.094 0.024 0.037 0.067 0.049 
16.0 27.0 0.015 0.013 0.285 0.085 0.064 0.026 0.040 0.196 0.027 0.028 0.061 0.152 0.001 0.039 0.081 0.096 0.016 0.040 0.070 0.047 
17.0 27.0 0.015 0.039 0.273 0.091 0.151 0.004 0.004 0.194 0.048 0.108 0.084 0.116 0.026 0.115 0.080 0.041 0.062 0.091 0.048 0.010 
18.0 27.0 0.056 0.075 0.244 0.107 0.221 0.028 0.057 0.180 0.037 0.179 0.107 0.044 0.074 0.148 0.056 0.046 0.102 0.076 0.010 0.073 
19.0 27.0 0.110 0.120 0.197 0.134 0.261 0.074 0.125 0.146 0.011 0.226 0.106 0.051 0.127 0.118 0.006 0.117 0.108 0.003 0.078 0.084 
20.0 27.0 0.182 0.174 0.131 0.173 0.264 0.137 0.182 0.087 0.086 0.233 0.064 0.142 0.154 0.028 0.084 0.127 0.054 0.093 0.116 0.018 
21.0 27.0 0.269 0.229 0.046 0.218 0.222 0.214 0.209 0.003 0.163 0.185 0.016 0.193 0.124 0.084 0.141 0.058 0.045 0.122 0.077 0.071 
22.0 27.0 0.367 0.267 0.053 0.251 0.139 0.285 0.190 0.095 0.206 0.083 0.104 0.172 0.036 0.157 0.128 0.048 0.120 0.058 0.021 0.095 
23.0 27.0 0.457 0.261 0.150 0.249 0.029 0.315 0.124 0.172 0.189 0.039 0.153 0.085 0.065 0.142 0.046 0.110 0.109 0.041 0.087 0.032 
24.0 27.0 0.516 0.198 0.226 0.196 0.078 0.277 0.037 0.194 0.120 0.123 0.141 0.015 0.117 0.062 0.039 0.090 0.034 0.081 0.069 0.038 
25.0 27.0 0.524 0.095 0.262 0.105 0.150 0.179 0.040 0.154 0.034 0.136 0.082 0.070 0.102 0.014 0.074 0.029 0.033 0.052 0.012 0.049 
26.0 27.0 0.475 0.011 0.251 0.014 0.170 0.066 0.081 0.081 0.030 0.092 0.019 0.067 0.051 0.042 0.056 0.013 0.047 0.010 0.025 0.023 
27.0 27.0 0.390 0.064 0.209 0.042 0.148 0.013 0.082 0.018 0.053 0.036 0.019 0.035 0.008 0.030 0.023 0.018 0.028 0.008 0.024 0.005 
28.0 27.0 0.298 0.073 0.157 0.055 0.109 0.042 0.062 0.012 0.047 0.003 0.026 0.009 0.011 0.010 0.003 0.007 0.009 0.004 0.012 0.002 
29.0 27.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 27.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 28.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 28.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 28.0 0.210 0.023 0.106 0.033 0.075 0.032 0.050 0.012 0.044 0.003 0.028 0.005 0.016 0.008 0.004 0.008 0.005 0.008 0.008 0.006 
4.0 28.0 0.267 0.021 0.140 0.035 0.106 0.027 0.071 0.005 0.056 0.016 0.028 0.020 0.005 0.022 0.013 0.017 0.022 0.012 0.022 0.006 
5.0 28.0 0.322 0.007 0.171 0.023 0.131 0.007 0.081 0.029 0.050 0.048 0.005 0.044 0.029 0.036 0.044 0.021 0.044 0.010 0.030 0.010 
6.0 28.0 0.355 0.023 0.183 0.009 0.131 0.053 0.066 0.073 0.012 0.084 0.043 0.059 0.077 0.033 0.069 0.007 0.043 0.019 0.006 0.026 
7.0 28.0 0.356 0.043 0.169 0.038 0.102 0.111 0.026 0.112 0.049 0.100 0.097 0.045 0.105 0.005 0.057 0.036 0.003 0.047 0.044 0.036 
8.0 28.0 0.329 0.049 0.130 0.066 0.049 0.160 0.028 0.130 0.109 0.080 0.127 0.003 0.088 0.055 0.004 0.067 0.065 0.048 0.076 0.013 
9.0 28.0 0.282 0.044 0.077 0.085 0.011 0.188 0.077 0.118 0.145 0.026 0.118 0.059 0.028 0.089 0.067 0.060 0.100 0.010 0.053 0.033 
10.0 28.0 0.230 0.034 0.019 0.098 0.063 0.195 0.108 0.081 0.149 0.043 0.074 0.100 0.047 0.081 0.108 0.016 0.076 0.042 0.014 0.053 
11.0 28.0 0.179 0.026 0.037 0.106 0.096 0.184 0.116 0.028 0.125 0.101 0.016 0.104 0.102 0.035 0.100 0.036 0.011 0.062 0.069 0.029 
12.0 28.0 0.134 0.020 0.084 0.110 0.105 0.159 0.104 0.029 0.088 0.132 0.037 0.071 0.121 0.024 0.053 0.059 0.056 0.038 0.076 0.011 
13.0 28.0 0.095 0.015 0.121 0.112 0.091 0.125 0.081 0.080 0.052 0.130 0.072 0.015 0.107 0.063 0.009 0.042 0.087 0.003 0.035 0.031 
14.0 28.0 0.061 0.006 0.146 0.113 0.056 0.086 0.060 0.119 0.028 0.094 0.089 0.041 0.071 0.061 0.057 0.002 0.072 0.023 0.022 0.017 
15.0 28.0 0.028 0.007 0.159 0.115 0.009 0.045 0.049 0.142 0.013 0.035 0.097 0.074 0.027 0.025 0.084 0.029 0.028 0.009 0.058 0.002 
16.0 28.0 0.008 0.025 0.159 0.119 0.041 0.000 0.054 0.147 0.001 0.032 0.099 0.075 0.019 0.025 0.085 0.028 0.027 0.018 0.058 0.001 
17.0 28.0 0.049 0.049 0.145 0.127 0.085 0.047 0.072 0.133 0.020 0.094 0.094 0.041 0.065 0.060 0.060 0.004 0.071 0.028 0.022 0.022 
18.0 28.0 0.098 0.077 0.117 0.140 0.115 0.097 0.098 0.100 0.052 0.136 0.076 0.015 0.103 0.060 0.011 0.043 0.086 0.005 0.034 0.033 
19.0 28.0 0.157 0.108 0.074 0.156 0.122 0.149 0.122 0.049 0.095 0.146 0.037 0.075 0.119 0.020 0.050 0.059 0.056 0.036 0.075 0.014 
20.0 28.0 0.225 0.136 0.018 0.173 0.103 0.200 0.131 0.016 0.136 0.116 0.020 0.113 0.097 0.042 0.097 0.033 0.010 0.059 0.068 0.028 
21.0 28.0 0.298 0.151 0.049 0.180 0.056 0.240 0.116 0.085 0.160 0.051 0.083 0.109 0.038 0.092 0.102 0.023 0.073 0.036 0.014 0.050 
22.0 28.0 0.367 0.140 0.118 0.167 0.011 0.250 0.073 0.139 0.148 0.031 0.124 0.060 0.039 0.095 0.055 0.068 0.089 0.019 0.049 0.025 
23.0 28.0 0.416 0.093 0.175 0.123 0.081 0.214 0.012 0.156 0.098 0.094 0.122 0.008 0.091 0.050 0.014 0.066 0.048 0.053 0.061 0.021 
24.0 28.0 0.429 0.021 0.206 0.054 0.133 0.138 0.045 0.128 0.030 0.110 0.081 0.052 0.094 0.007 0.056 0.030 0.010 0.044 0.027 0.037 
25.0 28.0 0.401 0.052 0.204 0.017 0.150 0.048 0.080 0.072 0.027 0.082 0.027 0.057 0.059 0.032 0.056 0.007 0.038 0.016 0.011 0.024 
26.0 28.0 0.340 0.095 0.175 0.062 0.134 0.023 0.083 0.019 0.054 0.038 0.013 0.035 0.017 0.028 0.030 0.015 0.032 0.005 0.023 0.009 
27.0 28.0 0.267 0.100 0.134 0.073 0.100 0.052 0.066 0.014 0.052 0.007 0.027 0.012 0.008 0.013 0.007 0.009 0.015 0.005 0.015 0.001 
28.0 28.0 0.202 0.081 0.096 0.062 0.065 0.051 0.043 0.022 0.037 0.010 0.024 0.003 0.013 0.002 0.003 0.002 0.004 0.002 0.007 0.003 
29.0 28.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 28.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 29.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 29.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 29.0 0.135 0.029 0.058 0.032 0.040 0.031 0.032 0.014 0.032 0.007 0.023 0.003 0.015 0.003 0.006 0.003 0.001 0.003 0.003 0.002 
4.0 29.0 0.171 0.037 0.080 0.042 0.065 0.037 0.052 0.014 0.047 0.004 0.028 0.005 0.013 0.008 0.001 0.007 0.008 0.007 0.011 0.005 
5.0 29.0 0.214 0.039 0.105 0.045 0.093 0.031 0.071 0.005 0.055 0.013 0.022 0.017 0.004 0.018 0.019 0.014 0.024 0.011 0.019 0.005 
6.0 29.0 0.251 0.033 0.126 0.037 0.113 0.009 0.078 0.021 0.043 0.037 0.005 0.033 0.036 0.027 0.042 0.014 0.033 0.004 0.015 0.006 
7.0 29.0 0.270 0.021 0.133 0.018 0.116 0.031 0.066 0.052 0.008 0.060 0.045 0.041 0.067 0.022 0.050 0.001 0.020 0.014 0.009 0.019 
8.0 29.0 0.268 0.009 0.122 0.007 0.100 0.075 0.036 0.078 0.040 0.067 0.082 0.029 0.077 0.002 0.029 0.023 0.017 0.029 0.037 0.021 
9.0 29.0 0.247 0.002 0.096 0.031 0.069 0.112 0.003 0.087 0.086 0.052 0.099 0.002 0.053 0.029 0.015 0.038 0.053 0.026 0.042 0.005 
10.0 29.0 0.213 0.004 0.062 0.052 0.035 0.134 0.040 0.077 0.115 0.018 0.087 0.029 0.005 0.045 0.057 0.032 0.059 0.004 0.014 0.017 
11.0 29.0 0.174 0.005 0.025 0.068 0.006 0.139 0.067 0.049 0.122 0.021 0.051 0.047 0.048 0.039 0.073 0.011 0.029 0.019 0.026 0.024 
12.0 29.0 0.134 0.004 0.010 0.080 0.012 0.128 0.082 0.012 0.110 0.050 0.004 0.045 0.083 0.017 0.054 0.010 0.018 0.027 0.046 0.013 
13.0 29.0 0.095 0.002 0.038 0.088 0.017 0.104 0.088 0.026 0.085 0.060 0.041 0.025 0.090 0.006 0.011 0.018 0.051 0.020 0.031 0.003 
14.0 29.0 0.057 0.003 0.056 0.094 0.010 0.071 0.089 0.057 0.053 0.046 0.073 0.001 0.067 0.013 0.033 0.012 0.050 0.009 0.007 0.011 
15.0 29.0 0.019 0.011 0.065 0.098 0.004 0.032 0.089 0.075 0.020 0.015 0.090 0.017 0.025 0.006 0.060 0.005 0.019 0.005 0.034 0.014 
16.0 29.0 0.021 0.023 0.064 0.103 0.020 0.011 0.092 0.077 0.014 0.021 0.091 0.016 0.022 0.008 0.060 0.006 0.022 0.003 0.032 0.015 
17.0 29.0 0.065 0.037 0.051 0.108 0.031 0.055 0.096 0.062 0.050 0.052 0.074 0.003 0.063 0.013 0.033 0.015 0.051 0.004 0.004 0.014 
18.0 29.0 0.113 0.051 0.027 0.114 0.033 0.097 0.098 0.033 0.085 0.066 0.041 0.029 0.085 0.002 0.011 0.020 0.050 0.016 0.031 0.006 
19.0 29.0 0.166 0.062 0.006 0.117 0.021 0.134 0.092 0.008 0.113 0.058 0.005 0.050 0.079 0.022 0.052 0.010 0.018 0.024 0.046 0.011 
20.0 29.0 0.220 0.065 0.048 0.114 0.006 0.159 0.074 0.051 0.127 0.026 0.053 0.053 0.043 0.045 0.069 0.013 0.028 0.016 0.026 0.022 
21.0 29.0 0.272 0.053 0.091 0.098 0.045 0.165 0.041 0.087 0.118 0.019 0.089 0.032 0.010 0.051 0.052 0.036 0.055 0.009 0.013 0.014 
22.0 29.0 0.311 0.022 0.130 0.066 0.088 0.142 0.003 0.102 0.083 0.058 0.098 0.003 0.057 0.031 0.009 0.040 0.045 0.031 0.038 0.009 
23.0 29.0 0.326 0.025 0.152 0.019 0.120 0.092 0.046 0.087 0.031 0.073 0.075 0.032 0.073 0.001 0.031 0.022 0.010 0.030 0.028 0.023 
24.0 29.0 0.312 0.071 0.154 0.030 0.131 0.031 0.074 0.053 0.017 0.059 0.034 0.040 0.057 0.021 0.044 0.001 0.020 0.014 0.005 0.020 
25.0 29.0 0.273 0.101 0.135 0.063 0.119 0.022 0.080 0.015 0.046 0.031 0.002 0.028 0.026 0.022 0.032 0.011 0.027 0.003 0.014 0.008 
26.0 29.0 0.220 0.105 0.105 0.074 0.090 0.049 0.067 0.011 0.051 0.006 0.021 0.011 0.001 0.011 0.013 0.008 0.018 0.004 0.015 0.004 
27.0 29.0 0.168 0.089 0.074 0.066 0.059 0.052 0.046 0.021 0.041 0.009 0.024 0.002 0.010 0.002 0.001 0.002 0.007 0.001 0.009 0.003 
28.0 29.0 0.128 0.065 0.051 0.049 0.033 0.042 0.026 0.020 0.026 0.012 0.017 0.006 0.011 0.004 0.003 0.003 0.001 0.003 0.004 0.004 
29.0 29.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 29.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 30.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 30.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 30.0 0.082 0.022 0.025 0.023 0.017 0.021 0.019 0.010 0.021 0.006 0.016 0.003 0.011 0.001 0.005 0.000 0.002 0.001 0.001 0.001 
4.0 30.0 0.102 0.030 0.037 0.032 0.034 0.028 0.034 0.013 0.034 0.007 0.022 0.002 0.012 0.001 0.003 0.002 0.002 0.003 0.004 0.003 
5.0 30.0 0.129 0.038 0.055 0.039 0.058 0.032 0.052 0.012 0.045 0.003 0.022 0.003 0.005 0.006 0.006 0.006 0.010 0.006 0.010 0.003 
6.0 30.0 0.158 0.042 0.074 0.042 0.082 0.026 0.066 0.004 0.044 0.008 0.010 0.012 0.012 0.014 0.020 0.010 0.019 0.006 0.011 0.001 
7.0 30.0 0.181 0.041 0.088 0.036 0.099 0.010 0.069 0.012 0.028 0.023 0.014 0.022 0.035 0.018 0.030 0.008 0.017 0.001 0.003 0.006 
8.0 30.0 0.192 0.035 0.092 0.023 0.103 0.016 0.057 0.030 0.003 0.036 0.043 0.025 0.049 0.014 0.026 0.002 0.002 0.009 0.012 0.011 
9.0 30.0 0.188 0.028 0.086 0.006 0.095 0.043 0.032 0.043 0.040 0.039 0.064 0.018 0.045 0.001 0.006 0.014 0.020 0.016 0.022 0.010 
10.0 30.0 0.171 0.021 0.071 0.013 0.079 0.065 0.002 0.046 0.073 0.030 0.068 0.004 0.020 0.013 0.022 0.021 0.032 0.012 0.014 0.002 
11.0 30.0 0.146 0.015 0.051 0.030 0.059 0.077 0.029 0.038 0.092 0.013 0.051 0.010 0.015 0.021 0.039 0.018 0.024 0.001 0.005 0.009 
12.0 30.0 0.115 0.011 0.031 0.044 0.040 0.077 0.054 0.021 0.094 0.003 0.019 0.018 0.045 0.020 0.036 0.008 0.001 0.011 0.020 0.011 
13.0 30.0 0.082 0.008 0.013 0.054 0.026 0.065 0.073 0.001 0.080 0.013 0.018 0.017 0.058 0.013 0.014 0.002 0.022 0.016 0.018 0.004 
14.0 30.0 0.048 0.009 0.001 0.061 0.017 0.044 0.085 0.016 0.053 0.012 0.048 0.012 0.046 0.006 0.015 0.008 0.026 0.014 0.000 0.005 
15.0 30.0 0.012 0.011 0.005 0.067 0.011 0.018 0.092 0.026 0.019 0.002 0.065 0.009 0.018 0.002 0.034 0.011 0.010 0.007 0.014 0.011 
16.0 30.0 0.025 0.015 0.002 0.070 0.006 0.011 0.093 0.027 0.017 0.010 0.065 0.010 0.017 0.002 0.033 0.012 0.013 0.001 0.013 0.012 
17.0 30.0 0.065 0.019 0.007 0.072 0.002 0.041 0.089 0.017 0.052 0.019 0.047 0.015 0.044 0.007 0.014 0.010 0.027 0.009 0.003 0.007 
18.0 30.0 0.106 0.021 0.025 0.071 0.016 0.066 0.078 0.002 0.079 0.018 0.017 0.021 0.054 0.016 0.014 0.003 0.022 0.012 0.019 0.002 
19.0 30.0 0.147 0.018 0.047 0.065 0.036 0.084 0.059 0.024 0.095 0.007 0.020 0.022 0.041 0.024 0.035 0.009 0.001 0.008 0.021 0.008 
20.0 30.0 0.185 0.008 0.072 0.053 0.060 0.090 0.031 0.043 0.092 0.012 0.051 0.013 0.012 0.026 0.037 0.020 0.022 0.005 0.006 0.006 
21.0 30.0 0.215 0.012 0.095 0.031 0.087 0.080 0.003 0.054 0.072 0.032 0.067 0.003 0.023 0.017 0.019 0.023 0.029 0.016 0.013 0.004 
22.0 30.0 0.230 0.039 0.110 0.002 0.107 0.053 0.036 0.049 0.036 0.041 0.061 0.019 0.045 0.002 0.008 0.015 0.016 0.019 0.019 0.013 
23.0 30.0 0.226 0.068 0.111 0.029 0.114 0.016 0.061 0.031 0.002 0.036 0.038 0.024 0.045 0.011 0.025 0.003 0.005 0.012 0.008 0.014 
24.0 30.0 0.203 0.087 0.099 0.052 0.104 0.018 0.070 0.009 0.030 0.020 0.010 0.019 0.029 0.014 0.026 0.005 0.016 0.003 0.005 0.009 
25.0 30.0 0.168 0.091 0.078 0.062 0.082 0.038 0.064 0.009 0.042 0.003 0.011 0.008 0.009 0.009 0.016 0.005 0.016 0.001 0.010 0.004 
26.0 30.0 0.130 0.081 0.054 0.058 0.055 0.043 0.048 0.017 0.039 0.007 0.019 0.001 0.004 0.002 0.005 0.002 0.009 0.001 0.009 0.003 
27.0 30.0 0.099 0.063 0.034 0.047 0.030 0.038 0.030 0.017 0.028 0.011 0.017 0.005 0.008 0.003 0.001 0.002 0.003 0.003 0.005 0.004 
28.0 30.0 0.077 0.045 0.021 0.034 0.013 0.028 0.015 0.014 0.017 0.010 0.012 0.006 0.007 0.005 0.002 0.004 0.001 0.004 0.003 0.005 
29.0 30.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 30.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 



==> pics/SMD1Anis3.csv <==
x y 1M5 1M8 2M5 2M8 3M5 3M8 4M5 4M8 5M5 5M8 6M5 6M8 7M5 7M8 8M5 8M8 9M5 9M8 10M5 10M8 
1.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
4.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
5.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
6.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
7.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
8.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
9.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
10.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
11.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
12.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
13.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
14.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
15.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
16.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
17.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
18.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
19.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
20.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
21.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
22.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
23.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
24.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
25.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
26.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
27.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
28.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
29.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 2.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 2.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 2.0 0.334 0.057 0.147 0.052 0.043 0.039 0.007 0.002 0.011 0.020 0.013 0.027 0.009 0.022 0.001 0.015 0.008 0.006 0.011 0.005 
4.0 2.0 0.370 0.043 0.156 0.035 0.040 0.006 0.007 0.035 0.012 0.057 0.009 0.050 0.004 0.032 0.019 0.013 0.024 0.006 0.021 0.008 
5.0 2.0 0.390 0.002 0.149 0.010 0.022 0.058 0.007 0.088 0.002 0.095 0.014 0.060 0.035 0.018 0.044 0.012 0.035 0.030 0.013 0.025 
6.0 2.0 0.380 0.058 0.118 0.070 0.021 0.130 0.036 0.132 0.034 0.104 0.049 0.031 0.065 0.032 0.049 0.054 0.011 0.050 0.028 0.020 
7.0 2.0 0.339 0.106 0.061 0.117 0.081 0.178 0.074 0.141 0.069 0.064 0.074 0.036 0.065 0.093 0.014 0.075 0.049 0.029 0.071 0.023 
8.0 2.0 0.275 0.128 0.012 0.137 0.147 0.187 0.105 0.109 0.085 0.018 0.070 0.112 0.024 0.121 0.051 0.041 0.097 0.037 0.062 0.070 
9.0 2.0 0.202 0.121 0.089 0.131 0.200 0.162 0.114 0.048 0.073 0.107 0.036 0.154 0.039 0.084 0.102 0.043 0.088 0.100 0.019 0.066 
10.0 2.0 0.132 0.097 0.159 0.110 0.229 0.120 0.096 0.021 0.038 0.173 0.010 0.139 0.090 0.007 0.106 0.122 0.021 0.096 0.100 0.008 
11.0 2.0 0.073 0.065 0.217 0.085 0.229 0.077 0.056 0.081 0.005 0.198 0.048 0.074 0.109 0.108 0.062 0.141 0.072 0.014 0.131 0.091 
12.0 2.0 0.027 0.034 0.259 0.065 0.202 0.039 0.004 0.125 0.038 0.181 0.064 0.019 0.095 0.170 0.007 0.082 0.129 0.095 0.082 0.106 
13.0 2.0 0.006 0.009 0.286 0.053 0.152 0.010 0.047 0.152 0.050 0.132 0.060 0.109 0.061 0.166 0.067 0.026 0.128 0.152 0.021 0.029 
14.0 2.0 0.027 0.008 0.299 0.049 0.085 0.013 0.083 0.161 0.038 0.061 0.047 0.167 0.026 0.094 0.101 0.121 0.074 0.109 0.107 0.079 
15.0 2.0 0.040 0.015 0.299 0.051 0.013 0.035 0.098 0.158 0.010 0.017 0.038 0.182 0.003 0.011 0.110 0.154 0.004 0.001 0.138 0.125 
16.0 2.0 0.047 0.012 0.290 0.055 0.059 0.056 0.091 0.141 0.019 0.088 0.039 0.151 0.030 0.109 0.097 0.110 0.078 0.101 0.102 0.076 
17.0 2.0 0.053 0.001 0.272 0.056 0.123 0.079 0.062 0.112 0.038 0.143 0.046 0.085 0.057 0.167 0.062 0.014 0.127 0.134 0.016 0.026 
18.0 2.0 0.061 0.018 0.246 0.052 0.175 0.099 0.020 0.072 0.039 0.170 0.052 0.001 0.083 0.163 0.009 0.087 0.131 0.080 0.083 0.099 
19.0 2.0 0.074 0.035 0.212 0.042 0.208 0.113 0.028 0.025 0.019 0.165 0.044 0.078 0.097 0.102 0.052 0.143 0.083 0.025 0.139 0.087 
20.0 2.0 0.096 0.040 0.169 0.029 0.221 0.117 0.071 0.023 0.014 0.127 0.020 0.126 0.087 0.012 0.097 0.128 0.010 0.111 0.121 0.004 
21.0 2.0 0.131 0.024 0.117 0.021 0.210 0.113 0.100 0.064 0.049 0.067 0.017 0.130 0.048 0.068 0.104 0.058 0.077 0.125 0.041 0.084 
22.0 2.0 0.178 0.017 0.058 0.025 0.178 0.106 0.109 0.092 0.072 0.001 0.051 0.091 0.008 0.100 0.064 0.019 0.100 0.072 0.049 0.105 
23.0 2.0 0.233 0.068 0.005 0.041 0.129 0.099 0.097 0.105 0.074 0.058 0.066 0.028 0.051 0.076 0.006 0.053 0.060 0.010 0.070 0.068 
24.0 2.0 0.283 0.105 0.062 0.055 0.075 0.089 0.071 0.103 0.058 0.092 0.058 0.029 0.066 0.022 0.042 0.038 0.005 0.018 0.034 0.029 
25.0 2.0 0.316 0.110 0.107 0.055 0.027 0.071 0.044 0.086 0.035 0.096 0.036 0.063 0.052 0.027 0.053 0.003 0.040 0.008 0.016 0.024 
26.0 2.0 0.325 0.088 0.132 0.040 0.009 0.043 0.024 0.058 0.018 0.077 0.016 0.066 0.029 0.051 0.039 0.033 0.044 0.027 0.038 0.033 
27.0 2.0 0.314 0.056 0.141 0.021 0.028 0.017 0.012 0.029 0.011 0.048 0.006 0.050 0.012 0.049 0.021 0.041 0.030 0.040 0.035 0.042 
28.0 2.0 0.290 0.033 0.139 0.009 0.038 0.005 0.005 0.009 0.008 0.023 0.004 0.030 0.005 0.035 0.010 0.034 0.017 0.036 0.023 0.038 
29.0 2.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 2.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 3.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 3.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 3.0 0.455 0.014 0.225 0.010 0.079 0.012 0.003 0.019 0.014 0.033 0.011 0.036 0.010 0.030 0.012 0.018 0.012 0.006 0.011 0.006 
4.0 3.0 0.489 0.053 0.225 0.042 0.052 0.051 0.026 0.061 0.038 0.074 0.031 0.059 0.029 0.036 0.027 0.014 0.023 0.020 0.013 0.023 
5.0 3.0 0.487 0.117 0.192 0.101 0.010 0.118 0.076 0.109 0.079 0.103 0.060 0.055 0.050 0.014 0.035 0.039 0.014 0.054 0.009 0.039 
6.0 3.0 0.438 0.173 0.120 0.150 0.103 0.164 0.141 0.126 0.120 0.080 0.075 0.013 0.045 0.074 0.008 0.090 0.030 0.069 0.050 0.030 
7.0 3.0 0.353 0.194 0.021 0.162 0.211 0.162 0.195 0.095 0.131 0.009 0.054 0.093 0.003 0.139 0.049 0.091 0.078 0.023 0.061 0.067 
8.0 3.0 0.253 0.176 0.087 0.136 0.306 0.115 0.215 0.029 0.095 0.093 0.007 0.160 0.070 0.134 0.093 0.018 0.077 0.102 0.009 0.120 
9.0 3.0 0.156 0.133 0.189 0.088 0.368 0.051 0.190 0.042 0.017 0.166 0.080 0.168 0.114 0.051 0.085 0.111 0.014 0.162 0.073 0.072 
10.0 3.0 0.074 0.082 0.273 0.037 0.388 0.007 0.122 0.095 0.078 0.195 0.127 0.114 0.104 0.074 0.026 0.187 0.065 0.108 0.108 0.074 
11.0 3.0 0.013 0.035 0.335 0.005 0.365 0.044 0.027 0.123 0.155 0.180 0.125 0.024 0.045 0.175 0.043 0.169 0.101 0.039 0.069 0.178 
12.0 3.0 0.028 0.001 0.378 0.028 0.307 0.058 0.076 0.128 0.191 0.136 0.074 0.070 0.027 0.214 0.077 0.065 0.077 0.176 0.012 0.156 
13.0 3.0 0.052 0.026 0.402 0.038 0.221 0.055 0.166 0.122 0.175 0.082 0.004 0.143 0.069 0.182 0.061 0.073 0.026 0.223 0.056 0.020 
14.0 3.0 0.062 0.041 0.411 0.035 0.118 0.043 0.226 0.111 0.107 0.026 0.072 0.181 0.056 0.093 0.021 0.176 0.007 0.143 0.063 0.146 
15.0 3.0 0.062 0.043 0.407 0.024 0.008 0.030 0.248 0.102 0.012 0.025 0.101 0.185 0.006 0.017 0.003 0.207 0.005 0.007 0.057 0.206 
16.0 3.0 0.057 0.033 0.394 0.011 0.099 0.023 0.231 0.094 0.084 0.071 0.081 0.157 0.048 0.119 0.014 0.156 0.005 0.146 0.057 0.133 
17.0 3.0 0.049 0.010 0.373 0.005 0.195 0.023 0.179 0.083 0.157 0.110 0.021 0.103 0.070 0.185 0.052 0.047 0.025 0.205 0.050 0.021 
18.0 3.0 0.044 0.024 0.343 0.005 0.275 0.028 0.099 0.067 0.188 0.137 0.054 0.031 0.043 0.197 0.078 0.078 0.072 0.155 0.013 0.151 
19.0 3.0 0.045 0.060 0.306 0.008 0.333 0.032 0.007 0.044 0.171 0.145 0.116 0.044 0.021 0.150 0.061 0.165 0.108 0.028 0.064 0.171 
20.0 3.0 0.059 0.085 0.259 0.022 0.363 0.030 0.086 0.018 0.111 0.130 0.138 0.103 0.089 0.062 0.002 0.178 0.094 0.112 0.121 0.074 
21.0 3.0 0.091 0.082 0.200 0.033 0.362 0.023 0.162 0.006 0.025 0.094 0.111 0.128 0.123 0.035 0.069 0.116 0.024 0.171 0.113 0.071 
22.0 3.0 0.145 0.034 0.126 0.024 0.327 0.020 0.208 0.025 0.062 0.046 0.048 0.113 0.103 0.097 0.103 0.023 0.056 0.131 0.036 0.143 
23.0 3.0 0.220 0.052 0.041 0.015 0.259 0.032 0.213 0.043 0.121 0.008 0.023 0.066 0.042 0.099 0.078 0.053 0.084 0.048 0.038 0.111 
24.0 3.0 0.303 0.139 0.049 0.067 0.169 0.059 0.181 0.060 0.139 0.047 0.069 0.011 0.020 0.056 0.023 0.058 0.053 0.025 0.053 0.054 
25.0 3.0 0.373 0.187 0.129 0.104 0.076 0.081 0.128 0.070 0.120 0.072 0.079 0.040 0.053 0.011 0.024 0.023 0.005 0.018 0.019 0.021 
26.0 3.0 0.413 0.184 0.184 0.109 0.004 0.081 0.072 0.064 0.083 0.073 0.064 0.059 0.054 0.042 0.040 0.024 0.029 0.019 0.018 0.024 
27.0 3.0 0.415 0.148 0.210 0.090 0.054 0.064 0.028 0.046 0.048 0.055 0.042 0.053 0.039 0.050 0.034 0.040 0.033 0.038 0.031 0.040 
28.0 3.0 0.387 0.107 0.209 0.065 0.079 0.043 0.001 0.027 0.023 0.033 0.024 0.035 0.023 0.039 0.022 0.038 0.025 0.040 0.027 0.043 
29.0 3.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 3.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 4.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 4.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 4.0 0.565 0.147 0.299 0.115 0.111 0.087 0.012 0.049 0.053 0.042 0.051 0.032 0.041 0.023 0.027 0.010 0.016 0.003 0.007 0.008 
4.0 4.0 0.586 0.214 0.280 0.170 0.048 0.133 0.079 0.076 0.114 0.059 0.089 0.034 0.062 0.009 0.031 0.017 0.008 0.034 0.009 0.034 
5.0 4.0 0.545 0.272 0.208 0.211 0.069 0.154 0.176 0.076 0.184 0.038 0.115 0.011 0.054 0.047 0.001 0.065 0.034 0.063 0.046 0.032 
6.0 4.0 0.446 0.282 0.089 0.202 0.220 0.114 0.274 0.024 0.220 0.035 0.088 0.079 0.014 0.108 0.072 0.086 0.090 0.039 0.064 0.039 
7.0 4.0 0.316 0.239 0.051 0.139 0.369 0.020 0.332 0.063 0.184 0.121 0.006 0.135 0.121 0.116 0.135 0.038 0.090 0.068 0.008 0.109 
8.0 4.0 0.186 0.162 0.188 0.047 0.482 0.098 0.325 0.141 0.071 0.172 0.136 0.131 0.201 0.046 0.121 0.079 0.002 0.147 0.095 0.107 
9.0 4.0 0.075 0.080 0.304 0.049 0.541 0.190 0.250 0.179 0.088 0.159 0.242 0.064 0.191 0.068 0.014 0.161 0.123 0.135 0.140 0.041 
10.0 4.0 0.009 0.014 0.392 0.119 0.540 0.237 0.122 0.166 0.243 0.098 0.270 0.025 0.079 0.150 0.123 0.159 0.174 0.037 0.063 0.147 
11.0 4.0 0.063 0.035 0.452 0.163 0.489 0.238 0.032 0.116 0.349 0.020 0.202 0.093 0.083 0.168 0.199 0.081 0.099 0.120 0.075 0.188 
12.0 4.0 0.093 0.064 0.489 0.184 0.397 0.203 0.183 0.050 0.375 0.042 0.060 0.118 0.216 0.129 0.160 0.030 0.049 0.191 0.147 0.105 
13.0 4.0 0.104 0.082 0.507 0.185 0.278 0.143 0.310 0.015 0.317 0.068 0.108 0.105 0.253 0.066 0.024 0.107 0.158 0.172 0.087 0.048 
14.0 4.0 0.101 0.088 0.509 0.171 0.141 0.073 0.390 0.054 0.183 0.056 0.239 0.077 0.167 0.015 0.122 0.138 0.133 0.089 0.045 0.154 
15.0 4.0 0.087 0.083 0.500 0.147 0.000 0.008 0.417 0.067 0.012 0.025 0.290 0.058 0.007 0.021 0.184 0.137 0.005 0.013 0.110 0.187 
16.0 4.0 0.068 0.065 0.483 0.119 0.137 0.046 0.390 0.056 0.159 0.007 0.248 0.055 0.154 0.048 0.129 0.114 0.125 0.102 0.050 0.135 
17.0 4.0 0.046 0.031 0.459 0.095 0.261 0.083 0.314 0.029 0.293 0.024 0.127 0.063 0.248 0.078 0.011 0.071 0.158 0.158 0.079 0.030 
18.0 4.0 0.025 0.021 0.428 0.082 0.366 0.104 0.200 0.008 0.364 0.019 0.033 0.065 0.235 0.108 0.155 0.015 0.065 0.160 0.157 0.104 
19.0 4.0 0.011 0.084 0.390 0.086 0.446 0.117 0.063 0.037 0.359 0.006 0.182 0.052 0.121 0.123 0.223 0.071 0.093 0.099 0.102 0.166 
20.0 4.0 0.010 0.142 0.344 0.105 0.496 0.131 0.079 0.062 0.279 0.030 0.273 0.023 0.044 0.110 0.173 0.126 0.206 0.024 0.052 0.139 
21.0 4.0 0.030 0.168 0.285 0.126 0.510 0.149 0.207 0.084 0.143 0.057 0.279 0.015 0.186 0.068 0.035 0.135 0.192 0.111 0.180 0.047 
22.0 4.0 0.081 0.132 0.207 0.122 0.481 0.158 0.298 0.102 0.014 0.078 0.197 0.048 0.238 0.014 0.107 0.095 0.065 0.141 0.175 0.089 
23.0 4.0 0.168 0.023 0.107 0.067 0.404 0.130 0.333 0.100 0.147 0.085 0.067 0.066 0.184 0.037 0.164 0.030 0.068 0.103 0.059 0.122 
24.0 4.0 0.278 0.124 0.010 0.033 0.287 0.055 0.308 0.067 0.220 0.067 0.053 0.060 0.073 0.054 0.125 0.019 0.113 0.039 0.043 0.091 
25.0 4.0 0.388 0.247 0.125 0.134 0.150 0.043 0.235 0.015 0.221 0.025 0.119 0.030 0.028 0.038 0.041 0.030 0.072 0.008 0.060 0.042 
26.0 4.0 0.468 0.300 0.217 0.192 0.022 0.111 0.140 0.040 0.170 0.020 0.124 0.008 0.075 0.004 0.025 0.009 0.009 0.012 0.022 0.028 
27.0 4.0 0.496 0.281 0.267 0.194 0.070 0.131 0.056 0.060 0.102 0.042 0.091 0.030 0.073 0.027 0.046 0.023 0.028 0.026 0.016 0.035 
28.0 4.0 0.473 0.223 0.275 0.161 0.119 0.116 0.001 0.057 0.046 0.041 0.053 0.032 0.051 0.032 0.040 0.031 0.033 0.036 0.028 0.042 
29.0 4.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 4.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 5.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 5.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 5.0 0.632 0.317 0.348 0.257 0.127 0.186 0.037 0.075 0.104 0.027 0.099 0.006 0.077 0.013 0.041 0.016 0.014 0.018 0.005 0.015 
4.0 5.0 0.625 0.386 0.301 0.301 0.020 0.191 0.146 0.050 0.202 0.021 0.153 0.043 0.090 0.052 0.022 0.046 0.024 0.038 0.043 0.021 
5.0 5.0 0.538 0.393 0.187 0.278 0.151 0.113 0.286 0.045 0.290 0.112 0.161 0.112 0.035 0.097 0.060 0.061 0.101 0.028 0.087 0.018 
6.0 5.0 0.391 0.317 0.026 0.172 0.349 0.058 0.403 0.180 0.301 0.217 0.072 0.153 0.107 0.083 0.172 0.007 0.147 0.056 0.055 0.082 
7.0 5.0 0.228 0.192 0.144 0.025 0.521 0.251 0.448 0.299 0.202 0.255 0.103 0.107 0.264 0.020 0.214 0.105 0.067 0.132 0.087 0.087 
8.0 5.0 0.082 0.066 0.293 0.131 0.633 0.408 0.401 0.344 0.008 0.187 0.292 0.023 0.328 0.154 0.109 0.170 0.126 0.101 0.217 0.025 
9.0 5.0 0.028 0.035 0.408 0.245 0.673 0.491 0.271 0.298 0.223 0.035 0.409 0.168 0.234 0.220 0.108 0.119 0.286 0.037 0.178 0.143 
10.0 5.0 0.101 0.095 0.488 0.316 0.646 0.496 0.089 0.181 0.422 0.140 0.395 0.251 0.008 0.167 0.308 0.021 0.265 0.162 0.042 0.149 
11.0 5.0 0.142 0.125 0.537 0.351 0.565 0.439 0.111 0.031 0.537 0.273 0.249 0.231 0.251 0.025 0.360 0.146 0.049 0.168 0.266 0.041 
12.0 5.0 0.157 0.138 0.563 0.360 0.446 0.340 0.297 0.121 0.541 0.325 0.017 0.119 0.426 0.121 0.222 0.170 0.225 0.061 0.298 0.095 
13.0 5.0 0.154 0.141 0.572 0.349 0.302 0.216 0.446 0.242 0.437 0.284 0.231 0.034 0.442 0.190 0.044 0.083 0.373 0.065 0.092 0.113 
14.0 5.0 0.138 0.138 0.567 0.323 0.145 0.086 0.536 0.310 0.244 0.163 0.412 0.157 0.275 0.140 0.291 0.039 0.273 0.086 0.192 0.040 
15.0 5.0 0.113 0.129 0.553 0.287 0.013 0.037 0.563 0.321 0.010 0.009 0.480 0.204 0.009 0.016 0.391 0.097 0.005 0.013 0.318 0.028 
16.0 5.0 0.082 0.109 0.531 0.243 0.165 0.139 0.527 0.282 0.221 0.136 0.419 0.163 0.257 0.107 0.299 0.057 0.263 0.066 0.196 0.026 
17.0 5.0 0.048 0.071 0.504 0.200 0.303 0.213 0.436 0.205 0.408 0.235 0.249 0.057 0.428 0.164 0.062 0.047 0.371 0.067 0.082 0.087 
18.0 5.0 0.013 0.008 0.474 0.169 0.421 0.259 0.299 0.110 0.518 0.272 0.017 0.069 0.443 0.130 0.206 0.136 0.254 0.023 0.311 0.098 
19.0 5.0 0.019 0.082 0.439 0.161 0.515 0.285 0.133 0.015 0.532 0.247 0.214 0.170 0.299 0.025 0.379 0.149 0.019 0.129 0.319 0.019 
20.0 5.0 0.039 0.178 0.399 0.181 0.580 0.308 0.045 0.076 0.449 0.175 0.380 0.217 0.052 0.098 0.372 0.073 0.281 0.166 0.096 0.110 
21.0 5.0 0.038 0.251 0.348 0.218 0.610 0.337 0.214 0.159 0.283 0.074 0.435 0.199 0.199 0.183 0.194 0.048 0.371 0.099 0.189 0.158 
22.0 5.0 0.004 0.256 0.277 0.237 0.596 0.363 0.348 0.232 0.070 0.048 0.359 0.125 0.347 0.195 0.053 0.142 0.239 0.032 0.311 0.089 
23.0 5.0 0.080 0.157 0.178 0.190 0.526 0.342 0.420 0.273 0.132 0.153 0.188 0.016 0.332 0.128 0.218 0.157 0.014 0.123 0.202 0.034 
24.0 5.0 0.202 0.031 0.051 0.065 0.401 0.240 0.416 0.251 0.269 0.205 0.004 0.080 0.195 0.028 0.229 0.098 0.143 0.129 0.023 0.106 
25.0 5.0 0.342 0.233 0.089 0.105 0.236 0.075 0.339 0.159 0.308 0.178 0.134 0.114 0.030 0.045 0.128 0.023 0.146 0.075 0.083 0.098 
26.0 5.0 0.462 0.372 0.214 0.239 0.067 0.092 0.217 0.041 0.258 0.094 0.175 0.083 0.079 0.055 0.014 0.014 0.064 0.026 0.067 0.059 
27.0 5.0 0.524 0.403 0.293 0.291 0.067 0.185 0.095 0.050 0.164 0.010 0.144 0.027 0.104 0.024 0.048 0.008 0.010 0.015 0.012 0.038 
28.0 5.0 0.518 0.350 0.316 0.268 0.142 0.198 0.008 0.085 0.077 0.038 0.088 0.012 0.080 0.007 0.055 0.011 0.036 0.022 0.022 0.036 
29.0 5.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 5.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 6.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 6.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 6.0 0.625 0.444 0.350 0.362 0.116 0.252 0.070 0.074 0.155 0.019 0.144 0.057 0.106 0.066 0.048 0.051 0.005 0.033 0.022 0.014 
4.0 6.0 0.583 0.475 0.274 0.359 0.029 0.178 0.213 0.031 0.277 0.138 0.200 0.146 0.099 0.121 0.007 0.067 0.065 0.021 0.079 0.016 
5.0 6.0 0.454 0.397 0.127 0.244 0.237 0.024 0.375 0.216 0.364 0.295 0.176 0.218 0.014 0.117 0.131 0.018 0.164 0.067 0.112 0.087 
6.0 6.0 0.277 0.232 0.057 0.045 0.453 0.297 0.489 0.406 0.336 0.381 0.025 0.172 0.211 0.022 0.260 0.143 0.174 0.172 0.019 0.109 
7.0 6.0 0.102 0.055 0.233 0.163 0.621 0.537 0.505 0.504 0.172 0.312 0.212 0.016 0.386 0.234 0.254 0.257 0.019 0.148 0.195 0.027 
8.0 6.0 0.038 0.086 0.374 0.324 0.711 0.679 0.414 0.469 0.084 0.094 0.430 0.261 0.406 0.370 0.055 0.195 0.265 0.061 0.311 0.213 
9.0 6.0 0.132 0.163 0.472 0.422 0.722 0.709 0.242 0.319 0.354 0.188 0.528 0.436 0.223 0.315 0.247 0.042 0.417 0.290 0.165 0.243 
10.0 6.0 0.185 0.191 0.533 0.468 0.666 0.653 0.026 0.105 0.564 0.436 0.460 0.454 0.095 0.077 0.468 0.302 0.301 0.332 0.176 0.034 
11.0 6.0 0.207 0.193 0.564 0.482 0.564 0.539 0.194 0.123 0.663 0.578 0.246 0.304 0.411 0.227 0.470 0.406 0.042 0.117 0.440 0.250 
12.0 6.0 0.207 0.184 0.576 0.476 0.431 0.391 0.387 0.326 0.636 0.584 0.048 0.043 0.594 0.444 0.237 0.276 0.398 0.203 0.401 0.332 
13.0 6.0 0.193 0.176 0.574 0.458 0.281 0.227 0.535 0.476 0.496 0.460 0.339 0.236 0.573 0.475 0.124 0.017 0.549 0.396 0.065 0.134 
14.0 6.0 0.168 0.172 0.561 0.427 0.124 0.060 0.618 0.550 0.269 0.236 0.540 0.433 0.345 0.293 0.433 0.297 0.378 0.300 0.330 0.179 
15.0 6.0 0.137 0.170 0.541 0.382 0.029 0.095 0.639 0.551 0.005 0.022 0.611 0.493 0.012 0.002 0.554 0.405 0.007 0.007 0.497 0.320 
16.0 6.0 0.100 0.161 0.516 0.325 0.174 0.225 0.599 0.483 0.251 0.258 0.542 0.407 0.319 0.276 0.443 0.296 0.363 0.280 0.336 0.185 
17.0 6.0 0.058 0.134 0.488 0.261 0.305 0.317 0.505 0.367 0.463 0.426 0.351 0.214 0.545 0.433 0.150 0.037 0.542 0.376 0.047 0.108 
18.0 6.0 0.013 0.074 0.459 0.205 0.419 0.367 0.367 0.226 0.598 0.501 0.085 0.023 0.597 0.418 0.203 0.233 0.437 0.230 0.406 0.325 
19.0 6.0 0.033 0.026 0.430 0.176 0.512 0.387 0.197 0.085 0.634 0.483 0.194 0.235 0.458 0.251 0.466 0.379 0.104 0.056 0.506 0.298 
20.0 6.0 0.073 0.153 0.400 0.190 0.583 0.400 0.010 0.045 0.566 0.391 0.416 0.370 0.176 0.009 0.524 0.338 0.275 0.296 0.279 0.060 
21.0 6.0 0.095 0.278 0.365 0.241 0.625 0.430 0.176 0.164 0.401 0.245 0.524 0.405 0.147 0.222 0.356 0.145 0.484 0.349 0.113 0.205 
22.0 6.0 0.085 0.349 0.313 0.298 0.630 0.476 0.337 0.281 0.169 0.059 0.480 0.328 0.383 0.349 0.052 0.098 0.403 0.187 0.376 0.286 
23.0 6.0 0.026 0.306 0.232 0.296 0.581 0.491 0.441 0.374 0.075 0.136 0.303 0.160 0.430 0.319 0.208 0.248 0.127 0.055 0.331 0.140 
24.0 6.0 0.087 0.137 0.115 0.192 0.471 0.413 0.466 0.393 0.263 0.280 0.076 0.033 0.305 0.169 0.292 0.238 0.120 0.193 0.113 0.065 
25.0 6.0 0.235 0.109 0.028 0.002 0.307 0.224 0.404 0.306 0.346 0.307 0.112 0.158 0.104 0.017 0.207 0.118 0.189 0.172 0.069 0.145 
26.0 6.0 0.380 0.328 0.169 0.199 0.121 0.013 0.277 0.145 0.315 0.215 0.195 0.166 0.056 0.089 0.064 0.017 0.117 0.079 0.095 0.110 
27.0 6.0 0.475 0.435 0.272 0.317 0.040 0.181 0.135 0.016 0.215 0.081 0.180 0.096 0.116 0.077 0.036 0.032 0.021 0.021 0.040 0.057 
28.0 6.0 0.494 0.418 0.314 0.327 0.139 0.242 0.024 0.093 0.107 0.020 0.117 0.022 0.102 0.028 0.062 0.015 0.031 0.008 0.011 0.033 
29.0 6.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 6.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 7.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 7.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 7.0 0.528 0.437 0.298 0.356 0.079 0.230 0.101 0.040 0.190 0.081 0.169 0.115 0.116 0.112 0.042 0.074 0.013 0.035 0.040 0.012 
4.0 7.0 0.454 0.403 0.201 0.290 0.085 0.085 0.256 0.135 0.314 0.247 0.212 0.221 0.085 0.154 0.037 0.057 0.102 0.034 0.103 0.067 
5.0 7.0 0.302 0.250 0.041 0.104 0.298 0.199 0.413 0.359 0.378 0.407 0.153 0.253 0.066 0.079 0.188 0.088 0.199 0.162 0.111 0.143 
6.0 7.0 0.121 0.046 0.139 0.130 0.498 0.487 0.500 0.526 0.307 0.418 0.043 0.107 0.290 0.168 0.303 0.276 0.160 0.235 0.052 0.092 
7.0 7.0 0.038 0.122 0.294 0.320 0.633 0.682 0.479 0.549 0.102 0.232 0.300 0.184 0.446 0.411 0.238 0.325 0.079 0.083 0.275 0.176 
8.0 7.0 0.151 0.214 0.406 0.432 0.685 0.745 0.355 0.424 0.177 0.082 0.503 0.459 0.406 0.472 0.032 0.117 0.368 0.264 0.342 0.366 
9.0 7.0 0.217 0.238 0.473 0.477 0.662 0.702 0.164 0.205 0.442 0.403 0.558 0.583 0.157 0.271 0.358 0.253 0.472 0.485 0.106 0.236 
10.0 7.0 0.244 0.222 0.507 0.482 0.585 0.594 0.053 0.044 0.623 0.632 0.440 0.499 0.200 0.100 0.552 0.531 0.267 0.372 0.296 0.173 
11.0 7.0 0.247 0.193 0.517 0.471 0.473 0.454 0.258 0.276 0.685 0.719 0.189 0.244 0.513 0.464 0.491 0.541 0.142 0.041 0.538 0.507 
12.0 7.0 0.234 0.170 0.512 0.457 0.344 0.301 0.427 0.462 0.626 0.659 0.118 0.091 0.663 0.660 0.200 0.264 0.509 0.463 0.424 0.473 
13.0 7.0 0.213 0.160 0.499 0.441 0.209 0.145 0.547 0.587 0.468 0.478 0.398 0.403 0.602 0.616 0.191 0.155 0.627 0.636 0.019 0.075 
14.0 7.0 0.186 0.169 0.479 0.415 0.076 0.010 0.607 0.637 0.244 0.217 0.580 0.598 0.352 0.347 0.501 0.496 0.414 0.426 0.410 0.381 
15.0 7.0 0.155 0.190 0.454 0.373 0.048 0.152 0.615 0.616 0.002 0.061 0.639 0.640 0.014 0.020 0.617 0.610 0.014 0.004 0.586 0.564 
16.0 7.0 0.119 0.211 0.427 0.309 0.162 0.268 0.576 0.533 0.238 0.306 0.573 0.533 0.318 0.357 0.511 0.466 0.384 0.409 0.426 0.371 
17.0 7.0 0.077 0.214 0.399 0.228 0.263 0.342 0.495 0.407 0.435 0.480 0.398 0.317 0.557 0.562 0.225 0.143 0.605 0.586 0.026 0.056 
18.0 7.0 0.028 0.181 0.374 0.148 0.352 0.367 0.378 0.263 0.571 0.560 0.149 0.053 0.640 0.579 0.140 0.217 0.546 0.454 0.395 0.430 
19.0 7.0 0.027 0.096 0.352 0.093 0.428 0.353 0.233 0.127 0.625 0.550 0.125 0.193 0.540 0.421 0.446 0.459 0.232 0.104 0.583 0.515 
20.0 7.0 0.083 0.044 0.335 0.087 0.490 0.328 0.069 0.015 0.587 0.473 0.364 0.370 0.284 0.155 0.570 0.497 0.183 0.268 0.425 0.281 
21.0 7.0 0.130 0.208 0.320 0.143 0.537 0.332 0.101 0.084 0.456 0.350 0.508 0.455 0.046 0.134 0.459 0.329 0.477 0.461 0.037 0.115 
22.0 7.0 0.152 0.350 0.296 0.239 0.559 0.386 0.260 0.193 0.249 0.183 0.511 0.428 0.325 0.348 0.168 0.046 0.484 0.371 0.330 0.352 
23.0 7.0 0.128 0.398 0.248 0.310 0.541 0.452 0.380 0.310 0.012 0.026 0.370 0.286 0.436 0.402 0.134 0.218 0.237 0.100 0.383 0.285 
24.0 7.0 0.048 0.310 0.164 0.285 0.467 0.453 0.434 0.385 0.199 0.218 0.151 0.076 0.359 0.286 0.283 0.299 0.052 0.168 0.195 0.075 
25.0 7.0 0.082 0.102 0.043 0.145 0.334 0.330 0.402 0.356 0.316 0.314 0.057 0.116 0.169 0.090 0.244 0.204 0.179 0.218 0.020 0.127 
26.0 7.0 0.228 0.144 0.091 0.067 0.165 0.118 0.297 0.222 0.317 0.270 0.173 0.182 0.015 0.069 0.107 0.062 0.144 0.134 0.093 0.141 
27.0 7.0 0.341 0.314 0.201 0.224 0.009 0.100 0.161 0.061 0.234 0.140 0.183 0.135 0.102 0.095 0.011 0.028 0.046 0.039 0.056 0.079 
28.0 7.0 0.386 0.358 0.257 0.281 0.106 0.202 0.044 0.064 0.126 0.024 0.130 0.051 0.105 0.053 0.056 0.028 0.019 0.004 0.003 0.036 
29.0 7.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 7.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 8.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 8.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 8.0 0.345 0.255 0.196 0.206 0.025 0.110 0.119 0.044 0.193 0.123 0.163 0.135 0.103 0.116 0.025 0.065 0.028 0.018 0.051 0.019 
4.0 8.0 0.252 0.164 0.093 0.100 0.130 0.087 0.258 0.202 0.295 0.272 0.184 0.211 0.050 0.120 0.066 0.027 0.119 0.077 0.105 0.097 
5.0 8.0 0.104 0.029 0.054 0.101 0.312 0.317 0.381 0.373 0.323 0.359 0.098 0.176 0.112 0.040 0.210 0.159 0.192 0.200 0.082 0.133 
6.0 8.0 0.049 0.170 0.198 0.266 0.462 0.502 0.425 0.442 0.220 0.277 0.104 0.045 0.316 0.265 0.285 0.303 0.111 0.197 0.098 0.080 
7.0 8.0 0.168 0.254 0.309 0.360 0.543 0.568 0.369 0.371 0.011 0.045 0.335 0.302 0.420 0.430 0.173 0.247 0.147 0.089 0.300 0.276 
8.0 8.0 0.238 0.260 0.376 0.378 0.548 0.523 0.232 0.197 0.243 0.251 0.485 0.487 0.326 0.369 0.110 0.058 0.399 0.383 0.300 0.362 
9.0 8.0 0.267 0.216 0.404 0.352 0.495 0.419 0.053 0.010 0.455 0.481 0.485 0.494 0.057 0.091 0.402 0.389 0.431 0.481 0.036 0.122 
10.0 8.0 0.268 0.158 0.407 0.317 0.406 0.298 0.129 0.199 0.575 0.592 0.335 0.326 0.273 0.271 0.529 0.552 0.177 0.232 0.360 0.338 
11.0 8.0 0.254 0.110 0.394 0.289 0.301 0.182 0.286 0.345 0.585 0.577 0.091 0.058 0.523 0.537 0.415 0.438 0.219 0.212 0.529 0.563 
12.0 8.0 0.234 0.083 0.374 0.275 0.194 0.078 0.402 0.440 0.500 0.461 0.174 0.220 0.608 0.615 0.118 0.114 0.524 0.557 0.361 0.400 
13.0 8.0 0.212 0.084 0.351 0.272 0.093 0.018 0.471 0.486 0.350 0.284 0.390 0.432 0.515 0.495 0.225 0.257 0.581 0.613 0.040 0.050 
14.0 8.0 0.190 0.119 0.325 0.265 0.006 0.106 0.495 0.483 0.168 0.086 0.515 0.531 0.288 0.240 0.471 0.501 0.368 0.362 0.406 0.432 
15.0 8.0 0.166 0.177 0.297 0.236 0.067 0.186 0.485 0.439 0.014 0.098 0.546 0.524 0.013 0.045 0.557 0.557 0.024 0.015 0.554 0.566 
16.0 8.0 0.139 0.241 0.269 0.177 0.129 0.245 0.451 0.362 0.182 0.244 0.494 0.430 0.250 0.288 0.478 0.437 0.317 0.353 0.434 0.406 
17.0 8.0 0.103 0.292 0.243 0.093 0.181 0.268 0.395 0.264 0.326 0.338 0.370 0.279 0.452 0.440 0.260 0.197 0.532 0.527 0.107 0.057 
18.0 8.0 0.057 0.306 0.222 0.035 0.228 0.242 0.319 0.166 0.435 0.374 0.188 0.105 0.550 0.476 0.038 0.083 0.537 0.477 0.276 0.302 
19.0 8.0 0.001 0.259 0.209 0.102 0.271 0.173 0.225 0.092 0.495 0.362 0.027 0.058 0.511 0.399 0.320 0.307 0.318 0.241 0.515 0.476 
20.0 8.0 0.067 0.139 0.206 0.132 0.311 0.088 0.115 0.056 0.492 0.326 0.233 0.185 0.336 0.240 0.483 0.407 0.039 0.084 0.469 0.384 
21.0 8.0 0.134 0.041 0.212 0.087 0.351 0.042 0.008 0.044 0.420 0.287 0.383 0.274 0.073 0.046 0.457 0.359 0.347 0.320 0.166 0.111 
22.0 8.0 0.189 0.236 0.221 0.051 0.385 0.074 0.133 0.013 0.280 0.235 0.433 0.320 0.190 0.157 0.249 0.181 0.444 0.367 0.192 0.207 
23.0 8.0 0.209 0.382 0.215 0.188 0.399 0.178 0.244 0.072 0.094 0.131 0.358 0.290 0.340 0.284 0.027 0.067 0.290 0.208 0.331 0.280 
24.0 8.0 0.179 0.421 0.179 0.280 0.375 0.284 0.315 0.179 0.091 0.028 0.195 0.172 0.331 0.280 0.201 0.207 0.046 0.046 0.229 0.143 
25.0 8.0 0.094 0.329 0.106 0.261 0.299 0.304 0.322 0.240 0.219 0.156 0.015 0.030 0.197 0.160 0.220 0.206 0.118 0.161 0.045 0.058 
26.0 8.0 0.025 0.148 0.010 0.143 0.180 0.209 0.261 0.206 0.254 0.195 0.112 0.097 0.036 0.024 0.124 0.103 0.130 0.142 0.060 0.118 
27.0 8.0 0.135 0.050 0.090 0.036 0.051 0.065 0.159 0.105 0.207 0.137 0.147 0.106 0.064 0.054 0.018 0.013 0.059 0.064 0.053 0.088 
28.0 8.0 0.199 0.146 0.151 0.110 0.049 0.069 0.060 0.019 0.124 0.048 0.117 0.056 0.086 0.045 0.037 0.015 0.004 0.018 0.011 0.046 
29.0 8.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 8.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 9.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 9.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 9.0 0.096 0.072 0.057 0.062 0.036 0.087 0.115 0.097 0.159 0.115 0.124 0.095 0.068 0.065 0.004 0.023 0.038 0.013 0.050 0.030 
4.0 9.0 0.008 0.187 0.032 0.171 0.151 0.211 0.210 0.185 0.218 0.173 0.118 0.100 0.007 0.025 0.080 0.048 0.110 0.087 0.084 0.078 
5.0 9.0 0.111 0.296 0.136 0.271 0.269 0.305 0.276 0.221 0.206 0.142 0.025 0.020 0.134 0.113 0.187 0.160 0.145 0.142 0.038 0.057 
6.0 9.0 0.209 0.333 0.222 0.299 0.343 0.299 0.271 0.155 0.093 0.016 0.143 0.161 0.277 0.246 0.209 0.185 0.040 0.050 0.122 0.102 
7.0 9.0 0.267 0.291 0.271 0.251 0.356 0.201 0.193 0.017 0.084 0.190 0.302 0.290 0.310 0.249 0.076 0.056 0.180 0.180 0.260 0.246 
8.0 9.0 0.285 0.199 0.283 0.162 0.316 0.064 0.068 0.132 0.261 0.324 0.372 0.294 0.183 0.086 0.165 0.201 0.345 0.324 0.198 0.174 
9.0 9.0 0.276 0.097 0.270 0.074 0.243 0.062 0.067 0.239 0.383 0.355 0.318 0.171 0.054 0.156 0.364 0.354 0.303 0.237 0.074 0.116 
10.0 9.0 0.253 0.016 0.243 0.021 0.158 0.146 0.185 0.286 0.420 0.291 0.165 0.017 0.292 0.336 0.400 0.315 0.055 0.058 0.349 0.356 
11.0 9.0 0.228 0.043 0.211 0.031 0.074 0.190 0.268 0.282 0.377 0.169 0.029 0.183 0.431 0.375 0.255 0.116 0.251 0.311 0.413 0.347 
12.0 9.0 0.206 0.061 0.178 0.030 0.003 0.204 0.310 0.241 0.279 0.038 0.202 0.277 0.433 0.280 0.013 0.121 0.432 0.394 0.224 0.114 
13.0 9.0 0.190 0.040 0.147 0.017 0.048 0.201 0.316 0.181 0.160 0.067 0.313 0.284 0.323 0.122 0.218 0.264 0.416 0.285 0.082 0.164 
14.0 9.0 0.178 0.025 0.116 0.019 0.076 0.192 0.295 0.118 0.053 0.118 0.352 0.226 0.162 0.009 0.347 0.276 0.246 0.105 0.315 0.287 
15.0 9.0 0.168 0.121 0.087 0.016 0.085 0.181 0.266 0.058 0.030 0.120 0.346 0.155 0.007 0.070 0.380 0.227 0.031 0.032 0.401 0.282 
16.0 9.0 0.154 0.234 0.061 0.035 0.081 0.162 0.240 0.010 0.095 0.091 0.315 0.106 0.132 0.087 0.341 0.177 0.176 0.114 0.346 0.223 
17.0 9.0 0.131 0.340 0.038 0.111 0.073 0.120 0.217 0.036 0.155 0.048 0.264 0.085 0.252 0.095 0.237 0.141 0.335 0.181 0.170 0.136 
18.0 9.0 0.094 0.410 0.022 0.216 0.066 0.039 0.195 0.055 0.212 0.001 0.185 0.086 0.339 0.113 0.073 0.097 0.399 0.233 0.087 0.047 
19.0 9.0 0.042 0.417 0.017 0.323 0.065 0.088 0.168 0.036 0.262 0.036 0.075 0.100 0.365 0.144 0.120 0.028 0.323 0.242 0.311 0.153 
20.0 9.0 0.028 0.339 0.027 0.387 0.073 0.240 0.132 0.043 0.292 0.032 0.053 0.110 0.307 0.183 0.280 0.070 0.118 0.178 0.384 0.258 
21.0 9.0 0.109 0.180 0.053 0.367 0.094 0.359 0.083 0.155 0.290 0.043 0.174 0.082 0.168 0.201 0.340 0.171 0.132 0.043 0.251 0.251 
22.0 9.0 0.192 0.037 0.093 0.244 0.129 0.377 0.019 0.251 0.245 0.157 0.254 0.012 0.016 0.148 0.263 0.222 0.288 0.136 0.028 0.105 
23.0 9.0 0.258 0.256 0.133 0.049 0.171 0.263 0.058 0.260 0.153 0.242 0.261 0.132 0.163 0.014 0.092 0.157 0.264 0.204 0.191 0.087 
24.0 9.0 0.288 0.424 0.155 0.159 0.201 0.066 0.129 0.168 0.035 0.228 0.191 0.196 0.220 0.119 0.070 0.014 0.118 0.127 0.198 0.143 
25.0 9.0 0.268 0.491 0.146 0.297 0.199 0.126 0.171 0.027 0.074 0.122 0.077 0.159 0.173 0.162 0.138 0.099 0.028 0.022 0.089 0.061 
26.0 9.0 0.203 0.439 0.104 0.321 0.157 0.219 0.167 0.078 0.134 0.005 0.026 0.066 0.072 0.109 0.107 0.111 0.079 0.087 0.008 0.040 
27.0 9.0 0.118 0.309 0.044 0.250 0.088 0.201 0.123 0.104 0.134 0.055 0.078 0.005 0.013 0.036 0.038 0.063 0.053 0.076 0.031 0.069 
28.0 9.0 0.048 0.172 0.008 0.149 0.022 0.126 0.065 0.072 0.094 0.049 0.078 0.022 0.048 0.002 0.012 0.024 0.009 0.043 0.011 0.054 
29.0 9.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 9.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 10.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 10.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 10.0 0.187 0.428 0.099 0.345 0.089 0.267 0.085 0.122 0.089 0.051 0.058 0.002 0.019 0.027 0.018 0.036 0.037 0.038 0.037 0.027 
4.0 10.0 0.257 0.517 0.153 0.402 0.142 0.273 0.118 0.082 0.095 0.022 0.028 0.074 0.037 0.097 0.074 0.083 0.076 0.059 0.045 0.021 
5.0 10.0 0.316 0.511 0.195 0.361 0.171 0.161 0.115 0.050 0.046 0.169 0.052 0.183 0.124 0.157 0.122 0.082 0.067 0.018 0.014 0.059 
6.0 10.0 0.339 0.398 0.205 0.219 0.156 0.057 0.062 0.236 0.052 0.315 0.149 0.229 0.176 0.105 0.089 0.037 0.035 0.131 0.117 0.142 
7.0 10.0 0.326 0.231 0.184 0.033 0.101 0.293 0.022 0.387 0.158 0.358 0.205 0.142 0.135 0.072 0.036 0.205 0.169 0.211 0.163 0.093 
8.0 10.0 0.289 0.066 0.142 0.142 0.024 0.475 0.110 0.443 0.227 0.261 0.182 0.054 0.007 0.270 0.180 0.268 0.217 0.100 0.060 0.117 
9.0 10.0 0.245 0.072 0.091 0.266 0.055 0.569 0.177 0.393 0.235 0.062 0.087 0.263 0.150 0.351 0.246 0.144 0.113 0.148 0.136 0.272 
10.0 10.0 0.204 0.160 0.039 0.335 0.124 0.578 0.209 0.266 0.183 0.167 0.040 0.387 0.250 0.254 0.187 0.102 0.080 0.326 0.258 0.197 
11.0 10.0 0.173 0.208 0.007 0.356 0.173 0.525 0.204 0.099 0.094 0.354 0.147 0.372 0.251 0.024 0.041 0.306 0.229 0.276 0.209 0.068 
12.0 10.0 0.156 0.217 0.049 0.339 0.198 0.435 0.166 0.073 0.002 0.451 0.196 0.226 0.169 0.222 0.103 0.332 0.249 0.028 0.041 0.275 
13.0 10.0 0.150 0.182 0.086 0.300 0.195 0.330 0.105 0.223 0.070 0.438 0.180 0.004 0.059 0.359 0.170 0.160 0.160 0.225 0.110 0.232 
14.0 10.0 0.153 0.097 0.119 0.257 0.160 0.225 0.040 0.330 0.085 0.313 0.122 0.207 0.007 0.300 0.152 0.097 0.064 0.256 0.154 0.017 
15.0 10.0 0.159 0.028 0.147 0.230 0.099 0.129 0.008 0.387 0.050 0.119 0.073 0.326 0.011 0.092 0.120 0.253 0.023 0.061 0.153 0.187 
16.0 10.0 0.162 0.178 0.171 0.235 0.026 0.042 0.025 0.397 0.004 0.091 0.065 0.317 0.009 0.154 0.123 0.217 0.003 0.188 0.170 0.120 
17.0 10.0 0.156 0.331 0.189 0.287 0.045 0.048 0.012 0.370 0.047 0.273 0.095 0.200 0.005 0.325 0.154 0.027 0.055 0.299 0.185 0.122 
18.0 10.0 0.134 0.454 0.199 0.383 0.108 0.162 0.023 0.312 0.057 0.408 0.134 0.018 0.047 0.360 0.161 0.216 0.154 0.191 0.128 0.324 
19.0 10.0 0.091 0.516 0.197 0.499 0.157 0.324 0.068 0.206 0.034 0.479 0.155 0.197 0.126 0.246 0.107 0.375 0.236 0.077 0.021 0.310 
20.0 10.0 0.026 0.493 0.177 0.590 0.188 0.521 0.115 0.035 0.018 0.453 0.138 0.381 0.196 0.017 0.006 0.366 0.231 0.340 0.185 0.062 
21.0 10.0 0.061 0.379 0.135 0.608 0.195 0.703 0.153 0.199 0.085 0.299 0.080 0.463 0.217 0.259 0.131 0.164 0.116 0.424 0.257 0.265 
22.0 10.0 0.165 0.184 0.069 0.515 0.169 0.787 0.168 0.427 0.146 0.027 0.009 0.373 0.166 0.424 0.204 0.134 0.053 0.234 0.170 0.387 
23.0 10.0 0.272 0.067 0.013 0.309 0.109 0.706 0.147 0.556 0.174 0.261 0.094 0.130 0.058 0.363 0.178 0.312 0.164 0.073 0.005 0.199 
24.0 10.0 0.364 0.325 0.096 0.033 0.029 0.467 0.094 0.524 0.153 0.429 0.137 0.130 0.050 0.135 0.080 0.261 0.158 0.230 0.114 0.070 
25.0 10.0 0.419 0.540 0.160 0.242 0.047 0.143 0.026 0.346 0.092 0.409 0.121 0.265 0.102 0.092 0.018 0.075 0.072 0.160 0.111 0.140 
26.0 10.0 0.424 0.645 0.188 0.425 0.096 0.144 0.030 0.117 0.022 0.251 0.067 0.238 0.088 0.177 0.059 0.074 0.005 0.018 0.048 0.056 
27.0 10.0 0.385 0.615 0.181 0.470 0.108 0.294 0.057 0.054 0.026 0.079 0.011 0.129 0.041 0.138 0.045 0.104 0.028 0.067 0.005 0.033 
28.0 10.0 0.323 0.488 0.153 0.401 0.092 0.303 0.055 0.120 0.042 0.024 0.019 0.038 0.002 0.068 0.014 0.071 0.015 0.067 0.004 0.055 
29.0 10.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 10.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 11.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 11.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 11.0 0.469 0.701 0.251 0.560 0.129 0.387 0.037 0.112 0.003 0.043 0.024 0.105 0.035 0.120 0.034 0.088 0.028 0.051 0.016 0.013 
4.0 11.0 0.504 0.733 0.259 0.538 0.105 0.259 0.003 0.062 0.054 0.231 0.071 0.242 0.072 0.194 0.051 0.091 0.024 0.017 0.004 0.055 
5.0 11.0 0.491 0.607 0.227 0.358 0.037 0.048 0.078 0.331 0.130 0.453 0.119 0.326 0.086 0.152 0.028 0.049 0.025 0.150 0.055 0.158 
6.0 11.0 0.431 0.371 0.156 0.077 0.069 0.418 0.169 0.582 0.193 0.545 0.124 0.222 0.035 0.092 0.052 0.269 0.100 0.274 0.085 0.131 
7.0 11.0 0.345 0.123 0.066 0.202 0.185 0.727 0.243 0.694 0.204 0.418 0.062 0.071 0.074 0.397 0.139 0.394 0.121 0.166 0.028 0.125 
8.0 11.0 0.257 0.080 0.026 0.414 0.286 0.899 0.276 0.631 0.147 0.106 0.052 0.413 0.181 0.555 0.157 0.243 0.038 0.193 0.096 0.388 
9.0 11.0 0.183 0.215 0.109 0.544 0.358 0.931 0.260 0.430 0.036 0.274 0.172 0.638 0.219 0.432 0.071 0.143 0.108 0.512 0.171 0.337 
10.0 11.0 0.130 0.297 0.176 0.602 0.397 0.853 0.199 0.155 0.098 0.599 0.247 0.648 0.156 0.068 0.076 0.520 0.200 0.507 0.107 0.069 
11.0 11.0 0.099 0.339 0.230 0.606 0.404 0.707 0.104 0.132 0.220 0.789 0.244 0.440 0.013 0.369 0.196 0.649 0.159 0.129 0.054 0.508 
12.0 11.0 0.090 0.344 0.275 0.571 0.379 0.529 0.010 0.384 0.297 0.812 0.158 0.088 0.143 0.685 0.208 0.439 0.008 0.390 0.168 0.595 
13.0 11.0 0.098 0.307 0.314 0.512 0.323 0.347 0.130 0.576 0.305 0.677 0.013 0.297 0.235 0.747 0.095 0.018 0.147 0.700 0.125 0.223 
14.0 11.0 0.117 0.221 0.348 0.447 0.231 0.179 0.232 0.689 0.223 0.411 0.138 0.593 0.194 0.511 0.077 0.460 0.153 0.562 0.045 0.333 
15.0 11.0 0.141 0.090 0.376 0.388 0.108 0.034 0.294 0.721 0.073 0.085 0.226 0.719 0.040 0.098 0.178 0.674 0.011 0.098 0.145 0.625 
16.0 11.0 0.161 0.077 0.395 0.354 0.027 0.082 0.301 0.685 0.100 0.233 0.214 0.658 0.146 0.332 0.139 0.572 0.179 0.412 0.067 0.470 
17.0 11.0 0.173 0.256 0.406 0.369 0.154 0.176 0.257 0.605 0.244 0.493 0.110 0.448 0.269 0.635 0.020 0.220 0.252 0.688 0.141 0.016 
18.0 11.0 0.167 0.415 0.410 0.442 0.266 0.286 0.173 0.497 0.328 0.680 0.043 0.144 0.275 0.730 0.206 0.226 0.150 0.593 0.310 0.505 
19.0 11.0 0.139 0.522 0.403 0.553 0.361 0.445 0.062 0.344 0.342 0.781 0.197 0.200 0.163 0.592 0.316 0.585 0.074 0.173 0.293 0.679 
20.0 11.0 0.084 0.552 0.377 0.662 0.434 0.652 0.065 0.123 0.283 0.761 0.306 0.517 0.024 0.246 0.289 0.697 0.282 0.353 0.080 0.402 
21.0 11.0 0.003 0.494 0.325 0.717 0.474 0.867 0.192 0.169 0.159 0.577 0.333 0.707 0.213 0.205 0.126 0.480 0.344 0.673 0.191 0.165 
22.0 11.0 0.118 0.347 0.241 0.671 0.467 1.006 0.294 0.481 0.004 0.226 0.258 0.662 0.316 0.558 0.089 0.033 0.207 0.548 0.307 0.538 
23.0 11.0 0.258 0.117 0.123 0.496 0.399 0.981 0.341 0.706 0.157 0.194 0.108 0.371 0.280 0.606 0.226 0.356 0.019 0.114 0.192 0.429 
24.0 11.0 0.406 0.175 0.014 0.210 0.279 0.759 0.320 0.748 0.248 0.509 0.047 0.030 0.144 0.360 0.220 0.431 0.164 0.256 0.024 0.112 
25.0 11.0 0.535 0.477 0.149 0.134 0.130 0.381 0.237 0.583 0.253 0.590 0.141 0.294 0.005 0.037 0.114 0.229 0.160 0.278 0.111 0.158 
26.0 11.0 0.617 0.704 0.253 0.429 0.011 0.043 0.126 0.292 0.186 0.441 0.151 0.348 0.084 0.195 0.008 0.035 0.075 0.111 0.096 0.127 
27.0 11.0 0.634 0.777 0.306 0.577 0.109 0.311 0.028 0.034 0.096 0.203 0.105 0.236 0.088 0.207 0.041 0.119 0.008 0.044 0.042 0.024 
28.0 11.0 0.592 0.690 0.308 0.558 0.153 0.403 0.033 0.133 0.024 0.026 0.048 0.097 0.053 0.123 0.037 0.105 0.015 0.078 0.009 0.047 
29.0 11.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 11.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 12.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 12.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 12.0 0.719 0.794 0.383 0.631 0.155 0.409 0.020 0.082 0.100 0.114 0.106 0.177 0.086 0.176 0.046 0.113 0.012 0.051 0.010 0.017 
4.0 12.0 0.711 0.775 0.341 0.549 0.054 0.197 0.130 0.172 0.204 0.364 0.164 0.335 0.097 0.234 0.019 0.078 0.035 0.060 0.053 0.113 
5.0 12.0 0.625 0.578 0.235 0.290 0.108 0.210 0.269 0.500 0.297 0.599 0.172 0.376 0.033 0.112 0.075 0.143 0.118 0.252 0.092 0.210 
6.0 12.0 0.485 0.292 0.089 0.053 0.294 0.634 0.388 0.751 0.313 0.622 0.080 0.165 0.120 0.244 0.192 0.411 0.153 0.340 0.041 0.131 
7.0 12.0 0.334 0.031 0.062 0.349 0.458 0.940 0.441 0.804 0.223 0.373 0.097 0.242 0.282 0.587 0.226 0.464 0.051 0.097 0.119 0.288 
8.0 12.0 0.202 0.160 0.195 0.556 0.570 1.069 0.413 0.651 0.044 0.057 0.290 0.629 0.350 0.670 0.107 0.154 0.161 0.410 0.246 0.541 
9.0 12.0 0.105 0.279 0.299 0.671 0.625 1.039 0.312 0.360 0.175 0.503 0.418 0.812 0.259 0.394 0.126 0.366 0.328 0.715 0.181 0.328 
10.0 12.0 0.045 0.352 0.375 0.715 0.628 0.898 0.162 0.015 0.376 0.833 0.428 0.712 0.033 0.120 0.346 0.760 0.299 0.536 0.075 0.292 
11.0 12.0 0.019 0.395 0.430 0.704 0.588 0.690 0.013 0.313 0.514 0.972 0.310 0.377 0.241 0.629 0.420 0.780 0.058 0.053 0.334 0.777 
12.0 12.0 0.019 0.409 0.472 0.654 0.516 0.461 0.190 0.575 0.562 0.911 0.095 0.073 0.453 0.918 0.292 0.405 0.262 0.675 0.377 0.731 
13.0 12.0 0.040 0.388 0.508 0.580 0.414 0.241 0.353 0.750 0.506 0.690 0.162 0.500 0.514 0.884 0.006 0.175 0.461 0.942 0.135 0.161 
14.0 12.0 0.075 0.323 0.543 0.497 0.278 0.056 0.481 0.827 0.339 0.364 0.386 0.779 0.369 0.544 0.300 0.660 0.373 0.674 0.234 0.516 
15.0 12.0 0.113 0.210 0.569 0.412 0.109 0.087 0.551 0.817 0.093 0.018 0.504 0.864 0.075 0.071 0.463 0.853 0.051 0.105 0.437 0.827 
16.0 12.0 0.150 0.053 0.583 0.340 0.071 0.178 0.550 0.739 0.176 0.291 0.478 0.769 0.255 0.383 0.401 0.725 0.321 0.472 0.325 0.658 
17.0 12.0 0.177 0.129 0.586 0.316 0.239 0.235 0.482 0.633 0.406 0.534 0.319 0.541 0.497 0.707 0.141 0.348 0.530 0.811 0.042 0.127 
18.0 12.0 0.188 0.302 0.585 0.361 0.389 0.302 0.361 0.517 0.559 0.712 0.073 0.225 0.570 0.832 0.201 0.146 0.454 0.765 0.426 0.471 
19.0 12.0 0.175 0.433 0.575 0.457 0.523 0.418 0.198 0.373 0.615 0.816 0.200 0.137 0.449 0.720 0.474 0.581 0.127 0.347 0.565 0.776 
20.0 12.0 0.133 0.501 0.547 0.568 0.634 0.592 0.003 0.170 0.562 0.814 0.429 0.482 0.170 0.381 0.548 0.773 0.276 0.249 0.349 0.578 
21.0 12.0 0.054 0.493 0.490 0.649 0.708 0.793 0.202 0.102 0.398 0.658 0.546 0.716 0.167 0.096 0.378 0.611 0.517 0.675 0.080 0.025 
22.0 12.0 0.066 0.402 0.394 0.650 0.723 0.951 0.385 0.410 0.150 0.329 0.500 0.724 0.421 0.514 0.047 0.161 0.439 0.646 0.391 0.495 
23.0 12.0 0.229 0.223 0.251 0.533 0.656 0.976 0.499 0.661 0.115 0.097 0.305 0.468 0.469 0.643 0.240 0.297 0.131 0.232 0.355 0.499 
24.0 12.0 0.422 0.035 0.071 0.297 0.508 0.816 0.515 0.752 0.313 0.453 0.055 0.081 0.325 0.444 0.331 0.448 0.147 0.195 0.106 0.165 
25.0 12.0 0.615 0.340 0.124 0.037 0.300 0.480 0.429 0.635 0.386 0.594 0.142 0.248 0.101 0.102 0.232 0.289 0.226 0.290 0.097 0.124 
26.0 12.0 0.767 0.609 0.296 0.343 0.080 0.084 0.274 0.362 0.333 0.488 0.217 0.352 0.067 0.164 0.073 0.052 0.146 0.149 0.132 0.141 
27.0 12.0 0.840 0.740 0.406 0.537 0.098 0.255 0.113 0.081 0.211 0.255 0.186 0.266 0.122 0.213 0.030 0.105 0.041 0.022 0.074 0.038 
28.0 12.0 0.822 0.700 0.440 0.559 0.200 0.389 0.007 0.111 0.090 0.054 0.111 0.123 0.097 0.141 0.053 0.109 0.012 0.072 0.021 0.037 
29.0 12.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 12.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 13.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 13.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 13.0 0.911 0.674 0.482 0.535 0.168 0.333 0.073 0.050 0.185 0.130 0.177 0.179 0.128 0.171 0.052 0.103 0.006 0.040 0.033 0.021 
4.0 13.0 0.865 0.636 0.397 0.440 0.007 0.124 0.240 0.196 0.330 0.360 0.240 0.315 0.113 0.206 0.016 0.055 0.089 0.077 0.096 0.122 
5.0 13.0 0.716 0.452 0.230 0.198 0.236 0.252 0.429 0.485 0.432 0.550 0.209 0.323 0.023 0.071 0.167 0.171 0.197 0.258 0.119 0.196 
6.0 13.0 0.511 0.210 0.022 0.102 0.483 0.617 0.564 0.682 0.404 0.529 0.033 0.098 0.257 0.278 0.311 0.404 0.193 0.303 0.034 0.092 
7.0 13.0 0.307 0.005 0.176 0.351 0.679 0.859 0.594 0.690 0.226 0.265 0.239 0.287 0.459 0.567 0.293 0.405 0.028 0.074 0.253 0.321 
8.0 13.0 0.142 0.143 0.337 0.520 0.793 0.939 0.509 0.517 0.055 0.140 0.491 0.613 0.483 0.585 0.052 0.074 0.340 0.445 0.374 0.508 
9.0 13.0 0.029 0.237 0.454 0.614 0.826 0.882 0.336 0.232 0.359 0.529 0.617 0.726 0.278 0.277 0.305 0.415 0.517 0.671 0.182 0.239 
10.0 13.0 0.035 0.306 0.531 0.652 0.792 0.726 0.113 0.086 0.606 0.784 0.563 0.576 0.085 0.211 0.577 0.725 0.375 0.428 0.248 0.360 
11.0 13.0 0.058 0.364 0.582 0.641 0.710 0.510 0.123 0.372 0.747 0.849 0.345 0.232 0.463 0.639 0.602 0.663 0.042 0.153 0.587 0.754 
12.0 13.0 0.048 0.405 0.617 0.587 0.596 0.274 0.344 0.579 0.760 0.730 0.025 0.178 0.709 0.827 0.349 0.265 0.499 0.682 0.561 0.622 
13.0 13.0 0.016 0.418 0.647 0.502 0.458 0.057 0.533 0.690 0.647 0.483 0.316 0.522 0.735 0.717 0.079 0.255 0.730 0.837 0.147 0.060 
14.0 13.0 0.030 0.386 0.678 0.402 0.294 0.111 0.671 0.701 0.417 0.186 0.586 0.698 0.505 0.381 0.484 0.620 0.562 0.538 0.387 0.503 
15.0 13.0 0.080 0.308 0.704 0.298 0.102 0.207 0.743 0.641 0.107 0.073 0.719 0.705 0.111 0.010 0.688 0.716 0.108 0.068 0.672 0.709 
16.0 13.0 0.128 0.183 0.711 0.198 0.103 0.236 0.735 0.536 0.224 0.263 0.686 0.596 0.322 0.304 0.620 0.593 0.406 0.353 0.554 0.570 
17.0 13.0 0.168 0.020 0.707 0.145 0.292 0.228 0.654 0.431 0.512 0.406 0.496 0.415 0.656 0.529 0.298 0.311 0.733 0.619 0.086 0.178 
18.0 13.0 0.193 0.145 0.704 0.164 0.467 0.228 0.511 0.344 0.719 0.510 0.186 0.188 0.791 0.622 0.160 0.058 0.701 0.614 0.468 0.293 
19.0 13.0 0.193 0.278 0.693 0.237 0.631 0.273 0.311 0.255 0.815 0.575 0.176 0.067 0.677 0.554 0.565 0.389 0.311 0.327 0.749 0.564 
20.0 13.0 0.163 0.361 0.666 0.335 0.772 0.372 0.068 0.133 0.773 0.579 0.501 0.314 0.339 0.325 0.731 0.558 0.235 0.109 0.558 0.468 
21.0 13.0 0.093 0.385 0.608 0.420 0.873 0.509 0.197 0.041 0.585 0.488 0.694 0.494 0.108 0.019 0.571 0.478 0.620 0.454 0.029 0.084 
22.0 13.0 0.025 0.341 0.506 0.454 0.907 0.636 0.441 0.251 0.278 0.274 0.679 0.525 0.479 0.328 0.165 0.174 0.603 0.487 0.429 0.322 
23.0 13.0 0.200 0.229 0.348 0.403 0.845 0.684 0.608 0.440 0.070 0.025 0.458 0.367 0.599 0.453 0.234 0.165 0.248 0.214 0.463 0.368 
24.0 13.0 0.422 0.051 0.138 0.259 0.680 0.604 0.656 0.529 0.349 0.290 0.141 0.097 0.458 0.341 0.401 0.307 0.123 0.104 0.187 0.157 
25.0 13.0 0.662 0.175 0.099 0.044 0.432 0.388 0.570 0.471 0.478 0.417 0.132 0.152 0.184 0.102 0.316 0.220 0.265 0.198 0.082 0.075 
26.0 13.0 0.867 0.389 0.320 0.200 0.154 0.105 0.388 0.290 0.440 0.364 0.260 0.248 0.048 0.101 0.124 0.049 0.194 0.114 0.154 0.093 
27.0 13.0 0.983 0.512 0.474 0.360 0.084 0.151 0.181 0.084 0.298 0.205 0.244 0.201 0.143 0.152 0.018 0.068 0.067 0.015 0.097 0.030 
28.0 13.0 0.987 0.506 0.534 0.396 0.230 0.266 0.019 0.064 0.142 0.056 0.157 0.101 0.128 0.109 0.063 0.081 0.007 0.052 0.031 0.028 
29.0 13.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 13.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 14.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 14.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 14.0 1.028 0.370 0.541 0.300 0.174 0.184 0.108 0.024 0.241 0.082 0.223 0.109 0.156 0.104 0.057 0.062 0.017 0.023 0.050 0.014 
4.0 14.0 0.956 0.355 0.426 0.246 0.035 0.061 0.312 0.122 0.412 0.216 0.290 0.187 0.123 0.122 0.039 0.030 0.126 0.049 0.126 0.078 
5.0 14.0 0.766 0.266 0.219 0.111 0.320 0.158 0.532 0.289 0.518 0.323 0.233 0.185 0.059 0.039 0.230 0.111 0.253 0.162 0.139 0.123 
6.0 14.0 0.518 0.148 0.028 0.059 0.605 0.370 0.675 0.399 0.460 0.300 0.010 0.044 0.349 0.177 0.392 0.248 0.219 0.179 0.054 0.032 
7.0 14.0 0.280 0.046 0.255 0.207 0.818 0.513 0.686 0.394 0.224 0.132 0.332 0.187 0.576 0.343 0.339 0.238 0.075 0.042 0.350 0.207 
8.0 14.0 0.093 0.031 0.432 0.320 0.929 0.562 0.563 0.280 0.123 0.115 0.621 0.373 0.570 0.335 0.021 0.042 0.463 0.281 0.467 0.310 
9.0 14.0 0.032 0.098 0.554 0.399 0.943 0.522 0.342 0.094 0.477 0.344 0.741 0.418 0.289 0.130 0.424 0.266 0.648 0.396 0.182 0.118 
10.0 14.0 0.099 0.173 0.630 0.446 0.881 0.409 0.074 0.113 0.749 0.479 0.644 0.298 0.163 0.166 0.730 0.428 0.431 0.227 0.365 0.238 
11.0 14.0 0.119 0.258 0.674 0.454 0.769 0.241 0.199 0.293 0.885 0.479 0.361 0.067 0.604 0.397 0.721 0.351 0.103 0.128 0.763 0.442 
12.0 14.0 0.104 0.341 0.700 0.415 0.625 0.048 0.444 0.406 0.870 0.353 0.026 0.181 0.869 0.453 0.386 0.085 0.651 0.400 0.692 0.315 
13.0 14.0 0.066 0.399 0.720 0.330 0.462 0.136 0.643 0.431 0.716 0.153 0.417 0.350 0.866 0.324 0.133 0.206 0.903 0.422 0.163 0.046 
14.0 14.0 0.013 0.409 0.743 0.213 0.282 0.257 0.779 0.370 0.447 0.044 0.707 0.380 0.584 0.097 0.598 0.346 0.688 0.209 0.477 0.289 
15.0 14.0 0.044 0.368 0.766 0.093 0.085 0.296 0.846 0.264 0.112 0.160 0.843 0.305 0.138 0.080 0.823 0.315 0.163 0.016 0.814 0.313 
16.0 14.0 0.098 0.282 0.769 0.026 0.121 0.260 0.835 0.150 0.243 0.191 0.808 0.197 0.342 0.161 0.756 0.210 0.426 0.143 0.705 0.218 
17.0 14.0 0.145 0.152 0.763 0.091 0.318 0.186 0.749 0.066 0.560 0.187 0.605 0.096 0.730 0.198 0.409 0.089 0.829 0.206 0.193 0.084 
18.0 14.0 0.178 0.015 0.759 0.095 0.507 0.109 0.594 0.026 0.799 0.164 0.262 0.020 0.906 0.188 0.111 0.028 0.836 0.185 0.456 0.077 
19.0 14.0 0.188 0.099 0.749 0.051 0.686 0.060 0.375 0.018 0.918 0.144 0.149 0.035 0.802 0.149 0.591 0.105 0.424 0.103 0.822 0.137 
20.0 14.0 0.167 0.175 0.721 0.024 0.843 0.056 0.105 0.016 0.883 0.134 0.527 0.080 0.436 0.090 0.814 0.142 0.191 0.008 0.659 0.123 
21.0 14.0 0.105 0.207 0.662 0.093 0.957 0.092 0.190 0.007 0.685 0.120 0.763 0.118 0.066 0.021 0.668 0.131 0.654 0.101 0.098 0.060 
22.0 14.0 0.009 0.197 0.558 0.141 0.999 0.148 0.466 0.051 0.349 0.080 0.768 0.133 0.496 0.064 0.231 0.068 0.676 0.131 0.434 0.067 
23.0 14.0 0.186 0.151 0.394 0.151 0.940 0.190 0.660 0.108 0.041 0.009 0.537 0.103 0.656 0.106 0.220 0.014 0.306 0.078 0.504 0.091 
24.0 14.0 0.419 0.080 0.172 0.119 0.768 0.191 0.725 0.146 0.362 0.068 0.188 0.038 0.521 0.090 0.428 0.063 0.107 0.023 0.224 0.068 
25.0 14.0 0.681 0.012 0.086 0.051 0.500 0.142 0.642 0.144 0.520 0.115 0.122 0.034 0.226 0.033 0.353 0.052 0.278 0.034 0.074 0.023 
26.0 14.0 0.913 0.098 0.331 0.033 0.193 0.059 0.446 0.100 0.491 0.111 0.277 0.069 0.036 0.024 0.149 0.012 0.215 0.019 0.160 0.005 
27.0 14.0 1.053 0.153 0.507 0.093 0.075 0.025 0.217 0.041 0.341 0.072 0.271 0.063 0.150 0.046 0.012 0.022 0.080 0.010 0.105 0.010 
28.0 14.0 1.069 0.160 0.582 0.113 0.244 0.066 0.033 0.008 0.169 0.029 0.180 0.038 0.142 0.039 0.066 0.030 0.005 0.024 0.035 0.021 
29.0 14.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 14.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 15.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 15.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 15.0 1.061 0.032 0.555 0.011 0.174 0.004 0.118 0.005 0.258 0.007 0.239 0.005 0.167 0.000 0.060 0.003 0.020 0.005 0.057 0.002 
4.0 15.0 0.980 0.004 0.431 0.011 0.047 0.012 0.333 0.012 0.437 0.009 0.308 0.003 0.130 0.005 0.046 0.006 0.141 0.006 0.141 0.004 
5.0 15.0 0.777 0.048 0.211 0.034 0.346 0.021 0.561 0.013 0.545 0.006 0.244 0.002 0.068 0.009 0.253 0.005 0.277 0.002 0.151 0.013 
6.0 15.0 0.514 0.099 0.048 0.043 0.641 0.011 0.706 0.004 0.478 0.001 0.012 0.005 0.378 0.008 0.425 0.003 0.236 0.014 0.062 0.020 
7.0 15.0 0.264 0.134 0.285 0.026 0.857 0.018 0.710 0.005 0.225 0.003 0.358 0.001 0.616 0.003 0.363 0.009 0.086 0.014 0.389 0.010 
8.0 15.0 0.067 0.137 0.467 0.022 0.964 0.051 0.574 0.002 0.141 0.018 0.657 0.005 0.603 0.005 0.024 0.006 0.505 0.007 0.514 0.013 
9.0 15.0 0.065 0.099 0.590 0.090 0.968 0.064 0.339 0.031 0.507 0.037 0.776 0.006 0.301 0.021 0.453 0.001 0.701 0.008 0.202 0.018 
10.0 15.0 0.136 0.018 0.662 0.158 0.894 0.035 0.058 0.080 0.782 0.036 0.667 0.041 0.175 0.035 0.774 0.018 0.468 0.020 0.388 0.016 
11.0 15.0 0.158 0.098 0.701 0.200 0.770 0.046 0.221 0.124 0.913 0.009 0.367 0.088 0.632 0.017 0.762 0.062 0.097 0.026 0.818 0.043 
12.0 15.0 0.144 0.227 0.721 0.192 0.615 0.164 0.468 0.130 0.887 0.096 0.033 0.109 0.900 0.056 0.411 0.097 0.672 0.036 0.752 0.085 
13.0 15.0 0.105 0.338 0.733 0.122 0.444 0.281 0.664 0.073 0.722 0.196 0.431 0.063 0.892 0.155 0.126 0.065 0.940 0.136 0.206 0.067 
14.0 15.0 0.051 0.395 0.749 0.008 0.261 0.344 0.794 0.048 0.446 0.244 0.722 0.058 0.603 0.203 0.603 0.063 0.728 0.190 0.460 0.070 
15.0 15.0 0.007 0.388 0.768 0.136 0.065 0.333 0.855 0.185 0.108 0.214 0.855 0.193 0.154 0.154 0.834 0.203 0.201 0.120 0.819 0.213 
16.0 15.0 0.062 0.331 0.771 0.248 0.138 0.255 0.842 0.296 0.245 0.112 0.819 0.291 0.329 0.023 0.772 0.282 0.393 0.058 0.726 0.259 
17.0 15.0 0.110 0.245 0.763 0.321 0.335 0.121 0.752 0.351 0.564 0.055 0.613 0.302 0.720 0.170 0.428 0.231 0.806 0.264 0.228 0.132 
18.0 15.0 0.145 0.151 0.754 0.349 0.523 0.035 0.592 0.334 0.802 0.227 0.267 0.202 0.899 0.320 0.091 0.042 0.825 0.349 0.413 0.143 
19.0 15.0 0.158 0.070 0.739 0.337 0.698 0.180 0.369 0.251 0.917 0.346 0.144 0.024 0.796 0.340 0.568 0.190 0.428 0.218 0.782 0.337 
20.0 15.0 0.142 0.015 0.707 0.300 0.848 0.290 0.098 0.122 0.878 0.376 0.519 0.168 0.434 0.210 0.790 0.326 0.171 0.056 0.635 0.292 
21.0 15.0 0.086 0.012 0.647 0.252 0.955 0.360 0.194 0.025 0.677 0.308 0.751 0.300 0.060 0.019 0.650 0.281 0.623 0.283 0.100 0.065 
22.0 15.0 0.022 0.024 0.543 0.199 0.992 0.385 0.465 0.160 0.342 0.159 0.753 0.317 0.481 0.213 0.226 0.081 0.647 0.291 0.408 0.218 
23.0 15.0 0.193 0.040 0.381 0.137 0.929 0.361 0.655 0.254 0.041 0.021 0.525 0.212 0.637 0.282 0.210 0.128 0.293 0.099 0.476 0.215 
24.0 15.0 0.421 0.079 0.162 0.057 0.757 0.283 0.716 0.282 0.356 0.166 0.184 0.051 0.505 0.204 0.411 0.207 0.102 0.103 0.211 0.074 
25.0 15.0 0.677 0.143 0.091 0.044 0.491 0.156 0.632 0.233 0.510 0.222 0.119 0.086 0.219 0.060 0.339 0.144 0.265 0.152 0.072 0.086 
26.0 15.0 0.906 0.210 0.332 0.140 0.188 0.019 0.438 0.128 0.481 0.181 0.270 0.130 0.035 0.051 0.143 0.039 0.204 0.091 0.151 0.094 
27.0 15.0 1.045 0.246 0.505 0.200 0.076 0.107 0.213 0.022 0.334 0.089 0.263 0.096 0.145 0.073 0.012 0.025 0.075 0.023 0.099 0.050 
28.0 15.0 1.060 0.235 0.578 0.207 0.242 0.156 0.033 0.053 0.166 0.011 0.175 0.037 0.137 0.042 0.063 0.027 0.005 0.006 0.032 0.018 
29.0 15.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 15.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 16.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 16.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 16.0 1.006 0.423 0.523 0.313 0.170 0.186 0.101 0.022 0.233 0.090 0.222 0.115 0.161 0.102 0.062 0.058 0.015 0.014 0.053 0.015 
4.0 16.0 0.936 0.354 0.411 0.225 0.032 0.048 0.299 0.138 0.402 0.226 0.292 0.190 0.132 0.113 0.033 0.023 0.129 0.057 0.136 0.073 
5.0 16.0 0.751 0.176 0.207 0.051 0.309 0.191 0.514 0.303 0.510 0.326 0.240 0.180 0.047 0.031 0.229 0.116 0.266 0.157 0.155 0.102 
6.0 16.0 0.504 0.039 0.037 0.142 0.586 0.381 0.653 0.395 0.456 0.294 0.018 0.041 0.337 0.183 0.402 0.239 0.243 0.159 0.049 0.026 
7.0 16.0 0.262 0.211 0.262 0.258 0.791 0.467 0.663 0.373 0.230 0.136 0.310 0.177 0.570 0.336 0.361 0.224 0.054 0.046 0.360 0.208 
8.0 16.0 0.067 0.302 0.438 0.283 0.894 0.450 0.542 0.270 0.104 0.075 0.594 0.348 0.576 0.337 0.051 0.040 0.453 0.276 0.505 0.292 
9.0 16.0 0.067 0.303 0.556 0.231 0.900 0.380 0.328 0.145 0.443 0.257 0.715 0.410 0.314 0.174 0.385 0.244 0.663 0.397 0.244 0.116 
10.0 16.0 0.143 0.226 0.626 0.146 0.832 0.318 0.071 0.037 0.700 0.384 0.628 0.362 0.115 0.077 0.697 0.434 0.480 0.277 0.302 0.225 
11.0 16.0 0.172 0.090 0.662 0.072 0.715 0.302 0.186 0.052 0.826 0.462 0.365 0.232 0.537 0.330 0.714 0.453 0.021 0.059 0.730 0.490 
12.0 16.0 0.164 0.075 0.680 0.049 0.572 0.334 0.413 0.142 0.811 0.505 0.008 0.045 0.796 0.518 0.420 0.282 0.553 0.409 0.722 0.477 
13.0 16.0 0.131 0.229 0.691 0.091 0.413 0.382 0.594 0.267 0.668 0.503 0.353 0.194 0.809 0.587 0.052 0.041 0.826 0.634 0.268 0.150 
14.0 16.0 0.082 0.328 0.707 0.204 0.240 0.387 0.717 0.429 0.419 0.414 0.624 0.441 0.562 0.474 0.488 0.400 0.669 0.552 0.326 0.327 
15.0 16.0 0.030 0.361 0.725 0.341 0.047 0.324 0.777 0.585 0.101 0.240 0.752 0.628 0.155 0.214 0.710 0.641 0.210 0.214 0.669 0.642 
16.0 16.0 0.021 0.343 0.724 0.450 0.158 0.198 0.758 0.683 0.238 0.005 0.714 0.701 0.290 0.129 0.656 0.683 0.321 0.235 0.604 0.644 
17.0 16.0 0.065 0.303 0.707 0.521 0.345 0.013 0.662 0.697 0.528 0.303 0.516 0.614 0.634 0.502 0.346 0.467 0.674 0.650 0.179 0.276 
18.0 16.0 0.097 0.252 0.688 0.563 0.514 0.203 0.503 0.617 0.729 0.585 0.199 0.352 0.773 0.742 0.105 0.026 0.674 0.755 0.354 0.312 
19.0 16.0 0.107 0.203 0.664 0.573 0.664 0.416 0.293 0.445 0.812 0.765 0.163 0.021 0.661 0.719 0.503 0.448 0.323 0.435 0.643 0.700 
20.0 16.0 0.090 0.170 0.626 0.560 0.787 0.604 0.047 0.203 0.756 0.788 0.480 0.396 0.333 0.420 0.668 0.698 0.180 0.137 0.497 0.589 
21.0 16.0 0.037 0.149 0.562 0.529 0.868 0.749 0.210 0.079 0.562 0.635 0.660 0.647 0.092 0.046 0.523 0.585 0.534 0.584 0.040 0.094 
22.0 16.0 0.064 0.117 0.460 0.470 0.885 0.830 0.441 0.357 0.260 0.324 0.639 0.668 0.437 0.450 0.153 0.171 0.524 0.593 0.357 0.429 
23.0 16.0 0.220 0.045 0.308 0.361 0.813 0.808 0.593 0.563 0.072 0.059 0.426 0.443 0.545 0.586 0.206 0.258 0.213 0.211 0.385 0.438 
24.0 16.0 0.425 0.091 0.110 0.184 0.648 0.656 0.630 0.631 0.333 0.370 0.129 0.100 0.413 0.420 0.353 0.414 0.108 0.189 0.151 0.144 
25.0 16.0 0.650 0.285 0.115 0.059 0.406 0.378 0.543 0.528 0.450 0.495 0.123 0.192 0.164 0.118 0.276 0.284 0.228 0.288 0.073 0.148 
26.0 16.0 0.846 0.478 0.323 0.296 0.139 0.058 0.367 0.298 0.412 0.407 0.239 0.288 0.045 0.118 0.106 0.069 0.164 0.168 0.129 0.165 
27.0 16.0 0.957 0.584 0.468 0.449 0.087 0.225 0.170 0.060 0.277 0.208 0.223 0.216 0.128 0.164 0.018 0.065 0.055 0.030 0.079 0.078 
28.0 16.0 0.960 0.565 0.523 0.471 0.225 0.342 0.017 0.106 0.132 0.034 0.143 0.091 0.115 0.102 0.056 0.070 0.008 0.029 0.024 0.014 
29.0 16.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 16.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 17.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 17.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 17.0 0.869 0.698 0.448 0.527 0.160 0.325 0.061 0.047 0.170 0.128 0.173 0.176 0.135 0.164 0.063 0.101 0.004 0.035 0.037 0.021 
4.0 17.0 0.828 0.627 0.366 0.409 0.008 0.109 0.218 0.196 0.311 0.350 0.242 0.306 0.129 0.198 0.009 0.053 0.092 0.078 0.113 0.117 
5.0 17.0 0.686 0.381 0.204 0.140 0.219 0.268 0.396 0.473 0.414 0.529 0.221 0.313 0.010 0.068 0.163 0.163 0.219 0.251 0.149 0.185 
6.0 17.0 0.481 0.056 0.002 0.177 0.451 0.605 0.523 0.647 0.394 0.503 0.058 0.101 0.234 0.261 0.324 0.385 0.232 0.294 0.036 0.097 
7.0 17.0 0.270 0.226 0.194 0.405 0.631 0.791 0.548 0.635 0.231 0.258 0.199 0.253 0.443 0.532 0.328 0.391 0.029 0.071 0.264 0.308 
8.0 17.0 0.091 0.403 0.351 0.502 0.728 0.801 0.466 0.470 0.027 0.095 0.440 0.548 0.487 0.563 0.110 0.096 0.313 0.403 0.433 0.497 
9.0 17.0 0.041 0.457 0.460 0.480 0.744 0.700 0.303 0.242 0.301 0.415 0.563 0.663 0.314 0.317 0.234 0.341 0.530 0.643 0.282 0.282 
10.0 17.0 0.123 0.405 0.526 0.390 0.695 0.571 0.100 0.026 0.518 0.633 0.524 0.582 0.008 0.090 0.511 0.657 0.448 0.484 0.135 0.268 
11.0 17.0 0.161 0.271 0.561 0.291 0.604 0.479 0.107 0.153 0.636 0.741 0.342 0.355 0.345 0.488 0.574 0.698 0.095 0.013 0.514 0.705 
12.0 17.0 0.164 0.093 0.578 0.235 0.487 0.441 0.294 0.310 0.643 0.762 0.073 0.045 0.575 0.764 0.392 0.441 0.327 0.548 0.588 0.734 
13.0 17.0 0.142 0.084 0.588 0.255 0.354 0.431 0.448 0.478 0.545 0.701 0.213 0.305 0.620 0.838 0.047 0.030 0.584 0.877 0.302 0.297 
14.0 17.0 0.105 0.214 0.600 0.350 0.201 0.387 0.556 0.662 0.347 0.526 0.441 0.633 0.450 0.649 0.301 0.521 0.512 0.763 0.144 0.363 
15.0 17.0 0.063 0.288 0.609 0.471 0.024 0.274 0.607 0.818 0.080 0.240 0.554 0.851 0.133 0.251 0.493 0.836 0.182 0.283 0.432 0.799 
16.0 17.0 0.021 0.318 0.604 0.572 0.162 0.096 0.583 0.892 0.204 0.124 0.517 0.890 0.220 0.249 0.452 0.842 0.217 0.345 0.395 0.776 
17.0 17.0 0.014 0.320 0.584 0.640 0.328 0.125 0.489 0.859 0.437 0.502 0.342 0.714 0.475 0.702 0.202 0.505 0.463 0.825 0.081 0.273 
18.0 17.0 0.037 0.303 0.558 0.683 0.466 0.365 0.344 0.720 0.579 0.813 0.083 0.347 0.550 0.936 0.134 0.065 0.428 0.875 0.281 0.426 
19.0 17.0 0.040 0.280 0.526 0.702 0.577 0.602 0.164 0.485 0.613 0.984 0.190 0.123 0.428 0.840 0.397 0.609 0.149 0.433 0.435 0.830 
20.0 17.0 0.019 0.259 0.481 0.697 0.658 0.814 0.034 0.176 0.536 0.962 0.404 0.559 0.161 0.432 0.466 0.848 0.199 0.249 0.279 0.635 
21.0 17.0 0.034 0.234 0.416 0.668 0.701 0.981 0.228 0.173 0.361 0.733 0.500 0.822 0.146 0.133 0.314 0.651 0.399 0.721 0.052 0.024 
22.0 17.0 0.126 0.178 0.320 0.593 0.688 1.066 0.388 0.507 0.120 0.327 0.443 0.798 0.362 0.593 0.033 0.134 0.331 0.663 0.284 0.523 
23.0 17.0 0.260 0.059 0.188 0.443 0.606 1.016 0.478 0.741 0.121 0.142 0.259 0.490 0.392 0.705 0.198 0.356 0.086 0.195 0.246 0.489 
24.0 17.0 0.425 0.145 0.025 0.201 0.456 0.799 0.477 0.795 0.291 0.502 0.038 0.068 0.261 0.468 0.261 0.494 0.121 0.250 0.060 0.118 
25.0 17.0 0.596 0.410 0.149 0.115 0.259 0.430 0.387 0.639 0.346 0.621 0.128 0.268 0.074 0.102 0.174 0.310 0.169 0.333 0.080 0.178 
26.0 17.0 0.733 0.655 0.301 0.415 0.056 0.045 0.242 0.340 0.291 0.486 0.187 0.357 0.061 0.165 0.049 0.060 0.102 0.176 0.094 0.184 
27.0 17.0 0.798 0.776 0.396 0.594 0.103 0.314 0.096 0.052 0.181 0.233 0.156 0.253 0.100 0.200 0.028 0.089 0.024 0.022 0.048 0.075 
28.0 17.0 0.779 0.732 0.422 0.605 0.192 0.441 0.010 0.145 0.076 0.030 0.090 0.101 0.077 0.118 0.042 0.084 0.012 0.040 0.011 0.007 
29.0 17.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 17.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 18.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 18.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 18.0 0.663 0.783 0.335 0.595 0.138 0.383 0.009 0.077 0.083 0.102 0.101 0.164 0.093 0.165 0.058 0.111 0.020 0.050 0.012 0.015 
4.0 18.0 0.660 0.755 0.295 0.503 0.050 0.176 0.105 0.160 0.180 0.333 0.162 0.313 0.113 0.223 0.034 0.081 0.036 0.054 0.071 0.107 
5.0 18.0 0.580 0.528 0.194 0.230 0.095 0.214 0.229 0.463 0.270 0.549 0.180 0.355 0.058 0.116 0.066 0.125 0.139 0.240 0.128 0.208 
6.0 18.0 0.439 0.182 0.052 0.123 0.260 0.607 0.333 0.681 0.292 0.565 0.104 0.165 0.089 0.208 0.199 0.376 0.197 0.333 0.074 0.129 
7.0 18.0 0.277 0.156 0.096 0.414 0.400 0.855 0.376 0.705 0.217 0.338 0.052 0.193 0.254 0.518 0.258 0.440 0.106 0.122 0.116 0.251 
8.0 18.0 0.125 0.399 0.222 0.572 0.486 0.905 0.345 0.547 0.067 0.029 0.224 0.522 0.337 0.604 0.168 0.189 0.115 0.325 0.295 0.514 
9.0 18.0 0.005 0.515 0.315 0.590 0.513 0.809 0.253 0.300 0.112 0.380 0.339 0.677 0.283 0.398 0.038 0.247 0.317 0.628 0.286 0.374 
10.0 18.0 0.081 0.507 0.373 0.515 0.490 0.656 0.127 0.053 0.267 0.626 0.358 0.623 0.112 0.010 0.250 0.602 0.355 0.555 0.065 0.125 
11.0 18.0 0.129 0.402 0.405 0.410 0.433 0.524 0.009 0.153 0.368 0.750 0.279 0.409 0.102 0.402 0.356 0.700 0.199 0.135 0.215 0.600 
12.0 18.0 0.146 0.239 0.419 0.333 0.353 0.443 0.138 0.326 0.397 0.771 0.130 0.101 0.277 0.700 0.307 0.498 0.058 0.401 0.358 0.720 
13.0 18.0 0.139 0.063 0.426 0.322 0.255 0.393 0.249 0.494 0.352 0.698 0.050 0.250 0.349 0.798 0.129 0.069 0.264 0.765 0.272 0.377 
14.0 18.0 0.117 0.085 0.430 0.380 0.136 0.319 0.330 0.662 0.227 0.503 0.208 0.575 0.273 0.622 0.089 0.416 0.280 0.707 0.032 0.224 
15.0 18.0 0.089 0.189 0.430 0.469 0.003 0.184 0.364 0.791 0.046 0.189 0.288 0.780 0.085 0.222 0.219 0.722 0.115 0.266 0.153 0.644 
16.0 18.0 0.061 0.254 0.419 0.552 0.147 0.008 0.339 0.833 0.147 0.192 0.256 0.783 0.129 0.271 0.192 0.700 0.102 0.320 0.139 0.605 
17.0 18.0 0.039 0.287 0.399 0.615 0.272 0.227 0.258 0.766 0.294 0.553 0.126 0.569 0.264 0.673 0.033 0.346 0.210 0.714 0.034 0.130 
18.0 18.0 0.028 0.293 0.371 0.655 0.367 0.453 0.142 0.600 0.360 0.813 0.047 0.193 0.264 0.822 0.152 0.175 0.140 0.676 0.190 0.444 
19.0 18.0 0.035 0.282 0.335 0.673 0.431 0.666 0.010 0.350 0.342 0.916 0.202 0.238 0.142 0.656 0.252 0.603 0.046 0.228 0.189 0.683 
20.0 18.0 0.062 0.261 0.288 0.665 0.464 0.849 0.120 0.046 0.251 0.831 0.290 0.595 0.039 0.239 0.213 0.715 0.205 0.339 0.031 0.409 
21.0 18.0 0.114 0.220 0.225 0.624 0.463 0.979 0.230 0.278 0.109 0.564 0.286 0.761 0.197 0.256 0.064 0.453 0.226 0.648 0.148 0.154 
22.0 18.0 0.192 0.138 0.142 0.529 0.420 1.018 0.301 0.564 0.046 0.163 0.194 0.660 0.256 0.592 0.101 0.026 0.100 0.485 0.188 0.488 
23.0 18.0 0.295 0.020 0.039 0.354 0.332 0.919 0.316 0.732 0.169 0.248 0.054 0.334 0.197 0.597 0.178 0.380 0.058 0.058 0.079 0.349 
24.0 18.0 0.407 0.234 0.075 0.097 0.210 0.664 0.273 0.722 0.225 0.521 0.068 0.049 0.075 0.330 0.142 0.418 0.128 0.275 0.048 0.066 
25.0 18.0 0.508 0.491 0.182 0.207 0.076 0.291 0.186 0.529 0.207 0.560 0.126 0.289 0.032 0.030 0.051 0.212 0.094 0.274 0.084 0.182 
26.0 18.0 0.570 0.700 0.260 0.468 0.041 0.096 0.086 0.238 0.138 0.393 0.116 0.315 0.075 0.176 0.019 0.030 0.027 0.114 0.050 0.143 
27.0 18.0 0.577 0.771 0.293 0.596 0.116 0.349 0.007 0.032 0.061 0.158 0.070 0.196 0.063 0.169 0.037 0.089 0.012 0.020 0.012 0.046 
28.0 18.0 0.534 0.693 0.285 0.570 0.144 0.425 0.037 0.157 0.008 0.022 0.026 0.062 0.031 0.085 0.024 0.066 0.015 0.036 0.003 0.004 
29.0 18.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 18.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 19.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 19.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 19.0 0.409 0.664 0.194 0.503 0.103 0.342 0.042 0.101 0.012 0.031 0.016 0.089 0.039 0.106 0.045 0.085 0.036 0.052 0.016 0.017 
4.0 19.0 0.444 0.707 0.200 0.479 0.089 0.223 0.016 0.052 0.029 0.194 0.063 0.211 0.083 0.177 0.066 0.094 0.028 0.022 0.016 0.049 
5.0 19.0 0.433 0.578 0.168 0.292 0.036 0.062 0.041 0.288 0.096 0.386 0.117 0.288 0.107 0.148 0.042 0.036 0.036 0.133 0.087 0.154 
6.0 19.0 0.368 0.305 0.099 0.005 0.047 0.402 0.110 0.496 0.156 0.456 0.136 0.201 0.066 0.057 0.046 0.221 0.132 0.259 0.126 0.146 
7.0 19.0 0.268 0.023 0.011 0.292 0.133 0.653 0.165 0.562 0.176 0.336 0.098 0.037 0.033 0.307 0.150 0.342 0.172 0.191 0.055 0.074 
8.0 19.0 0.155 0.288 0.075 0.480 0.199 0.738 0.186 0.468 0.147 0.081 0.016 0.296 0.141 0.437 0.198 0.243 0.099 0.095 0.106 0.322 
9.0 19.0 0.052 0.457 0.142 0.537 0.232 0.674 0.173 0.282 0.083 0.189 0.076 0.449 0.207 0.361 0.154 0.028 0.056 0.365 0.237 0.348 
10.0 19.0 0.029 0.505 0.187 0.489 0.235 0.537 0.134 0.085 0.007 0.385 0.144 0.455 0.203 0.134 0.040 0.303 0.199 0.431 0.236 0.103 
11.0 19.0 0.084 0.448 0.211 0.392 0.213 0.403 0.081 0.078 0.060 0.488 0.172 0.340 0.138 0.139 0.086 0.440 0.250 0.247 0.102 0.238 
12.0 19.0 0.114 0.322 0.220 0.304 0.175 0.310 0.024 0.205 0.104 0.512 0.155 0.149 0.044 0.364 0.166 0.383 0.191 0.079 0.073 0.425 
13.0 19.0 0.124 0.169 0.221 0.261 0.121 0.249 0.030 0.321 0.112 0.464 0.102 0.085 0.036 0.467 0.170 0.151 0.073 0.356 0.177 0.322 
14.0 19.0 0.119 0.027 0.216 0.275 0.051 0.179 0.070 0.431 0.074 0.322 0.039 0.308 0.056 0.378 0.113 0.156 0.010 0.385 0.164 0.013 
15.0 19.0 0.107 0.086 0.208 0.324 0.033 0.069 0.083 0.508 0.000 0.090 0.007 0.441 0.017 0.121 0.069 0.354 0.020 0.145 0.120 0.262 
16.0 19.0 0.095 0.163 0.193 0.382 0.116 0.081 0.058 0.517 0.076 0.183 0.031 0.419 0.032 0.196 0.082 0.320 0.008 0.190 0.118 0.227 
17.0 19.0 0.088 0.205 0.172 0.433 0.184 0.249 0.001 0.443 0.117 0.422 0.098 0.239 0.030 0.418 0.133 0.071 0.047 0.365 0.134 0.059 
18.0 19.0 0.091 0.219 0.144 0.466 0.224 0.414 0.072 0.295 0.102 0.562 0.164 0.033 0.041 0.436 0.149 0.238 0.144 0.247 0.082 0.324 
19.0 19.0 0.108 0.209 0.109 0.477 0.236 0.559 0.140 0.097 0.036 0.566 0.185 0.300 0.147 0.245 0.082 0.414 0.218 0.073 0.061 0.316 
20.0 19.0 0.140 0.177 0.066 0.459 0.220 0.668 0.188 0.126 0.057 0.435 0.142 0.467 0.224 0.061 0.053 0.349 0.182 0.347 0.200 0.038 
21.0 19.0 0.187 0.116 0.013 0.405 0.177 0.722 0.205 0.336 0.147 0.196 0.044 0.472 0.218 0.334 0.180 0.086 0.033 0.371 0.212 0.264 
22.0 19.0 0.246 0.020 0.049 0.298 0.110 0.689 0.182 0.487 0.201 0.089 0.071 0.305 0.121 0.428 0.216 0.202 0.134 0.129 0.070 0.304 
23.0 19.0 0.309 0.137 0.113 0.130 0.028 0.546 0.123 0.526 0.195 0.318 0.150 0.048 0.016 0.300 0.135 0.310 0.188 0.143 0.091 0.085 
24.0 19.0 0.360 0.320 0.167 0.082 0.053 0.306 0.044 0.435 0.135 0.405 0.161 0.165 0.113 0.070 0.011 0.211 0.118 0.227 0.139 0.121 
25.0 19.0 0.381 0.493 0.197 0.290 0.111 0.026 0.030 0.245 0.047 0.333 0.108 0.238 0.129 0.105 0.074 0.037 0.009 0.129 0.077 0.141 
26.0 19.0 0.364 0.590 0.196 0.428 0.132 0.203 0.074 0.042 0.027 0.168 0.033 0.176 0.079 0.140 0.080 0.064 0.049 0.012 0.001 0.058 
27.0 19.0 0.315 0.573 0.166 0.453 0.117 0.311 0.080 0.094 0.062 0.020 0.022 0.070 0.017 0.083 0.040 0.062 0.043 0.033 0.025 0.010 
28.0 19.0 0.253 0.468 0.125 0.384 0.082 0.300 0.060 0.135 0.058 0.056 0.040 0.005 0.019 0.019 0.003 0.023 0.015 0.017 0.015 0.005 
29.0 19.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 19.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 20.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 20.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 20.0 0.136 0.391 0.041 0.289 0.054 0.215 0.080 0.100 0.096 0.050 0.064 0.010 0.020 0.015 0.023 0.031 0.045 0.036 0.041 0.030 
4.0 20.0 0.201 0.499 0.085 0.340 0.108 0.217 0.122 0.070 0.113 0.003 0.041 0.048 0.037 0.076 0.083 0.077 0.084 0.060 0.043 0.028 
5.0 20.0 0.253 0.508 0.120 0.289 0.147 0.109 0.137 0.037 0.081 0.113 0.035 0.134 0.130 0.133 0.135 0.087 0.071 0.023 0.027 0.047 
6.0 20.0 0.265 0.374 0.126 0.120 0.152 0.092 0.112 0.175 0.003 0.214 0.137 0.173 0.197 0.108 0.110 0.005 0.040 0.097 0.149 0.138 
7.0 20.0 0.232 0.142 0.104 0.098 0.129 0.280 0.057 0.260 0.102 0.228 0.216 0.122 0.181 0.004 0.015 0.123 0.195 0.189 0.208 0.129 
8.0 20.0 0.167 0.111 0.067 0.273 0.094 0.371 0.006 0.249 0.190 0.154 0.234 0.017 0.074 0.124 0.178 0.200 0.277 0.159 0.105 0.025 
9.0 20.0 0.091 0.305 0.032 0.352 0.063 0.345 0.064 0.169 0.243 0.052 0.185 0.078 0.087 0.192 0.295 0.182 0.205 0.023 0.126 0.187 
10.0 20.0 0.020 0.403 0.007 0.332 0.041 0.247 0.110 0.079 0.258 0.029 0.088 0.129 0.237 0.195 0.300 0.093 0.012 0.137 0.331 0.259 
11.0 20.0 0.037 0.401 0.007 0.253 0.030 0.141 0.144 0.022 0.238 0.066 0.031 0.143 0.327 0.154 0.189 0.023 0.229 0.237 0.368 0.188 
12.0 20.0 0.076 0.327 0.007 0.162 0.027 0.067 0.166 0.024 0.194 0.078 0.140 0.132 0.333 0.086 0.012 0.118 0.369 0.236 0.212 0.030 
13.0 20.0 0.100 0.216 0.003 0.095 0.031 0.026 0.178 0.042 0.140 0.073 0.218 0.097 0.267 0.019 0.162 0.155 0.368 0.154 0.039 0.124 
14.0 20.0 0.112 0.100 0.014 0.072 0.044 0.004 0.185 0.064 0.091 0.038 0.260 0.049 0.166 0.010 0.272 0.130 0.248 0.072 0.244 0.173 
15.0 20.0 0.117 0.004 0.029 0.082 0.061 0.047 0.197 0.075 0.050 0.032 0.284 0.026 0.058 0.026 0.324 0.107 0.083 0.042 0.344 0.173 
16.0 20.0 0.121 0.063 0.047 0.111 0.076 0.110 0.219 0.058 0.003 0.112 0.300 0.061 0.058 0.063 0.327 0.140 0.099 0.017 0.335 0.196 
17.0 20.0 0.129 0.097 0.068 0.143 0.076 0.183 0.247 0.008 0.065 0.161 0.297 0.145 0.190 0.043 0.267 0.204 0.274 0.077 0.206 0.207 
18.0 20.0 0.144 0.103 0.093 0.163 0.056 0.249 0.265 0.080 0.159 0.145 0.248 0.232 0.320 0.068 0.122 0.213 0.380 0.227 0.038 0.109 
19.0 20.0 0.168 0.082 0.123 0.165 0.015 0.295 0.261 0.174 0.260 0.059 0.138 0.261 0.393 0.218 0.091 0.101 0.337 0.321 0.281 0.128 
20.0 20.0 0.200 0.038 0.156 0.140 0.047 0.309 0.223 0.255 0.340 0.076 0.023 0.199 0.356 0.322 0.293 0.106 0.125 0.237 0.376 0.307 
21.0 20.0 0.238 0.042 0.192 0.082 0.121 0.274 0.147 0.298 0.365 0.216 0.193 0.052 0.198 0.301 0.377 0.285 0.159 0.037 0.231 0.277 
22.0 20.0 0.272 0.138 0.224 0.023 0.200 0.178 0.040 0.276 0.313 0.307 0.309 0.126 0.031 0.139 0.282 0.306 0.331 0.250 0.066 0.063 
23.0 20.0 0.289 0.250 0.242 0.139 0.264 0.031 0.080 0.178 0.186 0.292 0.316 0.238 0.215 0.072 0.068 0.148 0.276 0.273 0.238 0.192 
24.0 20.0 0.274 0.347 0.231 0.251 0.292 0.132 0.180 0.034 0.025 0.176 0.219 0.228 0.271 0.194 0.120 0.051 0.086 0.121 0.202 0.196 
25.0 20.0 0.219 0.387 0.185 0.310 0.269 0.245 0.228 0.098 0.113 0.020 0.070 0.117 0.195 0.170 0.179 0.134 0.075 0.050 0.056 0.063 
26.0 20.0 0.131 0.346 0.109 0.289 0.196 0.264 0.212 0.159 0.178 0.094 0.053 0.010 0.066 0.063 0.122 0.093 0.112 0.085 0.046 0.035 
27.0 20.0 0.037 0.246 0.026 0.206 0.099 0.198 0.147 0.139 0.166 0.117 0.105 0.069 0.031 0.025 0.033 0.016 0.063 0.037 0.054 0.034 
28.0 20.0 0.033 0.142 0.038 0.114 0.013 0.108 0.071 0.081 0.109 0.080 0.094 0.064 0.063 0.048 0.020 0.027 0.009 0.010 0.021 0.002 
29.0 20.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 20.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 21.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 21.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 21.0 0.124 0.067 0.107 0.039 0.008 0.051 0.096 0.067 0.153 0.095 0.126 0.085 0.073 0.065 0.006 0.026 0.040 0.007 0.054 0.028 
4.0 21.0 0.046 0.202 0.038 0.133 0.101 0.147 0.194 0.142 0.222 0.154 0.132 0.104 0.019 0.041 0.077 0.033 0.116 0.075 0.091 0.077 
5.0 21.0 0.055 0.329 0.051 0.206 0.216 0.211 0.274 0.179 0.232 0.152 0.055 0.050 0.117 0.069 0.191 0.136 0.161 0.139 0.046 0.071 
6.0 21.0 0.132 0.352 0.123 0.188 0.303 0.187 0.297 0.148 0.150 0.072 0.103 0.079 0.273 0.194 0.236 0.191 0.069 0.091 0.125 0.067 
7.0 21.0 0.163 0.250 0.164 0.087 0.345 0.110 0.258 0.084 0.008 0.046 0.275 0.196 0.345 0.252 0.131 0.126 0.160 0.108 0.299 0.230 
8.0 21.0 0.150 0.069 0.179 0.045 0.350 0.053 0.172 0.035 0.182 0.138 0.388 0.264 0.269 0.201 0.107 0.070 0.374 0.289 0.287 0.258 
9.0 21.0 0.108 0.115 0.180 0.115 0.331 0.058 0.061 0.012 0.338 0.214 0.397 0.273 0.059 0.059 0.353 0.263 0.409 0.349 0.038 0.086 
10.0 21.0 0.054 0.241 0.180 0.116 0.300 0.111 0.057 0.016 0.442 0.282 0.299 0.223 0.206 0.140 0.479 0.387 0.205 0.207 0.325 0.247 
11.0 21.0 0.003 0.288 0.184 0.060 0.263 0.173 0.168 0.066 0.478 0.336 0.122 0.114 0.430 0.326 0.415 0.366 0.143 0.096 0.527 0.460 
12.0 21.0 0.041 0.267 0.195 0.039 0.223 0.209 0.265 0.141 0.447 0.353 0.087 0.041 0.538 0.444 0.186 0.193 0.449 0.387 0.437 0.424 
13.0 21.0 0.075 0.206 0.211 0.110 0.179 0.208 0.342 0.222 0.362 0.322 0.281 0.206 0.507 0.449 0.112 0.071 0.568 0.531 0.109 0.137 
14.0 21.0 0.099 0.131 0.230 0.158 0.134 0.177 0.397 0.291 0.239 0.244 0.422 0.341 0.351 0.338 0.366 0.314 0.444 0.443 0.265 0.234 
15.0 21.0 0.118 0.066 0.250 0.176 0.086 0.137 0.433 0.340 0.096 0.139 0.498 0.430 0.125 0.154 0.505 0.466 0.165 0.192 0.489 0.475 
16.0 21.0 0.137 0.025 0.269 0.173 0.031 0.097 0.451 0.373 0.061 0.016 0.506 0.465 0.128 0.070 0.502 0.491 0.167 0.134 0.480 0.492 
17.0 21.0 0.157 0.013 0.289 0.164 0.033 0.060 0.446 0.390 0.224 0.125 0.438 0.435 0.364 0.301 0.349 0.370 0.439 0.422 0.237 0.260 
18.0 21.0 0.180 0.022 0.309 0.159 0.111 0.017 0.410 0.387 0.380 0.276 0.287 0.324 0.528 0.483 0.073 0.110 0.534 0.543 0.137 0.132 
19.0 21.0 0.206 0.053 0.330 0.166 0.201 0.041 0.335 0.353 0.500 0.413 0.067 0.130 0.555 0.543 0.243 0.218 0.384 0.402 0.439 0.453 
20.0 21.0 0.233 0.107 0.348 0.193 0.297 0.117 0.217 0.280 0.552 0.502 0.181 0.114 0.414 0.428 0.471 0.468 0.041 0.049 0.471 0.481 
21.0 21.0 0.255 0.177 0.361 0.242 0.391 0.219 0.064 0.159 0.509 0.503 0.389 0.341 0.135 0.154 0.493 0.499 0.319 0.351 0.195 0.172 
22.0 21.0 0.258 0.247 0.359 0.301 0.467 0.339 0.109 0.012 0.360 0.385 0.481 0.458 0.177 0.176 0.286 0.273 0.456 0.477 0.182 0.250 
23.0 21.0 0.228 0.292 0.326 0.341 0.500 0.443 0.265 0.195 0.137 0.159 0.414 0.397 0.370 0.372 0.024 0.073 0.301 0.274 0.337 0.361 
24.0 21.0 0.152 0.278 0.254 0.327 0.471 0.478 0.365 0.333 0.092 0.098 0.228 0.193 0.369 0.345 0.225 0.255 0.034 0.058 0.221 0.187 
25.0 21.0 0.033 0.184 0.142 0.233 0.371 0.402 0.378 0.365 0.248 0.267 0.017 0.050 0.217 0.158 0.244 0.225 0.144 0.177 0.026 0.061 
26.0 21.0 0.108 0.046 0.011 0.086 0.220 0.230 0.304 0.277 0.290 0.287 0.129 0.168 0.036 0.042 0.134 0.078 0.148 0.125 0.085 0.096 
27.0 21.0 0.226 0.110 0.111 0.077 0.062 0.053 0.182 0.131 0.233 0.191 0.166 0.163 0.074 0.111 0.017 0.039 0.067 0.023 0.069 0.044 
28.0 21.0 0.288 0.171 0.184 0.148 0.058 0.092 0.066 0.021 0.136 0.074 0.128 0.092 0.094 0.089 0.040 0.062 0.002 0.035 0.020 0.013 
29.0 21.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 21.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 22.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 22.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 22.0 0.338 0.207 0.228 0.181 0.064 0.114 0.090 0.027 0.173 0.090 0.156 0.108 0.108 0.101 0.034 0.062 0.023 0.024 0.052 0.015 
4.0 22.0 0.264 0.093 0.150 0.089 0.069 0.049 0.219 0.139 0.279 0.213 0.191 0.182 0.071 0.119 0.049 0.034 0.115 0.053 0.114 0.083 
5.0 22.0 0.141 0.100 0.033 0.071 0.234 0.203 0.347 0.274 0.330 0.302 0.133 0.180 0.073 0.043 0.195 0.108 0.207 0.167 0.110 0.136 
6.0 22.0 0.019 0.242 0.089 0.168 0.383 0.322 0.416 0.344 0.269 0.279 0.041 0.059 0.279 0.166 0.302 0.253 0.162 0.209 0.066 0.085 
7.0 22.0 0.066 0.268 0.183 0.180 0.483 0.362 0.404 0.333 0.101 0.150 0.265 0.154 0.424 0.342 0.244 0.278 0.077 0.076 0.303 0.192 
8.0 22.0 0.101 0.182 0.245 0.133 0.530 0.359 0.317 0.272 0.128 0.037 0.450 0.342 0.403 0.391 0.014 0.112 0.369 0.240 0.392 0.363 
9.0 22.0 0.095 0.046 0.283 0.088 0.532 0.365 0.179 0.190 0.354 0.233 0.520 0.452 0.197 0.267 0.319 0.186 0.507 0.456 0.182 0.276 
10.0 22.0 0.065 0.080 0.309 0.085 0.502 0.392 0.015 0.085 0.528 0.413 0.448 0.448 0.122 0.013 0.540 0.452 0.358 0.418 0.230 0.093 
11.0 22.0 0.025 0.155 0.331 0.125 0.451 0.418 0.153 0.049 0.618 0.548 0.252 0.317 0.433 0.313 0.544 0.545 0.022 0.107 0.550 0.462 
12.0 22.0 0.015 0.177 0.354 0.193 0.382 0.416 0.309 0.205 0.611 0.605 0.013 0.081 0.626 0.561 0.320 0.394 0.423 0.325 0.551 0.570 
13.0 22.0 0.053 0.162 0.378 0.265 0.300 0.373 0.439 0.364 0.515 0.563 0.285 0.203 0.640 0.644 0.040 0.050 0.639 0.620 0.220 0.299 
14.0 22.0 0.085 0.129 0.402 0.322 0.206 0.289 0.533 0.496 0.344 0.414 0.498 0.457 0.464 0.509 0.383 0.334 0.542 0.582 0.236 0.181 
15.0 22.0 0.114 0.099 0.424 0.357 0.102 0.179 0.587 0.584 0.128 0.193 0.614 0.615 0.168 0.214 0.583 0.583 0.210 0.251 0.535 0.532 
16.0 22.0 0.141 0.084 0.444 0.374 0.009 0.058 0.600 0.618 0.107 0.065 0.616 0.642 0.169 0.151 0.576 0.597 0.202 0.201 0.526 0.540 
17.0 22.0 0.167 0.089 0.461 0.382 0.128 0.068 0.567 0.597 0.335 0.322 0.499 0.526 0.464 0.476 0.363 0.366 0.516 0.545 0.220 0.202 
18.0 22.0 0.193 0.111 0.474 0.389 0.252 0.196 0.484 0.518 0.526 0.539 0.276 0.283 0.632 0.654 0.013 0.027 0.581 0.591 0.214 0.268 
19.0 22.0 0.217 0.148 0.483 0.402 0.377 0.326 0.352 0.382 0.645 0.672 0.014 0.036 0.610 0.610 0.347 0.406 0.352 0.302 0.510 0.541 
20.0 22.0 0.232 0.197 0.484 0.421 0.495 0.458 0.175 0.196 0.660 0.686 0.302 0.347 0.391 0.346 0.555 0.593 0.061 0.164 0.467 0.417 
21.0 22.0 0.232 0.243 0.471 0.443 0.593 0.584 0.032 0.031 0.555 0.559 0.510 0.555 0.044 0.048 0.509 0.478 0.417 0.506 0.116 0.050 
22.0 22.0 0.203 0.264 0.432 0.447 0.653 0.681 0.239 0.269 0.337 0.296 0.559 0.567 0.291 0.382 0.229 0.127 0.489 0.476 0.270 0.376 
23.0 22.0 0.129 0.231 0.354 0.398 0.648 0.701 0.403 0.459 0.059 0.036 0.428 0.370 0.451 0.482 0.105 0.223 0.261 0.156 0.365 0.351 
24.0 22.0 0.005 0.119 0.231 0.273 0.564 0.604 0.482 0.534 0.193 0.306 0.188 0.076 0.391 0.329 0.285 0.328 0.042 0.159 0.190 0.103 
25.0 22.0 0.158 0.061 0.071 0.078 0.404 0.384 0.455 0.458 0.337 0.415 0.047 0.169 0.191 0.076 0.257 0.203 0.184 0.210 0.028 0.104 
26.0 22.0 0.322 0.250 0.096 0.140 0.201 0.112 0.337 0.270 0.345 0.342 0.180 0.242 0.011 0.114 0.116 0.037 0.152 0.101 0.104 0.101 
27.0 22.0 0.441 0.364 0.227 0.280 0.015 0.124 0.182 0.074 0.254 0.179 0.193 0.180 0.103 0.142 0.008 0.071 0.054 0.018 0.067 0.026 
28.0 22.0 0.481 0.367 0.293 0.309 0.116 0.221 0.049 0.060 0.135 0.042 0.135 0.081 0.105 0.090 0.052 0.069 0.012 0.046 0.013 0.023 
29.0 22.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 22.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 23.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 23.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 23.0 0.478 0.336 0.304 0.276 0.109 0.189 0.067 0.043 0.157 0.050 0.152 0.081 0.116 0.086 0.051 0.061 0.004 0.036 0.035 0.011 
4.0 23.0 0.425 0.270 0.235 0.214 0.023 0.083 0.201 0.078 0.276 0.170 0.207 0.166 0.105 0.129 0.012 0.061 0.084 0.017 0.105 0.044 
5.0 23.0 0.305 0.100 0.112 0.069 0.203 0.109 0.349 0.234 0.357 0.295 0.181 0.209 0.017 0.097 0.151 0.038 0.198 0.108 0.141 0.119 
6.0 23.0 0.164 0.090 0.032 0.082 0.386 0.290 0.451 0.357 0.332 0.333 0.033 0.137 0.220 0.063 0.292 0.182 0.211 0.201 0.034 0.117 
7.0 23.0 0.047 0.200 0.159 0.169 0.526 0.405 0.471 0.400 0.185 0.253 0.197 0.040 0.405 0.255 0.296 0.277 0.036 0.151 0.223 0.057 
8.0 23.0 0.025 0.203 0.257 0.187 0.609 0.456 0.403 0.369 0.045 0.083 0.415 0.247 0.445 0.375 0.103 0.207 0.271 0.076 0.388 0.263 
9.0 23.0 0.053 0.128 0.326 0.176 0.636 0.479 0.266 0.288 0.298 0.129 0.533 0.406 0.290 0.337 0.212 0.024 0.479 0.324 0.275 0.307 
10.0 23.0 0.049 0.031 0.377 0.177 0.617 0.497 0.088 0.168 0.510 0.340 0.503 0.458 0.014 0.137 0.480 0.297 0.420 0.405 0.089 0.095 
11.0 23.0 0.026 0.052 0.416 0.206 0.562 0.502 0.107 0.014 0.638 0.509 0.330 0.374 0.347 0.156 0.551 0.458 0.097 0.224 0.446 0.243 
12.0 23.0 0.006 0.096 0.450 0.259 0.479 0.479 0.294 0.164 0.659 0.594 0.060 0.165 0.585 0.424 0.378 0.398 0.313 0.129 0.531 0.428 
13.0 23.0 0.039 0.111 0.481 0.318 0.373 0.415 0.456 0.343 0.571 0.567 0.237 0.113 0.641 0.549 0.033 0.130 0.576 0.430 0.268 0.297 
14.0 23.0 0.073 0.109 0.508 0.371 0.247 0.308 0.574 0.492 0.385 0.416 0.480 0.376 0.482 0.454 0.329 0.214 0.523 0.454 0.172 0.068 
15.0 23.0 0.104 0.106 0.532 0.411 0.108 0.170 0.639 0.587 0.139 0.178 0.614 0.538 0.177 0.184 0.546 0.445 0.208 0.198 0.477 0.358 
16.0 23.0 0.134 0.109 0.550 0.439 0.041 0.013 0.647 0.614 0.129 0.101 0.612 0.552 0.178 0.156 0.538 0.448 0.199 0.172 0.468 0.356 
17.0 23.0 0.160 0.122 0.563 0.456 0.194 0.151 0.594 0.568 0.381 0.366 0.471 0.410 0.474 0.436 0.309 0.221 0.491 0.422 0.160 0.073 
18.0 23.0 0.183 0.146 0.569 0.469 0.345 0.313 0.481 0.451 0.574 0.562 0.220 0.149 0.616 0.545 0.048 0.122 0.516 0.392 0.247 0.269 
19.0 23.0 0.197 0.176 0.565 0.479 0.487 0.467 0.314 0.273 0.674 0.646 0.085 0.157 0.552 0.433 0.380 0.401 0.255 0.098 0.478 0.387 
20.0 23.0 0.196 0.203 0.547 0.483 0.609 0.603 0.107 0.051 0.652 0.591 0.364 0.411 0.297 0.145 0.531 0.462 0.141 0.258 0.371 0.188 
21.0 23.0 0.173 0.213 0.509 0.470 0.697 0.707 0.118 0.190 0.505 0.397 0.535 0.524 0.054 0.193 0.427 0.269 0.431 0.427 0.024 0.162 
22.0 23.0 0.113 0.181 0.438 0.418 0.731 0.745 0.326 0.403 0.255 0.104 0.533 0.440 0.347 0.407 0.128 0.054 0.425 0.282 0.305 0.334 
23.0 23.0 0.005 0.089 0.324 0.303 0.687 0.678 0.470 0.526 0.029 0.191 0.363 0.201 0.444 0.382 0.167 0.263 0.170 0.024 0.319 0.199 
24.0 23.0 0.148 0.073 0.169 0.121 0.562 0.494 0.515 0.513 0.257 0.375 0.115 0.061 0.336 0.181 0.287 0.253 0.094 0.183 0.123 0.040 
25.0 23.0 0.325 0.260 0.013 0.095 0.368 0.226 0.452 0.370 0.363 0.387 0.098 0.213 0.128 0.037 0.218 0.099 0.185 0.148 0.062 0.109 
26.0 23.0 0.484 0.407 0.183 0.276 0.150 0.039 0.311 0.166 0.337 0.262 0.196 0.213 0.044 0.133 0.075 0.038 0.124 0.037 0.099 0.058 
27.0 23.0 0.580 0.455 0.303 0.358 0.037 0.206 0.151 0.013 0.229 0.105 0.183 0.127 0.110 0.115 0.026 0.072 0.030 0.036 0.050 0.013 
28.0 23.0 0.591 0.402 0.351 0.337 0.150 0.249 0.027 0.086 0.112 0.009 0.118 0.044 0.097 0.059 0.053 0.051 0.020 0.040 0.003 0.026 
29.0 23.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 23.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 24.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 24.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 24.0 0.534 0.321 0.328 0.253 0.129 0.176 0.038 0.055 0.118 0.005 0.119 0.032 0.098 0.041 0.053 0.035 0.016 0.027 0.013 0.015 
4.0 24.0 0.509 0.307 0.279 0.234 0.022 0.123 0.152 0.010 0.223 0.078 0.178 0.089 0.109 0.082 0.024 0.054 0.039 0.029 0.069 0.006 
5.0 24.0 0.415 0.201 0.172 0.142 0.143 0.014 0.291 0.119 0.314 0.175 0.184 0.143 0.041 0.096 0.080 0.034 0.140 0.017 0.127 0.049 
6.0 24.0 0.283 0.043 0.033 0.019 0.324 0.156 0.405 0.230 0.325 0.240 0.086 0.140 0.123 0.039 0.216 0.051 0.198 0.102 0.082 0.099 
7.0 24.0 0.158 0.092 0.104 0.090 0.480 0.278 0.451 0.296 0.227 0.232 0.100 0.061 0.303 0.081 0.272 0.149 0.106 0.144 0.101 0.065 
8.0 24.0 0.065 0.147 0.221 0.141 0.585 0.350 0.414 0.306 0.037 0.148 0.304 0.071 0.388 0.200 0.165 0.183 0.127 0.076 0.284 0.064 
9.0 24.0 0.012 0.127 0.311 0.155 0.633 0.389 0.303 0.267 0.193 0.013 0.443 0.203 0.309 0.246 0.078 0.105 0.343 0.078 0.280 0.181 
10.0 24.0 0.009 0.067 0.380 0.164 0.631 0.410 0.141 0.187 0.404 0.146 0.458 0.284 0.081 0.181 0.328 0.054 0.372 0.208 0.043 0.168 
11.0 24.0 0.006 0.011 0.433 0.185 0.584 0.414 0.046 0.074 0.547 0.286 0.336 0.274 0.207 0.025 0.441 0.198 0.165 0.204 0.263 0.020 
12.0 24.0 0.013 0.046 0.476 0.221 0.502 0.393 0.235 0.064 0.590 0.371 0.112 0.169 0.439 0.153 0.347 0.234 0.161 0.061 0.396 0.138 
13.0 24.0 0.037 0.073 0.512 0.266 0.390 0.337 0.401 0.205 0.525 0.373 0.155 0.002 0.522 0.265 0.082 0.133 0.408 0.116 0.244 0.161 
14.0 24.0 0.065 0.086 0.541 0.309 0.254 0.242 0.523 0.324 0.358 0.277 0.382 0.177 0.406 0.237 0.223 0.044 0.400 0.172 0.089 0.035 
15.0 24.0 0.092 0.094 0.564 0.345 0.101 0.120 0.589 0.398 0.127 0.110 0.509 0.286 0.150 0.092 0.412 0.170 0.162 0.077 0.334 0.087 
16.0 24.0 0.117 0.102 0.580 0.373 0.061 0.020 0.592 0.413 0.126 0.089 0.504 0.287 0.153 0.100 0.404 0.164 0.159 0.080 0.325 0.081 
17.0 24.0 0.137 0.112 0.588 0.391 0.224 0.168 0.530 0.364 0.357 0.269 0.368 0.180 0.397 0.241 0.205 0.031 0.375 0.161 0.078 0.044 
18.0 24.0 0.150 0.126 0.585 0.401 0.379 0.310 0.408 0.255 0.523 0.384 0.136 0.004 0.492 0.260 0.089 0.142 0.360 0.090 0.224 0.150 
19.0 24.0 0.150 0.137 0.569 0.402 0.518 0.436 0.236 0.099 0.590 0.402 0.131 0.187 0.404 0.143 0.336 0.238 0.123 0.086 0.353 0.114 
20.0 24.0 0.132 0.136 0.534 0.386 0.627 0.534 0.032 0.081 0.540 0.312 0.354 0.306 0.165 0.054 0.410 0.186 0.183 0.221 0.213 0.055 
21.0 24.0 0.086 0.110 0.475 0.343 0.693 0.583 0.177 0.254 0.379 0.134 0.463 0.307 0.125 0.224 0.276 0.015 0.357 0.198 0.080 0.192 
22.0 24.0 0.004 0.045 0.382 0.258 0.697 0.557 0.354 0.375 0.142 0.081 0.418 0.183 0.330 0.267 0.020 0.152 0.285 0.031 0.269 0.164 
23.0 24.0 0.122 0.073 0.249 0.122 0.624 0.438 0.457 0.402 0.100 0.245 0.243 0.002 0.355 0.161 0.187 0.186 0.059 0.115 0.213 0.015 
24.0 24.0 0.280 0.217 0.085 0.049 0.478 0.244 0.464 0.324 0.270 0.295 0.032 0.136 0.227 0.005 0.231 0.096 0.119 0.124 0.041 0.081 
25.0 24.0 0.444 0.345 0.089 0.205 0.283 0.033 0.380 0.179 0.325 0.231 0.122 0.168 0.053 0.093 0.142 0.015 0.145 0.041 0.075 0.059 
26.0 24.0 0.572 0.406 0.237 0.298 0.084 0.134 0.242 0.037 0.274 0.115 0.173 0.116 0.066 0.098 0.028 0.060 0.074 0.027 0.072 0.006 
27.0 24.0 0.631 0.384 0.329 0.306 0.070 0.200 0.104 0.051 0.172 0.021 0.143 0.048 0.095 0.055 0.036 0.047 0.006 0.038 0.025 0.026 
28.0 24.0 0.613 0.306 0.354 0.254 0.156 0.189 0.007 0.075 0.077 0.023 0.084 0.007 0.072 0.020 0.044 0.023 0.022 0.024 0.007 0.022 
29.0 24.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 24.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 25.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 25.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 25.0 0.512 0.217 0.302 0.158 0.122 0.106 0.015 0.042 0.071 0.020 0.074 0.010 0.064 0.006 0.041 0.006 0.022 0.010 0.005 0.011 
4.0 25.0 0.513 0.233 0.275 0.166 0.048 0.102 0.094 0.034 0.146 0.015 0.121 0.012 0.085 0.018 0.038 0.024 0.005 0.028 0.026 0.024 
5.0 25.0 0.455 0.192 0.199 0.134 0.075 0.060 0.201 0.016 0.224 0.034 0.146 0.041 0.064 0.052 0.014 0.052 0.063 0.044 0.079 0.020 
6.0 25.0 0.355 0.099 0.086 0.066 0.226 0.024 0.302 0.063 0.258 0.082 0.105 0.079 0.029 0.077 0.110 0.051 0.134 0.009 0.095 0.037 
7.0 25.0 0.244 0.005 0.039 0.016 0.369 0.093 0.360 0.113 0.214 0.119 0.009 0.093 0.161 0.061 0.186 0.005 0.126 0.068 0.012 0.097 
8.0 25.0 0.149 0.065 0.154 0.052 0.478 0.148 0.355 0.145 0.092 0.126 0.160 0.070 0.259 0.004 0.167 0.077 0.007 0.125 0.132 0.088 
9.0 25.0 0.083 0.077 0.251 0.073 0.540 0.185 0.284 0.154 0.079 0.098 0.286 0.015 0.253 0.075 0.035 0.130 0.160 0.110 0.203 0.030 
10.0 25.0 0.046 0.051 0.329 0.084 0.554 0.210 0.162 0.137 0.251 0.042 0.332 0.051 0.130 0.127 0.142 0.121 0.243 0.030 0.116 0.125 
11.0 25.0 0.032 0.010 0.390 0.098 0.523 0.223 0.009 0.095 0.380 0.029 0.274 0.097 0.063 0.127 0.259 0.058 0.169 0.091 0.070 0.166 
12.0 25.0 0.034 0.027 0.439 0.122 0.454 0.218 0.151 0.032 0.434 0.087 0.127 0.103 0.241 0.083 0.243 0.027 0.018 0.145 0.200 0.116 
13.0 25.0 0.045 0.053 0.478 0.152 0.354 0.189 0.296 0.041 0.399 0.112 0.065 0.068 0.325 0.028 0.096 0.074 0.192 0.132 0.163 0.026 
14.0 25.0 0.062 0.066 0.507 0.184 0.227 0.133 0.403 0.104 0.275 0.088 0.238 0.017 0.265 0.006 0.099 0.081 0.217 0.085 0.011 0.078 
15.0 25.0 0.079 0.073 0.529 0.211 0.084 0.056 0.460 0.143 0.096 0.028 0.335 0.016 0.098 0.007 0.225 0.078 0.090 0.036 0.151 0.125 
16.0 25.0 0.093 0.075 0.541 0.233 0.067 0.035 0.460 0.147 0.102 0.048 0.330 0.010 0.105 0.025 0.218 0.087 0.094 0.017 0.143 0.133 
17.0 25.0 0.102 0.076 0.543 0.246 0.217 0.129 0.402 0.111 0.278 0.109 0.223 0.034 0.260 0.022 0.084 0.102 0.204 0.080 0.001 0.094 
18.0 25.0 0.101 0.073 0.532 0.248 0.356 0.217 0.290 0.042 0.395 0.131 0.048 0.093 0.302 0.025 0.100 0.094 0.163 0.141 0.152 0.031 
19.0 25.0 0.086 0.063 0.506 0.237 0.474 0.287 0.139 0.050 0.426 0.099 0.140 0.132 0.213 0.096 0.231 0.037 0.002 0.162 0.176 0.115 
20.0 25.0 0.051 0.037 0.460 0.207 0.558 0.326 0.032 0.142 0.363 0.019 0.279 0.120 0.034 0.154 0.233 0.065 0.171 0.101 0.046 0.177 
21.0 25.0 0.011 0.012 0.388 0.150 0.596 0.318 0.195 0.212 0.219 0.087 0.322 0.049 0.151 0.149 0.107 0.147 0.221 0.046 0.124 0.128 
22.0 25.0 0.104 0.086 0.285 0.064 0.575 0.253 0.320 0.229 0.032 0.171 0.252 0.053 0.249 0.068 0.064 0.145 0.118 0.133 0.178 0.045 
23.0 25.0 0.229 0.178 0.152 0.051 0.486 0.135 0.375 0.182 0.135 0.189 0.108 0.126 0.216 0.045 0.158 0.058 0.033 0.123 0.086 0.099 
24.0 25.0 0.369 0.261 0.003 0.153 0.344 0.011 0.351 0.090 0.231 0.136 0.034 0.130 0.102 0.106 0.139 0.043 0.107 0.037 0.027 0.078 
25.0 25.0 0.496 0.302 0.141 0.217 0.177 0.108 0.265 0.006 0.238 0.050 0.115 0.076 0.011 0.093 0.057 0.078 0.082 0.044 0.063 0.014 
26.0 25.0 0.579 0.284 0.250 0.221 0.025 0.148 0.154 0.056 0.180 0.017 0.123 0.015 0.066 0.040 0.011 0.052 0.022 0.054 0.034 0.038 
27.0 25.0 0.599 0.225 0.306 0.179 0.082 0.131 0.057 0.061 0.103 0.037 0.088 0.017 0.064 0.004 0.034 0.016 0.013 0.027 0.002 0.030 
28.0 25.0 0.560 0.156 0.312 0.125 0.134 0.091 0.005 0.042 0.043 0.026 0.047 0.016 0.041 0.009 0.028 0.003 0.019 0.009 0.011 0.015 
29.0 25.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 25.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 26.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 26.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 26.0 0.436 0.099 0.242 0.056 0.093 0.031 0.002 0.018 0.031 0.022 0.030 0.023 0.027 0.021 0.022 0.013 0.018 0.004 0.012 0.004 
4.0 26.0 0.453 0.118 0.233 0.069 0.052 0.046 0.044 0.034 0.069 0.041 0.058 0.036 0.048 0.024 0.033 0.009 0.021 0.019 0.006 0.025 
5.0 26.0 0.431 0.117 0.189 0.072 0.023 0.056 0.108 0.049 0.119 0.054 0.086 0.033 0.059 0.014 0.028 0.035 0.002 0.050 0.025 0.040 
6.0 26.0 0.371 0.085 0.113 0.060 0.126 0.057 0.179 0.053 0.158 0.043 0.089 0.013 0.034 0.057 0.016 0.077 0.053 0.063 0.068 0.029 
7.0 26.0 0.291 0.035 0.018 0.038 0.235 0.047 0.233 0.039 0.158 0.008 0.048 0.064 0.032 0.108 0.080 0.085 0.098 0.030 0.069 0.061 
8.0 26.0 0.211 0.009 0.080 0.020 0.329 0.031 0.250 0.012 0.107 0.053 0.032 0.116 0.110 0.117 0.118 0.031 0.082 0.085 0.001 0.122 
9.0 26.0 0.146 0.025 0.170 0.012 0.392 0.014 0.220 0.021 0.012 0.104 0.119 0.135 0.152 0.064 0.093 0.078 0.002 0.159 0.090 0.099 
10.0 26.0 0.100 0.018 0.246 0.008 0.417 0.010 0.148 0.051 0.099 0.133 0.173 0.111 0.127 0.034 0.012 0.161 0.089 0.142 0.122 0.043 
11.0 26.0 0.073 0.004 0.308 0.007 0.404 0.029 0.046 0.072 0.194 0.136 0.170 0.053 0.044 0.127 0.074 0.176 0.120 0.030 0.069 0.164 
12.0 26.0 0.061 0.026 0.358 0.019 0.357 0.042 0.067 0.078 0.245 0.116 0.107 0.018 0.054 0.184 0.111 0.111 0.075 0.121 0.018 0.197 
13.0 26.0 0.059 0.042 0.397 0.037 0.280 0.044 0.174 0.073 0.237 0.086 0.006 0.080 0.118 0.187 0.079 0.010 0.004 0.211 0.062 0.103 
14.0 26.0 0.062 0.050 0.426 0.058 0.178 0.030 0.254 0.062 0.166 0.056 0.091 0.123 0.108 0.140 0.007 0.117 0.039 0.191 0.042 0.064 
15.0 26.0 0.066 0.050 0.444 0.076 0.061 0.003 0.296 0.056 0.056 0.031 0.148 0.147 0.039 0.062 0.045 0.187 0.018 0.082 0.014 0.182 
16.0 26.0 0.067 0.044 0.453 0.089 0.062 0.032 0.294 0.060 0.067 0.006 0.143 0.155 0.049 0.028 0.040 0.194 0.025 0.064 0.018 0.187 
17.0 26.0 0.062 0.034 0.450 0.094 0.182 0.067 0.247 0.075 0.172 0.025 0.079 0.144 0.109 0.115 0.017 0.136 0.036 0.180 0.050 0.076 
18.0 26.0 0.048 0.017 0.433 0.089 0.290 0.096 0.161 0.098 0.233 0.067 0.020 0.108 0.105 0.178 0.082 0.027 0.011 0.210 0.060 0.087 
19.0 26.0 0.019 0.008 0.401 0.070 0.376 0.109 0.050 0.120 0.234 0.116 0.115 0.045 0.038 0.192 0.104 0.098 0.082 0.132 0.012 0.190 
20.0 26.0 0.029 0.045 0.348 0.036 0.430 0.097 0.069 0.128 0.174 0.162 0.169 0.040 0.059 0.144 0.059 0.177 0.116 0.026 0.074 0.164 
21.0 26.0 0.098 0.093 0.273 0.018 0.441 0.056 0.174 0.111 0.069 0.182 0.159 0.123 0.131 0.040 0.029 0.170 0.073 0.143 0.116 0.039 
22.0 26.0 0.189 0.148 0.175 0.080 0.403 0.014 0.241 0.060 0.046 0.156 0.089 0.168 0.136 0.081 0.098 0.074 0.019 0.159 0.069 0.108 
23.0 26.0 0.297 0.195 0.059 0.137 0.317 0.090 0.253 0.013 0.130 0.083 0.003 0.146 0.075 0.143 0.097 0.051 0.079 0.069 0.016 0.108 
24.0 26.0 0.402 0.210 0.058 0.165 0.201 0.141 0.214 0.076 0.157 0.012 0.066 0.074 0.003 0.123 0.045 0.101 0.068 0.044 0.056 0.039 
25.0 26.0 0.481 0.182 0.158 0.150 0.082 0.142 0.144 0.101 0.134 0.069 0.083 0.014 0.046 0.055 0.010 0.079 0.020 0.071 0.036 0.039 
26.0 26.0 0.518 0.124 0.223 0.102 0.014 0.099 0.073 0.081 0.086 0.077 0.064 0.044 0.049 0.014 0.031 0.031 0.015 0.047 0.001 0.043 
27.0 26.0 0.507 0.066 0.248 0.050 0.071 0.046 0.021 0.041 0.042 0.049 0.036 0.040 0.031 0.025 0.025 0.006 0.020 0.015 0.014 0.024 
28.0 26.0 0.462 0.028 0.241 0.018 0.095 0.012 0.008 0.011 0.016 0.018 0.016 0.020 0.014 0.017 0.013 0.008 0.013 0.001 0.012 0.010 
29.0 26.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 26.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 27.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 27.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 27.0 0.336 0.016 0.169 0.013 0.055 0.023 0.003 0.007 0.005 0.013 0.002 0.021 0.002 0.022 0.005 0.015 0.010 0.008 0.011 0.005 
4.0 27.0 0.359 0.025 0.169 0.007 0.039 0.007 0.011 0.018 0.013 0.042 0.009 0.042 0.014 0.033 0.021 0.016 0.025 0.009 0.020 0.013 
5.0 27.0 0.362 0.036 0.152 0.007 0.007 0.025 0.035 0.054 0.032 0.075 0.029 0.056 0.038 0.025 0.040 0.012 0.032 0.029 0.012 0.031 
6.0 27.0 0.338 0.037 0.111 0.022 0.048 0.062 0.071 0.089 0.062 0.091 0.054 0.037 0.058 0.020 0.041 0.054 0.007 0.058 0.030 0.036 
7.0 27.0 0.293 0.026 0.051 0.033 0.115 0.095 0.109 0.106 0.085 0.070 0.066 0.018 0.049 0.083 0.005 0.087 0.050 0.046 0.076 0.013 
8.0 27.0 0.238 0.010 0.019 0.042 0.181 0.115 0.134 0.098 0.087 0.015 0.050 0.089 0.008 0.124 0.054 0.066 0.097 0.026 0.072 0.077 
9.0 27.0 0.185 0.003 0.090 0.049 0.234 0.121 0.135 0.067 0.061 0.060 0.011 0.143 0.048 0.109 0.098 0.015 0.091 0.108 0.013 0.095 
10.0 27.0 0.141 0.004 0.156 0.054 0.263 0.113 0.108 0.021 0.014 0.129 0.034 0.154 0.088 0.033 0.099 0.109 0.030 0.135 0.086 0.026 
11.0 27.0 0.108 0.013 0.213 0.055 0.265 0.096 0.059 0.029 0.037 0.174 0.064 0.115 0.095 0.073 0.058 0.160 0.054 0.069 0.128 0.087 
12.0 27.0 0.086 0.025 0.260 0.050 0.239 0.074 0.004 0.074 0.074 0.185 0.067 0.038 0.073 0.161 0.005 0.132 0.108 0.055 0.099 0.148 
13.0 27.0 0.072 0.034 0.296 0.040 0.190 0.053 0.066 0.109 0.085 0.163 0.048 0.053 0.040 0.196 0.046 0.033 0.116 0.157 0.021 0.100 
14.0 27.0 0.062 0.035 0.322 0.029 0.119 0.037 0.115 0.132 0.063 0.115 0.020 0.131 0.017 0.159 0.070 0.087 0.082 0.161 0.062 0.028 
15.0 27.0 0.053 0.030 0.338 0.018 0.037 0.027 0.140 0.146 0.019 0.051 0.003 0.178 0.008 0.068 0.079 0.167 0.032 0.069 0.109 0.128 
16.0 27.0 0.042 0.019 0.343 0.013 0.050 0.020 0.136 0.152 0.031 0.020 0.006 0.184 0.003 0.043 0.082 0.171 0.025 0.062 0.111 0.129 
17.0 27.0 0.025 0.003 0.336 0.013 0.133 0.013 0.105 0.151 0.070 0.090 0.029 0.147 0.012 0.139 0.075 0.098 0.079 0.155 0.065 0.032 
18.0 27.0 0.002 0.020 0.316 0.023 0.205 0.001 0.052 0.140 0.084 0.151 0.057 0.074 0.042 0.185 0.048 0.018 0.114 0.155 0.019 0.089 
19.0 27.0 0.040 0.048 0.281 0.042 0.257 0.024 0.015 0.116 0.066 0.191 0.072 0.020 0.078 0.164 0.006 0.121 0.107 0.063 0.095 0.141 
20.0 27.0 0.092 0.081 0.229 0.070 0.281 0.061 0.079 0.074 0.020 0.199 0.060 0.110 0.099 0.079 0.063 0.157 0.050 0.061 0.123 0.086 
21.0 27.0 0.159 0.115 0.161 0.103 0.272 0.107 0.127 0.015 0.036 0.165 0.021 0.166 0.083 0.035 0.101 0.107 0.037 0.129 0.077 0.026 
22.0 27.0 0.237 0.140 0.078 0.131 0.230 0.153 0.145 0.054 0.082 0.089 0.031 0.162 0.032 0.121 0.090 0.006 0.092 0.098 0.019 0.089 
23.0 27.0 0.316 0.142 0.009 0.137 0.160 0.177 0.128 0.112 0.095 0.006 0.066 0.100 0.028 0.134 0.034 0.076 0.081 0.010 0.068 0.060 
24.0 27.0 0.380 0.112 0.087 0.112 0.083 0.162 0.089 0.134 0.077 0.077 0.068 0.018 0.060 0.083 0.022 0.088 0.027 0.054 0.055 0.009 
25.0 27.0 0.415 0.058 0.143 0.061 0.016 0.107 0.046 0.113 0.043 0.101 0.044 0.040 0.054 0.018 0.045 0.050 0.020 0.056 0.010 0.039 
26.0 27.0 0.416 0.001 0.171 0.004 0.028 0.038 0.015 0.064 0.014 0.079 0.015 0.054 0.027 0.023 0.034 0.011 0.032 0.028 0.018 0.031 
27.0 27.0 0.389 0.037 0.174 0.034 0.048 0.017 0.003 0.016 0.003 0.038 0.002 0.036 0.005 0.026 0.014 0.010 0.020 0.009 0.019 0.016 
28.0 27.0 0.348 0.047 0.163 0.046 0.053 0.041 0.005 0.014 0.003 0.007 0.005 0.014 0.004 0.013 0.002 0.007 0.007 0.002 0.011 0.008 
29.0 27.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 27.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 28.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 28.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 28.0 0.239 0.022 0.102 0.039 0.020 0.038 0.002 0.011 0.011 0.007 0.016 0.014 0.013 0.015 0.004 0.010 0.004 0.006 0.008 0.003 
4.0 28.0 0.259 0.021 0.105 0.040 0.019 0.029 0.007 0.006 0.021 0.028 0.020 0.030 0.007 0.023 0.010 0.011 0.020 0.003 0.020 0.003 
5.0 28.0 0.274 0.014 0.103 0.031 0.015 0.004 0.010 0.036 0.022 0.057 0.009 0.043 0.018 0.022 0.036 0.003 0.038 0.012 0.023 0.015 
6.0 28.0 0.275 0.006 0.089 0.013 0.003 0.037 0.003 0.073 0.007 0.079 0.021 0.039 0.054 0.003 0.057 0.024 0.034 0.029 0.008 0.021 
7.0 28.0 0.260 0.002 0.060 0.008 0.029 0.080 0.016 0.101 0.023 0.077 0.057 0.009 0.079 0.039 0.047 0.050 0.014 0.034 0.056 0.010 
8.0 28.0 0.231 0.001 0.018 0.029 0.065 0.117 0.038 0.109 0.053 0.044 0.082 0.042 0.070 0.077 0.008 0.053 0.076 0.008 0.084 0.024 
9.0 28.0 0.196 0.001 0.031 0.047 0.101 0.139 0.056 0.093 0.073 0.015 0.081 0.093 0.023 0.085 0.072 0.017 0.111 0.041 0.050 0.048 
10.0 28.0 0.160 0.005 0.081 0.061 0.126 0.145 0.061 0.055 0.075 0.080 0.055 0.118 0.043 0.048 0.118 0.042 0.083 0.073 0.043 0.032 
11.0 28.0 0.128 0.012 0.126 0.070 0.137 0.136 0.052 0.005 0.062 0.131 0.015 0.103 0.099 0.021 0.116 0.087 0.008 0.056 0.122 0.020 
12.0 28.0 0.102 0.019 0.166 0.073 0.129 0.116 0.033 0.046 0.042 0.156 0.027 0.051 0.128 0.090 0.064 0.086 0.096 0.005 0.131 0.063 
13.0 28.0 0.080 0.023 0.198 0.071 0.105 0.091 0.009 0.092 0.023 0.147 0.060 0.021 0.122 0.126 0.015 0.034 0.149 0.068 0.058 0.055 
14.0 28.0 0.061 0.022 0.220 0.066 0.065 0.063 0.011 0.126 0.012 0.106 0.080 0.088 0.086 0.108 0.088 0.041 0.128 0.080 0.055 0.001 
15.0 28.0 0.042 0.015 0.232 0.062 0.017 0.036 0.021 0.146 0.007 0.044 0.091 0.129 0.034 0.046 0.131 0.093 0.050 0.034 0.132 0.049 
16.0 28.0 0.021 0.003 0.234 0.061 0.035 0.009 0.018 0.152 0.003 0.026 0.093 0.132 0.025 0.033 0.131 0.094 0.048 0.036 0.131 0.048 
17.0 28.0 0.005 0.013 0.226 0.065 0.083 0.020 0.002 0.142 0.006 0.092 0.085 0.096 0.080 0.096 0.089 0.045 0.123 0.081 0.054 0.001 
18.0 28.0 0.038 0.033 0.205 0.074 0.121 0.052 0.022 0.117 0.023 0.142 0.065 0.031 0.118 0.118 0.017 0.027 0.141 0.069 0.054 0.053 
19.0 28.0 0.080 0.056 0.172 0.087 0.143 0.087 0.048 0.076 0.048 0.163 0.029 0.043 0.125 0.088 0.062 0.080 0.092 0.011 0.124 0.062 
20.0 28.0 0.130 0.076 0.127 0.102 0.146 0.124 0.068 0.022 0.073 0.149 0.018 0.102 0.096 0.020 0.113 0.083 0.009 0.049 0.114 0.021 
21.0 28.0 0.187 0.091 0.071 0.114 0.127 0.157 0.072 0.038 0.088 0.100 0.064 0.125 0.035 0.053 0.113 0.037 0.083 0.065 0.036 0.029 
22.0 28.0 0.245 0.090 0.011 0.112 0.090 0.173 0.058 0.092 0.082 0.027 0.091 0.101 0.035 0.092 0.061 0.024 0.104 0.030 0.053 0.040 
23.0 28.0 0.293 0.067 0.045 0.089 0.044 0.160 0.031 0.121 0.054 0.041 0.085 0.045 0.077 0.079 0.011 0.056 0.059 0.018 0.072 0.013 
24.0 28.0 0.321 0.025 0.087 0.046 0.005 0.116 0.002 0.115 0.015 0.079 0.053 0.009 0.077 0.038 0.051 0.048 0.008 0.037 0.038 0.018 
25.0 28.0 0.324 0.024 0.109 0.005 0.020 0.054 0.016 0.081 0.017 0.079 0.013 0.037 0.046 0.002 0.052 0.023 0.035 0.029 0.008 0.024 
26.0 28.0 0.305 0.061 0.112 0.045 0.026 0.004 0.019 0.036 0.028 0.052 0.014 0.037 0.011 0.016 0.029 0.003 0.032 0.014 0.022 0.018 
27.0 28.0 0.275 0.075 0.105 0.064 0.023 0.039 0.011 0.002 0.023 0.022 0.021 0.022 0.008 0.015 0.007 0.004 0.016 0.005 0.018 0.010 
28.0 28.0 0.244 0.070 0.096 0.063 0.018 0.051 0.002 0.018 0.011 0.001 0.015 0.007 0.012 0.006 0.003 0.002 0.004 0.004 0.009 0.008 
29.0 28.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 28.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 29.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 29.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 29.0 0.160 0.030 0.050 0.039 0.004 0.033 0.002 0.010 0.017 0.004 0.021 0.008 0.017 0.007 0.006 0.004 0.002 0.002 0.006 0.001 
4.0 29.0 0.174 0.033 0.052 0.043 0.003 0.029 0.014 0.002 0.034 0.015 0.029 0.015 0.014 0.011 0.004 0.005 0.014 0.003 0.015 0.003 
5.0 29.0 0.191 0.031 0.057 0.040 0.013 0.014 0.031 0.018 0.046 0.031 0.025 0.023 0.006 0.013 0.026 0.005 0.031 0.004 0.021 0.003 
6.0 29.0 0.204 0.027 0.058 0.030 0.020 0.012 0.041 0.043 0.041 0.047 0.003 0.025 0.041 0.008 0.051 0.005 0.035 0.007 0.008 0.009 
7.0 29.0 0.208 0.021 0.050 0.013 0.020 0.046 0.038 0.066 0.016 0.053 0.041 0.014 0.075 0.009 0.054 0.017 0.009 0.015 0.032 0.011 
8.0 29.0 0.199 0.016 0.032 0.007 0.008 0.080 0.023 0.079 0.023 0.040 0.080 0.010 0.083 0.030 0.020 0.026 0.047 0.013 0.065 0.003 
9.0 29.0 0.181 0.010 0.004 0.027 0.009 0.107 0.002 0.076 0.063 0.009 0.100 0.040 0.053 0.042 0.043 0.020 0.091 0.002 0.053 0.012 
10.0 29.0 0.157 0.004 0.028 0.044 0.028 0.120 0.020 0.055 0.092 0.032 0.091 0.061 0.010 0.033 0.099 0.002 0.085 0.021 0.014 0.019 
11.0 29.0 0.131 0.003 0.061 0.057 0.040 0.120 0.037 0.021 0.104 0.071 0.054 0.062 0.079 0.005 0.116 0.025 0.022 0.027 0.087 0.009 
12.0 29.0 0.105 0.008 0.091 0.065 0.044 0.108 0.046 0.020 0.099 0.094 0.002 0.038 0.128 0.030 0.079 0.034 0.067 0.014 0.111 0.009 
13.0 29.0 0.081 0.011 0.116 0.069 0.038 0.087 0.049 0.058 0.080 0.093 0.053 0.001 0.138 0.053 0.004 0.019 0.127 0.008 0.059 0.017 
14.0 29.0 0.057 0.010 0.133 0.070 0.023 0.061 0.050 0.088 0.053 0.069 0.096 0.041 0.104 0.049 0.077 0.009 0.118 0.017 0.038 0.010 
15.0 29.0 0.033 0.005 0.142 0.070 0.002 0.032 0.051 0.106 0.021 0.027 0.120 0.065 0.040 0.021 0.127 0.030 0.047 0.006 0.108 0.004 
16.0 29.0 0.006 0.004 0.143 0.071 0.021 0.001 0.053 0.109 0.013 0.021 0.121 0.066 0.034 0.016 0.126 0.030 0.047 0.013 0.105 0.005 
17.0 29.0 0.024 0.016 0.134 0.075 0.040 0.031 0.057 0.098 0.047 0.064 0.098 0.043 0.098 0.043 0.076 0.009 0.114 0.022 0.035 0.013 
18.0 29.0 0.059 0.030 0.115 0.080 0.053 0.063 0.060 0.073 0.079 0.093 0.055 0.004 0.131 0.047 0.003 0.017 0.120 0.012 0.056 0.019 
19.0 29.0 0.099 0.042 0.088 0.086 0.055 0.093 0.058 0.037 0.102 0.100 0.001 0.037 0.122 0.026 0.076 0.031 0.063 0.009 0.104 0.011 
20.0 29.0 0.142 0.050 0.052 0.089 0.045 0.119 0.047 0.007 0.110 0.081 0.055 0.063 0.074 0.009 0.110 0.022 0.022 0.021 0.081 0.006 
21.0 29.0 0.184 0.050 0.013 0.084 0.024 0.134 0.027 0.049 0.099 0.042 0.095 0.065 0.004 0.039 0.092 0.003 0.082 0.014 0.011 0.014 
22.0 29.0 0.221 0.036 0.025 0.068 0.002 0.130 0.002 0.078 0.066 0.004 0.103 0.043 0.059 0.046 0.034 0.025 0.082 0.007 0.051 0.007 
23.0 29.0 0.243 0.008 0.054 0.038 0.025 0.104 0.029 0.085 0.021 0.039 0.078 0.011 0.084 0.031 0.026 0.028 0.035 0.020 0.054 0.011 
24.0 29.0 0.247 0.026 0.069 0.001 0.035 0.061 0.046 0.070 0.021 0.051 0.036 0.013 0.069 0.011 0.052 0.018 0.014 0.019 0.021 0.017 
25.0 29.0 0.233 0.056 0.070 0.034 0.032 0.016 0.046 0.043 0.044 0.043 0.004 0.021 0.034 0.004 0.044 0.007 0.032 0.011 0.011 0.013 
26.0 29.0 0.208 0.072 0.061 0.055 0.018 0.019 0.033 0.015 0.045 0.025 0.024 0.016 0.004 0.006 0.021 0.003 0.026 0.007 0.019 0.009 
27.0 29.0 0.182 0.073 0.051 0.061 0.004 0.038 0.015 0.005 0.031 0.009 0.026 0.008 0.012 0.004 0.004 0.002 0.012 0.006 0.014 0.008 
28.0 29.0 0.162 0.063 0.045 0.055 0.005 0.042 0.001 0.014 0.015 0.002 0.018 0.002 0.013 0.001 0.004 0.003 0.003 0.005 0.007 0.008 
29.0 29.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 29.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 30.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 30.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 30.0 0.102 0.024 0.015 0.029 0.017 0.022 0.001 0.005 0.018 0.002 0.020 0.003 0.015 0.002 0.006 0.001 0.001 0.001 0.004 0.001 
4.0 30.0 0.111 0.027 0.016 0.033 0.008 0.020 0.016 0.001 0.035 0.007 0.028 0.005 0.014 0.003 0.002 0.002 0.009 0.002 0.010 0.001 
5.0 30.0 0.125 0.029 0.022 0.034 0.008 0.014 0.037 0.007 0.049 0.013 0.027 0.008 0.001 0.005 0.018 0.003 0.021 0.003 0.015 0.001 
6.0 30.0 0.141 0.028 0.029 0.030 0.026 0.001 0.053 0.019 0.050 0.021 0.008 0.010 0.028 0.006 0.037 0.003 0.026 0.003 0.007 0.003 
7.0 30.0 0.153 0.027 0.033 0.021 0.040 0.020 0.060 0.033 0.032 0.026 0.026 0.010 0.058 0.004 0.043 0.001 0.010 0.003 0.017 0.007 
8.0 30.0 0.157 0.023 0.030 0.008 0.045 0.043 0.052 0.044 0.004 0.025 0.064 0.003 0.071 0.003 0.022 0.007 0.026 0.009 0.040 0.010 
9.0 30.0 0.151 0.019 0.019 0.008 0.041 0.064 0.032 0.046 0.046 0.014 0.090 0.009 0.053 0.011 0.022 0.012 0.061 0.010 0.038 0.007 
10.0 30.0 0.138 0.013 0.002 0.023 0.032 0.079 0.006 0.038 0.084 0.005 0.090 0.020 0.006 0.015 0.068 0.012 0.063 0.005 0.003 0.006 
11.0 30.0 0.119 0.007 0.018 0.037 0.021 0.084 0.021 0.020 0.107 0.026 0.062 0.025 0.054 0.011 0.088 0.006 0.024 0.007 0.052 0.013 
12.0 30.0 0.098 0.001 0.038 0.047 0.011 0.079 0.045 0.004 0.111 0.041 0.015 0.020 0.101 0.001 0.067 0.003 0.039 0.015 0.074 0.012 
13.0 30.0 0.074 0.002 0.056 0.053 0.006 0.066 0.063 0.029 0.096 0.044 0.040 0.006 0.117 0.009 0.010 0.006 0.087 0.016 0.044 0.004 
14.0 30.0 0.050 0.002 0.068 0.057 0.005 0.046 0.076 0.049 0.065 0.033 0.087 0.010 0.091 0.011 0.056 0.004 0.084 0.012 0.021 0.010 
15.0 30.0 0.024 0.000 0.074 0.060 0.007 0.023 0.083 0.061 0.025 0.012 0.113 0.020 0.035 0.006 0.097 0.003 0.034 0.007 0.070 0.018 
16.0 30.0 0.004 0.005 0.073 0.062 0.010 0.002 0.084 0.063 0.020 0.013 0.113 0.020 0.031 0.003 0.096 0.003 0.035 0.002 0.068 0.019 
17.0 30.0 0.034 0.012 0.066 0.063 0.010 0.028 0.081 0.055 0.061 0.035 0.087 0.009 0.086 0.008 0.054 0.005 0.082 0.005 0.018 0.013 
18.0 30.0 0.066 0.019 0.051 0.065 0.006 0.052 0.071 0.036 0.094 0.047 0.041 0.007 0.110 0.005 0.009 0.006 0.082 0.010 0.042 0.003 
19.0 30.0 0.100 0.023 0.030 0.064 0.004 0.072 0.053 0.012 0.112 0.046 0.014 0.022 0.095 0.005 0.063 0.003 0.037 0.009 0.070 0.008 
20.0 30.0 0.133 0.022 0.006 0.059 0.019 0.086 0.028 0.015 0.110 0.032 0.062 0.028 0.049 0.016 0.083 0.008 0.023 0.003 0.048 0.009 
21.0 30.0 0.161 0.015 0.018 0.048 0.036 0.088 0.002 0.037 0.087 0.010 0.091 0.023 0.010 0.020 0.062 0.015 0.059 0.010 0.003 0.003 
22.0 30.0 0.181 0.001 0.037 0.029 0.050 0.076 0.033 0.048 0.047 0.011 0.089 0.010 0.056 0.015 0.016 0.016 0.053 0.017 0.035 0.012 
23.0 30.0 0.186 0.022 0.047 0.005 0.056 0.052 0.055 0.046 0.003 0.023 0.061 0.002 0.069 0.006 0.025 0.010 0.018 0.014 0.032 0.015 
24.0 30.0 0.177 0.042 0.046 0.019 0.049 0.023 0.062 0.033 0.032 0.023 0.023 0.007 0.052 0.000 0.040 0.004 0.013 0.008 0.010 0.012 
25.0 30.0 0.157 0.056 0.036 0.037 0.032 0.002 0.054 0.017 0.048 0.016 0.008 0.007 0.024 0.002 0.032 0.002 0.024 0.004 0.009 0.008 
26.0 30.0 0.133 0.060 0.024 0.046 0.011 0.020 0.036 0.004 0.045 0.008 0.023 0.003 0.001 0.001 0.015 0.003 0.019 0.005 0.014 0.007 
27.0 30.0 0.114 0.056 0.015 0.046 0.007 0.027 0.016 0.005 0.031 0.001 0.024 0.000 0.010 0.002 0.003 0.004 0.009 0.006 0.010 0.007 
28.0 30.0 0.102 0.048 0.012 0.041 0.017 0.029 0.001 0.009 0.015 0.003 0.016 0.002 0.011 0.003 0.002 0.005 0.003 0.007 0.006 0.008 
29.0 30.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 30.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 



==> pics/SMD1Anis4.csv <==
x y 1M5 1M8 2M5 2M8 3M5 3M8 4M5 4M8 5M5 5M8 6M5 6M8 7M5 7M8 8M5 8M8 9M5 9M8 10M5 10M8 
1.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
4.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
5.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
6.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
7.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
8.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
9.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
10.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
11.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
12.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
13.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
14.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
15.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
16.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
17.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
18.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
19.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
20.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
21.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
22.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
23.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
24.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
25.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
26.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
27.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
28.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
29.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 2.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 2.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 2.0 0.323 0.043 0.125 0.053 0.015 0.051 0.045 0.011 0.021 0.019 0.008 0.032 0.017 0.028 0.009 0.015 0.001 0.004 0.008 0.005 
4.0 2.0 0.328 0.034 0.109 0.041 0.039 0.024 0.052 0.023 0.012 0.056 0.017 0.054 0.017 0.031 0.004 0.006 0.017 0.015 0.020 0.015 
5.0 2.0 0.321 0.004 0.083 0.008 0.069 0.026 0.058 0.069 0.005 0.090 0.017 0.057 0.007 0.008 0.026 0.026 0.032 0.039 0.019 0.025 
6.0 2.0 0.296 0.035 0.041 0.035 0.108 0.079 0.068 0.106 0.007 0.094 0.007 0.023 0.026 0.044 0.042 0.062 0.025 0.044 0.020 0.003 
7.0 2.0 0.253 0.067 0.014 0.067 0.152 0.115 0.078 0.114 0.010 0.057 0.012 0.041 0.042 0.098 0.032 0.068 0.024 0.008 0.056 0.044 
8.0 2.0 0.197 0.080 0.078 0.080 0.194 0.123 0.080 0.090 0.007 0.012 0.018 0.106 0.033 0.113 0.014 0.021 0.069 0.062 0.066 0.076 
9.0 2.0 0.137 0.074 0.143 0.073 0.224 0.106 0.067 0.044 0.009 0.087 0.010 0.140 0.005 0.069 0.058 0.064 0.083 0.111 0.022 0.047 
10.0 2.0 0.081 0.055 0.200 0.056 0.233 0.078 0.036 0.009 0.033 0.142 0.006 0.124 0.034 0.022 0.079 0.135 0.040 0.086 0.076 0.042 
11.0 2.0 0.034 0.031 0.246 0.038 0.220 0.049 0.008 0.055 0.057 0.164 0.018 0.062 0.054 0.117 0.061 0.142 0.040 0.014 0.126 0.122 
12.0 2.0 0.002 0.007 0.280 0.023 0.186 0.025 0.056 0.089 0.070 0.151 0.020 0.023 0.055 0.173 0.015 0.073 0.105 0.127 0.096 0.118 
13.0 2.0 0.028 0.013 0.300 0.016 0.135 0.007 0.101 0.111 0.065 0.110 0.012 0.105 0.041 0.165 0.039 0.042 0.121 0.179 0.007 0.015 
14.0 2.0 0.043 0.027 0.308 0.017 0.073 0.008 0.131 0.120 0.042 0.049 0.001 0.158 0.019 0.092 0.077 0.141 0.077 0.122 0.104 0.113 
15.0 2.0 0.051 0.032 0.307 0.023 0.006 0.023 0.143 0.117 0.008 0.017 0.007 0.171 0.002 0.014 0.089 0.173 0.001 0.002 0.144 0.164 
16.0 2.0 0.054 0.028 0.297 0.031 0.060 0.040 0.136 0.104 0.027 0.079 0.006 0.141 0.020 0.113 0.073 0.126 0.076 0.120 0.102 0.105 
17.0 2.0 0.055 0.015 0.281 0.036 0.119 0.059 0.111 0.080 0.055 0.125 0.001 0.077 0.034 0.170 0.037 0.023 0.117 0.162 0.007 0.019 
18.0 2.0 0.056 0.005 0.258 0.035 0.169 0.077 0.074 0.045 0.069 0.146 0.009 0.002 0.043 0.166 0.011 0.085 0.105 0.107 0.092 0.114 
19.0 2.0 0.062 0.026 0.229 0.027 0.205 0.089 0.029 0.003 0.068 0.138 0.013 0.075 0.040 0.106 0.050 0.148 0.048 0.006 0.129 0.115 
20.0 2.0 0.074 0.042 0.194 0.013 0.225 0.092 0.015 0.038 0.053 0.100 0.011 0.118 0.025 0.016 0.067 0.138 0.026 0.105 0.090 0.031 
21.0 2.0 0.096 0.041 0.153 0.003 0.229 0.083 0.053 0.071 0.032 0.042 0.005 0.119 0.004 0.063 0.051 0.071 0.070 0.135 0.021 0.068 
22.0 2.0 0.129 0.019 0.105 0.008 0.215 0.068 0.079 0.090 0.011 0.020 0.000 0.080 0.023 0.096 0.014 0.009 0.063 0.090 0.054 0.109 
23.0 2.0 0.171 0.017 0.053 0.003 0.187 0.053 0.093 0.093 0.007 0.067 0.002 0.020 0.030 0.076 0.026 0.049 0.021 0.026 0.047 0.084 
24.0 2.0 0.216 0.049 0.002 0.011 0.150 0.039 0.095 0.082 0.019 0.092 0.006 0.034 0.022 0.025 0.038 0.041 0.027 0.012 0.018 0.042 
25.0 2.0 0.254 0.062 0.049 0.016 0.109 0.023 0.090 0.061 0.029 0.091 0.006 0.065 0.009 0.025 0.030 0.007 0.039 0.011 0.029 0.026 
26.0 2.0 0.281 0.056 0.088 0.012 0.069 0.004 0.080 0.034 0.038 0.069 0.001 0.069 0.004 0.052 0.015 0.028 0.032 0.019 0.036 0.028 
27.0 2.0 0.295 0.041 0.118 0.006 0.032 0.012 0.065 0.008 0.043 0.039 0.009 0.052 0.002 0.052 0.005 0.041 0.018 0.036 0.028 0.036 
28.0 2.0 0.297 0.031 0.138 0.005 0.002 0.018 0.048 0.009 0.042 0.013 0.016 0.029 0.004 0.038 0.003 0.036 0.009 0.036 0.018 0.037 
29.0 2.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 2.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 3.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 3.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 3.0 0.439 0.022 0.204 0.011 0.016 0.029 0.060 0.016 0.057 0.014 0.022 0.030 0.002 0.031 0.004 0.020 0.002 0.006 0.003 0.006 
4.0 3.0 0.437 0.039 0.175 0.018 0.036 0.012 0.095 0.018 0.071 0.048 0.021 0.054 0.003 0.039 0.003 0.016 0.005 0.023 0.009 0.026 
5.0 3.0 0.407 0.072 0.122 0.045 0.106 0.036 0.135 0.055 0.082 0.080 0.016 0.058 0.008 0.021 0.007 0.035 0.009 0.052 0.006 0.037 
6.0 3.0 0.348 0.104 0.044 0.072 0.189 0.066 0.170 0.077 0.079 0.076 0.003 0.022 0.017 0.054 0.005 0.080 0.005 0.065 0.017 0.036 
7.0 3.0 0.269 0.116 0.048 0.078 0.271 0.069 0.188 0.067 0.052 0.030 0.031 0.054 0.036 0.113 0.018 0.086 0.021 0.031 0.026 0.067 
8.0 3.0 0.183 0.104 0.142 0.058 0.335 0.044 0.175 0.031 0.005 0.037 0.073 0.113 0.053 0.119 0.025 0.025 0.022 0.093 0.012 0.116 
9.0 3.0 0.103 0.075 0.227 0.024 0.370 0.008 0.127 0.011 0.080 0.094 0.107 0.131 0.051 0.057 0.010 0.092 0.003 0.153 0.027 0.072 
10.0 3.0 0.036 0.041 0.296 0.012 0.370 0.024 0.051 0.043 0.155 0.122 0.114 0.100 0.017 0.047 0.022 0.167 0.029 0.105 0.047 0.078 
11.0 3.0 0.014 0.008 0.346 0.041 0.337 0.043 0.042 0.060 0.207 0.120 0.081 0.034 0.037 0.139 0.048 0.158 0.037 0.037 0.034 0.185 
12.0 3.0 0.047 0.020 0.379 0.058 0.275 0.046 0.136 0.064 0.218 0.097 0.014 0.041 0.086 0.182 0.045 0.068 0.018 0.175 0.005 0.165 
13.0 3.0 0.066 0.041 0.397 0.063 0.193 0.037 0.215 0.061 0.183 0.060 0.066 0.105 0.101 0.161 0.012 0.064 0.010 0.228 0.024 0.018 
14.0 3.0 0.073 0.054 0.401 0.056 0.099 0.024 0.266 0.055 0.107 0.020 0.131 0.141 0.067 0.084 0.030 0.168 0.017 0.148 0.028 0.163 
15.0 3.0 0.071 0.058 0.396 0.042 0.000 0.012 0.284 0.051 0.009 0.020 0.157 0.146 0.003 0.018 0.050 0.198 0.001 0.008 0.025 0.229 
16.0 3.0 0.064 0.050 0.383 0.025 0.096 0.007 0.268 0.046 0.090 0.057 0.138 0.121 0.063 0.111 0.034 0.146 0.016 0.152 0.026 0.147 
17.0 3.0 0.055 0.030 0.363 0.011 0.183 0.009 0.221 0.037 0.169 0.086 0.080 0.070 0.103 0.166 0.007 0.036 0.014 0.208 0.025 0.024 
18.0 3.0 0.046 0.003 0.338 0.006 0.257 0.016 0.150 0.022 0.214 0.101 0.003 0.005 0.101 0.167 0.048 0.084 0.011 0.148 0.009 0.161 
19.0 3.0 0.042 0.039 0.306 0.012 0.314 0.022 0.065 0.000 0.218 0.096 0.071 0.058 0.060 0.112 0.065 0.159 0.040 0.017 0.024 0.175 
20.0 3.0 0.048 0.071 0.267 0.029 0.350 0.019 0.024 0.022 0.181 0.070 0.119 0.097 0.002 0.026 0.049 0.156 0.050 0.118 0.050 0.067 
21.0 3.0 0.069 0.082 0.219 0.047 0.362 0.006 0.105 0.038 0.115 0.029 0.131 0.100 0.050 0.056 0.014 0.085 0.035 0.161 0.051 0.080 
22.0 3.0 0.109 0.060 0.159 0.053 0.346 0.012 0.166 0.042 0.035 0.015 0.107 0.068 0.074 0.094 0.019 0.017 0.008 0.111 0.027 0.140 
23.0 3.0 0.169 0.005 0.086 0.033 0.302 0.020 0.198 0.038 0.037 0.047 0.061 0.017 0.066 0.075 0.031 0.060 0.010 0.040 0.005 0.100 
24.0 3.0 0.240 0.060 0.006 0.003 0.236 0.013 0.200 0.030 0.087 0.062 0.013 0.031 0.041 0.025 0.025 0.049 0.010 0.037 0.008 0.056 
25.0 3.0 0.310 0.106 0.074 0.038 0.156 0.002 0.175 0.022 0.110 0.061 0.024 0.058 0.013 0.029 0.013 0.010 0.004 0.015 0.008 0.029 
26.0 3.0 0.364 0.121 0.142 0.058 0.077 0.014 0.134 0.013 0.107 0.044 0.044 0.058 0.009 0.054 0.003 0.034 0.008 0.024 0.017 0.025 
27.0 3.0 0.393 0.115 0.189 0.063 0.009 0.019 0.089 0.011 0.089 0.024 0.048 0.041 0.021 0.050 0.009 0.044 0.012 0.040 0.019 0.040 
28.0 3.0 0.395 0.101 0.214 0.062 0.042 0.020 0.048 0.009 0.065 0.010 0.043 0.022 0.024 0.035 0.013 0.038 0.013 0.041 0.017 0.042 
29.0 3.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 3.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 4.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 4.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 4.0 0.548 0.144 0.283 0.106 0.051 0.042 0.075 0.017 0.101 0.017 0.064 0.013 0.029 0.018 0.005 0.014 0.005 0.004 0.006 0.004 
4.0 4.0 0.535 0.168 0.237 0.119 0.034 0.047 0.146 0.022 0.147 0.017 0.076 0.019 0.020 0.019 0.010 0.012 0.019 0.023 0.015 0.030 
5.0 4.0 0.474 0.184 0.150 0.121 0.152 0.033 0.227 0.012 0.180 0.005 0.062 0.022 0.016 0.029 0.043 0.041 0.040 0.048 0.023 0.030 
6.0 4.0 0.373 0.178 0.032 0.097 0.285 0.014 0.291 0.033 0.168 0.022 0.002 0.025 0.083 0.044 0.081 0.054 0.048 0.048 0.009 0.052 
7.0 4.0 0.255 0.144 0.097 0.046 0.404 0.072 0.313 0.070 0.097 0.048 0.095 0.045 0.150 0.060 0.088 0.047 0.012 0.045 0.039 0.071 
8.0 4.0 0.142 0.093 0.218 0.026 0.486 0.139 0.277 0.099 0.029 0.060 0.199 0.047 0.172 0.039 0.032 0.030 0.068 0.086 0.086 0.093 
9.0 4.0 0.046 0.039 0.317 0.091 0.519 0.188 0.185 0.103 0.178 0.044 0.261 0.021 0.112 0.018 0.076 0.082 0.136 0.103 0.071 0.048 
10.0 4.0 0.025 0.007 0.391 0.141 0.504 0.206 0.055 0.076 0.309 0.011 0.247 0.017 0.020 0.063 0.178 0.101 0.124 0.049 0.024 0.092 
11.0 4.0 0.072 0.040 0.441 0.173 0.446 0.193 0.091 0.029 0.387 0.040 0.150 0.045 0.174 0.081 0.203 0.067 0.014 0.061 0.129 0.151 
12.0 4.0 0.098 0.064 0.470 0.187 0.356 0.154 0.230 0.028 0.391 0.068 0.005 0.051 0.281 0.067 0.122 0.003 0.133 0.133 0.148 0.104 
13.0 4.0 0.108 0.080 0.482 0.184 0.243 0.099 0.343 0.074 0.317 0.069 0.173 0.039 0.290 0.037 0.037 0.060 0.216 0.139 0.045 0.024 
14.0 4.0 0.105 0.089 0.481 0.168 0.118 0.040 0.413 0.100 0.178 0.046 0.299 0.020 0.181 0.007 0.190 0.093 0.159 0.081 0.108 0.130 
15.0 4.0 0.093 0.090 0.471 0.143 0.009 0.014 0.435 0.105 0.008 0.013 0.346 0.010 0.005 0.017 0.252 0.095 0.002 0.010 0.177 0.167 
16.0 4.0 0.076 0.079 0.453 0.115 0.132 0.055 0.409 0.093 0.162 0.019 0.305 0.011 0.172 0.034 0.194 0.072 0.156 0.088 0.109 0.111 
17.0 4.0 0.055 0.053 0.431 0.088 0.244 0.082 0.340 0.069 0.299 0.040 0.187 0.009 0.286 0.047 0.047 0.028 0.218 0.124 0.043 0.011 
18.0 4.0 0.035 0.010 0.404 0.072 0.340 0.094 0.236 0.043 0.380 0.048 0.026 0.011 0.297 0.052 0.119 0.024 0.149 0.102 0.162 0.102 
19.0 4.0 0.020 0.048 0.371 0.075 0.416 0.102 0.109 0.021 0.392 0.048 0.132 0.011 0.207 0.044 0.223 0.062 0.005 0.036 0.159 0.125 
20.0 4.0 0.015 0.104 0.332 0.093 0.468 0.116 0.026 0.003 0.335 0.045 0.247 0.013 0.054 0.025 0.222 0.072 0.146 0.045 0.044 0.070 
21.0 4.0 0.029 0.138 0.282 0.119 0.491 0.138 0.153 0.028 0.221 0.036 0.288 0.015 0.101 0.008 0.125 0.052 0.194 0.087 0.092 0.045 
22.0 4.0 0.070 0.125 0.215 0.129 0.477 0.162 0.254 0.060 0.076 0.021 0.247 0.022 0.195 0.008 0.008 0.028 0.131 0.071 0.147 0.085 
23.0 4.0 0.143 0.055 0.127 0.098 0.422 0.162 0.311 0.087 0.064 0.008 0.146 0.024 0.197 0.007 0.099 0.011 0.023 0.044 0.101 0.074 
24.0 4.0 0.239 0.051 0.021 0.027 0.329 0.121 0.315 0.091 0.164 0.028 0.031 0.018 0.131 0.018 0.116 0.004 0.051 0.027 0.026 0.058 
25.0 4.0 0.343 0.151 0.090 0.061 0.210 0.054 0.271 0.070 0.205 0.035 0.057 0.016 0.044 0.032 0.075 0.026 0.060 0.017 0.018 0.032 
26.0 4.0 0.429 0.212 0.188 0.127 0.087 0.028 0.195 0.039 0.191 0.029 0.098 0.006 0.023 0.029 0.022 0.035 0.032 0.037 0.017 0.040 
27.0 4.0 0.478 0.228 0.257 0.159 0.017 0.068 0.113 0.018 0.144 0.021 0.097 0.012 0.051 0.025 0.015 0.034 0.002 0.041 0.002 0.045 
28.0 4.0 0.483 0.212 0.287 0.161 0.088 0.089 0.045 0.020 0.090 0.010 0.074 0.009 0.051 0.019 0.027 0.029 0.016 0.039 0.014 0.045 
29.0 4.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 4.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 5.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 5.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 5.0 0.621 0.302 0.343 0.247 0.081 0.131 0.090 0.013 0.147 0.041 0.110 0.039 0.062 0.024 0.015 0.008 0.010 0.001 0.019 0.001 
4.0 5.0 0.591 0.320 0.278 0.241 0.037 0.085 0.198 0.048 0.226 0.086 0.134 0.060 0.044 0.029 0.023 0.008 0.049 0.008 0.045 0.008 
5.0 5.0 0.496 0.294 0.158 0.186 0.201 0.023 0.317 0.128 0.277 0.140 0.105 0.075 0.034 0.030 0.098 0.026 0.097 0.028 0.053 0.020 
6.0 5.0 0.357 0.222 0.005 0.083 0.376 0.154 0.404 0.216 0.251 0.172 0.008 0.058 0.164 0.016 0.170 0.035 0.095 0.038 0.023 0.044 
7.0 5.0 0.209 0.127 0.153 0.043 0.521 0.292 0.421 0.273 0.128 0.147 0.173 0.011 0.278 0.078 0.160 0.072 0.019 0.047 0.126 0.018 
8.0 5.0 0.078 0.037 0.289 0.157 0.610 0.392 0.357 0.269 0.067 0.056 0.335 0.107 0.291 0.132 0.026 0.067 0.184 0.006 0.197 0.040 
9.0 5.0 0.024 0.032 0.393 0.244 0.635 0.434 0.223 0.200 0.284 0.080 0.415 0.190 0.162 0.126 0.186 0.005 0.290 0.065 0.108 0.068 
10.0 5.0 0.092 0.076 0.465 0.297 0.601 0.418 0.045 0.086 0.462 0.211 0.372 0.211 0.077 0.044 0.353 0.087 0.215 0.101 0.126 0.042 
11.0 5.0 0.131 0.099 0.508 0.323 0.519 0.356 0.145 0.049 0.556 0.297 0.207 0.153 0.328 0.079 0.366 0.141 0.033 0.061 0.325 0.036 
12.0 5.0 0.148 0.112 0.529 0.327 0.405 0.264 0.319 0.173 0.546 0.311 0.035 0.033 0.486 0.180 0.191 0.112 0.313 0.036 0.311 0.083 
13.0 5.0 0.149 0.120 0.533 0.315 0.270 0.155 0.457 0.268 0.434 0.252 0.284 0.105 0.481 0.206 0.101 0.009 0.446 0.111 0.055 0.056 
14.0 5.0 0.136 0.125 0.525 0.289 0.125 0.045 0.539 0.317 0.239 0.134 0.464 0.208 0.294 0.135 0.364 0.103 0.313 0.096 0.270 0.022 
15.0 5.0 0.116 0.125 0.510 0.253 0.021 0.055 0.562 0.319 0.005 0.006 0.530 0.243 0.008 0.008 0.468 0.151 0.005 0.007 0.411 0.065 
16.0 5.0 0.089 0.115 0.488 0.210 0.160 0.137 0.527 0.281 0.224 0.135 0.467 0.204 0.277 0.117 0.370 0.112 0.304 0.085 0.274 0.035 
17.0 5.0 0.059 0.088 0.463 0.168 0.286 0.194 0.440 0.215 0.411 0.228 0.296 0.109 0.466 0.187 0.117 0.014 0.443 0.114 0.044 0.041 
18.0 5.0 0.028 0.036 0.436 0.138 0.396 0.227 0.311 0.135 0.525 0.271 0.061 0.008 0.497 0.182 0.176 0.087 0.340 0.064 0.322 0.088 
19.0 5.0 0.002 0.038 0.405 0.129 0.485 0.247 0.153 0.054 0.548 0.267 0.177 0.112 0.367 0.112 0.379 0.141 0.063 0.026 0.375 0.068 
20.0 5.0 0.016 0.120 0.368 0.148 0.548 0.268 0.017 0.024 0.478 0.223 0.357 0.183 0.128 0.008 0.407 0.126 0.224 0.096 0.182 0.007 
21.0 5.0 0.013 0.187 0.322 0.185 0.581 0.300 0.182 0.103 0.327 0.149 0.433 0.209 0.129 0.094 0.261 0.057 0.360 0.107 0.104 0.062 
22.0 5.0 0.021 0.200 0.256 0.209 0.573 0.334 0.317 0.183 0.126 0.048 0.386 0.182 0.302 0.158 0.029 0.038 0.282 0.060 0.268 0.071 
23.0 5.0 0.096 0.130 0.164 0.177 0.515 0.332 0.399 0.245 0.074 0.068 0.240 0.103 0.328 0.159 0.153 0.101 0.084 0.026 0.221 0.029 
24.0 5.0 0.207 0.008 0.044 0.079 0.407 0.263 0.412 0.255 0.224 0.154 0.062 0.008 0.232 0.102 0.207 0.110 0.079 0.077 0.076 0.038 
25.0 5.0 0.335 0.167 0.090 0.063 0.259 0.131 0.355 0.200 0.288 0.175 0.081 0.062 0.087 0.031 0.148 0.077 0.121 0.085 0.036 0.068 
26.0 5.0 0.450 0.291 0.213 0.191 0.100 0.019 0.251 0.105 0.268 0.135 0.147 0.079 0.030 0.016 0.053 0.034 0.077 0.062 0.052 0.069 
27.0 5.0 0.520 0.345 0.301 0.265 0.036 0.127 0.136 0.013 0.196 0.068 0.145 0.057 0.079 0.025 0.016 0.012 0.018 0.040 0.022 0.056 
28.0 5.0 0.531 0.333 0.339 0.275 0.125 0.177 0.042 0.049 0.114 0.009 0.106 0.023 0.078 0.013 0.040 0.008 0.017 0.028 0.008 0.044 
29.0 5.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 5.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 6.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 6.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 6.0 0.626 0.426 0.363 0.363 0.095 0.210 0.102 0.020 0.183 0.079 0.148 0.094 0.088 0.075 0.022 0.038 0.018 0.009 0.033 0.007 
4.0 6.0 0.579 0.423 0.283 0.326 0.048 0.105 0.237 0.102 0.286 0.191 0.178 0.155 0.058 0.090 0.039 0.020 0.080 0.026 0.072 0.036 
5.0 6.0 0.458 0.340 0.140 0.201 0.239 0.091 0.380 0.264 0.345 0.300 0.132 0.172 0.060 0.042 0.151 0.061 0.147 0.091 0.075 0.066 
6.0 6.0 0.296 0.202 0.033 0.022 0.435 0.319 0.474 0.405 0.299 0.324 0.025 0.084 0.238 0.103 0.243 0.164 0.125 0.127 0.042 0.045 
7.0 6.0 0.134 0.061 0.200 0.156 0.587 0.508 0.481 0.458 0.134 0.220 0.245 0.101 0.380 0.262 0.207 0.202 0.057 0.055 0.209 0.089 
8.0 6.0 0.002 0.049 0.335 0.293 0.670 0.612 0.391 0.400 0.112 0.008 0.441 0.302 0.374 0.325 0.015 0.092 0.293 0.140 0.285 0.197 
9.0 6.0 0.094 0.111 0.432 0.377 0.680 0.625 0.226 0.251 0.369 0.242 0.523 0.423 0.180 0.221 0.290 0.135 0.413 0.291 0.116 0.151 
10.0 6.0 0.152 0.137 0.492 0.417 0.628 0.565 0.020 0.054 0.569 0.447 0.448 0.399 0.140 0.023 0.496 0.339 0.271 0.256 0.234 0.077 
11.0 6.0 0.180 0.143 0.523 0.428 0.531 0.457 0.191 0.150 0.664 0.553 0.229 0.234 0.456 0.295 0.483 0.383 0.093 0.015 0.493 0.300 
12.0 6.0 0.187 0.141 0.533 0.422 0.404 0.322 0.379 0.327 0.637 0.538 0.070 0.019 0.640 0.473 0.230 0.218 0.469 0.287 0.433 0.317 
13.0 6.0 0.180 0.141 0.529 0.403 0.261 0.174 0.523 0.454 0.497 0.411 0.369 0.278 0.615 0.474 0.161 0.083 0.629 0.439 0.047 0.081 
14.0 6.0 0.162 0.146 0.515 0.371 0.111 0.028 0.605 0.512 0.268 0.200 0.578 0.454 0.371 0.281 0.499 0.353 0.433 0.312 0.409 0.247 
15.0 6.0 0.136 0.153 0.494 0.328 0.035 0.105 0.624 0.506 0.002 0.036 0.652 0.502 0.012 0.009 0.632 0.452 0.011 0.005 0.604 0.386 
16.0 6.0 0.105 0.154 0.469 0.275 0.173 0.215 0.583 0.442 0.258 0.250 0.577 0.418 0.344 0.281 0.508 0.341 0.410 0.302 0.419 0.245 
17.0 6.0 0.070 0.137 0.442 0.215 0.298 0.292 0.489 0.336 0.470 0.404 0.376 0.235 0.584 0.441 0.187 0.084 0.614 0.420 0.022 0.061 
18.0 6.0 0.031 0.090 0.415 0.165 0.406 0.333 0.351 0.210 0.603 0.475 0.099 0.010 0.637 0.441 0.194 0.191 0.503 0.300 0.429 0.311 
19.0 6.0 0.006 0.010 0.387 0.140 0.495 0.351 0.183 0.083 0.636 0.466 0.186 0.196 0.492 0.298 0.474 0.360 0.150 0.032 0.549 0.337 
20.0 6.0 0.036 0.095 0.357 0.152 0.560 0.365 0.001 0.035 0.564 0.390 0.410 0.339 0.205 0.073 0.541 0.360 0.246 0.226 0.325 0.147 
21.0 6.0 0.049 0.196 0.320 0.195 0.598 0.394 0.180 0.149 0.400 0.262 0.518 0.394 0.119 0.157 0.380 0.207 0.467 0.331 0.071 0.110 
22.0 6.0 0.030 0.248 0.266 0.241 0.598 0.434 0.334 0.263 0.174 0.091 0.478 0.345 0.354 0.309 0.087 0.021 0.406 0.233 0.336 0.243 
23.0 6.0 0.034 0.208 0.182 0.232 0.546 0.443 0.432 0.354 0.062 0.098 0.313 0.201 0.412 0.323 0.166 0.195 0.158 0.029 0.318 0.168 
24.0 6.0 0.142 0.071 0.066 0.137 0.439 0.371 0.456 0.380 0.245 0.247 0.099 0.022 0.308 0.210 0.261 0.232 0.078 0.142 0.138 0.045 
25.0 6.0 0.278 0.122 0.072 0.031 0.284 0.207 0.399 0.310 0.330 0.296 0.083 0.122 0.129 0.059 0.203 0.152 0.157 0.166 0.040 0.112 
26.0 6.0 0.408 0.299 0.206 0.206 0.110 0.019 0.283 0.170 0.313 0.234 0.173 0.159 0.025 0.056 0.084 0.053 0.114 0.107 0.072 0.111 
27.0 6.0 0.493 0.396 0.304 0.320 0.043 0.163 0.150 0.030 0.228 0.119 0.174 0.116 0.093 0.074 0.012 0.012 0.036 0.044 0.040 0.073 
28.0 6.0 0.513 0.399 0.347 0.345 0.142 0.239 0.040 0.073 0.129 0.021 0.126 0.050 0.095 0.045 0.047 0.017 0.015 0.016 0.002 0.043 
29.0 6.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 6.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 7.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 7.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 7.0 0.544 0.430 0.330 0.377 0.090 0.227 0.106 0.030 0.197 0.110 0.164 0.135 0.098 0.113 0.021 0.059 0.027 0.013 0.043 0.018 
4.0 7.0 0.484 0.398 0.243 0.311 0.059 0.090 0.247 0.149 0.305 0.260 0.193 0.217 0.057 0.127 0.055 0.030 0.102 0.062 0.088 0.077 
5.0 7.0 0.355 0.274 0.098 0.145 0.251 0.166 0.391 0.346 0.359 0.388 0.131 0.222 0.083 0.057 0.184 0.121 0.172 0.162 0.079 0.111 
6.0 7.0 0.193 0.108 0.071 0.065 0.438 0.418 0.476 0.491 0.296 0.384 0.049 0.079 0.282 0.190 0.276 0.264 0.127 0.192 0.072 0.087 
7.0 7.0 0.041 0.036 0.223 0.241 0.574 0.596 0.468 0.514 0.111 0.213 0.286 0.190 0.423 0.393 0.212 0.281 0.094 0.067 0.261 0.193 
8.0 7.0 0.076 0.122 0.340 0.355 0.636 0.664 0.363 0.407 0.148 0.071 0.483 0.436 0.391 0.431 0.041 0.081 0.359 0.279 0.319 0.334 
9.0 7.0 0.153 0.155 0.416 0.409 0.629 0.637 0.190 0.212 0.407 0.363 0.549 0.546 0.159 0.235 0.355 0.270 0.464 0.458 0.096 0.184 
10.0 7.0 0.194 0.154 0.457 0.424 0.565 0.545 0.015 0.016 0.595 0.578 0.449 0.468 0.191 0.114 0.559 0.522 0.271 0.331 0.310 0.213 
11.0 7.0 0.209 0.139 0.472 0.420 0.464 0.419 0.217 0.232 0.673 0.663 0.209 0.230 0.518 0.459 0.516 0.523 0.147 0.075 0.577 0.525 
12.0 7.0 0.208 0.126 0.471 0.407 0.341 0.277 0.390 0.408 0.630 0.611 0.102 0.090 0.692 0.651 0.223 0.248 0.552 0.494 0.474 0.474 
13.0 7.0 0.196 0.125 0.458 0.390 0.209 0.129 0.517 0.526 0.480 0.443 0.401 0.394 0.647 0.610 0.198 0.174 0.703 0.667 0.028 0.055 
14.0 7.0 0.177 0.140 0.437 0.364 0.076 0.017 0.584 0.573 0.253 0.196 0.602 0.585 0.386 0.342 0.551 0.524 0.477 0.448 0.475 0.432 
15.0 7.0 0.152 0.165 0.412 0.322 0.051 0.150 0.594 0.552 0.005 0.071 0.669 0.624 0.016 0.028 0.687 0.638 0.021 0.011 0.690 0.626 
16.0 7.0 0.122 0.189 0.385 0.263 0.168 0.259 0.552 0.470 0.252 0.304 0.593 0.512 0.348 0.367 0.562 0.483 0.435 0.434 0.498 0.413 
17.0 7.0 0.087 0.196 0.357 0.190 0.271 0.329 0.463 0.347 0.453 0.466 0.397 0.292 0.598 0.565 0.235 0.145 0.670 0.614 0.029 0.053 
18.0 7.0 0.046 0.171 0.331 0.118 0.360 0.355 0.337 0.207 0.582 0.534 0.127 0.029 0.666 0.570 0.163 0.221 0.581 0.470 0.434 0.438 
19.0 7.0 0.002 0.102 0.308 0.072 0.432 0.347 0.184 0.075 0.619 0.514 0.156 0.210 0.536 0.402 0.472 0.457 0.227 0.111 0.610 0.522 
20.0 7.0 0.039 0.013 0.287 0.066 0.487 0.328 0.018 0.037 0.559 0.427 0.386 0.375 0.257 0.132 0.571 0.482 0.199 0.255 0.417 0.285 
21.0 7.0 0.069 0.137 0.264 0.107 0.522 0.330 0.147 0.136 0.411 0.294 0.508 0.443 0.072 0.147 0.435 0.310 0.470 0.437 0.032 0.103 
22.0 7.0 0.072 0.235 0.230 0.176 0.528 0.363 0.293 0.236 0.199 0.123 0.487 0.401 0.329 0.344 0.144 0.037 0.451 0.348 0.314 0.323 
23.0 7.0 0.034 0.251 0.170 0.211 0.492 0.393 0.392 0.328 0.031 0.073 0.336 0.251 0.414 0.382 0.133 0.209 0.213 0.098 0.344 0.259 
24.0 7.0 0.052 0.162 0.078 0.165 0.404 0.357 0.424 0.370 0.217 0.240 0.126 0.055 0.330 0.266 0.257 0.282 0.048 0.163 0.176 0.100 
25.0 7.0 0.172 0.010 0.041 0.036 0.268 0.227 0.379 0.319 0.312 0.308 0.062 0.124 0.155 0.091 0.218 0.196 0.150 0.198 0.023 0.117 
26.0 7.0 0.295 0.192 0.163 0.142 0.109 0.051 0.273 0.187 0.305 0.256 0.163 0.177 0.013 0.066 0.101 0.077 0.123 0.137 0.069 0.129 
27.0 7.0 0.383 0.314 0.256 0.266 0.036 0.142 0.146 0.046 0.226 0.136 0.173 0.136 0.087 0.090 0.006 0.019 0.047 0.051 0.046 0.084 
28.0 7.0 0.411 0.340 0.300 0.305 0.132 0.225 0.038 0.075 0.128 0.029 0.128 0.061 0.095 0.059 0.043 0.027 0.009 0.010 0.006 0.043 
29.0 7.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 7.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 8.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 8.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 8.0 0.373 0.261 0.242 0.242 0.066 0.152 0.096 0.030 0.180 0.106 0.151 0.128 0.089 0.108 0.015 0.056 0.032 0.010 0.046 0.024 
4.0 8.0 0.311 0.211 0.162 0.170 0.064 0.050 0.219 0.148 0.273 0.236 0.171 0.196 0.043 0.111 0.063 0.031 0.105 0.078 0.085 0.088 
5.0 8.0 0.195 0.094 0.038 0.037 0.225 0.189 0.338 0.303 0.310 0.328 0.104 0.180 0.095 0.054 0.184 0.142 0.163 0.174 0.063 0.106 
6.0 8.0 0.060 0.034 0.098 0.134 0.373 0.365 0.399 0.393 0.239 0.290 0.068 0.044 0.276 0.213 0.256 0.266 0.103 0.189 0.090 0.125 
7.0 8.0 0.057 0.119 0.213 0.239 0.469 0.460 0.375 0.369 0.065 0.112 0.280 0.221 0.388 0.376 0.175 0.242 0.119 0.088 0.263 0.234 
8.0 8.0 0.141 0.147 0.293 0.285 0.502 0.465 0.273 0.249 0.164 0.138 0.441 0.410 0.334 0.362 0.071 0.034 0.358 0.323 0.288 0.338 
9.0 8.0 0.189 0.133 0.338 0.289 0.478 0.405 0.119 0.080 0.378 0.361 0.478 0.459 0.106 0.144 0.357 0.315 0.426 0.451 0.061 0.159 
10.0 8.0 0.210 0.100 0.355 0.276 0.412 0.316 0.053 0.094 0.523 0.497 0.368 0.347 0.212 0.182 0.520 0.505 0.217 0.262 0.330 0.283 
11.0 8.0 0.213 0.070 0.353 0.261 0.321 0.216 0.213 0.242 0.568 0.522 0.147 0.119 0.489 0.460 0.452 0.448 0.177 0.150 0.550 0.543 
12.0 8.0 0.207 0.054 0.340 0.252 0.219 0.117 0.342 0.350 0.513 0.444 0.122 0.147 0.619 0.580 0.172 0.163 0.531 0.522 0.425 0.437 
13.0 8.0 0.195 0.060 0.319 0.249 0.116 0.019 0.430 0.414 0.377 0.291 0.365 0.374 0.560 0.501 0.201 0.214 0.644 0.631 0.018 0.040 
14.0 8.0 0.180 0.094 0.294 0.240 0.020 0.082 0.469 0.425 0.188 0.095 0.520 0.496 0.327 0.254 0.498 0.492 0.431 0.393 0.445 0.440 
15.0 8.0 0.162 0.148 0.266 0.211 0.067 0.174 0.465 0.388 0.015 0.100 0.565 0.499 0.016 0.050 0.609 0.565 0.032 0.021 0.636 0.603 
16.0 8.0 0.139 0.207 0.238 0.155 0.143 0.245 0.425 0.307 0.204 0.259 0.501 0.393 0.284 0.311 0.508 0.424 0.365 0.387 0.482 0.414 
17.0 8.0 0.109 0.253 0.210 0.077 0.206 0.279 0.355 0.199 0.357 0.353 0.345 0.216 0.494 0.454 0.240 0.145 0.584 0.542 0.083 0.013 
18.0 8.0 0.072 0.267 0.187 0.043 0.258 0.265 0.261 0.090 0.455 0.373 0.132 0.023 0.562 0.448 0.092 0.148 0.538 0.433 0.330 0.343 
19.0 8.0 0.026 0.228 0.169 0.104 0.299 0.206 0.150 0.014 0.487 0.331 0.094 0.140 0.474 0.321 0.365 0.340 0.262 0.154 0.528 0.455 
20.0 8.0 0.024 0.131 0.159 0.132 0.331 0.130 0.031 0.045 0.448 0.258 0.284 0.240 0.260 0.131 0.478 0.376 0.101 0.153 0.415 0.300 
21.0 8.0 0.070 0.007 0.153 0.099 0.354 0.081 0.089 0.063 0.343 0.181 0.395 0.280 0.010 0.062 0.396 0.268 0.360 0.319 0.094 0.050 
22.0 8.0 0.100 0.144 0.145 0.027 0.363 0.087 0.198 0.086 0.185 0.102 0.396 0.266 0.230 0.207 0.173 0.083 0.390 0.290 0.208 0.215 
23.0 8.0 0.097 0.231 0.120 0.088 0.346 0.133 0.279 0.131 0.009 0.013 0.292 0.192 0.325 0.262 0.065 0.120 0.221 0.122 0.285 0.220 
24.0 8.0 0.053 0.235 0.070 0.132 0.294 0.169 0.313 0.175 0.145 0.104 0.129 0.075 0.279 0.208 0.190 0.195 0.023 0.086 0.175 0.086 
25.0 8.0 0.027 0.156 0.007 0.101 0.203 0.145 0.289 0.175 0.232 0.167 0.027 0.058 0.148 0.097 0.181 0.158 0.103 0.142 0.033 0.075 
26.0 8.0 0.119 0.042 0.091 0.036 0.089 0.066 0.214 0.118 0.238 0.154 0.119 0.103 0.017 0.033 0.096 0.074 0.101 0.113 0.043 0.099 
27.0 8.0 0.193 0.082 0.162 0.088 0.021 0.060 0.117 0.039 0.182 0.088 0.136 0.086 0.062 0.053 0.012 0.010 0.045 0.052 0.037 0.075 
28.0 8.0 0.225 0.128 0.198 0.128 0.096 0.112 0.031 0.045 0.105 0.021 0.105 0.038 0.076 0.036 0.031 0.012 0.003 0.017 0.007 0.043 
29.0 8.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 8.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 9.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 9.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 9.0 0.129 0.063 0.109 0.034 0.030 0.025 0.069 0.029 0.129 0.053 0.109 0.061 0.062 0.052 0.005 0.025 0.031 0.007 0.040 0.020 
4.0 9.0 0.077 0.110 0.052 0.079 0.057 0.073 0.151 0.079 0.189 0.101 0.116 0.081 0.020 0.039 0.059 0.022 0.086 0.055 0.065 0.054 
5.0 9.0 0.005 0.161 0.029 0.129 0.158 0.127 0.222 0.117 0.203 0.111 0.056 0.052 0.088 0.052 0.147 0.098 0.120 0.102 0.037 0.053 
6.0 9.0 0.086 0.182 0.108 0.149 0.240 0.141 0.248 0.105 0.138 0.053 0.074 0.057 0.216 0.141 0.186 0.139 0.055 0.072 0.084 0.059 
7.0 9.0 0.150 0.161 0.166 0.129 0.282 0.105 0.215 0.044 0.008 0.057 0.220 0.153 0.278 0.184 0.106 0.091 0.118 0.089 0.211 0.163 
8.0 9.0 0.187 0.107 0.197 0.081 0.279 0.040 0.132 0.037 0.149 0.152 0.316 0.195 0.215 0.119 0.088 0.084 0.285 0.214 0.201 0.170 
9.0 9.0 0.200 0.041 0.205 0.032 0.242 0.030 0.024 0.105 0.281 0.201 0.317 0.154 0.033 0.033 0.289 0.220 0.305 0.218 0.017 0.038 
10.0 9.0 0.199 0.017 0.196 0.019 0.184 0.077 0.085 0.145 0.355 0.191 0.218 0.053 0.192 0.179 0.380 0.256 0.123 0.063 0.283 0.232 
11.0 9.0 0.191 0.055 0.177 0.031 0.117 0.104 0.176 0.158 0.359 0.137 0.055 0.066 0.367 0.256 0.302 0.157 0.170 0.172 0.417 0.306 
12.0 9.0 0.182 0.067 0.153 0.025 0.052 0.117 0.239 0.148 0.299 0.060 0.122 0.157 0.428 0.237 0.088 0.023 0.405 0.306 0.292 0.173 
13.0 9.0 0.175 0.047 0.127 0.017 0.006 0.127 0.270 0.124 0.198 0.019 0.266 0.199 0.363 0.143 0.166 0.173 0.457 0.286 0.022 0.076 
14.0 9.0 0.169 0.011 0.099 0.027 0.051 0.143 0.271 0.088 0.081 0.080 0.343 0.185 0.201 0.024 0.349 0.240 0.299 0.138 0.324 0.259 
15.0 9.0 0.163 0.098 0.070 0.023 0.083 0.163 0.251 0.041 0.030 0.116 0.353 0.134 0.010 0.072 0.409 0.216 0.039 0.035 0.450 0.286 
16.0 9.0 0.152 0.197 0.042 0.030 0.102 0.172 0.217 0.022 0.123 0.120 0.308 0.067 0.166 0.120 0.347 0.139 0.215 0.147 0.363 0.191 
17.0 9.0 0.134 0.289 0.016 0.105 0.111 0.151 0.176 0.083 0.195 0.088 0.220 0.014 0.291 0.119 0.192 0.054 0.369 0.184 0.123 0.058 
18.0 9.0 0.104 0.350 0.007 0.207 0.114 0.084 0.129 0.126 0.241 0.024 0.106 0.030 0.341 0.083 0.009 0.027 0.372 0.154 0.152 0.092 
19.0 9.0 0.061 0.354 0.017 0.309 0.112 0.036 0.080 0.127 0.257 0.051 0.017 0.018 0.307 0.043 0.180 0.039 0.232 0.097 0.318 0.130 
20.0 9.0 0.007 0.290 0.016 0.369 0.110 0.179 0.031 0.068 0.242 0.095 0.125 0.027 0.201 0.036 0.275 0.040 0.022 0.052 0.303 0.131 
21.0 9.0 0.053 0.165 0.005 0.357 0.111 0.298 0.018 0.039 0.198 0.075 0.197 0.060 0.056 0.057 0.262 0.054 0.167 0.030 0.142 0.115 
22.0 9.0 0.110 0.006 0.018 0.265 0.118 0.339 0.066 0.140 0.127 0.006 0.217 0.044 0.082 0.061 0.155 0.070 0.233 0.057 0.063 0.060 
23.0 9.0 0.149 0.148 0.037 0.118 0.123 0.283 0.108 0.186 0.040 0.087 0.179 0.013 0.161 0.026 0.019 0.057 0.170 0.068 0.152 0.023 
24.0 9.0 0.161 0.264 0.042 0.034 0.116 0.164 0.135 0.164 0.045 0.120 0.100 0.062 0.162 0.026 0.078 0.014 0.057 0.047 0.128 0.051 
25.0 9.0 0.141 0.318 0.028 0.144 0.090 0.040 0.135 0.099 0.103 0.100 0.013 0.071 0.103 0.055 0.099 0.034 0.032 0.021 0.051 0.020 
26.0 9.0 0.099 0.309 0.005 0.191 0.046 0.047 0.107 0.038 0.119 0.058 0.050 0.050 0.028 0.049 0.064 0.045 0.050 0.040 0.004 0.029 
27.0 9.0 0.055 0.258 0.033 0.185 0.005 0.078 0.062 0.009 0.098 0.028 0.071 0.029 0.024 0.031 0.016 0.035 0.028 0.041 0.013 0.043 
28.0 9.0 0.027 0.197 0.052 0.152 0.041 0.076 0.018 0.010 0.060 0.016 0.060 0.019 0.041 0.021 0.014 0.025 0.001 0.033 0.001 0.040 
29.0 9.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 9.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 10.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 10.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 10.0 0.161 0.435 0.051 0.342 0.012 0.189 0.025 0.031 0.049 0.037 0.044 0.048 0.023 0.040 0.006 0.023 0.022 0.013 0.024 0.004 
4.0 10.0 0.190 0.454 0.072 0.331 0.036 0.127 0.049 0.043 0.065 0.109 0.037 0.093 0.006 0.063 0.041 0.027 0.049 0.008 0.032 0.008 
5.0 10.0 0.217 0.405 0.091 0.248 0.055 0.009 0.059 0.160 0.053 0.198 0.003 0.127 0.060 0.057 0.079 0.010 0.054 0.032 0.009 0.040 
6.0 10.0 0.230 0.292 0.098 0.105 0.055 0.191 0.045 0.282 0.010 0.250 0.062 0.103 0.109 0.013 0.079 0.074 0.005 0.081 0.064 0.054 
7.0 10.0 0.226 0.152 0.088 0.057 0.034 0.364 0.009 0.357 0.051 0.220 0.113 0.004 0.112 0.127 0.018 0.139 0.089 0.081 0.116 0.019 
8.0 10.0 0.209 0.020 0.064 0.198 0.003 0.481 0.037 0.354 0.104 0.100 0.126 0.144 0.054 0.217 0.082 0.123 0.153 0.015 0.079 0.096 
9.0 10.0 0.185 0.090 0.032 0.295 0.046 0.525 0.078 0.275 0.128 0.074 0.091 0.268 0.044 0.212 0.159 0.006 0.125 0.147 0.048 0.140 
10.0 10.0 0.163 0.162 0.003 0.343 0.087 0.502 0.104 0.144 0.117 0.244 0.023 0.311 0.132 0.094 0.162 0.154 0.012 0.205 0.173 0.054 
11.0 10.0 0.147 0.201 0.036 0.348 0.119 0.433 0.109 0.004 0.077 0.365 0.052 0.252 0.172 0.092 0.090 0.255 0.125 0.118 0.199 0.114 
12.0 10.0 0.139 0.206 0.067 0.319 0.138 0.341 0.093 0.143 0.022 0.409 0.104 0.108 0.150 0.261 0.018 0.222 0.196 0.076 0.105 0.211 
13.0 10.0 0.140 0.174 0.097 0.271 0.142 0.248 0.060 0.254 0.028 0.372 0.119 0.077 0.088 0.336 0.102 0.059 0.176 0.242 0.037 0.133 
14.0 10.0 0.147 0.098 0.126 0.223 0.127 0.170 0.019 0.329 0.053 0.263 0.098 0.243 0.026 0.267 0.130 0.151 0.100 0.237 0.132 0.077 
15.0 10.0 0.155 0.013 0.154 0.196 0.095 0.110 0.019 0.374 0.049 0.110 0.067 0.342 0.009 0.090 0.121 0.283 0.029 0.061 0.163 0.222 
16.0 10.0 0.159 0.147 0.181 0.208 0.051 0.057 0.043 0.395 0.025 0.061 0.045 0.351 0.020 0.127 0.106 0.269 0.024 0.170 0.156 0.179 
17.0 10.0 0.155 0.282 0.204 0.269 0.001 0.017 0.051 0.395 0.004 0.230 0.040 0.270 0.027 0.307 0.093 0.115 0.070 0.310 0.124 0.039 
18.0 10.0 0.137 0.389 0.220 0.372 0.053 0.123 0.042 0.362 0.027 0.382 0.047 0.113 0.040 0.390 0.075 0.116 0.110 0.274 0.062 0.252 
19.0 10.0 0.101 0.441 0.226 0.488 0.103 0.287 0.020 0.271 0.036 0.489 0.056 0.100 0.061 0.336 0.043 0.317 0.132 0.065 0.026 0.326 
20.0 10.0 0.047 0.420 0.215 0.576 0.146 0.485 0.014 0.105 0.029 0.503 0.060 0.314 0.083 0.141 0.005 0.387 0.118 0.214 0.102 0.173 
21.0 10.0 0.023 0.326 0.185 0.593 0.171 0.666 0.052 0.124 0.005 0.384 0.049 0.447 0.094 0.131 0.055 0.263 0.065 0.380 0.134 0.127 
22.0 10.0 0.105 0.171 0.135 0.515 0.173 0.759 0.081 0.358 0.029 0.140 0.021 0.418 0.082 0.343 0.090 0.012 0.012 0.298 0.097 0.314 
23.0 10.0 0.188 0.028 0.071 0.339 0.148 0.713 0.092 0.510 0.056 0.140 0.014 0.229 0.045 0.364 0.087 0.210 0.068 0.057 0.018 0.236 
24.0 10.0 0.260 0.239 0.005 0.101 0.106 0.532 0.082 0.527 0.064 0.340 0.039 0.017 0.001 0.214 0.053 0.244 0.078 0.139 0.044 0.074 
25.0 10.0 0.311 0.428 0.053 0.148 0.058 0.265 0.059 0.412 0.052 0.390 0.043 0.180 0.026 0.029 0.012 0.132 0.049 0.146 0.057 0.082 
26.0 10.0 0.334 0.552 0.092 0.344 0.017 0.015 0.033 0.226 0.031 0.306 0.030 0.219 0.029 0.108 0.011 0.023 0.016 0.061 0.037 0.056 
27.0 10.0 0.332 0.583 0.112 0.442 0.010 0.189 0.014 0.056 0.012 0.169 0.012 0.166 0.016 0.128 0.012 0.065 0.001 0.024 0.017 0.015 
28.0 10.0 0.315 0.530 0.118 0.440 0.023 0.266 0.004 0.055 0.003 0.055 0.001 0.091 0.003 0.092 0.003 0.069 0.001 0.049 0.010 0.034 
29.0 10.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 10.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 11.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 11.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 11.0 0.459 0.736 0.216 0.597 0.049 0.331 0.030 0.034 0.046 0.132 0.033 0.158 0.021 0.132 0.013 0.067 0.007 0.018 0.003 0.019 
4.0 11.0 0.457 0.717 0.194 0.522 0.003 0.153 0.072 0.172 0.080 0.315 0.051 0.258 0.028 0.153 0.011 0.033 0.001 0.056 0.008 0.077 
5.0 11.0 0.421 0.569 0.144 0.311 0.068 0.164 0.127 0.425 0.114 0.481 0.058 0.277 0.017 0.069 0.009 0.120 0.023 0.170 0.026 0.124 
6.0 11.0 0.357 0.341 0.071 0.026 0.155 0.508 0.180 0.628 0.126 0.502 0.034 0.123 0.025 0.188 0.047 0.289 0.047 0.214 0.029 0.063 
7.0 11.0 0.281 0.109 0.011 0.247 0.239 0.778 0.211 0.691 0.101 0.327 0.023 0.175 0.083 0.434 0.074 0.333 0.039 0.071 0.012 0.186 
8.0 11.0 0.208 0.079 0.090 0.451 0.306 0.914 0.210 0.593 0.035 0.012 0.098 0.477 0.124 0.513 0.057 0.135 0.018 0.271 0.059 0.355 
9.0 11.0 0.149 0.207 0.158 0.572 0.348 0.917 0.173 0.372 0.058 0.357 0.163 0.645 0.114 0.335 0.010 0.241 0.084 0.499 0.076 0.225 
10.0 11.0 0.108 0.286 0.213 0.620 0.364 0.817 0.107 0.092 0.155 0.647 0.187 0.605 0.044 0.039 0.098 0.556 0.109 0.416 0.025 0.176 
11.0 11.0 0.086 0.325 0.257 0.611 0.355 0.655 0.021 0.186 0.235 0.796 0.156 0.369 0.065 0.447 0.151 0.618 0.054 0.034 0.070 0.544 
12.0 11.0 0.082 0.328 0.292 0.560 0.324 0.469 0.074 0.419 0.277 0.785 0.070 0.017 0.169 0.717 0.127 0.369 0.061 0.470 0.114 0.559 
13.0 11.0 0.093 0.293 0.323 0.486 0.272 0.290 0.170 0.584 0.267 0.632 0.052 0.352 0.220 0.743 0.023 0.085 0.155 0.734 0.054 0.156 
14.0 11.0 0.113 0.214 0.351 0.408 0.197 0.138 0.251 0.672 0.193 0.375 0.172 0.622 0.171 0.497 0.118 0.515 0.137 0.571 0.090 0.401 
15.0 11.0 0.137 0.093 0.378 0.347 0.103 0.021 0.303 0.696 0.070 0.076 0.246 0.738 0.039 0.096 0.202 0.722 0.012 0.102 0.172 0.691 
16.0 11.0 0.158 0.061 0.401 0.324 0.003 0.072 0.317 0.671 0.074 0.218 0.244 0.687 0.125 0.327 0.175 0.627 0.167 0.420 0.106 0.537 
17.0 11.0 0.169 0.223 0.420 0.357 0.112 0.159 0.291 0.614 0.207 0.475 0.167 0.494 0.250 0.642 0.044 0.282 0.254 0.720 0.078 0.050 
18.0 11.0 0.164 0.364 0.432 0.445 0.218 0.279 0.229 0.521 0.303 0.681 0.037 0.196 0.288 0.766 0.127 0.176 0.199 0.656 0.251 0.474 
19.0 11.0 0.138 0.454 0.432 0.562 0.316 0.454 0.135 0.370 0.345 0.805 0.111 0.163 0.222 0.652 0.258 0.568 0.025 0.252 0.287 0.696 
20.0 11.0 0.089 0.477 0.413 0.667 0.400 0.671 0.017 0.138 0.322 0.800 0.237 0.504 0.074 0.313 0.283 0.719 0.178 0.288 0.147 0.461 
21.0 11.0 0.013 0.424 0.369 0.714 0.456 0.883 0.110 0.165 0.233 0.621 0.302 0.719 0.104 0.149 0.184 0.535 0.284 0.646 0.085 0.110 
22.0 11.0 0.088 0.295 0.294 0.663 0.469 1.016 0.222 0.483 0.094 0.272 0.277 0.697 0.233 0.522 0.010 0.105 0.225 0.575 0.225 0.488 
23.0 11.0 0.211 0.091 0.188 0.492 0.429 0.993 0.293 0.713 0.053 0.146 0.173 0.427 0.254 0.608 0.134 0.292 0.059 0.185 0.186 0.435 
24.0 11.0 0.343 0.172 0.062 0.217 0.340 0.790 0.306 0.772 0.164 0.473 0.042 0.063 0.179 0.408 0.177 0.411 0.083 0.198 0.059 0.173 
25.0 11.0 0.465 0.451 0.068 0.117 0.218 0.442 0.263 0.637 0.208 0.589 0.062 0.240 0.067 0.101 0.128 0.265 0.121 0.254 0.054 0.116 
26.0 11.0 0.558 0.677 0.179 0.418 0.091 0.066 0.184 0.374 0.188 0.489 0.106 0.336 0.020 0.140 0.051 0.066 0.084 0.142 0.073 0.116 
27.0 11.0 0.604 0.782 0.255 0.600 0.016 0.251 0.098 0.107 0.132 0.281 0.098 0.270 0.052 0.194 0.003 0.081 0.034 0.022 0.049 0.042 
28.0 11.0 0.602 0.749 0.289 0.629 0.085 0.392 0.031 0.083 0.073 0.092 0.066 0.148 0.047 0.146 0.018 0.100 0.006 0.057 0.023 0.026 
29.0 11.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 11.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 12.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 12.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 12.0 0.730 0.853 0.366 0.699 0.081 0.385 0.087 0.036 0.142 0.191 0.110 0.223 0.064 0.185 0.017 0.092 0.011 0.019 0.020 0.036 
4.0 12.0 0.695 0.806 0.300 0.582 0.035 0.144 0.193 0.253 0.222 0.431 0.136 0.349 0.045 0.198 0.023 0.040 0.053 0.102 0.046 0.126 
5.0 12.0 0.596 0.606 0.182 0.304 0.193 0.269 0.309 0.569 0.274 0.626 0.108 0.346 0.035 0.070 0.101 0.198 0.100 0.258 0.051 0.169 
6.0 12.0 0.458 0.327 0.034 0.050 0.360 0.683 0.394 0.798 0.251 0.613 0.005 0.113 0.165 0.303 0.171 0.418 0.091 0.297 0.023 0.139 
7.0 12.0 0.315 0.065 0.113 0.362 0.499 0.981 0.416 0.835 0.139 0.346 0.164 0.296 0.277 0.608 0.157 0.426 0.025 0.087 0.134 0.314 
8.0 12.0 0.191 0.134 0.241 0.584 0.588 1.105 0.365 0.670 0.042 0.088 0.321 0.667 0.292 0.657 0.022 0.102 0.193 0.445 0.195 0.510 
9.0 12.0 0.100 0.263 0.339 0.707 0.623 1.069 0.251 0.368 0.245 0.534 0.407 0.833 0.171 0.365 0.188 0.409 0.294 0.707 0.094 0.280 
10.0 12.0 0.043 0.341 0.410 0.750 0.610 0.916 0.098 0.014 0.420 0.860 0.382 0.720 0.055 0.154 0.358 0.781 0.218 0.504 0.144 0.334 
11.0 12.0 0.018 0.385 0.459 0.731 0.559 0.695 0.072 0.321 0.530 0.991 0.244 0.372 0.304 0.661 0.384 0.786 0.030 0.091 0.347 0.797 
12.0 12.0 0.020 0.398 0.494 0.666 0.479 0.453 0.238 0.582 0.552 0.920 0.027 0.086 0.481 0.948 0.229 0.400 0.322 0.715 0.338 0.738 
13.0 12.0 0.040 0.376 0.523 0.574 0.376 0.225 0.386 0.748 0.482 0.688 0.219 0.519 0.514 0.910 0.057 0.195 0.485 0.987 0.074 0.153 
14.0 12.0 0.074 0.312 0.549 0.474 0.251 0.041 0.498 0.813 0.319 0.358 0.426 0.801 0.361 0.561 0.350 0.701 0.377 0.713 0.291 0.562 
15.0 12.0 0.111 0.202 0.573 0.382 0.104 0.093 0.562 0.798 0.091 0.012 0.536 0.889 0.076 0.071 0.507 0.908 0.052 0.111 0.491 0.901 
16.0 12.0 0.147 0.053 0.591 0.322 0.053 0.179 0.566 0.730 0.159 0.300 0.516 0.795 0.246 0.405 0.450 0.773 0.323 0.507 0.380 0.715 
17.0 12.0 0.172 0.117 0.604 0.321 0.209 0.245 0.511 0.637 0.384 0.556 0.370 0.560 0.494 0.747 0.199 0.368 0.546 0.862 0.014 0.139 
18.0 12.0 0.181 0.272 0.612 0.384 0.359 0.334 0.403 0.523 0.548 0.751 0.134 0.225 0.588 0.877 0.143 0.159 0.497 0.803 0.384 0.492 
19.0 12.0 0.166 0.386 0.608 0.487 0.499 0.474 0.248 0.365 0.624 0.863 0.140 0.162 0.494 0.752 0.432 0.614 0.196 0.357 0.556 0.799 
20.0 12.0 0.123 0.441 0.584 0.593 0.620 0.661 0.057 0.138 0.592 0.850 0.382 0.525 0.239 0.387 0.538 0.803 0.197 0.257 0.388 0.587 
21.0 12.0 0.047 0.428 0.529 0.661 0.704 0.858 0.150 0.155 0.449 0.669 0.522 0.759 0.087 0.109 0.410 0.626 0.456 0.677 0.016 0.029 
22.0 12.0 0.068 0.337 0.435 0.645 0.731 0.998 0.339 0.471 0.218 0.318 0.508 0.752 0.350 0.528 0.118 0.170 0.430 0.645 0.307 0.476 
23.0 12.0 0.223 0.162 0.294 0.511 0.680 1.000 0.466 0.714 0.038 0.116 0.348 0.486 0.433 0.653 0.159 0.284 0.182 0.250 0.325 0.485 
24.0 12.0 0.406 0.089 0.118 0.262 0.553 0.824 0.504 0.794 0.243 0.468 0.125 0.099 0.339 0.462 0.277 0.435 0.072 0.168 0.142 0.188 
25.0 12.0 0.591 0.380 0.075 0.071 0.367 0.488 0.447 0.675 0.342 0.612 0.069 0.231 0.157 0.140 0.230 0.302 0.174 0.266 0.042 0.102 
26.0 12.0 0.746 0.637 0.251 0.387 0.162 0.100 0.323 0.410 0.328 0.524 0.168 0.350 0.010 0.133 0.109 0.086 0.142 0.163 0.099 0.124 
27.0 12.0 0.837 0.776 0.377 0.594 0.017 0.241 0.179 0.128 0.242 0.309 0.173 0.291 0.080 0.203 0.013 0.076 0.065 0.026 0.074 0.052 
28.0 12.0 0.852 0.764 0.439 0.643 0.137 0.402 0.058 0.082 0.139 0.104 0.125 0.162 0.085 0.157 0.029 0.104 0.012 0.055 0.035 0.020 
29.0 12.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 12.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 13.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 13.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 13.0 0.943 0.735 0.483 0.606 0.103 0.330 0.135 0.032 0.224 0.184 0.176 0.213 0.099 0.176 0.019 0.086 0.028 0.016 0.040 0.039 
4.0 13.0 0.878 0.687 0.379 0.492 0.071 0.106 0.294 0.245 0.341 0.405 0.206 0.325 0.058 0.181 0.055 0.035 0.099 0.106 0.080 0.126 
5.0 13.0 0.727 0.508 0.205 0.237 0.299 0.273 0.459 0.530 0.406 0.574 0.147 0.310 0.081 0.063 0.181 0.203 0.166 0.255 0.071 0.162 
6.0 13.0 0.528 0.267 0.004 0.079 0.529 0.639 0.568 0.723 0.351 0.542 0.035 0.083 0.285 0.305 0.277 0.404 0.128 0.276 0.069 0.124 
7.0 13.0 0.329 0.047 0.203 0.352 0.709 0.892 0.579 0.735 0.164 0.277 0.285 0.303 0.440 0.578 0.225 0.391 0.083 0.091 0.248 0.323 
8.0 13.0 0.165 0.118 0.368 0.545 0.813 0.984 0.484 0.564 0.112 0.129 0.508 0.631 0.431 0.594 0.016 0.069 0.349 0.449 0.314 0.491 
9.0 13.0 0.048 0.228 0.488 0.654 0.838 0.931 0.306 0.273 0.403 0.528 0.607 0.754 0.215 0.294 0.341 0.417 0.476 0.670 0.114 0.238 
10.0 13.0 0.020 0.305 0.568 0.695 0.796 0.770 0.081 0.057 0.636 0.799 0.537 0.614 0.141 0.195 0.578 0.737 0.311 0.441 0.291 0.355 
11.0 13.0 0.047 0.363 0.618 0.678 0.707 0.546 0.156 0.356 0.764 0.877 0.310 0.269 0.504 0.641 0.579 0.696 0.100 0.134 0.590 0.764 
12.0 13.0 0.042 0.400 0.649 0.614 0.585 0.300 0.375 0.574 0.766 0.764 0.015 0.153 0.736 0.853 0.314 0.305 0.542 0.686 0.538 0.660 
13.0 13.0 0.013 0.408 0.673 0.515 0.442 0.073 0.559 0.689 0.644 0.514 0.357 0.516 0.749 0.761 0.121 0.234 0.760 0.879 0.111 0.095 
14.0 13.0 0.030 0.374 0.695 0.399 0.279 0.103 0.689 0.698 0.411 0.207 0.626 0.712 0.513 0.419 0.533 0.638 0.582 0.591 0.441 0.516 
15.0 13.0 0.079 0.294 0.716 0.286 0.098 0.206 0.758 0.637 0.107 0.074 0.760 0.732 0.114 0.013 0.744 0.762 0.113 0.078 0.741 0.766 
16.0 13.0 0.126 0.169 0.729 0.196 0.092 0.246 0.754 0.537 0.218 0.290 0.729 0.616 0.325 0.344 0.673 0.623 0.420 0.401 0.613 0.602 
17.0 13.0 0.163 0.015 0.736 0.162 0.279 0.255 0.679 0.437 0.510 0.452 0.537 0.415 0.669 0.585 0.340 0.299 0.758 0.673 0.123 0.153 
18.0 13.0 0.183 0.134 0.740 0.194 0.461 0.278 0.539 0.342 0.726 0.566 0.222 0.160 0.813 0.667 0.128 0.103 0.731 0.632 0.446 0.341 
19.0 13.0 0.179 0.250 0.734 0.271 0.632 0.342 0.339 0.234 0.831 0.627 0.146 0.119 0.706 0.568 0.541 0.443 0.349 0.302 0.737 0.588 
20.0 13.0 0.143 0.321 0.706 0.362 0.780 0.451 0.093 0.086 0.796 0.609 0.478 0.376 0.377 0.301 0.718 0.589 0.184 0.152 0.569 0.451 
21.0 13.0 0.069 0.336 0.645 0.434 0.886 0.583 0.174 0.108 0.615 0.483 0.678 0.544 0.059 0.059 0.579 0.473 0.563 0.477 0.080 0.065 
22.0 13.0 0.054 0.288 0.537 0.450 0.923 0.690 0.420 0.325 0.318 0.239 0.678 0.545 0.423 0.366 0.208 0.149 0.573 0.479 0.350 0.328 
23.0 13.0 0.229 0.170 0.373 0.377 0.865 0.708 0.590 0.502 0.019 0.068 0.481 0.362 0.558 0.466 0.166 0.179 0.275 0.202 0.414 0.349 
24.0 13.0 0.447 0.011 0.160 0.214 0.711 0.600 0.648 0.570 0.294 0.326 0.192 0.087 0.455 0.340 0.342 0.304 0.058 0.109 0.203 0.158 
25.0 13.0 0.679 0.231 0.078 0.026 0.480 0.370 0.583 0.494 0.436 0.440 0.068 0.158 0.225 0.110 0.300 0.219 0.207 0.183 0.034 0.071 
26.0 13.0 0.880 0.433 0.301 0.256 0.218 0.090 0.427 0.308 0.430 0.385 0.209 0.252 0.017 0.090 0.152 0.066 0.180 0.116 0.114 0.080 
27.0 13.0 1.006 0.551 0.466 0.417 0.016 0.162 0.240 0.103 0.323 0.232 0.225 0.214 0.097 0.147 0.024 0.054 0.087 0.020 0.091 0.035 
28.0 13.0 1.035 0.554 0.548 0.462 0.174 0.286 0.080 0.054 0.188 0.082 0.168 0.123 0.111 0.118 0.035 0.077 0.017 0.042 0.043 0.018 
29.0 13.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 13.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 14.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 14.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 14.0 1.074 0.410 0.553 0.340 0.115 0.182 0.167 0.019 0.277 0.111 0.219 0.127 0.123 0.107 0.020 0.052 0.041 0.010 0.055 0.026 
4.0 14.0 0.989 0.390 0.425 0.276 0.095 0.052 0.359 0.148 0.418 0.240 0.253 0.192 0.066 0.108 0.077 0.018 0.132 0.065 0.103 0.080 
5.0 14.0 0.804 0.301 0.214 0.131 0.368 0.170 0.555 0.313 0.491 0.335 0.173 0.180 0.112 0.040 0.237 0.127 0.212 0.159 0.085 0.107 
6.0 14.0 0.564 0.178 0.033 0.052 0.637 0.384 0.678 0.421 0.414 0.308 0.056 0.041 0.365 0.188 0.350 0.246 0.151 0.161 0.092 0.041 
7.0 14.0 0.330 0.063 0.266 0.216 0.841 0.533 0.679 0.420 0.180 0.143 0.363 0.191 0.550 0.347 0.274 0.235 0.120 0.051 0.330 0.205 
8.0 14.0 0.138 0.030 0.453 0.343 0.951 0.587 0.555 0.307 0.157 0.104 0.627 0.379 0.524 0.344 0.038 0.051 0.455 0.276 0.400 0.302 
9.0 14.0 0.005 0.107 0.586 0.429 0.966 0.548 0.334 0.118 0.502 0.339 0.734 0.433 0.246 0.148 0.440 0.258 0.602 0.396 0.124 0.123 
10.0 14.0 0.072 0.183 0.669 0.475 0.903 0.432 0.064 0.094 0.771 0.483 0.634 0.324 0.193 0.147 0.723 0.432 0.383 0.246 0.385 0.224 
11.0 14.0 0.102 0.261 0.717 0.478 0.787 0.262 0.212 0.281 0.906 0.494 0.349 0.096 0.627 0.390 0.709 0.375 0.134 0.103 0.756 0.444 
12.0 14.0 0.094 0.335 0.743 0.433 0.636 0.066 0.462 0.401 0.890 0.376 0.042 0.159 0.892 0.466 0.374 0.119 0.674 0.391 0.682 0.345 
13.0 14.0 0.061 0.386 0.758 0.342 0.465 0.119 0.664 0.432 0.733 0.178 0.442 0.342 0.892 0.352 0.152 0.185 0.933 0.444 0.150 0.043 
14.0 14.0 0.011 0.393 0.773 0.218 0.281 0.246 0.800 0.374 0.457 0.028 0.744 0.386 0.605 0.123 0.637 0.349 0.719 0.242 0.517 0.284 
15.0 14.0 0.043 0.351 0.790 0.091 0.084 0.294 0.867 0.267 0.114 0.162 0.889 0.318 0.145 0.079 0.881 0.335 0.173 0.011 0.882 0.335 
16.0 14.0 0.096 0.263 0.798 0.025 0.120 0.269 0.857 0.153 0.248 0.214 0.851 0.203 0.355 0.190 0.807 0.218 0.447 0.173 0.761 0.224 
17.0 14.0 0.140 0.142 0.801 0.080 0.321 0.205 0.772 0.068 0.574 0.217 0.636 0.090 0.754 0.229 0.436 0.075 0.858 0.232 0.215 0.069 
18.0 14.0 0.168 0.019 0.803 0.080 0.518 0.139 0.613 0.023 0.820 0.196 0.280 0.004 0.930 0.210 0.100 0.056 0.857 0.189 0.446 0.102 
19.0 14.0 0.172 0.082 0.794 0.038 0.705 0.100 0.388 0.004 0.940 0.171 0.140 0.066 0.820 0.152 0.581 0.133 0.442 0.087 0.807 0.149 
20.0 14.0 0.143 0.148 0.764 0.029 0.865 0.099 0.112 0.013 0.903 0.147 0.520 0.113 0.455 0.073 0.799 0.157 0.157 0.033 0.652 0.111 
21.0 14.0 0.073 0.177 0.699 0.090 0.980 0.129 0.186 0.043 0.703 0.113 0.753 0.143 0.036 0.022 0.662 0.124 0.600 0.117 0.130 0.053 
22.0 14.0 0.051 0.167 0.585 0.129 1.021 0.172 0.460 0.090 0.372 0.056 0.761 0.140 0.450 0.087 0.256 0.050 0.634 0.126 0.361 0.081 
23.0 14.0 0.235 0.122 0.409 0.129 0.960 0.195 0.652 0.138 0.007 0.021 0.548 0.093 0.612 0.112 0.161 0.028 0.318 0.064 0.446 0.083 
24.0 14.0 0.468 0.051 0.179 0.090 0.792 0.179 0.720 0.162 0.317 0.092 0.228 0.024 0.509 0.084 0.367 0.064 0.054 0.032 0.230 0.067 
25.0 14.0 0.723 0.035 0.081 0.021 0.537 0.121 0.651 0.146 0.481 0.126 0.065 0.044 0.258 0.025 0.330 0.047 0.218 0.033 0.036 0.023 
26.0 14.0 0.948 0.115 0.328 0.059 0.247 0.040 0.479 0.097 0.479 0.114 0.227 0.072 0.025 0.027 0.171 0.012 0.195 0.018 0.119 0.013 
27.0 14.0 1.092 0.165 0.512 0.116 0.015 0.038 0.271 0.038 0.363 0.073 0.249 0.065 0.103 0.045 0.030 0.021 0.096 0.010 0.097 0.011 
28.0 14.0 1.128 0.173 0.605 0.135 0.192 0.077 0.092 0.010 0.213 0.031 0.189 0.041 0.123 0.039 0.037 0.029 0.020 0.022 0.046 0.021 
29.0 14.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 14.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 15.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 15.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 15.0 1.109 0.028 0.570 0.020 0.118 0.015 0.176 0.003 0.294 0.002 0.235 0.003 0.133 0.001 0.022 0.002 0.045 0.003 0.062 0.002 
4.0 15.0 1.017 0.006 0.433 0.008 0.104 0.008 0.378 0.004 0.443 0.007 0.270 0.005 0.072 0.002 0.084 0.002 0.145 0.003 0.115 0.007 
5.0 15.0 0.821 0.035 0.211 0.009 0.389 0.002 0.583 0.008 0.518 0.011 0.185 0.005 0.120 0.003 0.257 0.001 0.234 0.005 0.094 0.012 
6.0 15.0 0.568 0.075 0.049 0.014 0.669 0.006 0.708 0.009 0.435 0.014 0.059 0.006 0.391 0.002 0.380 0.005 0.166 0.013 0.101 0.017 
7.0 15.0 0.320 0.102 0.292 0.002 0.878 0.021 0.706 0.012 0.186 0.022 0.384 0.007 0.588 0.006 0.299 0.003 0.128 0.007 0.366 0.012 
8.0 15.0 0.118 0.103 0.485 0.042 0.987 0.037 0.571 0.026 0.168 0.034 0.661 0.002 0.559 0.016 0.037 0.006 0.493 0.007 0.446 0.011 
9.0 15.0 0.024 0.069 0.620 0.099 0.995 0.038 0.338 0.056 0.527 0.042 0.770 0.019 0.265 0.034 0.464 0.003 0.654 0.012 0.147 0.016 
10.0 15.0 0.106 0.003 0.703 0.156 0.922 0.005 0.055 0.098 0.802 0.028 0.662 0.060 0.197 0.043 0.765 0.024 0.427 0.029 0.401 0.014 
11.0 15.0 0.138 0.102 0.747 0.191 0.794 0.073 0.230 0.133 0.935 0.024 0.363 0.105 0.649 0.015 0.753 0.075 0.119 0.032 0.808 0.046 
12.0 15.0 0.132 0.216 0.767 0.182 0.632 0.181 0.484 0.131 0.911 0.114 0.043 0.120 0.922 0.066 0.406 0.111 0.688 0.038 0.745 0.093 
13.0 15.0 0.099 0.316 0.776 0.114 0.453 0.289 0.685 0.072 0.744 0.213 0.452 0.070 0.921 0.171 0.138 0.076 0.968 0.147 0.201 0.078 
14.0 15.0 0.049 0.369 0.785 0.009 0.263 0.349 0.817 0.049 0.459 0.262 0.758 0.057 0.627 0.224 0.638 0.061 0.761 0.210 0.491 0.067 
15.0 15.0 0.007 0.367 0.796 0.138 0.065 0.335 0.879 0.188 0.111 0.226 0.901 0.203 0.161 0.169 0.890 0.217 0.213 0.135 0.883 0.230 
16.0 15.0 0.060 0.317 0.801 0.252 0.138 0.252 0.864 0.302 0.252 0.109 0.862 0.303 0.342 0.017 0.822 0.297 0.412 0.072 0.782 0.276 
17.0 15.0 0.106 0.240 0.800 0.329 0.339 0.116 0.774 0.356 0.579 0.067 0.643 0.307 0.745 0.189 0.455 0.231 0.834 0.287 0.252 0.124 
18.0 15.0 0.137 0.156 0.797 0.362 0.534 0.041 0.610 0.338 0.822 0.242 0.285 0.197 0.922 0.337 0.078 0.027 0.846 0.359 0.401 0.164 
19.0 15.0 0.144 0.083 0.784 0.356 0.715 0.187 0.382 0.251 0.937 0.360 0.134 0.012 0.814 0.346 0.556 0.208 0.447 0.211 0.765 0.349 
20.0 15.0 0.120 0.032 0.750 0.325 0.870 0.302 0.106 0.119 0.896 0.386 0.510 0.184 0.454 0.206 0.774 0.336 0.135 0.067 0.628 0.289 
21.0 15.0 0.055 0.002 0.684 0.280 0.979 0.379 0.189 0.034 0.695 0.314 0.740 0.315 0.029 0.027 0.644 0.282 0.568 0.287 0.133 0.070 
22.0 15.0 0.063 0.021 0.569 0.225 1.014 0.409 0.459 0.175 0.367 0.160 0.746 0.327 0.434 0.220 0.253 0.082 0.606 0.289 0.337 0.214 
23.0 15.0 0.241 0.051 0.396 0.152 0.950 0.385 0.647 0.273 0.007 0.024 0.537 0.220 0.593 0.286 0.151 0.122 0.305 0.104 0.420 0.207 
24.0 15.0 0.470 0.102 0.170 0.058 0.782 0.302 0.712 0.302 0.311 0.171 0.224 0.060 0.494 0.212 0.351 0.203 0.052 0.098 0.218 0.091 
25.0 15.0 0.720 0.170 0.087 0.053 0.529 0.170 0.642 0.253 0.471 0.230 0.062 0.079 0.251 0.075 0.316 0.150 0.207 0.143 0.035 0.075 
26.0 15.0 0.942 0.236 0.329 0.158 0.242 0.026 0.472 0.149 0.469 0.196 0.220 0.129 0.025 0.040 0.164 0.055 0.185 0.099 0.112 0.089 
27.0 15.0 1.084 0.272 0.510 0.225 0.016 0.100 0.267 0.040 0.355 0.111 0.242 0.106 0.099 0.069 0.029 0.015 0.091 0.036 0.092 0.057 
28.0 15.0 1.120 0.265 0.601 0.240 0.191 0.160 0.091 0.041 0.209 0.030 0.184 0.053 0.118 0.050 0.036 0.025 0.019 0.003 0.043 0.025 
29.0 15.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 15.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 16.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 16.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 16.0 1.044 0.452 0.531 0.366 0.109 0.205 0.161 0.021 0.271 0.112 0.220 0.131 0.128 0.104 0.024 0.050 0.041 0.006 0.059 0.022 
4.0 16.0 0.961 0.388 0.403 0.280 0.096 0.066 0.348 0.149 0.411 0.246 0.256 0.198 0.074 0.105 0.074 0.018 0.138 0.065 0.113 0.069 
5.0 16.0 0.777 0.229 0.195 0.109 0.360 0.164 0.538 0.317 0.483 0.346 0.180 0.188 0.103 0.040 0.240 0.123 0.227 0.150 0.097 0.087 
6.0 16.0 0.539 0.031 0.049 0.082 0.621 0.365 0.656 0.425 0.410 0.327 0.044 0.053 0.357 0.185 0.362 0.237 0.173 0.149 0.092 0.042 
7.0 16.0 0.303 0.136 0.278 0.215 0.816 0.480 0.655 0.427 0.182 0.180 0.344 0.169 0.547 0.346 0.296 0.232 0.103 0.050 0.345 0.198 
8.0 16.0 0.107 0.233 0.462 0.266 0.916 0.497 0.530 0.340 0.143 0.038 0.603 0.359 0.531 0.366 0.014 0.057 0.451 0.267 0.441 0.287 
9.0 16.0 0.033 0.249 0.589 0.240 0.921 0.452 0.314 0.212 0.473 0.245 0.709 0.449 0.268 0.214 0.407 0.234 0.621 0.406 0.184 0.131 
10.0 16.0 0.118 0.192 0.667 0.174 0.850 0.397 0.054 0.085 0.726 0.404 0.615 0.418 0.152 0.048 0.694 0.451 0.431 0.308 0.329 0.209 
11.0 16.0 0.154 0.079 0.706 0.108 0.728 0.370 0.207 0.028 0.848 0.505 0.347 0.286 0.566 0.330 0.699 0.496 0.058 0.043 0.727 0.498 
12.0 16.0 0.153 0.065 0.722 0.080 0.576 0.381 0.438 0.138 0.827 0.557 0.018 0.080 0.821 0.548 0.401 0.332 0.581 0.407 0.709 0.518 
13.0 16.0 0.125 0.205 0.728 0.115 0.409 0.408 0.621 0.273 0.677 0.552 0.387 0.181 0.830 0.639 0.081 0.011 0.854 0.671 0.249 0.196 
14.0 16.0 0.080 0.300 0.734 0.214 0.232 0.400 0.740 0.435 0.419 0.454 0.664 0.450 0.576 0.528 0.531 0.404 0.694 0.613 0.367 0.322 
15.0 16.0 0.029 0.339 0.742 0.340 0.044 0.328 0.795 0.590 0.100 0.259 0.795 0.655 0.159 0.239 0.766 0.684 0.220 0.244 0.734 0.694 
16.0 16.0 0.021 0.331 0.741 0.452 0.150 0.191 0.776 0.689 0.235 0.016 0.756 0.728 0.294 0.153 0.710 0.723 0.331 0.271 0.666 0.689 
17.0 16.0 0.063 0.299 0.733 0.536 0.334 0.005 0.684 0.704 0.527 0.335 0.554 0.622 0.646 0.549 0.388 0.468 0.696 0.703 0.221 0.265 
18.0 16.0 0.091 0.254 0.722 0.590 0.507 0.226 0.528 0.620 0.735 0.624 0.233 0.338 0.792 0.782 0.072 0.015 0.703 0.780 0.325 0.351 
19.0 16.0 0.098 0.211 0.702 0.612 0.663 0.450 0.319 0.439 0.825 0.802 0.133 0.054 0.688 0.735 0.475 0.486 0.363 0.424 0.626 0.723 
20.0 16.0 0.076 0.177 0.665 0.607 0.793 0.649 0.073 0.183 0.777 0.814 0.453 0.437 0.373 0.412 0.651 0.721 0.124 0.158 0.507 0.584 
21.0 16.0 0.017 0.147 0.599 0.575 0.880 0.804 0.186 0.115 0.593 0.645 0.641 0.684 0.038 0.066 0.531 0.588 0.475 0.590 0.092 0.098 
22.0 16.0 0.090 0.098 0.492 0.505 0.902 0.885 0.418 0.404 0.302 0.317 0.636 0.692 0.378 0.466 0.197 0.170 0.495 0.587 0.282 0.416 
23.0 16.0 0.249 0.009 0.334 0.372 0.836 0.852 0.574 0.612 0.019 0.074 0.450 0.457 0.503 0.594 0.138 0.249 0.240 0.221 0.342 0.420 
24.0 16.0 0.452 0.150 0.132 0.168 0.681 0.684 0.623 0.675 0.277 0.386 0.181 0.115 0.411 0.435 0.297 0.406 0.047 0.174 0.168 0.168 
25.0 16.0 0.672 0.347 0.095 0.093 0.455 0.396 0.557 0.568 0.409 0.514 0.060 0.180 0.204 0.147 0.261 0.295 0.175 0.269 0.030 0.127 
26.0 16.0 0.864 0.533 0.306 0.344 0.204 0.070 0.406 0.340 0.402 0.439 0.190 0.288 0.017 0.094 0.132 0.102 0.152 0.181 0.095 0.152 
27.0 16.0 0.984 0.638 0.462 0.509 0.020 0.218 0.228 0.098 0.302 0.253 0.205 0.237 0.085 0.157 0.021 0.042 0.073 0.054 0.075 0.090 
28.0 16.0 1.011 0.629 0.539 0.548 0.170 0.355 0.077 0.083 0.176 0.075 0.154 0.125 0.099 0.117 0.031 0.066 0.014 0.014 0.035 0.028 
29.0 16.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 16.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 17.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 17.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 17.0 0.888 0.737 0.440 0.597 0.091 0.332 0.126 0.033 0.213 0.176 0.176 0.208 0.108 0.170 0.026 0.085 0.029 0.014 0.048 0.035 
4.0 17.0 0.825 0.659 0.337 0.470 0.074 0.110 0.275 0.235 0.326 0.391 0.210 0.319 0.071 0.178 0.050 0.036 0.108 0.104 0.097 0.120 
5.0 17.0 0.677 0.430 0.167 0.201 0.288 0.261 0.429 0.509 0.390 0.557 0.158 0.309 0.065 0.062 0.185 0.191 0.190 0.247 0.094 0.153 
6.0 17.0 0.479 0.131 0.036 0.115 0.501 0.601 0.528 0.690 0.339 0.532 0.016 0.096 0.270 0.284 0.296 0.387 0.163 0.276 0.062 0.132 
7.0 17.0 0.277 0.137 0.230 0.360 0.663 0.810 0.531 0.697 0.165 0.292 0.252 0.263 0.432 0.550 0.261 0.387 0.052 0.087 0.269 0.309 
8.0 17.0 0.104 0.315 0.387 0.485 0.748 0.856 0.435 0.546 0.091 0.068 0.463 0.573 0.437 0.587 0.038 0.096 0.335 0.410 0.377 0.486 
9.0 17.0 0.026 0.383 0.498 0.493 0.753 0.781 0.264 0.312 0.354 0.415 0.557 0.710 0.246 0.345 0.281 0.349 0.498 0.653 0.205 0.284 
10.0 17.0 0.108 0.352 0.566 0.426 0.695 0.658 0.056 0.072 0.556 0.665 0.495 0.638 0.074 0.078 0.521 0.684 0.383 0.501 0.191 0.271 
11.0 17.0 0.149 0.243 0.599 0.336 0.594 0.550 0.153 0.136 0.658 0.793 0.296 0.400 0.397 0.506 0.551 0.739 0.026 0.014 0.527 0.723 
12.0 17.0 0.156 0.088 0.612 0.274 0.467 0.485 0.337 0.315 0.646 0.814 0.019 0.064 0.606 0.807 0.347 0.477 0.380 0.567 0.563 0.769 
13.0 17.0 0.137 0.073 0.615 0.277 0.328 0.448 0.483 0.489 0.532 0.740 0.266 0.310 0.630 0.891 0.007 0.024 0.613 0.927 0.257 0.324 
14.0 17.0 0.102 0.197 0.616 0.351 0.178 0.390 0.578 0.664 0.330 0.550 0.485 0.654 0.447 0.693 0.352 0.549 0.524 0.822 0.196 0.385 
15.0 17.0 0.060 0.272 0.616 0.456 0.018 0.276 0.619 0.811 0.074 0.251 0.589 0.883 0.131 0.270 0.540 0.894 0.186 0.309 0.486 0.873 
16.0 17.0 0.019 0.306 0.610 0.557 0.146 0.101 0.597 0.885 0.192 0.123 0.553 0.921 0.214 0.261 0.500 0.899 0.217 0.370 0.451 0.845 
17.0 17.0 0.015 0.312 0.598 0.641 0.298 0.120 0.513 0.860 0.417 0.511 0.389 0.736 0.471 0.733 0.257 0.534 0.474 0.874 0.138 0.297 
18.0 17.0 0.036 0.298 0.581 0.702 0.433 0.367 0.381 0.727 0.565 0.832 0.141 0.356 0.562 0.972 0.074 0.063 0.464 0.915 0.233 0.433 
19.0 17.0 0.039 0.277 0.555 0.736 0.549 0.618 0.212 0.490 0.616 1.011 0.129 0.128 0.468 0.871 0.348 0.621 0.216 0.459 0.417 0.846 
20.0 17.0 0.017 0.254 0.516 0.741 0.640 0.846 0.021 0.172 0.562 0.993 0.352 0.576 0.230 0.455 0.449 0.866 0.116 0.229 0.313 0.656 
21.0 17.0 0.035 0.220 0.455 0.713 0.694 1.025 0.172 0.190 0.411 0.760 0.470 0.846 0.062 0.115 0.344 0.674 0.335 0.702 0.027 0.050 
22.0 17.0 0.124 0.150 0.362 0.629 0.696 1.116 0.338 0.538 0.191 0.348 0.448 0.828 0.287 0.581 0.104 0.171 0.322 0.665 0.206 0.479 
23.0 17.0 0.253 0.016 0.232 0.459 0.632 1.063 0.443 0.780 0.041 0.127 0.302 0.528 0.355 0.710 0.119 0.319 0.136 0.237 0.222 0.479 
24.0 17.0 0.412 0.199 0.072 0.194 0.504 0.842 0.466 0.841 0.219 0.495 0.107 0.111 0.276 0.501 0.211 0.477 0.052 0.202 0.093 0.159 
25.0 17.0 0.578 0.461 0.102 0.138 0.328 0.474 0.407 0.696 0.302 0.635 0.057 0.233 0.126 0.159 0.173 0.335 0.125 0.307 0.032 0.140 
26.0 17.0 0.719 0.700 0.259 0.453 0.139 0.070 0.291 0.409 0.287 0.532 0.139 0.351 0.007 0.122 0.081 0.108 0.100 0.199 0.069 0.169 
27.0 17.0 0.802 0.828 0.371 0.655 0.024 0.284 0.160 0.113 0.210 0.302 0.143 0.284 0.063 0.189 0.008 0.054 0.044 0.054 0.050 0.095 
28.0 17.0 0.813 0.810 0.424 0.697 0.132 0.447 0.052 0.105 0.121 0.088 0.104 0.148 0.067 0.139 0.022 0.079 0.007 0.020 0.022 0.026 
29.0 17.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 17.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 18.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 18.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 18.0 0.659 0.809 0.307 0.649 0.061 0.360 0.077 0.035 0.128 0.174 0.109 0.210 0.073 0.175 0.026 0.092 0.010 0.019 0.028 0.032 
4.0 18.0 0.624 0.748 0.241 0.526 0.044 0.130 0.171 0.233 0.202 0.397 0.138 0.329 0.060 0.191 0.016 0.042 0.062 0.097 0.066 0.121 
5.0 18.0 0.528 0.525 0.126 0.246 0.185 0.257 0.272 0.524 0.251 0.578 0.117 0.330 0.017 0.075 0.102 0.179 0.126 0.249 0.081 0.170 
6.0 18.0 0.390 0.209 0.016 0.101 0.330 0.633 0.341 0.725 0.230 0.564 0.021 0.120 0.144 0.267 0.187 0.389 0.132 0.295 0.017 0.126 
7.0 18.0 0.240 0.096 0.157 0.390 0.444 0.877 0.350 0.742 0.129 0.323 0.126 0.244 0.259 0.549 0.192 0.413 0.024 0.092 0.147 0.284 
8.0 18.0 0.103 0.319 0.275 0.559 0.506 0.941 0.293 0.582 0.027 0.053 0.264 0.569 0.286 0.606 0.076 0.141 0.164 0.371 0.253 0.497 
9.0 18.0 0.007 0.433 0.361 0.596 0.512 0.858 0.186 0.325 0.192 0.418 0.335 0.715 0.192 0.374 0.114 0.302 0.297 0.637 0.191 0.323 
10.0 18.0 0.084 0.437 0.414 0.538 0.472 0.707 0.053 0.057 0.322 0.675 0.313 0.644 0.014 0.041 0.276 0.646 0.275 0.526 0.024 0.187 
11.0 18.0 0.127 0.351 0.439 0.440 0.400 0.559 0.082 0.170 0.390 0.795 0.206 0.402 0.179 0.462 0.325 0.715 0.099 0.076 0.247 0.640 
12.0 18.0 0.142 0.209 0.447 0.358 0.311 0.453 0.200 0.354 0.388 0.797 0.049 0.068 0.314 0.752 0.239 0.478 0.131 0.468 0.324 0.723 
13.0 18.0 0.135 0.050 0.445 0.329 0.212 0.382 0.293 0.515 0.322 0.699 0.119 0.293 0.345 0.828 0.056 0.025 0.289 0.818 0.207 0.344 
14.0 18.0 0.113 0.087 0.440 0.367 0.104 0.303 0.353 0.662 0.196 0.494 0.251 0.611 0.253 0.634 0.139 0.470 0.274 0.740 0.028 0.280 
15.0 18.0 0.085 0.185 0.432 0.440 0.012 0.183 0.374 0.774 0.035 0.190 0.312 0.806 0.077 0.229 0.249 0.778 0.112 0.280 0.185 0.715 
16.0 18.0 0.057 0.245 0.421 0.523 0.126 0.015 0.350 0.816 0.129 0.171 0.283 0.812 0.114 0.263 0.225 0.758 0.090 0.324 0.175 0.677 
17.0 18.0 0.034 0.275 0.406 0.596 0.229 0.188 0.286 0.767 0.259 0.522 0.175 0.612 0.243 0.671 0.090 0.408 0.205 0.739 0.030 0.194 
18.0 18.0 0.022 0.280 0.385 0.653 0.315 0.410 0.191 0.622 0.331 0.790 0.028 0.249 0.268 0.842 0.075 0.115 0.174 0.731 0.127 0.400 
19.0 18.0 0.026 0.270 0.358 0.686 0.381 0.631 0.080 0.389 0.338 0.916 0.115 0.180 0.192 0.709 0.187 0.562 0.040 0.315 0.168 0.683 
20.0 18.0 0.048 0.247 0.320 0.690 0.425 0.829 0.036 0.091 0.284 0.862 0.215 0.553 0.054 0.321 0.198 0.719 0.102 0.246 0.083 0.472 
21.0 18.0 0.091 0.204 0.268 0.656 0.441 0.977 0.144 0.236 0.181 0.624 0.249 0.752 0.086 0.167 0.115 0.514 0.162 0.595 0.052 0.076 
22.0 18.0 0.158 0.120 0.196 0.563 0.423 1.036 0.226 0.535 0.054 0.243 0.209 0.696 0.169 0.529 0.007 0.080 0.113 0.513 0.113 0.414 
23.0 18.0 0.247 0.031 0.105 0.387 0.366 0.958 0.267 0.727 0.063 0.167 0.117 0.411 0.168 0.594 0.090 0.294 0.013 0.143 0.076 0.357 
24.0 18.0 0.348 0.240 0.001 0.128 0.276 0.730 0.261 0.751 0.140 0.466 0.019 0.057 0.107 0.392 0.103 0.395 0.056 0.198 0.019 0.117 
25.0 18.0 0.445 0.486 0.103 0.179 0.166 0.383 0.214 0.599 0.163 0.558 0.050 0.221 0.032 0.103 0.065 0.257 0.063 0.251 0.037 0.128 
26.0 18.0 0.520 0.694 0.191 0.458 0.059 0.035 0.144 0.336 0.140 0.448 0.074 0.301 0.018 0.113 0.020 0.074 0.037 0.151 0.036 0.135 
27.0 18.0 0.555 0.794 0.248 0.624 0.027 0.280 0.075 0.080 0.095 0.245 0.064 0.232 0.033 0.157 0.006 0.049 0.011 0.037 0.019 0.071 
28.0 18.0 0.550 0.762 0.270 0.647 0.080 0.412 0.022 0.101 0.052 0.066 0.041 0.117 0.026 0.109 0.010 0.062 0.001 0.016 0.008 0.019 
29.0 18.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 18.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 19.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 19.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 19.0 0.384 0.661 0.148 0.517 0.021 0.282 0.024 0.026 0.033 0.115 0.030 0.141 0.028 0.120 0.021 0.068 0.010 0.019 0.003 0.015 
4.0 19.0 0.379 0.643 0.122 0.440 0.016 0.117 0.054 0.156 0.058 0.273 0.048 0.229 0.039 0.141 0.020 0.039 0.006 0.051 0.024 0.074 
5.0 19.0 0.343 0.494 0.073 0.232 0.071 0.169 0.091 0.373 0.084 0.413 0.059 0.245 0.033 0.070 0.007 0.101 0.042 0.160 0.054 0.126 
6.0 19.0 0.276 0.248 0.003 0.049 0.135 0.472 0.123 0.535 0.093 0.419 0.045 0.110 0.003 0.151 0.052 0.251 0.080 0.212 0.054 0.080 
7.0 19.0 0.189 0.022 0.074 0.309 0.189 0.684 0.135 0.560 0.074 0.256 0.008 0.137 0.055 0.356 0.091 0.296 0.079 0.095 0.000 0.146 
8.0 19.0 0.098 0.246 0.145 0.480 0.222 0.748 0.121 0.442 0.032 0.014 0.040 0.369 0.095 0.415 0.094 0.141 0.026 0.187 0.084 0.314 
9.0 19.0 0.015 0.388 0.198 0.535 0.226 0.677 0.084 0.239 0.018 0.279 0.077 0.477 0.105 0.277 0.057 0.139 0.053 0.382 0.139 0.248 
10.0 19.0 0.050 0.430 0.231 0.493 0.206 0.535 0.037 0.030 0.061 0.458 0.092 0.432 0.084 0.021 0.002 0.368 0.115 0.355 0.128 0.036 
11.0 19.0 0.094 0.381 0.245 0.400 0.168 0.391 0.011 0.140 0.085 0.529 0.083 0.272 0.046 0.248 0.054 0.431 0.135 0.118 0.058 0.310 
12.0 19.0 0.117 0.271 0.246 0.309 0.122 0.283 0.051 0.264 0.089 0.513 0.060 0.058 0.007 0.428 0.085 0.310 0.111 0.192 0.033 0.401 
13.0 19.0 0.123 0.134 0.238 0.256 0.070 0.213 0.081 0.360 0.072 0.433 0.028 0.166 0.020 0.476 0.089 0.057 0.061 0.408 0.103 0.238 
14.0 19.0 0.115 0.006 0.226 0.257 0.015 0.152 0.096 0.440 0.035 0.288 0.002 0.357 0.023 0.359 0.073 0.226 0.015 0.386 0.124 0.083 
15.0 19.0 0.102 0.095 0.213 0.297 0.042 0.069 0.093 0.497 0.013 0.084 0.004 0.464 0.004 0.115 0.062 0.396 0.009 0.142 0.120 0.311 
16.0 19.0 0.089 0.161 0.197 0.353 0.095 0.045 0.071 0.508 0.056 0.150 0.017 0.446 0.011 0.174 0.071 0.367 0.030 0.176 0.112 0.280 
17.0 19.0 0.079 0.197 0.180 0.408 0.138 0.184 0.032 0.457 0.076 0.364 0.054 0.299 0.003 0.389 0.084 0.152 0.073 0.363 0.085 0.032 
18.0 19.0 0.078 0.206 0.158 0.451 0.165 0.333 0.014 0.344 0.066 0.510 0.084 0.066 0.048 0.444 0.068 0.132 0.123 0.307 0.012 0.241 
19.0 19.0 0.088 0.196 0.132 0.473 0.176 0.477 0.056 0.177 0.029 0.552 0.087 0.184 0.098 0.320 0.011 0.331 0.133 0.062 0.088 0.305 
20.0 19.0 0.109 0.167 0.100 0.468 0.171 0.597 0.087 0.023 0.018 0.477 0.058 0.371 0.120 0.076 0.067 0.347 0.075 0.199 0.143 0.139 
21.0 19.0 0.141 0.114 0.062 0.427 0.150 0.673 0.100 0.227 0.061 0.297 0.006 0.435 0.097 0.180 0.119 0.184 0.026 0.301 0.107 0.113 
22.0 19.0 0.181 0.030 0.018 0.338 0.115 0.677 0.093 0.393 0.083 0.055 0.046 0.352 0.034 0.325 0.110 0.050 0.103 0.189 0.007 0.213 
23.0 19.0 0.224 0.098 0.027 0.193 0.071 0.585 0.068 0.474 0.076 0.172 0.074 0.164 0.032 0.299 0.051 0.194 0.106 0.011 0.075 0.120 
24.0 19.0 0.261 0.254 0.067 0.004 0.028 0.404 0.034 0.447 0.047 0.307 0.067 0.032 0.067 0.159 0.015 0.193 0.051 0.130 0.080 0.048 
25.0 19.0 0.282 0.411 0.094 0.196 0.005 0.169 0.005 0.325 0.010 0.317 0.035 0.146 0.060 0.016 0.047 0.099 0.006 0.118 0.037 0.083 
26.0 19.0 0.285 0.524 0.106 0.355 0.022 0.055 0.012 0.160 0.017 0.229 0.001 0.159 0.028 0.071 0.040 0.017 0.029 0.056 0.002 0.062 
27.0 19.0 0.272 0.558 0.104 0.433 0.024 0.206 0.013 0.019 0.026 0.112 0.020 0.108 0.002 0.073 0.015 0.026 0.021 0.012 0.012 0.030 
28.0 19.0 0.251 0.516 0.096 0.426 0.019 0.265 0.007 0.070 0.020 0.022 0.023 0.048 0.017 0.043 0.004 0.022 0.004 0.003 0.005 0.013 
29.0 19.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 19.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 20.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 20.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 20.0 0.097 0.364 0.017 0.262 0.023 0.130 0.023 0.013 0.057 0.030 0.048 0.036 0.021 0.030 0.011 0.021 0.025 0.013 0.022 0.007 
4.0 20.0 0.119 0.393 0.005 0.247 0.006 0.073 0.056 0.045 0.082 0.081 0.045 0.067 0.009 0.047 0.046 0.027 0.049 0.011 0.023 0.011 
5.0 20.0 0.141 0.356 0.010 0.162 0.035 0.048 0.084 0.132 0.084 0.137 0.011 0.086 0.065 0.043 0.084 0.010 0.049 0.024 0.015 0.039 
6.0 20.0 0.145 0.236 0.013 0.012 0.055 0.202 0.094 0.211 0.053 0.157 0.054 0.063 0.124 0.003 0.087 0.040 0.008 0.065 0.085 0.062 
7.0 20.0 0.124 0.061 0.004 0.162 0.063 0.327 0.084 0.231 0.005 0.109 0.123 0.005 0.146 0.064 0.030 0.080 0.109 0.075 0.140 0.041 
8.0 20.0 0.083 0.125 0.015 0.296 0.064 0.370 0.061 0.178 0.072 0.017 0.170 0.076 0.106 0.097 0.083 0.079 0.193 0.041 0.103 0.031 
9.0 20.0 0.032 0.270 0.032 0.352 0.065 0.319 0.029 0.077 0.136 0.079 0.176 0.105 0.009 0.083 0.196 0.045 0.190 0.014 0.045 0.084 
10.0 20.0 0.018 0.343 0.042 0.327 0.069 0.212 0.008 0.023 0.184 0.121 0.137 0.086 0.121 0.047 0.254 0.011 0.073 0.059 0.226 0.109 
11.0 20.0 0.058 0.336 0.043 0.249 0.073 0.102 0.047 0.083 0.210 0.112 0.057 0.048 0.237 0.026 0.218 0.014 0.123 0.093 0.325 0.101 
12.0 20.0 0.087 0.269 0.034 0.160 0.077 0.026 0.087 0.103 0.209 0.077 0.047 0.019 0.302 0.017 0.089 0.028 0.302 0.111 0.255 0.055 
13.0 20.0 0.103 0.169 0.020 0.093 0.078 0.013 0.125 0.100 0.180 0.039 0.152 0.002 0.293 0.018 0.090 0.046 0.376 0.115 0.033 0.028 
14.0 20.0 0.110 0.067 0.004 0.067 0.076 0.026 0.157 0.095 0.129 0.001 0.235 0.007 0.208 0.027 0.251 0.066 0.294 0.095 0.225 0.109 
15.0 20.0 0.112 0.017 0.016 0.075 0.070 0.042 0.183 0.090 0.063 0.041 0.286 0.002 0.075 0.039 0.343 0.086 0.102 0.059 0.381 0.161 
16.0 20.0 0.113 0.073 0.034 0.103 0.058 0.072 0.203 0.076 0.015 0.081 0.299 0.032 0.082 0.038 0.342 0.113 0.132 0.008 0.365 0.178 
17.0 20.0 0.116 0.099 0.053 0.134 0.036 0.115 0.213 0.045 0.104 0.105 0.265 0.079 0.233 0.012 0.238 0.131 0.321 0.099 0.177 0.137 
18.0 20.0 0.125 0.102 0.073 0.158 0.004 0.163 0.206 0.008 0.193 0.098 0.179 0.120 0.337 0.062 0.051 0.103 0.382 0.180 0.103 0.044 
19.0 20.0 0.138 0.084 0.095 0.165 0.039 0.204 0.176 0.063 0.265 0.055 0.048 0.130 0.354 0.134 0.160 0.015 0.271 0.190 0.316 0.140 
20.0 20.0 0.156 0.046 0.117 0.151 0.089 0.225 0.120 0.118 0.299 0.015 0.101 0.092 0.263 0.169 0.307 0.101 0.033 0.092 0.330 0.201 
21.0 20.0 0.174 0.014 0.137 0.109 0.141 0.216 0.043 0.154 0.278 0.086 0.225 0.019 0.089 0.136 0.318 0.173 0.204 0.076 0.142 0.131 
22.0 20.0 0.186 0.081 0.149 0.041 0.186 0.167 0.047 0.153 0.197 0.132 0.279 0.067 0.102 0.044 0.187 0.149 0.293 0.175 0.111 0.082 
23.0 20.0 0.181 0.156 0.145 0.044 0.211 0.085 0.130 0.110 0.073 0.124 0.239 0.108 0.217 0.059 0.008 0.049 0.199 0.141 0.209 0.137 
24.0 20.0 0.153 0.220 0.120 0.121 0.203 0.008 0.182 0.044 0.052 0.072 0.133 0.091 0.219 0.097 0.126 0.052 0.041 0.061 0.148 0.114 
25.0 20.0 0.102 0.252 0.072 0.169 0.159 0.074 0.190 0.016 0.138 0.012 0.014 0.036 0.134 0.068 0.145 0.070 0.074 0.043 0.034 0.041 
26.0 20.0 0.039 0.245 0.013 0.176 0.089 0.098 0.153 0.045 0.162 0.036 0.071 0.021 0.031 0.018 0.087 0.038 0.086 0.044 0.038 0.023 
27.0 20.0 0.016 0.209 0.043 0.151 0.015 0.086 0.090 0.041 0.133 0.040 0.097 0.037 0.037 0.027 0.020 0.010 0.046 0.013 0.039 0.014 
28.0 20.0 0.046 0.167 0.076 0.120 0.043 0.063 0.030 0.024 0.081 0.024 0.080 0.028 0.056 0.031 0.019 0.024 0.006 0.015 0.015 0.009 
29.0 20.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 20.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 21.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 21.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 21.0 0.167 0.038 0.166 0.031 0.067 0.046 0.056 0.021 0.127 0.044 0.111 0.059 0.064 0.055 0.005 0.027 0.032 0.005 0.040 0.019 
4.0 21.0 0.126 0.098 0.124 0.038 0.015 0.035 0.142 0.053 0.195 0.097 0.126 0.090 0.028 0.053 0.056 0.019 0.088 0.048 0.066 0.053 
5.0 21.0 0.058 0.162 0.057 0.061 0.116 0.057 0.227 0.096 0.227 0.131 0.079 0.082 0.076 0.037 0.148 0.086 0.127 0.101 0.038 0.059 
6.0 21.0 0.008 0.177 0.011 0.048 0.210 0.062 0.276 0.114 0.185 0.118 0.044 0.028 0.213 0.110 0.203 0.148 0.074 0.101 0.087 0.061 
7.0 21.0 0.048 0.117 0.062 0.019 0.277 0.046 0.274 0.112 0.072 0.068 0.199 0.088 0.304 0.193 0.145 0.144 0.102 0.063 0.235 0.154 
8.0 21.0 0.055 0.001 0.094 0.088 0.312 0.043 0.224 0.109 0.084 0.015 0.329 0.179 0.281 0.211 0.042 0.046 0.301 0.193 0.264 0.226 
9.0 21.0 0.038 0.125 0.114 0.130 0.323 0.076 0.139 0.107 0.245 0.090 0.383 0.242 0.125 0.138 0.275 0.154 0.383 0.302 0.082 0.139 
10.0 21.0 0.007 0.213 0.128 0.117 0.314 0.140 0.032 0.086 0.376 0.188 0.333 0.252 0.118 0.026 0.439 0.314 0.248 0.249 0.251 0.144 
11.0 21.0 0.027 0.243 0.143 0.062 0.292 0.201 0.084 0.033 0.450 0.281 0.189 0.189 0.363 0.218 0.437 0.367 0.070 0.031 0.502 0.394 
12.0 21.0 0.057 0.220 0.160 0.034 0.257 0.232 0.195 0.056 0.457 0.337 0.016 0.054 0.523 0.384 0.249 0.257 0.412 0.301 0.483 0.446 
13.0 21.0 0.081 0.163 0.181 0.096 0.212 0.224 0.293 0.153 0.395 0.334 0.234 0.124 0.541 0.447 0.063 0.013 0.600 0.516 0.167 0.204 
14.0 21.0 0.099 0.096 0.202 0.139 0.156 0.182 0.367 0.237 0.271 0.262 0.412 0.292 0.396 0.363 0.369 0.276 0.506 0.476 0.272 0.205 
15.0 21.0 0.114 0.039 0.223 0.154 0.092 0.125 0.414 0.295 0.108 0.143 0.513 0.404 0.143 0.166 0.550 0.466 0.191 0.211 0.560 0.501 
16.0 21.0 0.127 0.005 0.243 0.150 0.020 0.069 0.430 0.323 0.075 0.001 0.520 0.436 0.152 0.086 0.543 0.490 0.204 0.157 0.544 0.517 
17.0 21.0 0.141 0.009 0.262 0.142 0.059 0.016 0.412 0.325 0.254 0.151 0.424 0.380 0.410 0.323 0.346 0.331 0.502 0.452 0.234 0.234 
18.0 21.0 0.156 0.006 0.279 0.138 0.145 0.038 0.356 0.300 0.406 0.288 0.240 0.239 0.556 0.472 0.025 0.041 0.562 0.524 0.194 0.183 
19.0 21.0 0.171 0.028 0.294 0.143 0.234 0.096 0.261 0.245 0.501 0.389 0.002 0.037 0.537 0.475 0.298 0.268 0.350 0.323 0.481 0.462 
20.0 21.0 0.183 0.070 0.303 0.162 0.320 0.163 0.132 0.158 0.515 0.426 0.237 0.180 0.351 0.316 0.485 0.452 0.027 0.058 0.449 0.416 
21.0 21.0 0.184 0.118 0.302 0.194 0.394 0.240 0.020 0.038 0.435 0.380 0.408 0.347 0.060 0.048 0.452 0.414 0.344 0.363 0.140 0.098 
22.0 21.0 0.166 0.159 0.282 0.225 0.441 0.317 0.175 0.105 0.267 0.239 0.452 0.395 0.219 0.222 0.222 0.175 0.422 0.409 0.202 0.267 
23.0 21.0 0.117 0.171 0.232 0.231 0.442 0.363 0.297 0.236 0.054 0.038 0.353 0.294 0.358 0.341 0.056 0.116 0.248 0.198 0.304 0.309 
24.0 21.0 0.033 0.137 0.148 0.190 0.385 0.346 0.358 0.311 0.140 0.160 0.169 0.104 0.324 0.273 0.213 0.235 0.025 0.091 0.183 0.148 
25.0 21.0 0.077 0.054 0.037 0.097 0.275 0.249 0.341 0.295 0.256 0.263 0.019 0.089 0.177 0.107 0.211 0.182 0.126 0.152 0.027 0.073 
26.0 21.0 0.190 0.060 0.080 0.045 0.134 0.104 0.258 0.196 0.272 0.245 0.129 0.165 0.025 0.061 0.114 0.064 0.124 0.103 0.066 0.076 
27.0 21.0 0.274 0.138 0.174 0.131 0.007 0.060 0.145 0.075 0.211 0.151 0.153 0.146 0.066 0.104 0.018 0.039 0.059 0.023 0.056 0.038 
28.0 21.0 0.306 0.162 0.223 0.166 0.096 0.127 0.044 0.033 0.123 0.052 0.119 0.082 0.084 0.084 0.031 0.057 0.005 0.030 0.019 0.010 
29.0 21.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 21.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 22.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 22.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 22.0 0.374 0.224 0.279 0.229 0.101 0.163 0.074 0.035 0.166 0.081 0.148 0.109 0.094 0.100 0.021 0.055 0.029 0.015 0.047 0.020 
4.0 22.0 0.325 0.155 0.219 0.168 0.016 0.072 0.193 0.100 0.263 0.196 0.178 0.177 0.059 0.114 0.051 0.033 0.103 0.061 0.091 0.081 
5.0 22.0 0.228 0.029 0.117 0.056 0.164 0.100 0.316 0.230 0.319 0.291 0.132 0.186 0.066 0.061 0.173 0.108 0.174 0.153 0.082 0.111 
6.0 22.0 0.120 0.091 0.006 0.049 0.311 0.225 0.396 0.320 0.279 0.295 0.021 0.085 0.247 0.143 0.268 0.232 0.140 0.194 0.069 0.117 
7.0 22.0 0.034 0.131 0.096 0.085 0.423 0.297 0.406 0.342 0.138 0.197 0.225 0.110 0.390 0.312 0.230 0.265 0.066 0.089 0.263 0.177 
8.0 22.0 0.014 0.088 0.169 0.075 0.488 0.331 0.345 0.309 0.071 0.031 0.413 0.299 0.394 0.378 0.024 0.122 0.330 0.215 0.358 0.330 
9.0 22.0 0.027 0.011 0.220 0.058 0.511 0.358 0.226 0.241 0.296 0.164 0.506 0.427 0.221 0.282 0.284 0.156 0.483 0.426 0.186 0.263 
10.0 22.0 0.016 0.089 0.257 0.069 0.497 0.389 0.072 0.142 0.484 0.352 0.463 0.447 0.082 0.040 0.523 0.423 0.369 0.408 0.210 0.088 
11.0 22.0 0.008 0.141 0.286 0.109 0.457 0.410 0.095 0.010 0.598 0.501 0.289 0.337 0.406 0.274 0.562 0.537 0.011 0.116 0.557 0.454 
12.0 22.0 0.035 0.153 0.313 0.170 0.394 0.402 0.258 0.146 0.616 0.573 0.024 0.115 0.634 0.537 0.358 0.408 0.429 0.318 0.598 0.583 
13.0 22.0 0.063 0.134 0.339 0.232 0.312 0.356 0.400 0.303 0.535 0.545 0.266 0.168 0.680 0.643 0.021 0.066 0.697 0.641 0.259 0.317 
14.0 22.0 0.088 0.101 0.363 0.279 0.215 0.271 0.506 0.435 0.364 0.407 0.506 0.430 0.507 0.521 0.411 0.337 0.613 0.618 0.268 0.198 
15.0 22.0 0.110 0.072 0.386 0.308 0.106 0.165 0.567 0.521 0.137 0.192 0.641 0.597 0.185 0.222 0.647 0.606 0.239 0.270 0.629 0.587 
16.0 22.0 0.132 0.057 0.406 0.322 0.012 0.047 0.579 0.553 0.114 0.061 0.642 0.624 0.190 0.153 0.638 0.622 0.238 0.215 0.615 0.596 
17.0 22.0 0.151 0.058 0.423 0.331 0.136 0.074 0.539 0.529 0.352 0.310 0.507 0.502 0.507 0.480 0.387 0.375 0.587 0.575 0.243 0.224 
18.0 22.0 0.169 0.075 0.435 0.339 0.262 0.196 0.446 0.448 0.541 0.511 0.260 0.256 0.669 0.646 0.007 0.030 0.634 0.611 0.252 0.273 
19.0 22.0 0.181 0.104 0.441 0.351 0.383 0.318 0.303 0.313 0.644 0.625 0.044 0.055 0.619 0.587 0.379 0.405 0.361 0.308 0.555 0.550 
20.0 22.0 0.183 0.140 0.437 0.367 0.491 0.438 0.122 0.133 0.636 0.622 0.328 0.346 0.372 0.320 0.570 0.575 0.078 0.153 0.479 0.421 
21.0 22.0 0.168 0.169 0.415 0.379 0.575 0.545 0.079 0.079 0.512 0.487 0.514 0.527 0.019 0.054 0.497 0.456 0.421 0.476 0.108 0.054 
22.0 22.0 0.123 0.173 0.365 0.368 0.615 0.617 0.270 0.291 0.287 0.236 0.538 0.524 0.296 0.360 0.212 0.126 0.469 0.449 0.261 0.342 
23.0 22.0 0.038 0.128 0.276 0.306 0.591 0.612 0.410 0.448 0.023 0.063 0.397 0.335 0.430 0.446 0.100 0.196 0.247 0.167 0.338 0.327 
24.0 22.0 0.087 0.023 0.149 0.178 0.496 0.505 0.467 0.499 0.203 0.300 0.170 0.071 0.365 0.310 0.259 0.297 0.036 0.137 0.181 0.130 
25.0 22.0 0.236 0.129 0.007 0.020 0.338 0.302 0.427 0.420 0.326 0.392 0.044 0.155 0.184 0.093 0.235 0.199 0.154 0.182 0.024 0.084 
26.0 22.0 0.376 0.278 0.157 0.190 0.152 0.070 0.313 0.250 0.329 0.329 0.163 0.227 0.015 0.093 0.117 0.059 0.136 0.109 0.080 0.087 
27.0 22.0 0.471 0.365 0.271 0.310 0.019 0.144 0.172 0.075 0.248 0.188 0.180 0.183 0.083 0.131 0.012 0.052 0.058 0.019 0.060 0.036 
28.0 22.0 0.498 0.364 0.327 0.336 0.131 0.233 0.050 0.058 0.142 0.058 0.135 0.097 0.095 0.098 0.038 0.065 0.002 0.035 0.018 0.012 
29.0 22.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 22.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 23.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 23.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 23.0 0.501 0.332 0.341 0.305 0.117 0.197 0.079 0.033 0.172 0.080 0.154 0.106 0.101 0.095 0.030 0.053 0.019 0.017 0.041 0.013 
4.0 23.0 0.455 0.275 0.276 0.244 0.012 0.091 0.206 0.097 0.278 0.197 0.192 0.176 0.076 0.114 0.035 0.033 0.092 0.041 0.092 0.062 
5.0 23.0 0.352 0.139 0.161 0.114 0.177 0.089 0.343 0.244 0.345 0.302 0.155 0.193 0.043 0.065 0.158 0.080 0.176 0.126 0.103 0.101 
6.0 23.0 0.225 0.014 0.025 0.024 0.349 0.257 0.439 0.356 0.316 0.321 0.016 0.103 0.228 0.106 0.270 0.196 0.168 0.173 0.038 0.083 
7.0 23.0 0.113 0.106 0.101 0.111 0.487 0.368 0.461 0.393 0.178 0.231 0.204 0.075 0.391 0.274 0.260 0.249 0.029 0.092 0.224 0.104 
8.0 23.0 0.037 0.118 0.202 0.141 0.573 0.424 0.402 0.361 0.042 0.062 0.411 0.268 0.422 0.357 0.072 0.148 0.281 0.133 0.358 0.258 
9.0 23.0 0.002 0.069 0.277 0.143 0.606 0.449 0.275 0.279 0.288 0.142 0.527 0.405 0.269 0.292 0.232 0.084 0.469 0.335 0.237 0.245 
10.0 23.0 0.008 0.009 0.332 0.150 0.594 0.463 0.104 0.162 0.500 0.339 0.501 0.438 0.031 0.083 0.495 0.331 0.403 0.365 0.128 0.025 
11.0 23.0 0.004 0.063 0.374 0.179 0.546 0.463 0.086 0.014 0.634 0.493 0.332 0.343 0.369 0.201 0.567 0.458 0.071 0.156 0.491 0.301 
12.0 23.0 0.025 0.094 0.408 0.226 0.468 0.436 0.273 0.151 0.663 0.566 0.059 0.136 0.620 0.451 0.389 0.373 0.363 0.199 0.577 0.444 
13.0 23.0 0.051 0.101 0.438 0.277 0.366 0.375 0.436 0.315 0.581 0.537 0.249 0.134 0.686 0.562 0.020 0.093 0.653 0.485 0.284 0.275 
14.0 23.0 0.077 0.093 0.464 0.321 0.244 0.278 0.556 0.450 0.395 0.396 0.508 0.385 0.520 0.460 0.378 0.256 0.596 0.492 0.222 0.118 
15.0 23.0 0.103 0.084 0.487 0.354 0.109 0.157 0.623 0.536 0.145 0.175 0.653 0.542 0.192 0.191 0.622 0.490 0.238 0.216 0.579 0.424 
16.0 23.0 0.126 0.081 0.506 0.378 0.036 0.021 0.632 0.563 0.130 0.083 0.651 0.559 0.192 0.147 0.613 0.496 0.229 0.176 0.567 0.425 
17.0 23.0 0.147 0.088 0.519 0.394 0.185 0.123 0.578 0.525 0.386 0.330 0.501 0.429 0.511 0.431 0.357 0.274 0.561 0.451 0.206 0.132 
18.0 23.0 0.162 0.105 0.525 0.407 0.331 0.266 0.464 0.423 0.579 0.517 0.237 0.184 0.660 0.553 0.034 0.071 0.588 0.449 0.262 0.237 
19.0 23.0 0.167 0.127 0.522 0.418 0.466 0.405 0.298 0.266 0.674 0.605 0.076 0.106 0.590 0.467 0.389 0.364 0.306 0.180 0.522 0.402 
20.0 23.0 0.158 0.146 0.503 0.423 0.581 0.530 0.096 0.065 0.649 0.568 0.358 0.356 0.328 0.210 0.550 0.461 0.113 0.175 0.417 0.257 
21.0 23.0 0.126 0.151 0.463 0.410 0.662 0.625 0.121 0.153 0.502 0.405 0.527 0.485 0.025 0.110 0.451 0.320 0.417 0.383 0.060 0.074 
22.0 23.0 0.060 0.122 0.390 0.363 0.689 0.664 0.318 0.351 0.260 0.148 0.529 0.439 0.316 0.337 0.164 0.044 0.428 0.313 0.270 0.275 
23.0 23.0 0.048 0.044 0.276 0.261 0.644 0.613 0.452 0.473 0.012 0.122 0.372 0.246 0.421 0.363 0.123 0.184 0.200 0.080 0.306 0.216 
24.0 23.0 0.193 0.087 0.125 0.102 0.524 0.464 0.496 0.483 0.229 0.310 0.142 0.020 0.338 0.224 0.253 0.229 0.053 0.114 0.147 0.070 
25.0 23.0 0.355 0.240 0.046 0.089 0.346 0.241 0.441 0.378 0.338 0.359 0.061 0.153 0.157 0.044 0.213 0.135 0.150 0.132 0.034 0.065 
26.0 23.0 0.498 0.368 0.207 0.257 0.147 0.020 0.317 0.209 0.329 0.283 0.166 0.195 0.012 0.083 0.098 0.028 0.120 0.067 0.076 0.056 
27.0 23.0 0.586 0.426 0.322 0.353 0.028 0.164 0.172 0.051 0.242 0.155 0.173 0.149 0.082 0.105 0.006 0.044 0.047 0.010 0.051 0.018 
28.0 23.0 0.602 0.404 0.375 0.360 0.142 0.237 0.051 0.055 0.138 0.047 0.127 0.079 0.089 0.076 0.037 0.050 0.003 0.028 0.013 0.013 
29.0 23.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 23.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 24.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 24.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 24.0 0.543 0.304 0.347 0.260 0.109 0.152 0.074 0.014 0.152 0.057 0.131 0.068 0.086 0.056 0.029 0.029 0.008 0.010 0.027 0.004 
4.0 24.0 0.508 0.268 0.288 0.217 0.008 0.072 0.188 0.069 0.245 0.133 0.166 0.109 0.071 0.067 0.018 0.019 0.064 0.013 0.070 0.023 
5.0 24.0 0.415 0.166 0.180 0.118 0.163 0.058 0.314 0.174 0.309 0.202 0.143 0.122 0.020 0.037 0.114 0.028 0.137 0.053 0.092 0.046 
6.0 24.0 0.294 0.038 0.046 0.008 0.330 0.192 0.408 0.257 0.293 0.220 0.030 0.073 0.170 0.045 0.215 0.094 0.150 0.085 0.033 0.041 
7.0 24.0 0.178 0.062 0.085 0.085 0.470 0.289 0.437 0.291 0.180 0.169 0.153 0.028 0.317 0.141 0.228 0.131 0.038 0.062 0.142 0.017 
8.0 24.0 0.091 0.100 0.196 0.126 0.564 0.341 0.391 0.274 0.012 0.064 0.338 0.145 0.364 0.200 0.095 0.099 0.184 0.026 0.273 0.094 
9.0 24.0 0.039 0.080 0.283 0.137 0.606 0.364 0.278 0.219 0.234 0.070 0.453 0.237 0.256 0.183 0.147 0.004 0.358 0.130 0.221 0.123 
10.0 24.0 0.016 0.030 0.349 0.144 0.600 0.373 0.119 0.135 0.433 0.205 0.447 0.271 0.016 0.082 0.376 0.135 0.342 0.176 0.043 0.057 
11.0 24.0 0.016 0.022 0.399 0.163 0.554 0.370 0.063 0.028 0.565 0.315 0.311 0.227 0.273 0.073 0.461 0.221 0.102 0.111 0.337 0.073 
12.0 24.0 0.028 0.058 0.440 0.195 0.476 0.347 0.244 0.095 0.600 0.373 0.077 0.107 0.499 0.222 0.338 0.204 0.243 0.041 0.440 0.164 
13.0 24.0 0.048 0.076 0.473 0.235 0.370 0.297 0.404 0.218 0.531 0.360 0.195 0.059 0.571 0.300 0.045 0.076 0.493 0.187 0.241 0.130 
14.0 24.0 0.070 0.080 0.499 0.272 0.243 0.218 0.521 0.321 0.362 0.265 0.427 0.220 0.440 0.251 0.285 0.103 0.466 0.209 0.145 0.020 
15.0 24.0 0.093 0.081 0.521 0.304 0.101 0.116 0.585 0.386 0.131 0.112 0.558 0.320 0.163 0.101 0.490 0.225 0.189 0.092 0.427 0.144 
16.0 24.0 0.113 0.082 0.537 0.328 0.050 0.001 0.590 0.403 0.123 0.068 0.554 0.326 0.162 0.090 0.482 0.224 0.180 0.080 0.418 0.141 
17.0 24.0 0.128 0.086 0.546 0.345 0.202 0.124 0.532 0.366 0.355 0.236 0.418 0.235 0.427 0.243 0.269 0.102 0.435 0.189 0.136 0.020 
18.0 24.0 0.136 0.094 0.546 0.355 0.348 0.246 0.417 0.279 0.524 0.354 0.182 0.075 0.541 0.292 0.050 0.072 0.439 0.161 0.216 0.111 
19.0 24.0 0.133 0.102 0.533 0.357 0.479 0.358 0.254 0.149 0.599 0.395 0.089 0.104 0.467 0.220 0.327 0.199 0.203 0.023 0.392 0.137 
20.0 24.0 0.112 0.101 0.503 0.347 0.585 0.449 0.061 0.007 0.562 0.344 0.323 0.240 0.238 0.061 0.434 0.211 0.121 0.123 0.284 0.044 
21.0 24.0 0.066 0.084 0.449 0.315 0.652 0.504 0.140 0.163 0.418 0.213 0.452 0.287 0.052 0.106 0.333 0.110 0.333 0.170 0.017 0.078 
22.0 24.0 0.012 0.037 0.362 0.250 0.663 0.503 0.313 0.288 0.198 0.036 0.435 0.227 0.276 0.195 0.097 0.027 0.312 0.101 0.219 0.117 
23.0 24.0 0.128 0.047 0.239 0.143 0.604 0.429 0.423 0.343 0.035 0.124 0.291 0.099 0.339 0.172 0.117 0.104 0.126 0.007 0.219 0.061 
24.0 24.0 0.272 0.153 0.086 0.011 0.479 0.292 0.448 0.319 0.212 0.213 0.099 0.027 0.257 0.083 0.199 0.094 0.054 0.055 0.089 0.017 
25.0 24.0 0.422 0.258 0.078 0.129 0.308 0.125 0.390 0.231 0.293 0.217 0.060 0.097 0.111 0.007 0.156 0.041 0.114 0.041 0.030 0.020 
26.0 24.0 0.546 0.327 0.223 0.231 0.126 0.028 0.277 0.120 0.277 0.160 0.137 0.105 0.012 0.046 0.066 0.007 0.083 0.013 0.054 0.011 
27.0 24.0 0.615 0.344 0.323 0.277 0.027 0.124 0.151 0.027 0.203 0.088 0.139 0.078 0.065 0.051 0.003 0.022 0.029 0.009 0.032 0.007 
28.0 24.0 0.619 0.313 0.366 0.269 0.127 0.163 0.049 0.030 0.118 0.032 0.102 0.045 0.068 0.038 0.028 0.023 0.004 0.015 0.006 0.012 
29.0 24.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 24.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 25.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 25.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 25.0 0.512 0.198 0.306 0.153 0.082 0.071 0.067 0.013 0.117 0.035 0.091 0.026 0.056 0.014 0.019 0.004 0.002 0.002 0.013 0.001 
4.0 25.0 0.489 0.181 0.259 0.130 0.009 0.037 0.152 0.044 0.181 0.057 0.114 0.031 0.048 0.009 0.006 0.003 0.032 0.009 0.037 0.013 
5.0 25.0 0.419 0.125 0.172 0.078 0.135 0.037 0.247 0.080 0.228 0.071 0.102 0.028 0.005 0.020 0.062 0.028 0.076 0.031 0.056 0.024 
6.0 25.0 0.322 0.045 0.059 0.014 0.273 0.097 0.322 0.111 0.221 0.073 0.029 0.022 0.099 0.019 0.128 0.012 0.096 0.011 0.033 0.032 
7.0 25.0 0.222 0.026 0.057 0.043 0.394 0.145 0.351 0.125 0.145 0.061 0.092 0.012 0.200 0.010 0.150 0.010 0.045 0.033 0.054 0.047 
8.0 25.0 0.139 0.062 0.162 0.070 0.481 0.173 0.322 0.122 0.009 0.034 0.224 0.019 0.244 0.019 0.084 0.024 0.078 0.044 0.143 0.050 
9.0 25.0 0.082 0.058 0.249 0.079 0.525 0.189 0.238 0.105 0.158 0.009 0.315 0.042 0.190 0.034 0.060 0.038 0.196 0.052 0.145 0.042 
10.0 25.0 0.051 0.027 0.318 0.084 0.528 0.198 0.112 0.075 0.313 0.049 0.324 0.061 0.040 0.042 0.213 0.040 0.215 0.032 0.022 0.055 
11.0 25.0 0.039 0.011 0.372 0.095 0.492 0.203 0.036 0.032 0.422 0.092 0.237 0.066 0.154 0.032 0.286 0.020 0.094 0.031 0.152 0.098 
12.0 25.0 0.042 0.042 0.415 0.117 0.424 0.196 0.187 0.025 0.457 0.124 0.074 0.047 0.316 0.008 0.227 0.011 0.109 0.068 0.237 0.090 
13.0 25.0 0.052 0.060 0.450 0.146 0.330 0.171 0.322 0.086 0.409 0.128 0.123 0.009 0.377 0.021 0.050 0.030 0.271 0.075 0.149 0.033 
14.0 25.0 0.067 0.067 0.476 0.175 0.214 0.125 0.421 0.139 0.280 0.097 0.295 0.039 0.295 0.024 0.162 0.032 0.270 0.056 0.061 0.046 
15.0 25.0 0.081 0.068 0.496 0.200 0.084 0.062 0.475 0.173 0.100 0.037 0.391 0.068 0.110 0.006 0.295 0.030 0.111 0.023 0.221 0.095 
16.0 25.0 0.093 0.066 0.509 0.220 0.053 0.012 0.476 0.180 0.097 0.034 0.388 0.067 0.110 0.022 0.290 0.036 0.106 0.015 0.215 0.099 
17.0 25.0 0.100 0.063 0.513 0.232 0.190 0.091 0.425 0.155 0.275 0.098 0.285 0.033 0.286 0.035 0.151 0.046 0.249 0.056 0.055 0.056 
18.0 25.0 0.099 0.060 0.506 0.235 0.319 0.167 0.325 0.103 0.401 0.134 0.112 0.019 0.353 0.021 0.050 0.044 0.238 0.086 0.132 0.029 
19.0 25.0 0.085 0.052 0.486 0.228 0.431 0.230 0.186 0.031 0.449 0.132 0.082 0.062 0.291 0.016 0.214 0.018 0.088 0.084 0.207 0.094 
20.0 25.0 0.054 0.036 0.447 0.206 0.516 0.273 0.026 0.050 0.410 0.090 0.240 0.079 0.130 0.050 0.262 0.027 0.098 0.041 0.124 0.110 
21.0 25.0 0.001 0.005 0.386 0.165 0.563 0.283 0.133 0.119 0.292 0.023 0.316 0.058 0.058 0.058 0.182 0.059 0.199 0.043 0.035 0.061 
22.0 25.0 0.082 0.043 0.297 0.103 0.558 0.252 0.263 0.156 0.124 0.045 0.290 0.014 0.190 0.031 0.033 0.053 0.162 0.069 0.131 0.059 
23.0 25.0 0.191 0.103 0.179 0.026 0.496 0.184 0.338 0.152 0.042 0.080 0.183 0.026 0.213 0.015 0.084 0.024 0.049 0.049 0.107 0.057 
24.0 25.0 0.315 0.162 0.044 0.059 0.384 0.098 0.346 0.115 0.161 0.078 0.055 0.039 0.151 0.033 0.117 0.034 0.039 0.039 0.032 0.047 
25.0 25.0 0.434 0.200 0.092 0.118 0.243 0.024 0.296 0.069 0.209 0.056 0.044 0.032 0.060 0.034 0.083 0.037 0.061 0.034 0.018 0.033 
26.0 25.0 0.525 0.209 0.207 0.147 0.101 0.039 0.210 0.036 0.194 0.035 0.089 0.013 0.008 0.015 0.033 0.025 0.039 0.035 0.024 0.033 
27.0 25.0 0.569 0.195 0.282 0.148 0.015 0.059 0.120 0.022 0.144 0.029 0.089 0.014 0.037 0.004 0.002 0.002 0.012 0.013 0.011 0.022 
28.0 25.0 0.564 0.169 0.313 0.135 0.091 0.064 0.048 0.011 0.089 0.022 0.067 0.015 0.039 0.008 0.015 0.004 0.003 0.005 0.000 0.011 
29.0 25.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 25.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 26.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 26.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 26.0 0.431 0.086 0.237 0.048 0.043 0.015 0.059 0.025 0.078 0.017 0.048 0.010 0.022 0.018 0.005 0.016 0.001 0.008 0.002 0.002 
4.0 26.0 0.419 0.079 0.202 0.038 0.020 0.024 0.110 0.024 0.109 0.011 0.055 0.025 0.017 0.029 0.003 0.017 0.007 0.016 0.006 0.024 
5.0 26.0 0.377 0.058 0.142 0.021 0.105 0.023 0.166 0.010 0.131 0.026 0.047 0.040 0.003 0.029 0.019 0.025 0.019 0.040 0.016 0.035 
6.0 26.0 0.311 0.025 0.061 0.004 0.200 0.023 0.213 0.006 0.127 0.041 0.015 0.031 0.038 0.023 0.042 0.054 0.032 0.058 0.022 0.043 
7.0 26.0 0.238 0.010 0.028 0.013 0.288 0.022 0.234 0.015 0.088 0.034 0.041 0.013 0.081 0.067 0.058 0.078 0.031 0.046 0.012 0.050 
8.0 26.0 0.172 0.030 0.115 0.018 0.357 0.020 0.221 0.014 0.014 0.008 0.108 0.056 0.109 0.095 0.048 0.049 0.004 0.056 0.021 0.104 
9.0 26.0 0.121 0.029 0.192 0.017 0.398 0.022 0.170 0.004 0.083 0.029 0.160 0.087 0.098 0.074 0.004 0.039 0.042 0.131 0.051 0.102 
10.0 26.0 0.086 0.011 0.256 0.015 0.407 0.029 0.088 0.011 0.180 0.058 0.174 0.088 0.040 0.011 0.059 0.120 0.072 0.136 0.047 0.033 
11.0 26.0 0.068 0.014 0.310 0.020 0.384 0.041 0.014 0.023 0.252 0.071 0.137 0.058 0.047 0.075 0.102 0.152 0.058 0.044 0.005 0.149 
12.0 26.0 0.060 0.036 0.352 0.033 0.334 0.050 0.120 0.026 0.280 0.067 0.054 0.010 0.128 0.136 0.097 0.110 0.002 0.098 0.040 0.197 
13.0 26.0 0.061 0.050 0.386 0.052 0.261 0.051 0.218 0.021 0.254 0.052 0.054 0.041 0.166 0.153 0.038 0.014 0.059 0.196 0.046 0.112 
14.0 26.0 0.065 0.054 0.412 0.073 0.168 0.039 0.290 0.012 0.175 0.035 0.150 0.080 0.135 0.121 0.044 0.097 0.072 0.189 0.009 0.062 
15.0 26.0 0.070 0.052 0.429 0.092 0.062 0.016 0.329 0.006 0.061 0.018 0.205 0.103 0.050 0.054 0.098 0.168 0.031 0.081 0.027 0.192 
16.0 26.0 0.072 0.046 0.439 0.105 0.049 0.014 0.328 0.008 0.063 0.002 0.202 0.108 0.053 0.026 0.095 0.174 0.030 0.065 0.024 0.195 
17.0 26.0 0.069 0.036 0.438 0.111 0.158 0.047 0.288 0.016 0.174 0.016 0.142 0.095 0.130 0.099 0.039 0.114 0.063 0.177 0.011 0.074 
18.0 26.0 0.057 0.023 0.426 0.108 0.259 0.075 0.213 0.031 0.248 0.040 0.045 0.063 0.153 0.144 0.037 0.012 0.045 0.197 0.039 0.094 
19.0 26.0 0.033 0.005 0.401 0.094 0.343 0.092 0.113 0.048 0.270 0.067 0.058 0.013 0.113 0.143 0.088 0.096 0.009 0.111 0.029 0.190 
20.0 26.0 0.005 0.019 0.358 0.069 0.401 0.092 0.002 0.058 0.236 0.089 0.134 0.047 0.034 0.090 0.087 0.152 0.055 0.035 0.013 0.151 
21.0 26.0 0.062 0.050 0.296 0.031 0.427 0.072 0.105 0.053 0.158 0.094 0.162 0.097 0.045 0.009 0.042 0.129 0.059 0.135 0.045 0.037 
22.0 26.0 0.138 0.085 0.214 0.015 0.411 0.033 0.185 0.028 0.057 0.071 0.137 0.114 0.087 0.084 0.011 0.041 0.025 0.133 0.037 0.108 
23.0 26.0 0.228 0.113 0.115 0.055 0.355 0.010 0.224 0.009 0.033 0.024 0.079 0.084 0.082 0.115 0.037 0.061 0.009 0.050 0.007 0.093 
24.0 26.0 0.321 0.123 0.010 0.076 0.269 0.038 0.222 0.037 0.092 0.031 0.020 0.029 0.050 0.085 0.033 0.090 0.017 0.055 0.011 0.043 
25.0 26.0 0.400 0.110 0.088 0.072 0.170 0.039 0.187 0.040 0.112 0.055 0.019 0.030 0.019 0.032 0.018 0.063 0.008 0.065 0.006 0.042 
26.0 26.0 0.454 0.083 0.165 0.052 0.078 0.022 0.137 0.022 0.104 0.044 0.036 0.043 0.002 0.023 0.007 0.026 0.004 0.044 0.004 0.042 
27.0 26.0 0.474 0.057 0.214 0.033 0.005 0.018 0.088 0.014 0.083 0.019 0.038 0.029 0.009 0.026 0.001 0.009 0.001 0.014 0.006 0.025 
28.0 26.0 0.465 0.043 0.236 0.022 0.047 0.020 0.046 0.024 0.059 0.013 0.033 0.009 0.013 0.015 0.002 0.009 0.002 0.001 0.004 0.011 
29.0 26.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 26.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 27.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 27.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 27.0 0.332 0.010 0.159 0.021 0.005 0.043 0.051 0.025 0.043 0.004 0.013 0.020 0.004 0.025 0.006 0.018 0.001 0.008 0.004 0.004 
4.0 27.0 0.327 0.007 0.135 0.026 0.034 0.039 0.072 0.007 0.046 0.030 0.007 0.043 0.008 0.037 0.003 0.016 0.008 0.011 0.013 0.017 
5.0 27.0 0.307 0.004 0.099 0.023 0.079 0.019 0.093 0.026 0.045 0.065 0.002 0.058 0.008 0.027 0.011 0.014 0.020 0.034 0.015 0.033 
6.0 27.0 0.273 0.002 0.050 0.015 0.131 0.012 0.110 0.060 0.040 0.086 0.005 0.044 0.007 0.018 0.020 0.057 0.017 0.057 0.013 0.028 
7.0 27.0 0.230 0.011 0.009 0.005 0.183 0.042 0.120 0.084 0.029 0.076 0.008 0.006 0.009 0.077 0.016 0.084 0.016 0.037 0.043 0.027 
8.0 27.0 0.185 0.016 0.070 0.008 0.228 0.066 0.116 0.086 0.007 0.033 0.016 0.071 0.003 0.117 0.011 0.059 0.048 0.039 0.057 0.085 
9.0 27.0 0.145 0.012 0.130 0.020 0.259 0.078 0.094 0.067 0.027 0.030 0.030 0.123 0.013 0.103 0.036 0.022 0.062 0.117 0.028 0.089 
10.0 27.0 0.114 0.002 0.185 0.029 0.271 0.076 0.054 0.033 0.065 0.091 0.042 0.138 0.026 0.032 0.049 0.113 0.038 0.134 0.047 0.011 
11.0 27.0 0.092 0.016 0.233 0.031 0.262 0.064 0.001 0.006 0.098 0.134 0.042 0.107 0.027 0.069 0.038 0.162 0.018 0.059 0.099 0.114 
12.0 27.0 0.078 0.030 0.272 0.026 0.231 0.047 0.061 0.043 0.115 0.148 0.026 0.040 0.017 0.155 0.011 0.131 0.068 0.074 0.096 0.170 
13.0 27.0 0.069 0.040 0.304 0.014 0.181 0.030 0.118 0.071 0.109 0.134 0.002 0.043 0.004 0.190 0.019 0.029 0.090 0.181 0.034 0.106 
14.0 27.0 0.064 0.041 0.327 0.001 0.116 0.019 0.161 0.089 0.076 0.095 0.030 0.115 0.002 0.155 0.040 0.095 0.072 0.181 0.050 0.044 
15.0 27.0 0.059 0.037 0.342 0.012 0.040 0.013 0.184 0.099 0.025 0.042 0.046 0.158 0.000 0.068 0.050 0.178 0.027 0.079 0.105 0.161 
16.0 27.0 0.051 0.027 0.348 0.019 0.039 0.011 0.182 0.103 0.030 0.016 0.044 0.164 0.004 0.041 0.052 0.183 0.027 0.067 0.104 0.163 
17.0 27.0 0.038 0.014 0.344 0.020 0.116 0.009 0.156 0.101 0.078 0.074 0.024 0.130 0.003 0.134 0.042 0.109 0.072 0.172 0.048 0.052 
18.0 27.0 0.018 0.003 0.329 0.014 0.185 0.004 0.110 0.092 0.105 0.122 0.004 0.063 0.008 0.178 0.019 0.010 0.089 0.178 0.034 0.090 
19.0 27.0 0.012 0.023 0.301 0.002 0.239 0.009 0.050 0.074 0.107 0.152 0.028 0.020 0.022 0.157 0.014 0.116 0.066 0.085 0.094 0.161 
20.0 27.0 0.054 0.046 0.259 0.022 0.272 0.032 0.012 0.042 0.085 0.154 0.038 0.099 0.030 0.078 0.044 0.157 0.014 0.047 0.095 0.114 
21.0 27.0 0.107 0.069 0.204 0.047 0.280 0.062 0.066 0.002 0.047 0.123 0.030 0.145 0.023 0.029 0.053 0.114 0.045 0.127 0.040 0.014 
22.0 27.0 0.170 0.086 0.135 0.068 0.260 0.091 0.101 0.050 0.009 0.060 0.013 0.141 0.004 0.109 0.033 0.018 0.065 0.109 0.037 0.082 
23.0 27.0 0.236 0.086 0.061 0.074 0.217 0.104 0.113 0.089 0.016 0.016 0.002 0.086 0.019 0.126 0.009 0.065 0.039 0.027 0.055 0.070 
24.0 27.0 0.294 0.067 0.011 0.058 0.162 0.091 0.106 0.101 0.027 0.072 0.004 0.015 0.022 0.083 0.028 0.086 0.013 0.043 0.032 0.014 
25.0 27.0 0.337 0.031 0.070 0.023 0.107 0.050 0.090 0.081 0.029 0.090 0.006 0.039 0.011 0.023 0.027 0.057 0.027 0.057 0.011 0.031 
26.0 27.0 0.359 0.006 0.113 0.016 0.061 0.001 0.073 0.039 0.030 0.069 0.006 0.053 0.007 0.020 0.013 0.018 0.024 0.036 0.021 0.034 
27.0 27.0 0.362 0.029 0.140 0.040 0.024 0.039 0.058 0.003 0.032 0.031 0.002 0.038 0.011 0.028 0.002 0.007 0.010 0.014 0.016 0.021 
28.0 27.0 0.352 0.033 0.155 0.044 0.006 0.053 0.043 0.027 0.033 0.003 0.006 0.015 0.007 0.017 0.006 0.008 0.001 0.003 0.007 0.012 
29.0 27.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 27.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 28.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 28.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 28.0 0.237 0.025 0.090 0.045 0.026 0.049 0.041 0.018 0.016 0.008 0.011 0.021 0.019 0.021 0.011 0.012 0.001 0.004 0.006 0.003 
4.0 28.0 0.236 0.027 0.074 0.048 0.044 0.041 0.042 0.003 0.002 0.034 0.024 0.038 0.022 0.026 0.004 0.007 0.014 0.006 0.019 0.010 
5.0 28.0 0.231 0.024 0.056 0.041 0.060 0.017 0.037 0.032 0.014 0.062 0.029 0.046 0.010 0.016 0.023 0.012 0.035 0.023 0.025 0.019 
6.0 28.0 0.220 0.021 0.032 0.027 0.077 0.018 0.032 0.066 0.021 0.079 0.017 0.034 0.025 0.014 0.049 0.038 0.039 0.032 0.013 0.012 
7.0 28.0 0.202 0.018 0.001 0.009 0.097 0.055 0.030 0.091 0.017 0.072 0.011 0.002 0.057 0.055 0.053 0.054 0.013 0.021 0.049 0.015 
8.0 28.0 0.178 0.015 0.037 0.010 0.120 0.086 0.031 0.097 0.004 0.037 0.038 0.054 0.067 0.084 0.019 0.041 0.060 0.020 0.084 0.042 
9.0 28.0 0.152 0.009 0.079 0.028 0.139 0.106 0.029 0.082 0.008 0.018 0.052 0.099 0.042 0.079 0.045 0.008 0.106 0.066 0.059 0.047 
10.0 28.0 0.127 0.001 0.120 0.041 0.150 0.111 0.021 0.050 0.013 0.077 0.047 0.117 0.009 0.031 0.099 0.069 0.091 0.081 0.036 0.007 
11.0 28.0 0.106 0.013 0.159 0.048 0.149 0.103 0.004 0.007 0.011 0.123 0.026 0.097 0.063 0.043 0.112 0.107 0.014 0.042 0.128 0.056 
12.0 28.0 0.089 0.023 0.193 0.049 0.135 0.087 0.017 0.037 0.005 0.144 0.002 0.043 0.100 0.111 0.073 0.092 0.090 0.036 0.150 0.091 
13.0 28.0 0.074 0.029 0.220 0.045 0.107 0.066 0.040 0.076 0.000 0.134 0.028 0.029 0.106 0.143 0.003 0.025 0.156 0.105 0.071 0.062 
14.0 28.0 0.061 0.029 0.240 0.038 0.068 0.045 0.058 0.104 0.001 0.097 0.048 0.094 0.079 0.119 0.081 0.062 0.140 0.109 0.062 0.019 
15.0 28.0 0.048 0.024 0.252 0.032 0.021 0.025 0.067 0.120 0.002 0.042 0.059 0.134 0.031 0.052 0.128 0.120 0.055 0.047 0.156 0.083 
16.0 28.0 0.033 0.014 0.255 0.028 0.028 0.006 0.065 0.124 0.005 0.021 0.061 0.138 0.026 0.033 0.128 0.123 0.055 0.043 0.153 0.084 
17.0 28.0 0.013 0.001 0.249 0.029 0.075 0.013 0.052 0.117 0.004 0.081 0.052 0.105 0.075 0.103 0.080 0.069 0.136 0.106 0.058 0.022 
18.0 28.0 0.013 0.014 0.233 0.036 0.114 0.034 0.031 0.097 0.001 0.126 0.032 0.043 0.102 0.133 0.004 0.012 0.147 0.105 0.067 0.054 
19.0 28.0 0.046 0.032 0.207 0.046 0.142 0.059 0.006 0.064 0.011 0.148 0.003 0.030 0.098 0.110 0.071 0.080 0.085 0.045 0.141 0.087 
20.0 28.0 0.085 0.048 0.170 0.060 0.155 0.086 0.016 0.021 0.021 0.139 0.029 0.091 0.061 0.045 0.111 0.101 0.017 0.031 0.119 0.058 
21.0 28.0 0.131 0.059 0.124 0.070 0.151 0.110 0.029 0.028 0.025 0.099 0.055 0.121 0.005 0.031 0.096 0.066 0.093 0.072 0.029 0.003 
22.0 28.0 0.178 0.061 0.074 0.072 0.133 0.124 0.032 0.074 0.018 0.037 0.062 0.108 0.052 0.083 0.037 0.004 0.100 0.056 0.063 0.039 
23.0 28.0 0.219 0.047 0.024 0.058 0.106 0.117 0.026 0.100 0.002 0.026 0.045 0.061 0.074 0.088 0.028 0.044 0.047 0.011 0.075 0.030 
24.0 28.0 0.248 0.018 0.016 0.028 0.080 0.086 0.020 0.100 0.019 0.068 0.013 0.008 0.059 0.057 0.057 0.054 0.018 0.026 0.035 0.010 
25.0 28.0 0.262 0.017 0.045 0.010 0.060 0.039 0.020 0.075 0.027 0.076 0.017 0.028 0.024 0.018 0.047 0.038 0.040 0.034 0.014 0.017 
26.0 28.0 0.263 0.047 0.063 0.044 0.048 0.009 0.026 0.037 0.020 0.058 0.030 0.038 0.008 0.009 0.021 0.016 0.032 0.025 0.025 0.022 
27.0 28.0 0.257 0.061 0.075 0.063 0.037 0.043 0.034 0.003 0.004 0.030 0.025 0.030 0.020 0.016 0.002 0.002 0.014 0.013 0.019 0.017 
28.0 28.0 0.250 0.059 0.085 0.064 0.025 0.057 0.036 0.021 0.012 0.004 0.012 0.014 0.017 0.012 0.008 0.003 0.002 0.007 0.009 0.012 
29.0 28.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 28.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 29.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 29.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 29.0 0.161 0.031 0.037 0.044 0.042 0.039 0.031 0.009 0.003 0.011 0.023 0.016 0.023 0.012 0.011 0.004 0.001 0.000 0.007 0.002 
4.0 29.0 0.161 0.032 0.027 0.045 0.047 0.030 0.019 0.006 0.025 0.027 0.037 0.024 0.024 0.012 0.002 0.001 0.015 0.005 0.018 0.006 
5.0 29.0 0.163 0.030 0.020 0.040 0.045 0.013 0.001 0.027 0.045 0.043 0.039 0.026 0.007 0.006 0.026 0.009 0.035 0.010 0.024 0.005 
6.0 29.0 0.166 0.026 0.012 0.030 0.040 0.014 0.017 0.050 0.053 0.052 0.020 0.018 0.033 0.010 0.055 0.018 0.040 0.011 0.008 0.006 
7.0 29.0 0.165 0.023 0.001 0.015 0.039 0.043 0.026 0.068 0.040 0.049 0.019 0.003 0.072 0.029 0.061 0.024 0.010 0.008 0.041 0.007 
8.0 29.0 0.157 0.018 0.018 0.003 0.042 0.071 0.025 0.075 0.011 0.028 0.062 0.031 0.088 0.043 0.026 0.019 0.055 0.008 0.077 0.011 
9.0 29.0 0.144 0.011 0.043 0.020 0.050 0.091 0.016 0.068 0.024 0.008 0.089 0.058 0.063 0.042 0.042 0.002 0.104 0.024 0.058 0.015 
10.0 29.0 0.127 0.003 0.070 0.034 0.058 0.101 0.005 0.045 0.054 0.049 0.089 0.072 0.003 0.019 0.106 0.029 0.097 0.032 0.025 0.005 
11.0 29.0 0.109 0.006 0.099 0.045 0.062 0.099 0.004 0.012 0.071 0.083 0.061 0.062 0.071 0.020 0.128 0.047 0.023 0.019 0.115 0.016 
12.0 29.0 0.091 0.013 0.125 0.050 0.058 0.087 0.009 0.024 0.074 0.101 0.013 0.031 0.126 0.058 0.090 0.043 0.083 0.010 0.142 0.029 
13.0 29.0 0.074 0.018 0.147 0.051 0.048 0.069 0.011 0.058 0.064 0.097 0.040 0.014 0.143 0.078 0.006 0.013 0.157 0.037 0.073 0.023 
14.0 29.0 0.057 0.018 0.163 0.049 0.029 0.048 0.011 0.084 0.044 0.071 0.084 0.057 0.110 0.067 0.087 0.028 0.145 0.040 0.054 0.002 
15.0 29.0 0.039 0.014 0.172 0.046 0.007 0.026 0.012 0.099 0.017 0.029 0.109 0.084 0.042 0.029 0.145 0.057 0.058 0.016 0.146 0.023 
16.0 29.0 0.018 0.006 0.173 0.046 0.018 0.003 0.014 0.103 0.011 0.018 0.110 0.086 0.037 0.018 0.144 0.058 0.058 0.019 0.143 0.022 
17.0 29.0 0.005 0.004 0.167 0.047 0.040 0.021 0.017 0.094 0.039 0.062 0.086 0.062 0.104 0.056 0.086 0.032 0.140 0.043 0.051 0.002 
18.0 29.0 0.033 0.015 0.152 0.051 0.056 0.045 0.020 0.074 0.063 0.093 0.042 0.022 0.135 0.070 0.005 0.007 0.147 0.041 0.068 0.022 
19.0 29.0 0.064 0.027 0.129 0.057 0.065 0.069 0.019 0.043 0.078 0.105 0.012 0.024 0.122 0.055 0.087 0.037 0.078 0.017 0.133 0.030 
20.0 29.0 0.099 0.035 0.100 0.061 0.065 0.090 0.013 0.006 0.078 0.094 0.062 0.060 0.067 0.018 0.123 0.043 0.024 0.011 0.106 0.019 
21.0 29.0 0.134 0.038 0.066 0.061 0.056 0.104 0.001 0.032 0.062 0.062 0.093 0.074 0.008 0.021 0.100 0.025 0.095 0.023 0.019 0.006 
22.0 29.0 0.166 0.031 0.033 0.052 0.042 0.106 0.015 0.063 0.029 0.019 0.093 0.063 0.069 0.045 0.034 0.003 0.096 0.015 0.059 0.010 
23.0 29.0 0.187 0.013 0.005 0.032 0.030 0.090 0.028 0.077 0.010 0.020 0.062 0.035 0.089 0.045 0.031 0.021 0.043 0.003 0.067 0.003 
24.0 29.0 0.196 0.011 0.012 0.005 0.025 0.060 0.032 0.072 0.041 0.043 0.018 0.007 0.069 0.031 0.059 0.025 0.015 0.012 0.030 0.007 
25.0 29.0 0.192 0.036 0.021 0.024 0.029 0.023 0.023 0.052 0.053 0.047 0.019 0.012 0.030 0.014 0.049 0.020 0.038 0.015 0.010 0.010 
26.0 29.0 0.182 0.053 0.023 0.047 0.037 0.010 0.005 0.027 0.045 0.037 0.036 0.019 0.005 0.003 0.023 0.013 0.031 0.015 0.022 0.012 
27.0 29.0 0.173 0.061 0.026 0.058 0.043 0.034 0.015 0.004 0.025 0.021 0.033 0.016 0.019 0.004 0.002 0.006 0.015 0.012 0.018 0.013 
28.0 29.0 0.168 0.057 0.033 0.058 0.041 0.044 0.028 0.012 0.004 0.006 0.020 0.009 0.019 0.004 0.007 0.003 0.004 0.009 0.009 0.012 
29.0 29.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 29.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 30.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 30.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 30.0 0.105 0.025 0.003 0.033 0.048 0.024 0.020 0.002 0.014 0.010 0.026 0.010 0.021 0.005 0.007 0.000 0.002 0.002 0.006 0.002 
4.0 30.0 0.105 0.026 0.004 0.034 0.045 0.018 0.003 0.007 0.036 0.018 0.037 0.011 0.019 0.003 0.003 0.003 0.014 0.003 0.014 0.002 
5.0 30.0 0.110 0.025 0.006 0.031 0.033 0.007 0.020 0.019 0.056 0.024 0.037 0.010 0.002 0.002 0.024 0.005 0.028 0.002 0.017 0.001 
6.0 30.0 0.119 0.024 0.004 0.026 0.017 0.009 0.042 0.031 0.061 0.027 0.016 0.005 0.033 0.006 0.047 0.006 0.030 0.002 0.003 0.004 
7.0 30.0 0.127 0.022 0.004 0.017 0.003 0.028 0.054 0.041 0.047 0.025 0.022 0.004 0.068 0.011 0.051 0.005 0.005 0.004 0.031 0.002 
8.0 30.0 0.129 0.019 0.009 0.005 0.005 0.047 0.053 0.047 0.013 0.015 0.064 0.015 0.082 0.014 0.022 0.004 0.043 0.003 0.056 0.005 
9.0 30.0 0.125 0.014 0.021 0.009 0.006 0.064 0.040 0.044 0.029 0.002 0.093 0.026 0.060 0.014 0.034 0.001 0.082 0.003 0.043 0.007 
10.0 30.0 0.116 0.008 0.037 0.022 0.003 0.074 0.020 0.032 0.068 0.024 0.096 0.033 0.005 0.007 0.089 0.005 0.078 0.005 0.017 0.003 
11.0 30.0 0.102 0.001 0.055 0.032 0.002 0.076 0.002 0.011 0.094 0.045 0.069 0.030 0.064 0.007 0.111 0.010 0.020 0.005 0.085 0.004 
12.0 30.0 0.086 0.005 0.074 0.040 0.006 0.070 0.022 0.013 0.102 0.056 0.019 0.017 0.118 0.021 0.081 0.010 0.064 0.003 0.107 0.006 
13.0 30.0 0.069 0.009 0.090 0.044 0.006 0.058 0.038 0.037 0.090 0.056 0.040 0.005 0.137 0.030 0.008 0.003 0.126 0.004 0.057 0.004 
14.0 30.0 0.051 0.009 0.101 0.045 0.003 0.040 0.049 0.056 0.062 0.041 0.090 0.026 0.106 0.026 0.075 0.008 0.118 0.004 0.040 0.006 
15.0 30.0 0.031 0.007 0.108 0.045 0.003 0.021 0.056 0.068 0.024 0.016 0.118 0.039 0.041 0.012 0.127 0.016 0.047 0.002 0.110 0.010 
16.0 30.0 0.009 0.002 0.108 0.046 0.009 0.001 0.057 0.070 0.019 0.012 0.118 0.040 0.036 0.006 0.126 0.016 0.048 0.005 0.108 0.011 
17.0 30.0 0.016 0.004 0.102 0.047 0.014 0.020 0.054 0.063 0.058 0.038 0.090 0.028 0.100 0.020 0.073 0.009 0.114 0.008 0.037 0.008 
18.0 30.0 0.042 0.011 0.090 0.048 0.015 0.040 0.045 0.047 0.088 0.055 0.041 0.007 0.128 0.024 0.006 0.001 0.118 0.006 0.053 0.005 
19.0 30.0 0.070 0.017 0.072 0.049 0.012 0.058 0.030 0.025 0.103 0.060 0.017 0.015 0.112 0.017 0.076 0.007 0.061 0.003 0.101 0.005 
20.0 30.0 0.098 0.019 0.051 0.047 0.004 0.071 0.009 0.001 0.098 0.051 0.069 0.030 0.059 0.003 0.105 0.007 0.020 0.004 0.079 0.003 
21.0 30.0 0.123 0.017 0.029 0.042 0.006 0.077 0.016 0.024 0.073 0.032 0.098 0.035 0.009 0.010 0.084 0.002 0.075 0.006 0.014 0.007 
22.0 30.0 0.142 0.008 0.010 0.030 0.014 0.072 0.039 0.041 0.032 0.009 0.095 0.029 0.063 0.017 0.028 0.004 0.075 0.007 0.041 0.012 
23.0 30.0 0.149 0.006 0.002 0.012 0.015 0.057 0.054 0.046 0.012 0.009 0.063 0.017 0.081 0.017 0.025 0.007 0.034 0.005 0.048 0.011 
24.0 30.0 0.146 0.023 0.005 0.008 0.007 0.035 0.056 0.041 0.045 0.020 0.021 0.007 0.064 0.014 0.048 0.008 0.009 0.005 0.022 0.008 
25.0 30.0 0.134 0.036 0.002 0.025 0.010 0.012 0.044 0.030 0.058 0.022 0.015 0.002 0.030 0.010 0.042 0.009 0.028 0.006 0.005 0.006 
26.0 30.0 0.121 0.045 0.004 0.038 0.028 0.008 0.022 0.017 0.052 0.018 0.032 0.004 0.002 0.007 0.022 0.009 0.025 0.008 0.016 0.007 
27.0 30.0 0.111 0.048 0.005 0.043 0.041 0.021 0.001 0.005 0.033 0.012 0.032 0.005 0.014 0.003 0.005 0.008 0.014 0.010 0.014 0.009 
28.0 30.0 0.108 0.045 0.001 0.043 0.046 0.029 0.018 0.005 0.013 0.005 0.022 0.004 0.016 0.002 0.004 0.006 0.005 0.009 0.009 0.010 
29.0 30.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 30.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 



==> pics/SMD1Easy1Anis1.csv <==
x y 1M5 1M8 2M5 2M8 3M5 3M8 4M5 4M8 5M5 5M8 6M5 6M8 7M5 7M8 8M5 8M8 9M5 9M8 10M5 10M8 
1.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
4.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
5.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
6.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
7.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
8.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
9.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
10.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
11.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
12.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
13.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
14.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
15.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
16.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
17.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
18.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
19.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
20.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
21.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
22.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
23.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
24.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
25.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
26.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
27.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
28.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
29.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 2.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 2.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 2.0 0.288 0.013 0.286 0.040 0.134 0.026 0.025 0.003 0.091 0.025 0.081 0.031 0.050 0.024 0.015 0.006 0.006 0.006 0.012 0.012 
4.0 2.0 0.267 0.011 0.231 0.032 0.030 0.011 0.123 0.021 0.165 0.043 0.106 0.032 0.038 0.008 0.013 0.017 0.032 0.026 0.026 0.019 
5.0 2.0 0.206 0.008 0.126 0.024 0.120 0.008 0.231 0.034 0.213 0.044 0.087 0.013 0.017 0.022 0.061 0.036 0.055 0.023 0.021 0.004 
6.0 2.0 0.123 0.005 0.012 0.015 0.274 0.023 0.306 0.047 0.198 0.038 0.010 0.006 0.099 0.034 0.096 0.022 0.040 0.014 0.021 0.035 
7.0 2.0 0.042 0.001 0.128 0.007 0.390 0.044 0.319 0.057 0.107 0.029 0.104 0.022 0.166 0.032 0.082 0.006 0.022 0.034 0.065 0.023 
8.0 2.0 0.019 0.000 0.219 0.015 0.445 0.060 0.260 0.056 0.037 0.006 0.210 0.042 0.170 0.028 0.007 0.014 0.098 0.023 0.077 0.017 
9.0 2.0 0.058 0.004 0.274 0.020 0.438 0.067 0.148 0.039 0.190 0.033 0.259 0.059 0.090 0.016 0.105 0.023 0.136 0.011 0.028 0.029 
10.0 2.0 0.079 0.010 0.299 0.025 0.384 0.067 0.011 0.012 0.306 0.068 0.224 0.057 0.051 0.012 0.188 0.033 0.091 0.008 0.070 0.017 
11.0 2.0 0.090 0.017 0.304 0.035 0.301 0.063 0.123 0.021 0.356 0.088 0.114 0.030 0.192 0.047 0.186 0.032 0.029 0.013 0.143 0.012 
12.0 2.0 0.097 0.020 0.296 0.055 0.202 0.052 0.234 0.055 0.332 0.085 0.036 0.015 0.273 0.069 0.090 0.011 0.157 0.026 0.127 0.014 
13.0 2.0 0.103 0.017 0.278 0.080 0.098 0.028 0.309 0.085 0.243 0.056 0.180 0.061 0.260 0.060 0.060 0.025 0.212 0.028 0.015 0.010 
14.0 2.0 0.109 0.003 0.252 0.099 0.005 0.013 0.339 0.097 0.111 0.005 0.274 0.085 0.149 0.018 0.188 0.049 0.146 0.012 0.118 0.012 
15.0 2.0 0.112 0.019 0.218 0.099 0.093 0.064 0.328 0.083 0.033 0.057 0.295 0.071 0.006 0.033 0.233 0.042 0.005 0.016 0.175 0.016 
16.0 2.0 0.111 0.045 0.179 0.064 0.165 0.109 0.282 0.037 0.160 0.094 0.244 0.025 0.150 0.057 0.180 0.014 0.130 0.020 0.123 0.016 
17.0 2.0 0.100 0.067 0.139 0.014 0.216 0.119 0.211 0.033 0.250 0.082 0.142 0.034 0.236 0.038 0.060 0.018 0.191 0.016 0.006 0.004 
18.0 2.0 0.077 0.071 0.104 0.097 0.245 0.074 0.128 0.080 0.292 0.026 0.018 0.049 0.243 0.018 0.070 0.007 0.154 0.016 0.105 0.034 
19.0 2.0 0.040 0.050 0.082 0.160 0.257 0.020 0.045 0.072 0.287 0.045 0.097 0.012 0.179 0.023 0.159 0.031 0.051 0.026 0.140 0.028 
20.0 2.0 0.008 0.005 0.079 0.153 0.263 0.107 0.031 0.000 0.244 0.048 0.179 0.041 0.072 0.025 0.180 0.023 0.062 0.065 0.096 0.042 
21.0 2.0 0.059 0.051 0.097 0.059 0.275 0.126 0.102 0.084 0.174 0.032 0.220 0.030 0.044 0.068 0.135 0.051 0.135 0.031 0.016 0.088 
22.0 2.0 0.098 0.086 0.125 0.080 0.298 0.042 0.175 0.092 0.079 0.109 0.212 0.063 0.139 0.024 0.044 0.080 0.136 0.062 0.083 0.028 
23.0 2.0 0.100 0.074 0.134 0.154 0.315 0.078 0.245 0.013 0.039 0.084 0.148 0.113 0.178 0.081 0.058 0.010 0.067 0.063 0.103 0.048 
24.0 2.0 0.052 0.025 0.093 0.110 0.290 0.112 0.288 0.073 0.155 0.011 0.039 0.068 0.141 0.108 0.110 0.079 0.026 0.022 0.052 0.023 
25.0 2.0 0.039 0.025 0.007 0.004 0.197 0.051 0.267 0.069 0.223 0.056 0.071 0.003 0.047 0.062 0.086 0.086 0.064 0.076 0.014 0.042 
26.0 2.0 0.139 0.048 0.129 0.075 0.053 0.026 0.180 0.016 0.209 0.039 0.125 0.022 0.040 0.016 0.021 0.051 0.040 0.072 0.027 0.067 
27.0 2.0 0.209 0.046 0.228 0.096 0.086 0.066 0.066 0.027 0.133 0.003 0.112 0.013 0.071 0.003 0.024 0.019 0.002 0.041 0.010 0.051 
28.0 2.0 0.229 0.036 0.267 0.084 0.169 0.070 0.024 0.044 0.051 0.023 0.065 0.004 0.056 0.001 0.032 0.005 0.015 0.016 0.005 0.026 
29.0 2.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 2.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 3.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 3.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 3.0 0.318 0.021 0.336 0.062 0.193 0.051 0.010 0.021 0.082 0.012 0.091 0.031 0.069 0.034 0.031 0.020 0.005 0.005 0.008 0.006 
4.0 3.0 0.300 0.018 0.281 0.053 0.077 0.032 0.112 0.012 0.187 0.050 0.143 0.055 0.075 0.036 0.008 0.005 0.027 0.019 0.033 0.024 
5.0 3.0 0.222 0.011 0.151 0.033 0.113 0.009 0.261 0.048 0.276 0.079 0.144 0.054 0.017 0.008 0.062 0.031 0.079 0.040 0.049 0.020 
6.0 3.0 0.117 0.002 0.018 0.011 0.308 0.040 0.370 0.079 0.273 0.085 0.050 0.026 0.110 0.035 0.141 0.053 0.090 0.028 0.010 0.016 
7.0 3.0 0.022 0.005 0.154 0.018 0.445 0.068 0.387 0.092 0.159 0.061 0.113 0.024 0.230 0.074 0.148 0.050 0.009 0.011 0.089 0.038 
8.0 3.0 0.041 0.005 0.248 0.026 0.499 0.081 0.311 0.081 0.032 0.010 0.268 0.079 0.254 0.088 0.039 0.015 0.135 0.048 0.148 0.041 
9.0 3.0 0.075 0.001 0.297 0.025 0.480 0.081 0.171 0.050 0.227 0.055 0.339 0.111 0.144 0.056 0.137 0.044 0.224 0.073 0.080 0.018 
10.0 3.0 0.089 0.011 0.314 0.024 0.411 0.077 0.009 0.013 0.370 0.104 0.294 0.102 0.055 0.014 0.272 0.094 0.164 0.053 0.096 0.034 
11.0 3.0 0.095 0.022 0.313 0.031 0.314 0.074 0.145 0.027 0.427 0.130 0.150 0.054 0.254 0.090 0.277 0.098 0.028 0.012 0.241 0.074 
12.0 3.0 0.100 0.028 0.301 0.054 0.205 0.066 0.268 0.068 0.393 0.125 0.044 0.020 0.366 0.135 0.137 0.043 0.236 0.086 0.224 0.065 
13.0 3.0 0.106 0.026 0.281 0.087 0.093 0.043 0.350 0.107 0.284 0.086 0.227 0.096 0.346 0.121 0.083 0.046 0.327 0.112 0.034 0.004 
14.0 3.0 0.113 0.012 0.253 0.118 0.016 0.003 0.380 0.128 0.124 0.015 0.343 0.137 0.196 0.046 0.267 0.112 0.224 0.059 0.194 0.069 
15.0 3.0 0.120 0.014 0.216 0.128 0.111 0.067 0.365 0.117 0.047 0.071 0.367 0.125 0.014 0.050 0.329 0.112 0.004 0.029 0.289 0.081 
16.0 3.0 0.121 0.047 0.173 0.097 0.187 0.130 0.309 0.064 0.197 0.133 0.300 0.059 0.206 0.112 0.249 0.050 0.205 0.085 0.195 0.033 
17.0 3.0 0.112 0.076 0.128 0.021 0.239 0.157 0.227 0.029 0.301 0.133 0.167 0.037 0.318 0.101 0.073 0.031 0.292 0.072 0.012 0.025 
18.0 3.0 0.089 0.087 0.089 0.098 0.265 0.113 0.131 0.100 0.347 0.062 0.009 0.081 0.320 0.038 0.116 0.054 0.223 0.026 0.190 0.039 
19.0 3.0 0.050 0.067 0.065 0.185 0.272 0.015 0.038 0.105 0.336 0.042 0.137 0.050 0.224 0.027 0.239 0.032 0.051 0.005 0.230 0.032 
20.0 3.0 0.005 0.017 0.063 0.192 0.273 0.115 0.047 0.026 0.280 0.065 0.238 0.026 0.071 0.006 0.254 0.025 0.125 0.033 0.126 0.047 
21.0 3.0 0.065 0.049 0.086 0.092 0.284 0.153 0.125 0.081 0.191 0.020 0.282 0.029 0.089 0.052 0.167 0.058 0.217 0.027 0.042 0.066 
22.0 3.0 0.114 0.095 0.124 0.074 0.312 0.063 0.207 0.104 0.072 0.112 0.259 0.074 0.209 0.019 0.021 0.074 0.183 0.091 0.155 0.025 
23.0 3.0 0.124 0.088 0.143 0.174 0.336 0.083 0.288 0.014 0.075 0.085 0.162 0.126 0.239 0.114 0.116 0.030 0.052 0.060 0.140 0.079 
24.0 3.0 0.072 0.037 0.101 0.138 0.308 0.136 0.332 0.094 0.213 0.032 0.013 0.059 0.162 0.125 0.159 0.114 0.071 0.055 0.037 0.014 
25.0 3.0 0.034 0.021 0.015 0.021 0.193 0.069 0.294 0.092 0.278 0.091 0.119 0.032 0.025 0.045 0.098 0.093 0.096 0.102 0.043 0.068 
26.0 3.0 0.152 0.052 0.160 0.084 0.019 0.035 0.175 0.024 0.235 0.058 0.164 0.051 0.075 0.018 0.005 0.034 0.042 0.070 0.040 0.077 
27.0 3.0 0.229 0.054 0.267 0.116 0.138 0.086 0.036 0.044 0.128 0.013 0.126 0.021 0.093 0.020 0.043 0.009 0.009 0.029 0.007 0.046 
28.0 3.0 0.240 0.041 0.295 0.099 0.214 0.089 0.059 0.063 0.029 0.041 0.061 0.015 0.061 0.006 0.041 0.005 0.023 0.012 0.010 0.021 
29.0 3.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 3.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 4.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 4.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 4.0 0.333 0.027 0.370 0.081 0.245 0.077 0.046 0.050 0.064 0.029 0.093 0.036 0.083 0.047 0.046 0.037 0.016 0.021 0.003 0.004 
4.0 4.0 0.318 0.025 0.319 0.076 0.124 0.066 0.091 0.048 0.197 0.077 0.173 0.089 0.111 0.077 0.032 0.036 0.018 0.002 0.036 0.024 
5.0 4.0 0.227 0.013 0.169 0.053 0.096 0.070 0.277 0.102 0.325 0.144 0.197 0.115 0.055 0.053 0.055 0.025 0.097 0.067 0.077 0.064 
6.0 4.0 0.103 0.004 0.018 0.059 0.325 0.117 0.414 0.153 0.338 0.158 0.091 0.066 0.111 0.058 0.180 0.117 0.140 0.109 0.038 0.041 
7.0 4.0 0.001 0.013 0.171 0.084 0.476 0.151 0.436 0.159 0.204 0.099 0.115 0.066 0.283 0.169 0.212 0.148 0.041 0.041 0.106 0.071 
8.0 4.0 0.060 0.012 0.262 0.097 0.525 0.159 0.344 0.122 0.024 0.042 0.313 0.175 0.327 0.203 0.076 0.060 0.165 0.115 0.216 0.164 
9.0 4.0 0.086 0.004 0.302 0.104 0.493 0.149 0.184 0.064 0.253 0.132 0.403 0.225 0.193 0.120 0.161 0.109 0.304 0.222 0.134 0.108 
10.0 4.0 0.094 0.012 0.312 0.109 0.413 0.134 0.004 0.022 0.414 0.206 0.348 0.192 0.057 0.045 0.344 0.234 0.234 0.168 0.116 0.083 
11.0 4.0 0.095 0.027 0.305 0.115 0.309 0.121 0.160 0.068 0.474 0.238 0.176 0.094 0.304 0.198 0.354 0.238 0.024 0.028 0.330 0.247 
12.0 4.0 0.098 0.037 0.291 0.128 0.195 0.105 0.289 0.125 0.432 0.226 0.051 0.042 0.440 0.286 0.176 0.109 0.305 0.235 0.313 0.231 
13.0 4.0 0.105 0.037 0.270 0.152 0.079 0.075 0.372 0.178 0.306 0.164 0.264 0.174 0.414 0.261 0.102 0.093 0.426 0.313 0.052 0.024 
14.0 4.0 0.115 0.024 0.240 0.183 0.032 0.020 0.400 0.211 0.127 0.060 0.394 0.255 0.229 0.125 0.333 0.251 0.289 0.188 0.261 0.212 
15.0 4.0 0.125 0.007 0.201 0.202 0.129 0.065 0.378 0.212 0.063 0.083 0.416 0.259 0.024 0.070 0.407 0.284 0.001 0.050 0.389 0.288 
16.0 4.0 0.131 0.046 0.154 0.182 0.205 0.155 0.315 0.166 0.227 0.192 0.334 0.182 0.253 0.215 0.302 0.179 0.272 0.236 0.256 0.159 
17.0 4.0 0.125 0.085 0.103 0.125 0.254 0.209 0.222 0.111 0.337 0.233 0.177 0.095 0.381 0.256 0.077 0.060 0.378 0.266 0.030 0.074 
18.0 4.0 0.104 0.103 0.057 0.140 0.273 0.183 0.118 0.140 0.380 0.195 0.007 0.121 0.375 0.199 0.159 0.151 0.276 0.152 0.266 0.206 
19.0 4.0 0.064 0.086 0.027 0.229 0.270 0.112 0.020 0.149 0.359 0.168 0.171 0.127 0.250 0.124 0.304 0.191 0.043 0.031 0.305 0.192 
20.0 4.0 0.005 0.033 0.025 0.250 0.261 0.165 0.065 0.061 0.291 0.164 0.281 0.138 0.061 0.034 0.308 0.170 0.183 0.139 0.146 0.071 
21.0 4.0 0.064 0.044 0.056 0.154 0.266 0.218 0.142 0.086 0.190 0.092 0.323 0.156 0.131 0.084 0.185 0.096 0.286 0.179 0.084 0.089 
22.0 4.0 0.125 0.100 0.107 0.090 0.296 0.152 0.224 0.140 0.056 0.109 0.286 0.147 0.266 0.142 0.008 0.063 0.215 0.143 0.219 0.153 
23.0 4.0 0.144 0.100 0.139 0.194 0.328 0.137 0.309 0.100 0.108 0.089 0.162 0.145 0.282 0.190 0.167 0.123 0.031 0.048 0.167 0.122 
24.0 4.0 0.094 0.049 0.102 0.169 0.302 0.178 0.352 0.147 0.257 0.091 0.016 0.045 0.169 0.148 0.198 0.176 0.115 0.128 0.017 0.026 
25.0 4.0 0.021 0.014 0.021 0.050 0.174 0.110 0.299 0.137 0.314 0.146 0.161 0.078 0.002 0.019 0.101 0.101 0.121 0.140 0.071 0.113 
26.0 4.0 0.152 0.053 0.180 0.089 0.021 0.060 0.156 0.062 0.244 0.094 0.193 0.089 0.108 0.055 0.015 0.009 0.039 0.061 0.049 0.087 
27.0 4.0 0.231 0.059 0.288 0.129 0.182 0.105 0.004 0.067 0.111 0.045 0.130 0.039 0.110 0.040 0.060 0.021 0.021 0.013 0.002 0.037 
28.0 4.0 0.233 0.044 0.303 0.107 0.246 0.100 0.091 0.079 0.005 0.061 0.051 0.032 0.062 0.018 0.047 0.011 0.030 0.009 0.016 0.016 
29.0 4.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 4.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 5.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 5.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 5.0 0.323 0.029 0.379 0.089 0.279 0.093 0.080 0.068 0.042 0.037 0.089 0.019 0.091 0.041 0.059 0.043 0.028 0.032 0.004 0.015 
4.0 5.0 0.313 0.029 0.335 0.088 0.163 0.078 0.065 0.038 0.193 0.053 0.191 0.087 0.140 0.096 0.055 0.063 0.006 0.022 0.037 0.014 
5.0 5.0 0.216 0.012 0.177 0.045 0.077 0.042 0.275 0.079 0.352 0.146 0.239 0.144 0.091 0.094 0.044 0.016 0.110 0.059 0.101 0.076 
6.0 5.0 0.084 0.010 0.029 0.039 0.324 0.090 0.433 0.144 0.381 0.178 0.127 0.102 0.105 0.035 0.208 0.119 0.184 0.139 0.069 0.073 
7.0 5.0 0.019 0.020 0.178 0.063 0.478 0.121 0.456 0.151 0.234 0.117 0.111 0.043 0.320 0.172 0.265 0.182 0.075 0.082 0.116 0.062 
8.0 5.0 0.073 0.017 0.260 0.063 0.518 0.118 0.354 0.112 0.018 0.027 0.340 0.162 0.382 0.223 0.109 0.094 0.186 0.104 0.276 0.190 
9.0 5.0 0.089 0.004 0.290 0.060 0.476 0.104 0.183 0.059 0.265 0.107 0.441 0.218 0.230 0.141 0.176 0.097 0.369 0.242 0.185 0.140 
10.0 5.0 0.089 0.014 0.292 0.066 0.390 0.095 0.004 0.019 0.433 0.176 0.379 0.189 0.056 0.032 0.398 0.243 0.291 0.198 0.130 0.082 
11.0 5.0 0.087 0.032 0.282 0.069 0.285 0.094 0.168 0.044 0.492 0.206 0.189 0.097 0.337 0.187 0.412 0.253 0.019 0.014 0.404 0.270 
12.0 5.0 0.089 0.046 0.268 0.072 0.173 0.098 0.295 0.088 0.443 0.201 0.058 0.030 0.489 0.276 0.204 0.119 0.359 0.238 0.388 0.253 
13.0 5.0 0.098 0.051 0.249 0.108 0.059 0.090 0.375 0.142 0.307 0.156 0.286 0.159 0.455 0.258 0.118 0.094 0.503 0.330 0.067 0.021 
14.0 5.0 0.113 0.038 0.221 0.167 0.051 0.041 0.398 0.193 0.118 0.058 0.422 0.250 0.246 0.120 0.382 0.266 0.337 0.197 0.319 0.243 
15.0 5.0 0.129 0.006 0.182 0.205 0.146 0.053 0.370 0.203 0.080 0.086 0.440 0.254 0.037 0.084 0.462 0.292 0.009 0.067 0.471 0.313 
16.0 5.0 0.140 0.043 0.132 0.188 0.219 0.163 0.299 0.147 0.247 0.211 0.344 0.154 0.288 0.240 0.334 0.154 0.326 0.263 0.301 0.141 
17.0 5.0 0.140 0.091 0.079 0.105 0.261 0.235 0.199 0.068 0.354 0.251 0.170 0.070 0.421 0.262 0.072 0.079 0.441 0.264 0.050 0.119 
18.0 5.0 0.122 0.118 0.039 0.102 0.270 0.213 0.092 0.149 0.388 0.176 0.029 0.167 0.402 0.155 0.195 0.194 0.309 0.110 0.331 0.232 
19.0 5.0 0.082 0.107 0.038 0.233 0.253 0.096 0.016 0.193 0.355 0.107 0.198 0.160 0.255 0.093 0.350 0.172 0.028 0.084 0.362 0.162 
20.0 5.0 0.021 0.050 0.038 0.282 0.230 0.135 0.085 0.106 0.276 0.149 0.305 0.091 0.042 0.080 0.340 0.106 0.233 0.125 0.153 0.033 
21.0 5.0 0.055 0.033 0.031 0.186 0.225 0.224 0.151 0.064 0.169 0.076 0.338 0.098 0.166 0.054 0.185 0.051 0.334 0.132 0.127 0.073 
22.0 5.0 0.126 0.098 0.078 0.039 0.252 0.149 0.223 0.138 0.034 0.083 0.287 0.084 0.302 0.086 0.038 0.030 0.229 0.118 0.269 0.138 
23.0 5.0 0.156 0.106 0.122 0.175 0.290 0.067 0.303 0.059 0.132 0.083 0.147 0.116 0.302 0.147 0.206 0.096 0.006 0.016 0.180 0.115 
24.0 5.0 0.115 0.060 0.098 0.172 0.270 0.142 0.342 0.097 0.280 0.053 0.046 0.030 0.162 0.119 0.220 0.156 0.151 0.126 0.007 0.036 
25.0 5.0 0.002 0.005 0.029 0.049 0.144 0.084 0.281 0.101 0.325 0.118 0.191 0.078 0.030 0.008 0.094 0.075 0.136 0.127 0.094 0.118 
26.0 5.0 0.133 0.049 0.183 0.079 0.060 0.042 0.125 0.017 0.234 0.055 0.206 0.074 0.133 0.063 0.034 0.015 0.031 0.040 0.053 0.076 
27.0 5.0 0.210 0.057 0.284 0.126 0.211 0.108 0.036 0.075 0.086 0.041 0.124 0.007 0.117 0.024 0.072 0.021 0.033 0.001 0.004 0.025 
28.0 5.0 0.203 0.041 0.285 0.100 0.257 0.098 0.115 0.085 0.021 0.074 0.037 0.044 0.057 0.021 0.049 0.008 0.035 0.007 0.020 0.013 
29.0 5.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 5.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 6.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 6.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 6.0 0.283 0.024 0.353 0.079 0.288 0.092 0.105 0.079 0.019 0.055 0.077 0.015 0.091 0.027 0.066 0.040 0.036 0.038 0.010 0.024 
4.0 6.0 0.280 0.026 0.322 0.084 0.187 0.086 0.038 0.051 0.173 0.032 0.192 0.074 0.155 0.100 0.073 0.081 0.006 0.044 0.034 0.005 
5.0 6.0 0.186 0.007 0.170 0.039 0.057 0.040 0.249 0.062 0.349 0.133 0.257 0.153 0.117 0.123 0.029 0.040 0.112 0.043 0.117 0.081 
6.0 6.0 0.058 0.016 0.035 0.040 0.294 0.077 0.413 0.128 0.389 0.176 0.150 0.121 0.091 0.025 0.217 0.111 0.212 0.158 0.095 0.107 
7.0 6.0 0.035 0.026 0.168 0.058 0.438 0.099 0.436 0.130 0.243 0.116 0.099 0.031 0.328 0.163 0.294 0.199 0.101 0.116 0.117 0.044 
8.0 6.0 0.075 0.020 0.235 0.052 0.468 0.088 0.333 0.090 0.016 0.026 0.338 0.145 0.402 0.224 0.131 0.114 0.191 0.090 0.312 0.209 
9.0 6.0 0.082 0.005 0.254 0.058 0.421 0.074 0.166 0.047 0.255 0.087 0.442 0.197 0.246 0.145 0.178 0.084 0.403 0.251 0.220 0.169 
10.0 6.0 0.075 0.016 0.250 0.072 0.338 0.068 0.011 0.023 0.418 0.142 0.377 0.172 0.054 0.023 0.417 0.234 0.323 0.213 0.134 0.071 
11.0 6.0 0.070 0.037 0.241 0.075 0.240 0.078 0.164 0.030 0.470 0.170 0.184 0.094 0.343 0.167 0.433 0.250 0.016 0.006 0.444 0.279 
12.0 6.0 0.074 0.057 0.230 0.067 0.138 0.100 0.280 0.061 0.417 0.178 0.064 0.019 0.496 0.257 0.212 0.122 0.383 0.237 0.428 0.268 
13.0 6.0 0.087 0.067 0.215 0.088 0.036 0.112 0.351 0.113 0.281 0.152 0.289 0.138 0.456 0.247 0.128 0.089 0.537 0.334 0.072 0.027 
14.0 6.0 0.108 0.055 0.191 0.161 0.072 0.073 0.367 0.176 0.094 0.067 0.418 0.234 0.237 0.117 0.401 0.265 0.352 0.196 0.351 0.257 
15.0 6.0 0.131 0.018 0.153 0.223 0.161 0.029 0.333 0.205 0.099 0.077 0.426 0.249 0.054 0.091 0.475 0.293 0.021 0.083 0.510 0.327 
16.0 6.0 0.149 0.036 0.105 0.221 0.226 0.162 0.256 0.156 0.255 0.221 0.321 0.146 0.303 0.259 0.331 0.140 0.355 0.290 0.315 0.128 
17.0 6.0 0.155 0.094 0.059 0.129 0.259 0.261 0.154 0.055 0.346 0.274 0.141 0.078 0.425 0.273 0.054 0.114 0.463 0.266 0.072 0.162 
18.0 6.0 0.142 0.132 0.061 0.082 0.253 0.252 0.053 0.172 0.362 0.179 0.057 0.216 0.389 0.125 0.219 0.237 0.306 0.075 0.365 0.254 
19.0 6.0 0.105 0.126 0.091 0.248 0.219 0.112 0.051 0.246 0.313 0.096 0.213 0.200 0.227 0.129 0.363 0.164 0.006 0.152 0.378 0.127 
20.0 6.0 0.043 0.070 0.097 0.327 0.177 0.129 0.107 0.157 0.226 0.205 0.300 0.073 0.017 0.148 0.332 0.083 0.260 0.138 0.139 0.059 
21.0 6.0 0.037 0.017 0.066 0.244 0.156 0.258 0.149 0.038 0.124 0.146 0.314 0.121 0.186 0.052 0.162 0.066 0.345 0.106 0.157 0.086 
22.0 6.0 0.116 0.089 0.043 0.070 0.175 0.208 0.199 0.153 0.020 0.057 0.254 0.099 0.303 0.088 0.064 0.012 0.216 0.091 0.287 0.137 
23.0 6.0 0.159 0.105 0.088 0.152 0.213 0.094 0.262 0.104 0.144 0.083 0.115 0.098 0.287 0.135 0.221 0.102 0.020 0.017 0.173 0.103 
24.0 6.0 0.132 0.067 0.082 0.172 0.205 0.133 0.293 0.093 0.271 0.051 0.070 0.026 0.136 0.106 0.216 0.147 0.167 0.134 0.026 0.057 
25.0 6.0 0.032 0.007 0.031 0.073 0.099 0.098 0.231 0.101 0.299 0.106 0.199 0.072 0.054 0.027 0.077 0.063 0.134 0.117 0.105 0.120 
26.0 6.0 0.091 0.037 0.163 0.062 0.089 0.059 0.084 0.058 0.199 0.066 0.197 0.067 0.142 0.061 0.050 0.028 0.020 0.026 0.051 0.063 
27.0 6.0 0.159 0.047 0.247 0.103 0.216 0.098 0.065 0.084 0.054 0.070 0.105 0.039 0.112 0.026 0.077 0.020 0.040 0.007 0.010 0.016 
28.0 6.0 0.146 0.032 0.234 0.075 0.239 0.079 0.126 0.078 0.042 0.079 0.021 0.058 0.048 0.039 0.046 0.021 0.037 0.014 0.023 0.014 
29.0 6.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 6.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 7.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 7.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 7.0 0.209 0.011 0.289 0.044 0.265 0.069 0.117 0.075 0.014 0.072 0.058 0.042 0.082 0.028 0.065 0.033 0.040 0.036 0.014 0.027 
4.0 7.0 0.214 0.013 0.272 0.058 0.189 0.086 0.020 0.082 0.136 0.074 0.171 0.071 0.152 0.089 0.081 0.081 0.016 0.056 0.028 0.022 
5.0 7.0 0.136 0.003 0.145 0.052 0.036 0.094 0.198 0.107 0.306 0.136 0.246 0.140 0.128 0.122 0.014 0.064 0.103 0.053 0.119 0.085 
6.0 7.0 0.029 0.022 0.033 0.082 0.231 0.135 0.348 0.149 0.352 0.161 0.154 0.111 0.069 0.069 0.203 0.122 0.214 0.167 0.107 0.123 
7.0 7.0 0.043 0.028 0.136 0.104 0.350 0.160 0.369 0.142 0.224 0.093 0.077 0.079 0.300 0.183 0.287 0.204 0.113 0.125 0.106 0.060 
8.0 7.0 0.066 0.020 0.183 0.120 0.368 0.165 0.277 0.098 0.014 0.057 0.299 0.183 0.376 0.232 0.136 0.112 0.176 0.126 0.310 0.237 
9.0 7.0 0.061 0.005 0.190 0.144 0.324 0.159 0.132 0.044 0.220 0.141 0.394 0.227 0.231 0.142 0.160 0.116 0.389 0.285 0.226 0.191 
10.0 7.0 0.050 0.018 0.185 0.167 0.253 0.140 0.017 0.039 0.359 0.202 0.333 0.190 0.047 0.052 0.390 0.264 0.314 0.229 0.125 0.083 
11.0 7.0 0.045 0.043 0.179 0.176 0.173 0.120 0.145 0.089 0.400 0.230 0.157 0.099 0.313 0.208 0.403 0.274 0.014 0.041 0.432 0.321 
12.0 7.0 0.052 0.067 0.175 0.166 0.090 0.127 0.240 0.131 0.347 0.228 0.066 0.047 0.450 0.306 0.192 0.136 0.366 0.286 0.416 0.315 
13.0 7.0 0.070 0.083 0.167 0.160 0.023 0.147 0.297 0.168 0.223 0.197 0.265 0.163 0.405 0.298 0.128 0.092 0.508 0.394 0.064 0.046 
14.0 7.0 0.099 0.074 0.148 0.211 0.094 0.115 0.303 0.223 0.055 0.106 0.373 0.273 0.196 0.157 0.378 0.297 0.322 0.238 0.345 0.287 
15.0 7.0 0.130 0.036 0.114 0.281 0.172 0.020 0.263 0.264 0.117 0.056 0.367 0.310 0.073 0.087 0.434 0.352 0.039 0.093 0.488 0.390 
16.0 7.0 0.156 0.027 0.070 0.293 0.227 0.157 0.184 0.229 0.246 0.234 0.257 0.226 0.292 0.293 0.284 0.213 0.347 0.347 0.283 0.191 
17.0 7.0 0.170 0.095 0.060 0.214 0.245 0.288 0.087 0.143 0.309 0.324 0.087 0.149 0.383 0.341 0.023 0.162 0.427 0.348 0.093 0.202 
18.0 7.0 0.163 0.143 0.108 0.146 0.221 0.306 0.045 0.216 0.297 0.263 0.091 0.260 0.324 0.237 0.224 0.286 0.257 0.186 0.355 0.313 
19.0 7.0 0.131 0.144 0.154 0.282 0.164 0.186 0.101 0.300 0.228 0.227 0.210 0.249 0.161 0.249 0.330 0.248 0.034 0.221 0.339 0.220 
20.0 7.0 0.072 0.090 0.168 0.379 0.102 0.181 0.130 0.210 0.138 0.328 0.258 0.166 0.039 0.228 0.275 0.249 0.255 0.212 0.100 0.168 
21.0 7.0 0.009 0.002 0.137 0.316 0.069 0.319 0.136 0.033 0.057 0.267 0.244 0.255 0.185 0.084 0.112 0.204 0.302 0.243 0.166 0.121 
22.0 7.0 0.093 0.072 0.069 0.154 0.072 0.304 0.148 0.182 0.049 0.088 0.179 0.228 0.260 0.173 0.084 0.041 0.169 0.189 0.259 0.189 
23.0 7.0 0.149 0.094 0.040 0.138 0.099 0.194 0.181 0.186 0.139 0.088 0.064 0.131 0.226 0.186 0.201 0.108 0.043 0.054 0.139 0.139 
24.0 7.0 0.145 0.068 0.052 0.162 0.106 0.157 0.199 0.147 0.224 0.093 0.086 0.037 0.089 0.122 0.178 0.139 0.156 0.110 0.040 0.067 
25.0 7.0 0.072 0.019 0.026 0.097 0.045 0.125 0.147 0.129 0.232 0.115 0.179 0.051 0.070 0.030 0.050 0.068 0.111 0.095 0.097 0.096 
26.0 7.0 0.025 0.018 0.117 0.043 0.107 0.078 0.035 0.095 0.138 0.102 0.161 0.070 0.132 0.042 0.058 0.022 0.008 0.025 0.040 0.047 
27.0 7.0 0.077 0.027 0.173 0.054 0.193 0.068 0.084 0.080 0.020 0.091 0.074 0.069 0.093 0.045 0.071 0.022 0.043 0.007 0.015 0.012 
28.0 7.0 0.061 0.016 0.149 0.031 0.191 0.041 0.120 0.054 0.056 0.070 0.006 0.063 0.033 0.052 0.038 0.035 0.034 0.025 0.023 0.020 
29.0 7.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 7.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 8.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 8.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 8.0 0.102 0.011 0.185 0.020 0.207 0.025 0.112 0.047 0.031 0.064 0.034 0.051 0.062 0.033 0.055 0.021 0.038 0.023 0.016 0.022 
4.0 8.0 0.115 0.009 0.187 0.025 0.166 0.059 0.036 0.080 0.083 0.087 0.129 0.062 0.128 0.056 0.076 0.056 0.022 0.049 0.020 0.030 
5.0 8.0 0.066 0.017 0.103 0.052 0.037 0.095 0.120 0.111 0.224 0.111 0.200 0.087 0.119 0.083 0.006 0.064 0.081 0.050 0.103 0.058 
6.0 8.0 0.004 0.025 0.023 0.080 0.134 0.136 0.237 0.136 0.269 0.108 0.135 0.065 0.040 0.080 0.161 0.104 0.184 0.122 0.102 0.094 
7.0 8.0 0.042 0.025 0.082 0.102 0.214 0.166 0.253 0.131 0.174 0.047 0.047 0.087 0.232 0.159 0.240 0.155 0.107 0.096 0.082 0.073 
8.0 8.0 0.044 0.018 0.103 0.129 0.220 0.183 0.186 0.094 0.013 0.057 0.221 0.165 0.298 0.179 0.120 0.079 0.138 0.102 0.264 0.184 
9.0 8.0 0.028 0.004 0.101 0.164 0.187 0.181 0.082 0.036 0.157 0.146 0.295 0.196 0.184 0.097 0.124 0.114 0.321 0.222 0.197 0.134 
10.0 8.0 0.014 0.019 0.097 0.197 0.140 0.155 0.022 0.051 0.257 0.210 0.246 0.164 0.038 0.067 0.312 0.237 0.261 0.183 0.102 0.110 
11.0 8.0 0.011 0.046 0.099 0.209 0.088 0.116 0.111 0.118 0.282 0.225 0.108 0.086 0.246 0.188 0.320 0.239 0.012 0.028 0.362 0.280 
12.0 8.0 0.023 0.077 0.104 0.187 0.036 0.123 0.176 0.156 0.236 0.202 0.065 0.067 0.348 0.255 0.143 0.116 0.303 0.220 0.343 0.250 
13.0 8.0 0.049 0.099 0.105 0.158 0.048 0.173 0.213 0.168 0.135 0.183 0.215 0.152 0.301 0.254 0.119 0.089 0.411 0.327 0.040 0.023 
14.0 8.0 0.086 0.094 0.094 0.205 0.116 0.164 0.209 0.207 0.019 0.127 0.286 0.247 0.124 0.153 0.312 0.270 0.243 0.223 0.299 0.279 
15.0 8.0 0.126 0.055 0.065 0.294 0.179 0.060 0.164 0.259 0.133 0.022 0.261 0.290 0.094 0.061 0.335 0.323 0.062 0.083 0.397 0.362 
16.0 8.0 0.161 0.015 0.046 0.323 0.219 0.132 0.087 0.235 0.221 0.209 0.153 0.215 0.253 0.261 0.190 0.196 0.298 0.302 0.202 0.170 
17.0 8.0 0.184 0.092 0.096 0.246 0.220 0.294 0.046 0.143 0.242 0.320 0.029 0.158 0.292 0.320 0.039 0.187 0.328 0.312 0.112 0.229 
18.0 8.0 0.185 0.150 0.168 0.142 0.174 0.335 0.116 0.228 0.193 0.265 0.129 0.291 0.208 0.251 0.208 0.297 0.161 0.246 0.297 0.324 
19.0 8.0 0.159 0.158 0.227 0.273 0.092 0.209 0.160 0.338 0.105 0.239 0.190 0.266 0.065 0.326 0.249 0.226 0.078 0.291 0.241 0.275 
20.0 8.0 0.105 0.108 0.251 0.394 0.044 0.161 0.154 0.257 0.044 0.380 0.180 0.140 0.090 0.301 0.166 0.289 0.214 0.159 0.042 0.268 
21.0 8.0 0.028 0.023 0.226 0.355 0.103 0.326 0.113 0.033 0.072 0.339 0.128 0.293 0.162 0.070 0.038 0.278 0.205 0.243 0.151 0.097 
22.0 8.0 0.058 0.050 0.153 0.195 0.122 0.344 0.073 0.188 0.094 0.116 0.067 0.285 0.172 0.195 0.096 0.065 0.086 0.230 0.183 0.168 
23.0 8.0 0.127 0.076 0.065 0.093 0.091 0.234 0.064 0.233 0.116 0.095 0.027 0.131 0.122 0.198 0.146 0.091 0.059 0.065 0.078 0.133 
24.0 8.0 0.151 0.062 0.022 0.113 0.059 0.138 0.066 0.181 0.140 0.149 0.091 0.037 0.027 0.102 0.108 0.108 0.117 0.057 0.045 0.051 
25.0 8.0 0.120 0.031 0.016 0.091 0.065 0.096 0.039 0.128 0.125 0.140 0.130 0.071 0.076 0.015 0.014 0.057 0.068 0.063 0.071 0.051 
26.0 8.0 0.064 0.007 0.047 0.047 0.112 0.059 0.043 0.087 0.055 0.117 0.100 0.090 0.101 0.047 0.057 0.006 0.012 0.021 0.021 0.027 
27.0 8.0 0.034 0.002 0.065 0.025 0.140 0.028 0.093 0.050 0.029 0.082 0.033 0.082 0.061 0.067 0.055 0.040 0.039 0.022 0.018 0.017 
28.0 8.0 0.048 0.006 0.034 0.029 0.114 0.020 0.096 0.017 0.061 0.041 0.015 0.053 0.015 0.055 0.026 0.045 0.027 0.036 0.020 0.028 
29.0 8.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 8.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 9.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 9.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 9.0 0.031 0.038 0.049 0.092 0.120 0.058 0.092 0.019 0.047 0.032 0.006 0.043 0.034 0.039 0.037 0.021 0.030 0.007 0.014 0.009 
4.0 9.0 0.011 0.038 0.071 0.082 0.122 0.037 0.062 0.044 0.019 0.079 0.068 0.068 0.084 0.040 0.058 0.012 0.024 0.024 0.009 0.027 
5.0 9.0 0.021 0.033 0.048 0.058 0.067 0.052 0.025 0.095 0.106 0.113 0.123 0.063 0.090 0.013 0.016 0.043 0.047 0.052 0.072 0.037 
6.0 9.0 0.037 0.026 0.018 0.041 0.026 0.105 0.086 0.135 0.143 0.109 0.095 0.016 0.010 0.060 0.095 0.078 0.126 0.059 0.079 0.039 
7.0 9.0 0.033 0.019 0.018 0.065 0.044 0.155 0.098 0.143 0.099 0.058 0.014 0.063 0.129 0.116 0.155 0.077 0.081 0.028 0.047 0.051 
8.0 9.0 0.010 0.013 0.023 0.107 0.042 0.183 0.067 0.110 0.014 0.038 0.111 0.139 0.175 0.124 0.083 0.017 0.081 0.088 0.177 0.100 
9.0 9.0 0.015 0.003 0.030 0.152 0.034 0.180 0.021 0.037 0.070 0.134 0.152 0.166 0.108 0.060 0.070 0.084 0.205 0.137 0.137 0.073 
10.0 9.0 0.030 0.017 0.032 0.193 0.029 0.139 0.024 0.059 0.117 0.194 0.122 0.119 0.024 0.059 0.187 0.145 0.165 0.088 0.064 0.051 
11.0 9.0 0.029 0.048 0.028 0.211 0.031 0.067 0.062 0.145 0.124 0.185 0.040 0.035 0.146 0.153 0.187 0.125 0.015 0.046 0.237 0.143 
12.0 9.0 0.011 0.084 0.030 0.182 0.048 0.093 0.092 0.183 0.091 0.117 0.059 0.103 0.197 0.171 0.069 0.056 0.199 0.149 0.216 0.137 
13.0 9.0 0.024 0.114 0.038 0.102 0.085 0.194 0.105 0.144 0.031 0.117 0.140 0.133 0.152 0.136 0.099 0.067 0.253 0.175 0.012 0.038 
14.0 9.0 0.070 0.115 0.035 0.130 0.134 0.217 0.090 0.102 0.070 0.143 0.164 0.118 0.030 0.093 0.205 0.119 0.120 0.108 0.213 0.108 
15.0 9.0 0.119 0.076 0.031 0.266 0.180 0.117 0.046 0.184 0.146 0.053 0.119 0.162 0.116 0.024 0.186 0.161 0.088 0.058 0.244 0.172 
16.0 9.0 0.164 0.006 0.075 0.329 0.204 0.087 0.056 0.196 0.181 0.145 0.033 0.127 0.190 0.174 0.061 0.112 0.214 0.197 0.081 0.120 
17.0 9.0 0.195 0.085 0.151 0.253 0.185 0.278 0.140 0.079 0.150 0.263 0.104 0.134 0.161 0.199 0.102 0.201 0.177 0.168 0.130 0.217 
18.0 9.0 0.205 0.152 0.234 0.071 0.115 0.338 0.208 0.206 0.061 0.178 0.169 0.300 0.053 0.136 0.173 0.254 0.036 0.241 0.193 0.160 
19.0 9.0 0.187 0.167 0.305 0.226 0.022 0.202 0.224 0.353 0.072 0.164 0.155 0.258 0.090 0.348 0.127 0.084 0.126 0.328 0.090 0.220 
20.0 9.0 0.142 0.122 0.340 0.381 0.136 0.086 0.176 0.292 0.162 0.394 0.073 0.056 0.148 0.345 0.028 0.314 0.143 0.067 0.069 0.328 
21.0 9.0 0.071 0.044 0.325 0.369 0.245 0.300 0.080 0.055 0.187 0.388 0.035 0.319 0.120 0.045 0.083 0.338 0.061 0.281 0.117 0.060 
22.0 9.0 0.014 0.025 0.256 0.229 0.294 0.360 0.025 0.182 0.145 0.151 0.092 0.347 0.047 0.250 0.098 0.065 0.035 0.287 0.066 0.224 
23.0 9.0 0.095 0.054 0.154 0.076 0.271 0.277 0.089 0.277 0.077 0.102 0.100 0.157 0.025 0.277 0.062 0.162 0.069 0.048 0.012 0.184 
24.0 9.0 0.152 0.051 0.057 0.033 0.208 0.155 0.110 0.247 0.025 0.227 0.085 0.049 0.060 0.120 0.014 0.169 0.052 0.105 0.043 0.022 
25.0 9.0 0.172 0.040 0.013 0.072 0.148 0.053 0.110 0.160 0.019 0.223 0.057 0.153 0.072 0.043 0.035 0.052 0.008 0.084 0.028 0.048 
26.0 9.0 0.169 0.035 0.043 0.093 0.105 0.031 0.106 0.067 0.050 0.146 0.019 0.149 0.052 0.113 0.047 0.048 0.027 0.002 0.006 0.015 
27.0 9.0 0.167 0.034 0.070 0.101 0.063 0.070 0.090 0.011 0.067 0.058 0.018 0.090 0.017 0.097 0.030 0.073 0.029 0.049 0.020 0.028 
28.0 9.0 0.175 0.029 0.103 0.090 0.013 0.077 0.058 0.040 0.058 0.004 0.030 0.033 0.007 0.052 0.009 0.052 0.016 0.048 0.015 0.038 
29.0 9.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 9.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 10.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 10.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 10.0 0.180 0.062 0.108 0.164 0.011 0.129 0.060 0.067 0.058 0.012 0.027 0.032 0.002 0.051 0.013 0.042 0.016 0.028 0.010 0.009 
4.0 10.0 0.153 0.065 0.066 0.158 0.061 0.091 0.086 0.011 0.059 0.083 0.009 0.110 0.025 0.101 0.031 0.055 0.021 0.013 0.003 0.017 
5.0 10.0 0.116 0.048 0.018 0.090 0.105 0.024 0.095 0.122 0.038 0.197 0.023 0.162 0.045 0.087 0.027 0.007 0.006 0.062 0.028 0.069 
6.0 10.0 0.069 0.025 0.035 0.015 0.142 0.137 0.094 0.217 0.014 0.228 0.038 0.099 0.032 0.044 0.012 0.129 0.044 0.130 0.041 0.060 
7.0 10.0 0.017 0.013 0.087 0.074 0.172 0.212 0.088 0.232 0.005 0.137 0.034 0.061 0.009 0.198 0.041 0.181 0.041 0.065 0.005 0.061 
8.0 10.0 0.032 0.010 0.126 0.122 0.185 0.239 0.073 0.171 0.019 0.027 0.028 0.214 0.019 0.240 0.031 0.076 0.012 0.112 0.058 0.170 
9.0 10.0 0.066 0.006 0.143 0.168 0.175 0.227 0.049 0.062 0.036 0.186 0.027 0.268 0.012 0.125 0.007 0.119 0.051 0.231 0.050 0.112 
10.0 10.0 0.080 0.012 0.135 0.216 0.151 0.176 0.022 0.069 0.052 0.280 0.031 0.193 0.009 0.079 0.030 0.249 0.038 0.160 0.019 0.086 
11.0 10.0 0.074 0.045 0.109 0.247 0.125 0.076 0.005 0.189 0.065 0.267 0.040 0.024 0.023 0.241 0.021 0.208 0.018 0.052 0.073 0.225 
12.0 10.0 0.047 0.089 0.076 0.224 0.112 0.073 0.012 0.250 0.081 0.140 0.049 0.153 0.019 0.254 0.027 0.029 0.065 0.217 0.048 0.162 
13.0 10.0 0.004 0.127 0.050 0.121 0.121 0.216 0.022 0.206 0.106 0.058 0.049 0.222 0.036 0.111 0.071 0.142 0.052 0.195 0.046 0.025 
14.0 10.0 0.051 0.135 0.046 0.071 0.148 0.272 0.048 0.054 0.138 0.177 0.021 0.124 0.095 0.054 0.071 0.143 0.040 0.054 0.101 0.116 
15.0 10.0 0.110 0.098 0.071 0.255 0.176 0.184 0.101 0.134 0.155 0.126 0.053 0.046 0.135 0.057 0.016 0.056 0.116 0.009 0.049 0.092 
16.0 10.0 0.164 0.021 0.128 0.351 0.182 0.030 0.178 0.193 0.129 0.066 0.143 0.069 0.109 0.063 0.107 0.057 0.105 0.038 0.083 0.117 
17.0 10.0 0.204 0.074 0.210 0.287 0.143 0.253 0.257 0.073 0.042 0.214 0.211 0.105 0.010 0.098 0.171 0.180 0.023 0.066 0.146 0.180 
18.0 10.0 0.222 0.148 0.302 0.085 0.049 0.338 0.304 0.182 0.096 0.146 0.207 0.280 0.144 0.138 0.124 0.204 0.153 0.282 0.061 0.083 
19.0 10.0 0.214 0.168 0.381 0.195 0.094 0.217 0.288 0.349 0.241 0.168 0.108 0.238 0.237 0.383 0.022 0.101 0.176 0.330 0.100 0.317 
20.0 10.0 0.177 0.131 0.427 0.365 0.256 0.068 0.195 0.307 0.329 0.420 0.054 0.081 0.208 0.366 0.166 0.400 0.051 0.050 0.167 0.380 
21.0 10.0 0.116 0.062 0.425 0.382 0.399 0.286 0.041 0.082 0.316 0.437 0.201 0.377 0.063 0.029 0.197 0.407 0.112 0.405 0.068 0.007 
22.0 10.0 0.035 0.002 0.364 0.277 0.480 0.383 0.127 0.174 0.196 0.203 0.253 0.433 0.103 0.332 0.092 0.062 0.161 0.388 0.075 0.353 
23.0 10.0 0.057 0.030 0.253 0.148 0.469 0.344 0.249 0.319 0.028 0.104 0.189 0.222 0.178 0.390 0.042 0.254 0.074 0.037 0.103 0.264 
24.0 10.0 0.147 0.038 0.114 0.053 0.378 0.238 0.291 0.331 0.110 0.301 0.070 0.072 0.144 0.177 0.104 0.269 0.028 0.202 0.036 0.022 
25.0 10.0 0.225 0.045 0.026 0.068 0.238 0.102 0.255 0.232 0.171 0.319 0.031 0.233 0.060 0.087 0.082 0.073 0.063 0.147 0.024 0.118 
26.0 10.0 0.281 0.057 0.143 0.141 0.090 0.062 0.170 0.082 0.158 0.192 0.075 0.213 0.008 0.179 0.032 0.091 0.043 0.020 0.034 0.035 
27.0 10.0 0.309 0.061 0.219 0.169 0.029 0.130 0.079 0.052 0.104 0.047 0.069 0.099 0.032 0.124 0.001 0.104 0.016 0.075 0.020 0.042 
28.0 10.0 0.309 0.047 0.250 0.138 0.101 0.126 0.010 0.082 0.048 0.039 0.043 0.017 0.028 0.046 0.010 0.056 0.002 0.057 0.009 0.047 
29.0 10.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 10.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 11.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 11.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 11.0 0.331 0.077 0.270 0.212 0.106 0.182 0.020 0.113 0.066 0.052 0.058 0.032 0.039 0.061 0.015 0.061 0.001 0.050 0.005 0.026 
4.0 11.0 0.298 0.082 0.208 0.213 0.008 0.146 0.107 0.056 0.133 0.103 0.089 0.150 0.042 0.158 0.003 0.106 0.015 0.049 0.016 0.010 
5.0 11.0 0.212 0.056 0.084 0.122 0.144 0.074 0.211 0.170 0.188 0.282 0.088 0.255 0.008 0.166 0.035 0.035 0.042 0.085 0.024 0.121 
6.0 11.0 0.099 0.022 0.062 0.063 0.291 0.201 0.280 0.306 0.180 0.338 0.027 0.172 0.068 0.057 0.081 0.200 0.050 0.236 0.006 0.142 
7.0 11.0 0.003 0.009 0.180 0.121 0.382 0.290 0.279 0.321 0.098 0.204 0.076 0.091 0.140 0.308 0.088 0.311 0.008 0.144 0.044 0.084 
8.0 11.0 0.077 0.012 0.250 0.163 0.401 0.315 0.215 0.234 0.027 0.049 0.169 0.322 0.155 0.386 0.029 0.144 0.069 0.185 0.079 0.318 
9.0 11.0 0.119 0.014 0.271 0.206 0.363 0.301 0.116 0.093 0.145 0.261 0.210 0.407 0.096 0.210 0.067 0.186 0.122 0.408 0.052 0.232 
10.0 11.0 0.132 0.004 0.253 0.263 0.295 0.249 0.016 0.074 0.223 0.399 0.187 0.304 0.008 0.108 0.144 0.412 0.105 0.294 0.031 0.138 
11.0 11.0 0.119 0.039 0.211 0.310 0.225 0.144 0.062 0.236 0.254 0.402 0.120 0.066 0.113 0.378 0.165 0.364 0.023 0.082 0.113 0.421 
12.0 11.0 0.085 0.089 0.162 0.302 0.173 0.087 0.112 0.333 0.249 0.262 0.036 0.207 0.187 0.435 0.124 0.088 0.084 0.403 0.142 0.337 
13.0 11.0 0.034 0.136 0.122 0.213 0.151 0.238 0.145 0.312 0.229 0.124 0.049 0.344 0.221 0.265 0.039 0.235 0.172 0.412 0.097 0.078 
14.0 11.0 0.031 0.153 0.107 0.130 0.155 0.325 0.181 0.178 0.202 0.231 0.134 0.275 0.212 0.116 0.074 0.312 0.201 0.160 0.023 0.284 
15.0 11.0 0.098 0.120 0.127 0.274 0.165 0.253 0.234 0.181 0.157 0.210 0.223 0.177 0.150 0.143 0.193 0.233 0.143 0.084 0.167 0.284 
16.0 11.0 0.161 0.040 0.183 0.389 0.154 0.042 0.304 0.253 0.071 0.070 0.297 0.181 0.022 0.119 0.270 0.175 0.021 0.186 0.244 0.198 
17.0 11.0 0.209 0.060 0.267 0.345 0.097 0.221 0.369 0.172 0.070 0.207 0.317 0.141 0.164 0.190 0.238 0.151 0.216 0.270 0.157 0.109 
18.0 11.0 0.235 0.138 0.362 0.178 0.019 0.333 0.394 0.178 0.248 0.211 0.239 0.237 0.333 0.256 0.067 0.144 0.323 0.355 0.082 0.161 
19.0 11.0 0.235 0.163 0.449 0.196 0.183 0.249 0.345 0.323 0.412 0.236 0.055 0.208 0.386 0.405 0.177 0.201 0.223 0.302 0.292 0.418 
20.0 11.0 0.209 0.134 0.506 0.346 0.372 0.124 0.208 0.300 0.493 0.430 0.183 0.135 0.262 0.356 0.345 0.460 0.049 0.096 0.270 0.405 
21.0 11.0 0.158 0.074 0.516 0.383 0.546 0.275 0.000 0.103 0.438 0.455 0.373 0.404 0.001 0.020 0.310 0.437 0.288 0.474 0.014 0.037 
22.0 11.0 0.084 0.019 0.466 0.313 0.656 0.389 0.230 0.157 0.241 0.236 0.412 0.475 0.254 0.373 0.082 0.058 0.288 0.435 0.220 0.425 
23.0 11.0 0.016 0.011 0.348 0.209 0.659 0.387 0.407 0.333 0.026 0.095 0.273 0.263 0.336 0.451 0.151 0.306 0.076 0.033 0.198 0.306 
24.0 11.0 0.139 0.025 0.171 0.114 0.541 0.302 0.469 0.378 0.245 0.332 0.051 0.087 0.226 0.214 0.217 0.325 0.111 0.259 0.026 0.053 
25.0 11.0 0.274 0.045 0.044 0.079 0.322 0.156 0.395 0.280 0.325 0.370 0.122 0.274 0.043 0.116 0.127 0.089 0.133 0.181 0.078 0.159 
26.0 11.0 0.389 0.070 0.242 0.165 0.071 0.095 0.229 0.108 0.262 0.219 0.168 0.245 0.071 0.214 0.014 0.118 0.058 0.036 0.064 0.046 
27.0 11.0 0.446 0.076 0.365 0.204 0.124 0.164 0.063 0.084 0.136 0.057 0.119 0.102 0.082 0.134 0.033 0.119 0.001 0.091 0.020 0.052 
28.0 11.0 0.436 0.056 0.393 0.160 0.214 0.149 0.041 0.105 0.034 0.064 0.053 0.022 0.048 0.040 0.028 0.055 0.012 0.059 0.001 0.051 
29.0 11.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 11.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 12.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 12.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 12.0 0.469 0.077 0.420 0.219 0.217 0.198 0.020 0.133 0.070 0.074 0.086 0.037 0.074 0.063 0.043 0.069 0.019 0.060 0.002 0.035 
4.0 12.0 0.432 0.083 0.340 0.226 0.073 0.170 0.124 0.082 0.202 0.112 0.166 0.164 0.108 0.182 0.038 0.132 0.008 0.070 0.028 0.015 
5.0 12.0 0.300 0.054 0.145 0.134 0.180 0.102 0.319 0.190 0.331 0.314 0.195 0.295 0.062 0.205 0.042 0.057 0.087 0.091 0.076 0.144 
6.0 12.0 0.125 0.019 0.089 0.086 0.430 0.225 0.454 0.338 0.339 0.382 0.090 0.206 0.101 0.073 0.170 0.235 0.143 0.288 0.052 0.184 
7.0 12.0 0.024 0.009 0.270 0.137 0.578 0.317 0.458 0.355 0.194 0.234 0.115 0.109 0.274 0.363 0.213 0.378 0.057 0.188 0.089 0.106 
8.0 12.0 0.121 0.019 0.367 0.174 0.602 0.343 0.345 0.263 0.036 0.060 0.306 0.371 0.320 0.457 0.088 0.180 0.144 0.213 0.212 0.394 
9.0 12.0 0.169 0.028 0.391 0.216 0.535 0.338 0.175 0.115 0.250 0.295 0.385 0.475 0.197 0.251 0.135 0.227 0.289 0.497 0.151 0.282 
10.0 12.0 0.180 0.016 0.362 0.286 0.425 0.300 0.007 0.068 0.387 0.465 0.334 0.367 0.027 0.131 0.310 0.512 0.242 0.366 0.077 0.193 
11.0 12.0 0.163 0.027 0.306 0.353 0.311 0.196 0.126 0.258 0.430 0.486 0.191 0.096 0.242 0.460 0.337 0.459 0.026 0.101 0.291 0.546 
12.0 12.0 0.122 0.085 0.241 0.362 0.222 0.097 0.211 0.388 0.402 0.333 0.018 0.248 0.372 0.538 0.215 0.114 0.226 0.507 0.322 0.413 
13.0 12.0 0.063 0.142 0.187 0.283 0.170 0.251 0.262 0.389 0.336 0.162 0.145 0.437 0.395 0.337 0.009 0.321 0.380 0.526 0.144 0.102 
14.0 12.0 0.009 0.168 0.163 0.177 0.154 0.371 0.303 0.256 0.254 0.288 0.276 0.380 0.316 0.179 0.213 0.443 0.353 0.225 0.142 0.435 
15.0 12.0 0.085 0.139 0.176 0.284 0.148 0.317 0.353 0.222 0.152 0.294 0.378 0.257 0.158 0.237 0.373 0.334 0.164 0.180 0.367 0.413 
16.0 12.0 0.154 0.058 0.229 0.411 0.122 0.098 0.414 0.301 0.017 0.117 0.434 0.251 0.068 0.170 0.417 0.235 0.131 0.240 0.394 0.240 
17.0 12.0 0.208 0.044 0.312 0.384 0.052 0.179 0.463 0.236 0.174 0.195 0.406 0.172 0.316 0.228 0.294 0.122 0.400 0.320 0.164 0.031 
18.0 12.0 0.241 0.123 0.410 0.232 0.081 0.313 0.466 0.164 0.384 0.247 0.260 0.172 0.501 0.288 0.014 0.080 0.475 0.356 0.214 0.200 
19.0 12.0 0.250 0.151 0.501 0.183 0.262 0.265 0.387 0.267 0.561 0.239 0.005 0.168 0.514 0.354 0.317 0.195 0.260 0.250 0.464 0.390 
20.0 12.0 0.234 0.130 0.566 0.300 0.471 0.146 0.214 0.267 0.631 0.366 0.298 0.131 0.305 0.296 0.502 0.397 0.139 0.093 0.358 0.329 
21.0 12.0 0.194 0.080 0.588 0.350 0.668 0.235 0.039 0.116 0.539 0.401 0.522 0.353 0.059 0.032 0.405 0.377 0.443 0.434 0.037 0.070 
22.0 12.0 0.127 0.030 0.548 0.306 0.803 0.347 0.320 0.122 0.276 0.228 0.548 0.429 0.388 0.333 0.069 0.054 0.398 0.401 0.348 0.404 
23.0 12.0 0.022 0.004 0.428 0.223 0.818 0.364 0.543 0.291 0.076 0.071 0.342 0.248 0.472 0.410 0.246 0.278 0.075 0.048 0.279 0.278 
24.0 12.0 0.129 0.015 0.220 0.134 0.678 0.300 0.621 0.350 0.364 0.298 0.031 0.080 0.294 0.197 0.315 0.298 0.184 0.245 0.016 0.057 
25.0 12.0 0.314 0.039 0.060 0.077 0.391 0.166 0.513 0.268 0.458 0.344 0.203 0.255 0.026 0.115 0.164 0.084 0.194 0.170 0.126 0.156 
26.0 12.0 0.481 0.067 0.328 0.154 0.052 0.098 0.276 0.110 0.350 0.204 0.249 0.225 0.126 0.201 0.003 0.117 0.070 0.045 0.089 0.045 
27.0 12.0 0.564 0.073 0.490 0.192 0.208 0.156 0.046 0.087 0.161 0.059 0.161 0.090 0.125 0.121 0.061 0.111 0.012 0.087 0.020 0.053 
28.0 12.0 0.545 0.052 0.515 0.146 0.313 0.137 0.087 0.099 0.021 0.065 0.060 0.026 0.065 0.034 0.044 0.048 0.024 0.054 0.005 0.048 
29.0 12.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 12.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 13.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 13.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 13.0 0.580 0.060 0.540 0.178 0.306 0.167 0.052 0.118 0.073 0.070 0.109 0.033 0.104 0.053 0.067 0.060 0.034 0.055 0.007 0.034 
4.0 13.0 0.539 0.065 0.445 0.189 0.126 0.150 0.139 0.078 0.258 0.096 0.229 0.142 0.163 0.161 0.067 0.121 0.001 0.068 0.038 0.016 
5.0 13.0 0.370 0.041 0.193 0.119 0.211 0.094 0.407 0.161 0.448 0.271 0.284 0.262 0.107 0.188 0.047 0.058 0.125 0.081 0.120 0.132 
6.0 13.0 0.146 0.016 0.114 0.079 0.546 0.187 0.596 0.289 0.469 0.337 0.143 0.188 0.128 0.067 0.245 0.212 0.222 0.266 0.092 0.175 
7.0 13.0 0.040 0.015 0.346 0.109 0.739 0.263 0.603 0.311 0.270 0.215 0.149 0.097 0.385 0.327 0.317 0.347 0.099 0.177 0.127 0.097 
8.0 13.0 0.157 0.033 0.466 0.134 0.765 0.297 0.448 0.245 0.047 0.055 0.420 0.333 0.456 0.420 0.136 0.168 0.207 0.201 0.325 0.372 
9.0 13.0 0.212 0.047 0.491 0.174 0.673 0.316 0.217 0.127 0.341 0.261 0.529 0.440 0.277 0.236 0.193 0.214 0.427 0.470 0.234 0.265 
10.0 13.0 0.222 0.037 0.454 0.257 0.525 0.305 0.010 0.044 0.522 0.437 0.450 0.352 0.046 0.127 0.447 0.489 0.354 0.342 0.118 0.194 
11.0 13.0 0.201 0.010 0.384 0.353 0.374 0.216 0.184 0.242 0.572 0.479 0.243 0.089 0.350 0.456 0.476 0.436 0.025 0.123 0.438 0.536 
12.0 13.0 0.155 0.076 0.306 0.388 0.253 0.083 0.296 0.398 0.521 0.333 0.006 0.267 0.522 0.535 0.283 0.097 0.344 0.524 0.466 0.383 
13.0 13.0 0.090 0.144 0.239 0.314 0.177 0.250 0.358 0.414 0.415 0.154 0.226 0.470 0.530 0.313 0.030 0.373 0.546 0.508 0.179 0.173 
14.0 13.0 0.012 0.178 0.206 0.164 0.143 0.403 0.399 0.258 0.286 0.336 0.391 0.387 0.392 0.223 0.326 0.459 0.470 0.207 0.241 0.467 
15.0 13.0 0.069 0.154 0.213 0.252 0.125 0.369 0.444 0.196 0.139 0.367 0.499 0.222 0.156 0.326 0.513 0.290 0.174 0.282 0.525 0.367 
16.0 13.0 0.143 0.075 0.262 0.398 0.089 0.152 0.494 0.310 0.042 0.161 0.535 0.268 0.140 0.188 0.526 0.236 0.223 0.231 0.507 0.234 
17.0 13.0 0.202 0.025 0.343 0.389 0.017 0.124 0.528 0.265 0.258 0.147 0.466 0.196 0.434 0.163 0.329 0.141 0.540 0.206 0.164 0.112 
18.0 13.0 0.241 0.103 0.439 0.242 0.132 0.277 0.510 0.121 0.487 0.231 0.267 0.085 0.624 0.199 0.038 0.024 0.584 0.201 0.315 0.116 
19.0 13.0 0.257 0.134 0.532 0.128 0.322 0.259 0.410 0.175 0.668 0.178 0.043 0.131 0.602 0.202 0.423 0.129 0.282 0.125 0.589 0.226 
20.0 13.0 0.249 0.120 0.602 0.216 0.541 0.141 0.211 0.211 0.726 0.225 0.385 0.098 0.329 0.188 0.614 0.239 0.209 0.064 0.419 0.195 
21.0 13.0 0.219 0.078 0.633 0.274 0.752 0.149 0.071 0.118 0.605 0.273 0.629 0.212 0.106 0.036 0.470 0.240 0.554 0.264 0.076 0.037 
22.0 13.0 0.159 0.033 0.603 0.248 0.903 0.242 0.386 0.066 0.295 0.171 0.642 0.279 0.485 0.202 0.056 0.040 0.473 0.250 0.438 0.250 
23.0 13.0 0.052 0.006 0.483 0.182 0.927 0.266 0.639 0.192 0.115 0.032 0.388 0.170 0.568 0.265 0.316 0.176 0.072 0.026 0.336 0.177 
24.0 13.0 0.118 0.011 0.254 0.110 0.772 0.224 0.728 0.243 0.450 0.196 0.014 0.053 0.340 0.130 0.384 0.191 0.236 0.155 0.008 0.037 
25.0 13.0 0.339 0.029 0.072 0.056 0.437 0.128 0.595 0.191 0.553 0.234 0.262 0.172 0.013 0.082 0.189 0.053 0.236 0.103 0.159 0.094 
26.0 13.0 0.545 0.048 0.389 0.104 0.038 0.068 0.308 0.081 0.411 0.141 0.306 0.153 0.167 0.138 0.016 0.085 0.078 0.037 0.106 0.024 
27.0 13.0 0.648 0.051 0.581 0.130 0.271 0.104 0.033 0.059 0.178 0.043 0.190 0.062 0.156 0.083 0.082 0.078 0.022 0.065 0.019 0.043 
28.0 13.0 0.622 0.035 0.601 0.096 0.385 0.088 0.121 0.063 0.011 0.042 0.064 0.017 0.076 0.025 0.056 0.035 0.033 0.041 0.010 0.038 
29.0 13.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 13.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 14.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 14.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 14.0 0.651 0.028 0.617 0.096 0.363 0.096 0.072 0.071 0.076 0.042 0.124 0.020 0.124 0.032 0.083 0.037 0.044 0.035 0.011 0.021 
4.0 14.0 0.609 0.030 0.512 0.106 0.158 0.092 0.150 0.049 0.296 0.055 0.272 0.085 0.200 0.099 0.087 0.075 0.003 0.043 0.045 0.010 
5.0 14.0 0.417 0.019 0.222 0.078 0.234 0.057 0.466 0.087 0.526 0.160 0.343 0.160 0.136 0.118 0.051 0.037 0.151 0.055 0.151 0.088 
6.0 14.0 0.161 0.013 0.133 0.059 0.625 0.091 0.691 0.165 0.553 0.209 0.175 0.122 0.148 0.038 0.295 0.134 0.275 0.172 0.120 0.116 
7.0 14.0 0.051 0.026 0.400 0.065 0.849 0.137 0.697 0.195 0.317 0.152 0.175 0.054 0.461 0.205 0.386 0.223 0.126 0.113 0.153 0.060 
8.0 14.0 0.181 0.052 0.536 0.070 0.875 0.182 0.512 0.184 0.061 0.044 0.498 0.213 0.544 0.281 0.165 0.112 0.251 0.145 0.402 0.253 
9.0 14.0 0.242 0.071 0.563 0.085 0.762 0.241 0.238 0.130 0.406 0.160 0.623 0.310 0.325 0.170 0.235 0.148 0.520 0.330 0.288 0.184 
10.0 14.0 0.253 0.062 0.520 0.184 0.586 0.277 0.028 0.016 0.614 0.323 0.521 0.267 0.066 0.094 0.538 0.351 0.423 0.230 0.147 0.149 
11.0 14.0 0.231 0.015 0.440 0.318 0.407 0.220 0.232 0.190 0.663 0.393 0.268 0.055 0.425 0.368 0.562 0.308 0.020 0.136 0.534 0.399 
12.0 14.0 0.182 0.062 0.350 0.390 0.262 0.052 0.358 0.366 0.590 0.272 0.028 0.259 0.617 0.434 0.318 0.067 0.423 0.448 0.554 0.253 
13.0 14.0 0.113 0.141 0.273 0.324 0.169 0.234 0.423 0.398 0.453 0.108 0.285 0.449 0.609 0.197 0.058 0.388 0.648 0.363 0.192 0.257 
14.0 14.0 0.031 0.183 0.232 0.117 0.123 0.417 0.459 0.211 0.292 0.370 0.464 0.320 0.427 0.268 0.399 0.385 0.533 0.173 0.304 0.405 
15.0 14.0 0.052 0.163 0.234 0.189 0.096 0.402 0.495 0.125 0.118 0.417 0.568 0.096 0.143 0.394 0.595 0.106 0.171 0.365 0.616 0.138 
16.0 14.0 0.129 0.090 0.277 0.365 0.055 0.198 0.533 0.306 0.084 0.198 0.585 0.286 0.192 0.191 0.582 0.254 0.282 0.187 0.564 0.233 
17.0 14.0 0.190 0.005 0.353 0.377 0.033 0.066 0.553 0.294 0.313 0.095 0.488 0.255 0.503 0.103 0.338 0.214 0.615 0.105 0.157 0.186 
18.0 14.0 0.233 0.080 0.445 0.244 0.169 0.232 0.521 0.128 0.544 0.228 0.259 0.058 0.686 0.188 0.072 0.013 0.634 0.151 0.371 0.013 
19.0 14.0 0.253 0.114 0.536 0.066 0.357 0.245 0.408 0.061 0.719 0.171 0.077 0.099 0.638 0.087 0.479 0.097 0.283 0.033 0.647 0.083 
20.0 14.0 0.253 0.105 0.608 0.108 0.575 0.143 0.198 0.141 0.764 0.054 0.432 0.110 0.330 0.050 0.665 0.068 0.248 0.045 0.441 0.045 
21.0 14.0 0.230 0.070 0.644 0.173 0.787 0.039 0.093 0.113 0.627 0.094 0.678 0.043 0.135 0.062 0.493 0.048 0.605 0.027 0.097 0.024 
22.0 14.0 0.176 0.029 0.621 0.157 0.944 0.093 0.419 0.032 0.296 0.084 0.681 0.061 0.531 0.025 0.045 0.030 0.503 0.034 0.477 0.019 
23.0 14.0 0.070 0.002 0.505 0.105 0.972 0.114 0.683 0.052 0.138 0.016 0.404 0.049 0.609 0.050 0.348 0.026 0.067 0.013 0.358 0.030 
24.0 14.0 0.108 0.010 0.269 0.055 0.811 0.095 0.775 0.079 0.491 0.047 0.008 0.011 0.358 0.029 0.414 0.031 0.259 0.015 0.005 0.012 
25.0 14.0 0.348 0.016 0.077 0.019 0.455 0.055 0.631 0.067 0.596 0.068 0.290 0.045 0.007 0.026 0.199 0.014 0.254 0.008 0.172 0.002 
26.0 14.0 0.575 0.019 0.419 0.028 0.032 0.019 0.320 0.032 0.438 0.046 0.332 0.044 0.186 0.040 0.023 0.030 0.080 0.024 0.112 0.018 
27.0 14.0 0.688 0.016 0.624 0.033 0.302 0.020 0.026 0.011 0.184 0.018 0.203 0.024 0.170 0.029 0.091 0.028 0.027 0.028 0.018 0.026 
28.0 14.0 0.659 0.008 0.643 0.020 0.420 0.014 0.139 0.007 0.007 0.006 0.066 0.010 0.081 0.016 0.061 0.019 0.037 0.022 0.013 0.023 
29.0 14.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 14.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 15.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 15.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 15.0 0.675 0.012 0.641 0.010 0.380 0.002 0.077 0.005 0.079 0.001 0.131 0.002 0.132 0.006 0.089 0.005 0.048 0.005 0.013 0.002 
4.0 15.0 0.633 0.015 0.533 0.003 0.164 0.012 0.157 0.010 0.312 0.003 0.288 0.008 0.213 0.012 0.095 0.007 0.004 0.003 0.048 0.003 
5.0 15.0 0.435 0.009 0.228 0.026 0.248 0.033 0.491 0.014 0.555 0.011 0.363 0.018 0.145 0.015 0.054 0.000 0.162 0.010 0.163 0.016 
6.0 15.0 0.169 0.008 0.145 0.071 0.660 0.050 0.727 0.006 0.581 0.034 0.183 0.026 0.159 0.002 0.316 0.024 0.296 0.029 0.130 0.017 
7.0 15.0 0.053 0.037 0.426 0.114 0.895 0.036 0.730 0.042 0.327 0.063 0.191 0.014 0.491 0.036 0.411 0.048 0.134 0.019 0.165 0.019 
8.0 15.0 0.191 0.072 0.571 0.118 0.919 0.037 0.528 0.103 0.076 0.060 0.531 0.043 0.574 0.083 0.170 0.033 0.272 0.041 0.431 0.065 
9.0 15.0 0.257 0.096 0.601 0.049 0.795 0.150 0.234 0.131 0.441 0.023 0.656 0.129 0.332 0.076 0.258 0.053 0.553 0.111 0.303 0.040 
10.0 15.0 0.272 0.089 0.555 0.102 0.602 0.245 0.051 0.061 0.653 0.173 0.536 0.156 0.085 0.047 0.571 0.164 0.439 0.075 0.165 0.096 
11.0 15.0 0.250 0.039 0.468 0.279 0.406 0.234 0.264 0.116 0.692 0.282 0.260 0.030 0.460 0.234 0.582 0.145 0.009 0.125 0.566 0.199 
12.0 15.0 0.201 0.045 0.371 0.389 0.247 0.066 0.391 0.311 0.601 0.205 0.053 0.224 0.646 0.285 0.313 0.094 0.455 0.303 0.570 0.042 
13.0 15.0 0.132 0.134 0.287 0.342 0.145 0.209 0.451 0.368 0.446 0.093 0.315 0.396 0.618 0.051 0.082 0.369 0.670 0.156 0.180 0.303 
14.0 15.0 0.049 0.181 0.239 0.126 0.094 0.412 0.477 0.186 0.271 0.389 0.488 0.253 0.415 0.330 0.424 0.298 0.530 0.266 0.327 0.328 
15.0 15.0 0.035 0.167 0.235 0.154 0.065 0.415 0.502 0.124 0.089 0.439 0.577 0.123 0.118 0.429 0.605 0.123 0.150 0.418 0.627 0.134 
16.0 15.0 0.112 0.101 0.273 0.338 0.024 0.232 0.527 0.329 0.112 0.220 0.577 0.369 0.216 0.182 0.572 0.388 0.301 0.143 0.554 0.397 
17.0 15.0 0.173 0.015 0.342 0.372 0.058 0.017 0.535 0.349 0.333 0.092 0.466 0.359 0.514 0.182 0.316 0.322 0.617 0.272 0.138 0.250 
18.0 15.0 0.217 0.057 0.427 0.273 0.188 0.192 0.495 0.215 0.549 0.279 0.233 0.150 0.676 0.345 0.090 0.027 0.615 0.361 0.376 0.122 
19.0 15.0 0.240 0.092 0.513 0.122 0.364 0.239 0.380 0.056 0.706 0.291 0.094 0.075 0.613 0.273 0.479 0.223 0.262 0.151 0.630 0.317 
20.0 15.0 0.243 0.088 0.582 0.060 0.568 0.184 0.177 0.076 0.740 0.199 0.433 0.194 0.307 0.090 0.645 0.277 0.251 0.124 0.419 0.205 
21.0 15.0 0.225 0.058 0.619 0.099 0.769 0.107 0.103 0.102 0.600 0.102 0.662 0.211 0.143 0.097 0.471 0.163 0.586 0.254 0.100 0.067 
22.0 15.0 0.177 0.021 0.601 0.087 0.918 0.073 0.415 0.095 0.278 0.042 0.658 0.166 0.519 0.193 0.037 0.037 0.481 0.172 0.459 0.207 
23.0 15.0 0.075 0.005 0.491 0.052 0.946 0.069 0.669 0.098 0.141 0.064 0.387 0.082 0.589 0.188 0.339 0.158 0.062 0.029 0.341 0.124 
24.0 15.0 0.100 0.012 0.264 0.034 0.791 0.063 0.757 0.100 0.481 0.112 0.008 0.038 0.344 0.089 0.399 0.152 0.250 0.139 0.005 0.053 
25.0 15.0 0.338 0.002 0.076 0.031 0.444 0.043 0.615 0.072 0.582 0.113 0.284 0.093 0.006 0.036 0.191 0.049 0.243 0.100 0.164 0.099 
26.0 15.0 0.564 0.015 0.412 0.057 0.031 0.052 0.312 0.034 0.427 0.058 0.323 0.073 0.180 0.066 0.022 0.029 0.077 0.015 0.107 0.046 
27.0 15.0 0.678 0.025 0.615 0.075 0.298 0.075 0.025 0.053 0.179 0.031 0.197 0.021 0.164 0.030 0.088 0.025 0.026 0.012 0.017 0.007 
28.0 15.0 0.651 0.023 0.634 0.065 0.413 0.068 0.136 0.057 0.007 0.048 0.064 0.028 0.079 0.015 0.059 0.008 0.035 0.006 0.012 0.008 
29.0 15.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 15.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 16.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 16.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 16.0 0.650 0.051 0.612 0.113 0.354 0.093 0.065 0.061 0.082 0.041 0.128 0.021 0.126 0.024 0.085 0.028 0.045 0.026 0.012 0.019 
4.0 16.0 0.610 0.058 0.504 0.110 0.144 0.073 0.161 0.043 0.304 0.057 0.275 0.072 0.201 0.077 0.088 0.061 0.002 0.036 0.047 0.013 
5.0 16.0 0.423 0.037 0.212 0.043 0.253 0.074 0.480 0.112 0.532 0.146 0.342 0.128 0.132 0.089 0.056 0.036 0.156 0.039 0.156 0.060 
6.0 16.0 0.169 0.002 0.148 0.110 0.648 0.172 0.701 0.174 0.550 0.152 0.164 0.071 0.160 0.039 0.304 0.097 0.280 0.121 0.121 0.084 
7.0 16.0 0.046 0.046 0.423 0.202 0.874 0.204 0.698 0.132 0.298 0.037 0.196 0.073 0.473 0.149 0.387 0.139 0.120 0.074 0.162 0.035 
8.0 16.0 0.184 0.089 0.569 0.230 0.895 0.144 0.496 0.064 0.093 0.101 0.517 0.152 0.541 0.144 0.149 0.044 0.267 0.086 0.409 0.143 
9.0 16.0 0.255 0.118 0.601 0.167 0.768 0.126 0.204 0.134 0.442 0.135 0.624 0.130 0.298 0.057 0.259 0.074 0.523 0.154 0.276 0.109 
10.0 16.0 0.276 0.114 0.556 0.101 0.571 0.238 0.075 0.122 0.636 0.130 0.494 0.118 0.105 0.030 0.544 0.123 0.398 0.104 0.170 0.040 
11.0 16.0 0.258 0.065 0.468 0.259 0.370 0.264 0.280 0.061 0.657 0.229 0.220 0.054 0.451 0.150 0.534 0.125 0.020 0.099 0.532 0.136 
12.0 16.0 0.212 0.025 0.367 0.395 0.209 0.126 0.395 0.257 0.553 0.214 0.079 0.167 0.606 0.230 0.265 0.150 0.436 0.221 0.511 0.191 
13.0 16.0 0.145 0.121 0.279 0.373 0.106 0.182 0.440 0.343 0.392 0.168 0.316 0.330 0.557 0.203 0.102 0.314 0.610 0.235 0.140 0.325 
14.0 16.0 0.064 0.174 0.227 0.195 0.057 0.387 0.452 0.213 0.222 0.392 0.461 0.234 0.355 0.397 0.401 0.236 0.462 0.417 0.311 0.239 
15.0 16.0 0.018 0.165 0.218 0.173 0.031 0.406 0.462 0.195 0.054 0.430 0.526 0.251 0.082 0.428 0.545 0.294 0.114 0.431 0.558 0.326 
16.0 16.0 0.092 0.108 0.249 0.325 0.006 0.251 0.476 0.364 0.125 0.224 0.511 0.457 0.213 0.162 0.498 0.516 0.281 0.113 0.475 0.545 
17.0 16.0 0.152 0.032 0.309 0.375 0.074 0.039 0.475 0.402 0.317 0.124 0.402 0.447 0.466 0.280 0.263 0.403 0.543 0.433 0.106 0.287 
18.0 16.0 0.194 0.035 0.386 0.315 0.187 0.161 0.434 0.300 0.501 0.340 0.191 0.225 0.596 0.493 0.092 0.028 0.528 0.540 0.332 0.230 
19.0 16.0 0.217 0.070 0.463 0.205 0.342 0.240 0.328 0.147 0.631 0.412 0.096 0.059 0.531 0.439 0.422 0.341 0.219 0.245 0.539 0.516 
20.0 16.0 0.222 0.070 0.525 0.136 0.521 0.234 0.147 0.050 0.653 0.362 0.388 0.273 0.260 0.194 0.557 0.468 0.220 0.196 0.353 0.345 
21.0 16.0 0.206 0.045 0.559 0.125 0.697 0.208 0.100 0.088 0.526 0.253 0.583 0.374 0.129 0.124 0.403 0.317 0.500 0.455 0.085 0.108 
22.0 16.0 0.161 0.013 0.542 0.115 0.828 0.203 0.375 0.153 0.242 0.110 0.575 0.348 0.451 0.350 0.032 0.049 0.409 0.340 0.386 0.387 
23.0 16.0 0.067 0.012 0.443 0.104 0.851 0.205 0.597 0.219 0.124 0.099 0.339 0.186 0.510 0.370 0.288 0.289 0.055 0.050 0.288 0.240 
24.0 16.0 0.093 0.014 0.238 0.086 0.712 0.183 0.673 0.246 0.421 0.240 0.007 0.074 0.300 0.178 0.341 0.288 0.209 0.255 0.006 0.085 
25.0 16.0 0.310 0.011 0.067 0.065 0.403 0.112 0.550 0.186 0.511 0.261 0.243 0.202 0.009 0.083 0.166 0.089 0.206 0.181 0.136 0.175 
26.0 16.0 0.515 0.045 0.369 0.129 0.033 0.100 0.284 0.078 0.379 0.143 0.280 0.168 0.151 0.150 0.015 0.074 0.068 0.022 0.091 0.070 
27.0 16.0 0.620 0.060 0.553 0.168 0.258 0.152 0.029 0.098 0.164 0.056 0.174 0.055 0.141 0.076 0.073 0.067 0.019 0.041 0.017 0.008 
28.0 16.0 0.599 0.049 0.575 0.139 0.365 0.137 0.114 0.109 0.010 0.085 0.059 0.044 0.069 0.020 0.050 0.015 0.029 0.014 0.009 0.006 
29.0 16.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 16.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 17.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 17.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 17.0 0.580 0.079 0.531 0.190 0.289 0.162 0.038 0.108 0.085 0.067 0.116 0.034 0.109 0.046 0.070 0.054 0.036 0.048 0.008 0.032 
4.0 17.0 0.543 0.089 0.432 0.191 0.099 0.131 0.161 0.071 0.274 0.098 0.237 0.133 0.166 0.144 0.068 0.110 0.003 0.062 0.042 0.019 
5.0 17.0 0.383 0.060 0.175 0.087 0.247 0.106 0.433 0.183 0.461 0.261 0.283 0.235 0.099 0.163 0.057 0.054 0.135 0.070 0.130 0.111 
6.0 17.0 0.163 0.009 0.142 0.134 0.592 0.260 0.618 0.300 0.464 0.288 0.122 0.140 0.152 0.071 0.262 0.187 0.232 0.227 0.094 0.147 
7.0 17.0 0.030 0.047 0.392 0.266 0.791 0.331 0.607 0.258 0.235 0.106 0.190 0.123 0.410 0.290 0.319 0.279 0.086 0.137 0.145 0.087 
8.0 17.0 0.163 0.099 0.531 0.319 0.807 0.267 0.419 0.104 0.111 0.139 0.458 0.292 0.451 0.299 0.105 0.095 0.239 0.161 0.340 0.281 
9.0 17.0 0.238 0.135 0.566 0.265 0.686 0.165 0.152 0.138 0.412 0.258 0.533 0.266 0.225 0.100 0.241 0.169 0.436 0.312 0.210 0.175 
10.0 17.0 0.266 0.137 0.526 0.155 0.497 0.239 0.100 0.180 0.567 0.229 0.401 0.167 0.123 0.097 0.462 0.280 0.306 0.208 0.164 0.116 
11.0 17.0 0.256 0.087 0.441 0.243 0.304 0.293 0.278 0.084 0.564 0.243 0.150 0.101 0.402 0.180 0.424 0.253 0.051 0.036 0.438 0.288 
12.0 17.0 0.215 0.005 0.341 0.391 0.150 0.179 0.369 0.203 0.451 0.249 0.104 0.092 0.503 0.251 0.182 0.189 0.372 0.182 0.386 0.318 
13.0 17.0 0.152 0.105 0.252 0.391 0.055 0.150 0.393 0.313 0.298 0.208 0.290 0.254 0.433 0.288 0.117 0.230 0.477 0.331 0.075 0.297 
14.0 17.0 0.076 0.161 0.197 0.241 0.016 0.343 0.387 0.234 0.150 0.363 0.387 0.228 0.254 0.411 0.334 0.197 0.334 0.484 0.260 0.162 
15.0 17.0 0.001 0.158 0.183 0.186 0.006 0.378 0.382 0.225 0.015 0.392 0.420 0.302 0.037 0.391 0.422 0.362 0.061 0.403 0.419 0.402 
16.0 17.0 0.071 0.111 0.206 0.301 0.028 0.254 0.384 0.363 0.123 0.212 0.394 0.476 0.185 0.130 0.369 0.544 0.227 0.085 0.339 0.569 
17.0 17.0 0.126 0.045 0.258 0.361 0.079 0.071 0.378 0.413 0.268 0.139 0.302 0.468 0.367 0.321 0.185 0.411 0.406 0.496 0.065 0.269 
18.0 17.0 0.165 0.016 0.323 0.330 0.169 0.134 0.342 0.339 0.405 0.360 0.137 0.256 0.455 0.553 0.078 0.029 0.384 0.610 0.245 0.290 
19.0 17.0 0.187 0.050 0.389 0.249 0.293 0.228 0.256 0.198 0.501 0.463 0.083 0.044 0.399 0.511 0.317 0.383 0.156 0.290 0.386 0.590 
20.0 17.0 0.190 0.053 0.441 0.183 0.437 0.254 0.111 0.065 0.514 0.438 0.303 0.303 0.194 0.240 0.412 0.540 0.159 0.219 0.252 0.387 
21.0 17.0 0.173 0.033 0.468 0.162 0.578 0.260 0.086 0.074 0.412 0.330 0.448 0.452 0.096 0.133 0.298 0.380 0.359 0.539 0.056 0.129 
22.0 17.0 0.131 0.007 0.451 0.153 0.681 0.274 0.302 0.183 0.191 0.150 0.441 0.438 0.335 0.421 0.028 0.055 0.296 0.418 0.268 0.463 
23.0 17.0 0.047 0.015 0.365 0.143 0.695 0.281 0.475 0.283 0.090 0.116 0.265 0.238 0.381 0.453 0.205 0.342 0.047 0.063 0.204 0.287 
24.0 17.0 0.088 0.013 0.195 0.114 0.582 0.248 0.535 0.324 0.319 0.305 0.013 0.086 0.231 0.219 0.248 0.347 0.143 0.300 0.011 0.091 
25.0 17.0 0.265 0.021 0.051 0.081 0.338 0.145 0.441 0.246 0.392 0.337 0.173 0.254 0.018 0.100 0.128 0.109 0.147 0.219 0.091 0.206 
26.0 17.0 0.432 0.064 0.294 0.170 0.043 0.121 0.239 0.098 0.299 0.188 0.208 0.216 0.103 0.188 0.002 0.091 0.054 0.029 0.065 0.084 
27.0 17.0 0.519 0.081 0.446 0.222 0.187 0.193 0.040 0.118 0.139 0.063 0.136 0.073 0.102 0.101 0.048 0.086 0.008 0.053 0.015 0.011 
28.0 17.0 0.508 0.066 0.472 0.184 0.282 0.177 0.076 0.136 0.020 0.100 0.052 0.047 0.054 0.021 0.035 0.022 0.018 0.022 0.003 0.011 
29.0 17.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 17.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 18.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 18.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 18.0 0.473 0.090 0.411 0.225 0.195 0.191 0.005 0.123 0.087 0.069 0.097 0.036 0.081 0.059 0.048 0.066 0.021 0.056 0.002 0.036 
4.0 18.0 0.442 0.103 0.324 0.228 0.037 0.153 0.156 0.072 0.226 0.114 0.178 0.161 0.113 0.172 0.038 0.126 0.011 0.066 0.034 0.016 
5.0 18.0 0.321 0.075 0.122 0.112 0.232 0.106 0.358 0.209 0.351 0.311 0.196 0.279 0.051 0.185 0.057 0.052 0.103 0.091 0.090 0.136 
6.0 18.0 0.152 0.021 0.129 0.127 0.500 0.289 0.489 0.355 0.335 0.350 0.062 0.165 0.136 0.082 0.196 0.228 0.158 0.269 0.053 0.166 
7.0 18.0 0.009 0.038 0.338 0.284 0.657 0.388 0.468 0.320 0.146 0.139 0.174 0.147 0.313 0.352 0.217 0.330 0.038 0.147 0.118 0.109 
8.0 18.0 0.131 0.098 0.464 0.365 0.667 0.331 0.308 0.131 0.127 0.164 0.364 0.364 0.317 0.364 0.042 0.098 0.194 0.218 0.236 0.344 
9.0 18.0 0.208 0.144 0.502 0.323 0.559 0.180 0.083 0.140 0.355 0.329 0.397 0.331 0.125 0.114 0.207 0.228 0.306 0.389 0.115 0.196 
10.0 18.0 0.244 0.152 0.469 0.178 0.389 0.213 0.124 0.228 0.456 0.277 0.268 0.175 0.139 0.154 0.338 0.337 0.176 0.229 0.150 0.145 
11.0 18.0 0.243 0.106 0.391 0.199 0.213 0.298 0.262 0.132 0.424 0.215 0.061 0.123 0.321 0.208 0.268 0.263 0.087 0.045 0.300 0.324 
12.0 18.0 0.210 0.014 0.295 0.357 0.076 0.207 0.319 0.139 0.309 0.230 0.127 0.015 0.353 0.226 0.072 0.171 0.277 0.164 0.213 0.323 
13.0 18.0 0.154 0.085 0.208 0.376 0.011 0.103 0.317 0.260 0.173 0.177 0.241 0.165 0.264 0.250 0.127 0.134 0.292 0.284 0.023 0.232 
14.0 18.0 0.085 0.143 0.153 0.239 0.035 0.280 0.290 0.203 0.061 0.285 0.278 0.170 0.123 0.327 0.235 0.122 0.164 0.383 0.186 0.068 
15.0 18.0 0.015 0.147 0.135 0.148 0.038 0.334 0.270 0.182 0.028 0.327 0.273 0.253 0.016 0.310 0.254 0.312 0.004 0.303 0.234 0.352 
16.0 18.0 0.049 0.110 0.150 0.245 0.045 0.244 0.261 0.307 0.109 0.189 0.241 0.410 0.138 0.103 0.200 0.469 0.148 0.088 0.163 0.487 
17.0 18.0 0.099 0.054 0.191 0.311 0.074 0.088 0.254 0.367 0.193 0.109 0.176 0.415 0.230 0.277 0.090 0.358 0.225 0.431 0.020 0.228 
18.0 18.0 0.133 0.006 0.244 0.299 0.134 0.096 0.229 0.317 0.274 0.311 0.074 0.238 0.271 0.485 0.054 0.021 0.201 0.522 0.130 0.241 
19.0 18.0 0.150 0.032 0.297 0.237 0.222 0.192 0.170 0.198 0.331 0.423 0.058 0.032 0.233 0.461 0.180 0.343 0.080 0.246 0.193 0.511 
20.0 18.0 0.150 0.038 0.338 0.180 0.325 0.233 0.072 0.070 0.337 0.418 0.189 0.277 0.114 0.226 0.229 0.493 0.080 0.195 0.128 0.349 
21.0 18.0 0.131 0.025 0.355 0.153 0.424 0.252 0.061 0.060 0.270 0.320 0.276 0.423 0.051 0.117 0.168 0.350 0.182 0.476 0.019 0.102 
22.0 18.0 0.091 0.005 0.335 0.144 0.492 0.271 0.205 0.178 0.130 0.142 0.273 0.412 0.187 0.388 0.026 0.038 0.156 0.368 0.121 0.396 
23.0 18.0 0.020 0.012 0.265 0.135 0.497 0.279 0.317 0.281 0.045 0.109 0.171 0.224 0.218 0.423 0.100 0.311 0.037 0.038 0.101 0.255 
24.0 18.0 0.082 0.007 0.140 0.101 0.416 0.241 0.356 0.319 0.188 0.294 0.027 0.074 0.144 0.207 0.132 0.320 0.061 0.265 0.016 0.073 
25.0 18.0 0.208 0.026 0.030 0.074 0.254 0.131 0.302 0.240 0.240 0.326 0.085 0.237 0.030 0.082 0.079 0.104 0.074 0.198 0.036 0.177 
26.0 18.0 0.323 0.068 0.196 0.172 0.060 0.108 0.180 0.087 0.196 0.185 0.117 0.208 0.042 0.172 0.014 0.075 0.037 0.025 0.034 0.078 
27.0 18.0 0.387 0.085 0.306 0.227 0.096 0.189 0.055 0.105 0.107 0.049 0.087 0.074 0.054 0.099 0.017 0.079 0.005 0.044 0.014 0.005 
28.0 18.0 0.388 0.070 0.337 0.192 0.174 0.179 0.027 0.131 0.033 0.090 0.042 0.036 0.034 0.018 0.017 0.023 0.004 0.020 0.003 0.008 
29.0 18.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 18.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 19.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 19.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 19.0 0.342 0.084 0.265 0.213 0.084 0.177 0.043 0.105 0.086 0.047 0.072 0.033 0.048 0.061 0.021 0.063 0.004 0.050 0.004 0.028 
4.0 19.0 0.318 0.097 0.195 0.217 0.034 0.136 0.145 0.045 0.164 0.107 0.106 0.154 0.050 0.157 0.003 0.107 0.020 0.047 0.024 0.011 
5.0 19.0 0.245 0.079 0.060 0.115 0.209 0.071 0.262 0.188 0.218 0.290 0.092 0.254 0.005 0.156 0.055 0.028 0.064 0.093 0.042 0.125 
6.0 19.0 0.135 0.036 0.111 0.085 0.382 0.257 0.330 0.335 0.181 0.330 0.007 0.144 0.114 0.080 0.117 0.215 0.069 0.240 0.005 0.134 
7.0 19.0 0.016 0.021 0.269 0.254 0.488 0.375 0.300 0.316 0.043 0.133 0.150 0.146 0.194 0.335 0.097 0.294 0.019 0.108 0.085 0.115 
8.0 19.0 0.091 0.087 0.376 0.364 0.492 0.336 0.175 0.124 0.140 0.172 0.248 0.358 0.158 0.333 0.028 0.060 0.137 0.229 0.112 0.312 
9.0 19.0 0.170 0.144 0.416 0.344 0.402 0.152 0.006 0.138 0.280 0.346 0.232 0.307 0.011 0.075 0.162 0.247 0.151 0.351 0.012 0.150 
10.0 19.0 0.214 0.160 0.392 0.177 0.258 0.153 0.145 0.259 0.319 0.264 0.113 0.101 0.151 0.205 0.190 0.294 0.026 0.149 0.132 0.180 
11.0 19.0 0.222 0.118 0.324 0.118 0.108 0.281 0.235 0.170 0.257 0.103 0.039 0.137 0.222 0.199 0.089 0.140 0.123 0.125 0.140 0.236 
12.0 19.0 0.198 0.031 0.236 0.300 0.007 0.217 0.253 0.062 0.143 0.154 0.146 0.064 0.178 0.103 0.051 0.071 0.164 0.135 0.018 0.145 
13.0 19.0 0.151 0.063 0.154 0.338 0.069 0.035 0.221 0.195 0.034 0.077 0.177 0.084 0.072 0.097 0.131 0.038 0.084 0.130 0.100 0.082 
14.0 19.0 0.091 0.122 0.099 0.213 0.081 0.205 0.174 0.150 0.035 0.171 0.150 0.088 0.021 0.172 0.119 0.041 0.024 0.192 0.100 0.017 
15.0 19.0 0.029 0.133 0.078 0.064 0.069 0.279 0.139 0.074 0.068 0.246 0.106 0.123 0.067 0.207 0.066 0.169 0.069 0.178 0.031 0.195 
16.0 19.0 0.027 0.105 0.086 0.158 0.057 0.223 0.122 0.205 0.085 0.159 0.070 0.271 0.079 0.072 0.018 0.298 0.058 0.041 0.029 0.290 
17.0 19.0 0.070 0.059 0.116 0.235 0.061 0.094 0.115 0.276 0.102 0.046 0.040 0.300 0.076 0.171 0.013 0.244 0.028 0.269 0.033 0.143 
18.0 19.0 0.099 0.013 0.156 0.237 0.088 0.047 0.105 0.252 0.124 0.213 0.010 0.183 0.069 0.332 0.024 0.020 0.012 0.341 0.010 0.147 
19.0 19.0 0.111 0.017 0.195 0.192 0.137 0.136 0.080 0.165 0.142 0.314 0.026 0.014 0.055 0.327 0.030 0.227 0.006 0.168 0.017 0.323 
20.0 19.0 0.106 0.027 0.222 0.140 0.196 0.181 0.033 0.059 0.142 0.319 0.063 0.201 0.030 0.162 0.032 0.336 0.006 0.122 0.008 0.227 
21.0 19.0 0.085 0.020 0.229 0.107 0.250 0.201 0.030 0.047 0.116 0.242 0.087 0.313 0.001 0.081 0.030 0.239 0.011 0.309 0.022 0.056 
22.0 19.0 0.046 0.006 0.208 0.095 0.281 0.213 0.095 0.144 0.065 0.099 0.090 0.302 0.027 0.275 0.024 0.012 0.011 0.242 0.033 0.242 
23.0 19.0 0.009 0.004 0.156 0.086 0.275 0.214 0.142 0.222 0.006 0.081 0.071 0.162 0.044 0.299 0.012 0.206 0.026 0.007 0.009 0.163 
24.0 19.0 0.075 0.002 0.080 0.053 0.231 0.175 0.159 0.244 0.044 0.219 0.041 0.039 0.050 0.153 0.009 0.220 0.025 0.166 0.021 0.033 
25.0 19.0 0.143 0.027 0.006 0.051 0.160 0.079 0.148 0.179 0.074 0.242 0.009 0.163 0.042 0.037 0.027 0.084 0.004 0.138 0.020 0.110 
26.0 19.0 0.199 0.058 0.087 0.140 0.079 0.068 0.114 0.055 0.083 0.142 0.019 0.152 0.021 0.112 0.029 0.034 0.018 0.031 0.002 0.062 
27.0 19.0 0.237 0.071 0.149 0.186 0.003 0.144 0.069 0.065 0.071 0.022 0.033 0.061 0.002 0.074 0.015 0.051 0.018 0.019 0.012 0.010 
28.0 19.0 0.250 0.062 0.184 0.165 0.054 0.147 0.025 0.099 0.045 0.058 0.030 0.015 0.012 0.014 0.002 0.018 0.009 0.012 0.010 0.001 
29.0 19.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 19.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 20.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 20.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 20.0 0.201 0.065 0.111 0.164 0.029 0.129 0.082 0.064 0.081 0.008 0.044 0.037 0.013 0.055 0.006 0.049 0.013 0.031 0.011 0.013 
4.0 20.0 0.186 0.077 0.061 0.169 0.102 0.093 0.128 0.007 0.096 0.092 0.030 0.122 0.015 0.111 0.030 0.063 0.028 0.014 0.013 0.018 
5.0 20.0 0.162 0.074 0.006 0.108 0.178 0.025 0.158 0.144 0.078 0.222 0.014 0.180 0.059 0.090 0.051 0.014 0.023 0.081 0.007 0.086 
6.0 20.0 0.115 0.051 0.091 0.026 0.253 0.193 0.161 0.268 0.024 0.253 0.073 0.091 0.087 0.080 0.035 0.167 0.021 0.159 0.044 0.065 
7.0 20.0 0.039 0.003 0.193 0.198 0.306 0.323 0.123 0.270 0.060 0.099 0.121 0.134 0.070 0.267 0.026 0.202 0.073 0.040 0.050 0.113 
8.0 20.0 0.049 0.068 0.279 0.336 0.303 0.316 0.039 0.106 0.148 0.168 0.125 0.308 0.012 0.241 0.095 0.009 0.078 0.206 0.017 0.212 
9.0 20.0 0.127 0.134 0.319 0.346 0.234 0.139 0.072 0.136 0.196 0.332 0.065 0.242 0.103 0.022 0.114 0.245 0.019 0.245 0.104 0.021 
10.0 20.0 0.178 0.160 0.305 0.192 0.120 0.118 0.162 0.271 0.173 0.245 0.046 0.036 0.157 0.241 0.044 0.232 0.121 0.028 0.110 0.212 
11.0 20.0 0.195 0.125 0.247 0.060 0.020 0.272 0.200 0.198 0.086 0.054 0.135 0.181 0.118 0.202 0.091 0.068 0.154 0.191 0.037 0.180 
12.0 20.0 0.181 0.046 0.170 0.252 0.091 0.237 0.178 0.021 0.037 0.165 0.159 0.126 0.030 0.079 0.168 0.131 0.054 0.137 0.176 0.124 
13.0 20.0 0.144 0.043 0.096 0.309 0.131 0.064 0.119 0.157 0.109 0.120 0.108 0.034 0.122 0.113 0.131 0.054 0.125 0.099 0.185 0.116 
14.0 20.0 0.094 0.101 0.047 0.217 0.125 0.136 0.056 0.151 0.129 0.083 0.026 0.093 0.161 0.080 0.017 0.043 0.201 0.093 0.017 0.020 
15.0 20.0 0.041 0.117 0.028 0.071 0.095 0.221 0.025 0.063 0.103 0.165 0.068 0.079 0.114 0.108 0.123 0.098 0.129 0.064 0.171 0.108 
16.0 20.0 0.006 0.098 0.029 0.103 0.063 0.193 0.033 0.130 0.055 0.130 0.103 0.159 0.021 0.064 0.164 0.159 0.034 0.045 0.210 0.149 
17.0 20.0 0.042 0.060 0.043 0.180 0.042 0.097 0.034 0.197 0.016 0.033 0.094 0.192 0.080 0.091 0.109 0.142 0.165 0.134 0.080 0.087 
18.0 20.0 0.064 0.022 0.069 0.195 0.038 0.023 0.026 0.191 0.036 0.135 0.051 0.126 0.131 0.189 0.007 0.025 0.182 0.170 0.111 0.053 
19.0 20.0 0.071 0.006 0.093 0.167 0.049 0.097 0.016 0.130 0.054 0.212 0.008 0.011 0.120 0.194 0.116 0.118 0.074 0.090 0.206 0.151 
20.0 20.0 0.061 0.019 0.107 0.125 0.065 0.141 0.007 0.048 0.056 0.219 0.064 0.122 0.052 0.103 0.159 0.182 0.086 0.050 0.129 0.125 
21.0 20.0 0.038 0.018 0.104 0.092 0.076 0.159 0.004 0.034 0.040 0.165 0.098 0.190 0.048 0.035 0.104 0.135 0.181 0.137 0.057 0.013 
22.0 20.0 0.002 0.011 0.082 0.072 0.073 0.161 0.019 0.101 0.012 0.068 0.090 0.182 0.125 0.140 0.020 0.015 0.132 0.115 0.172 0.081 
23.0 20.0 0.037 0.007 0.050 0.053 0.060 0.149 0.036 0.145 0.054 0.041 0.032 0.105 0.124 0.160 0.115 0.085 0.013 0.023 0.108 0.078 
24.0 20.0 0.066 0.011 0.025 0.028 0.053 0.112 0.040 0.150 0.094 0.115 0.052 0.011 0.044 0.101 0.108 0.108 0.102 0.053 0.024 0.018 
25.0 20.0 0.075 0.024 0.019 0.044 0.068 0.053 0.018 0.112 0.087 0.131 0.096 0.063 0.051 0.019 0.024 0.068 0.073 0.070 0.070 0.033 
26.0 20.0 0.074 0.039 0.022 0.089 0.095 0.035 0.047 0.050 0.031 0.094 0.075 0.077 0.079 0.034 0.041 0.016 0.003 0.043 0.029 0.043 
27.0 20.0 0.085 0.047 0.007 0.116 0.097 0.077 0.079 0.023 0.032 0.034 0.021 0.048 0.047 0.040 0.044 0.014 0.029 0.013 0.010 0.025 
28.0 20.0 0.109 0.044 0.031 0.114 0.062 0.092 0.073 0.052 0.053 0.019 0.016 0.010 0.010 0.017 0.020 0.011 0.021 0.003 0.015 0.011 
29.0 20.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 20.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 21.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 21.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 21.0 0.066 0.037 0.035 0.095 0.131 0.067 0.112 0.024 0.070 0.033 0.015 0.048 0.020 0.046 0.030 0.029 0.027 0.011 0.015 0.004 
4.0 21.0 0.060 0.048 0.064 0.105 0.157 0.055 0.105 0.048 0.029 0.090 0.042 0.087 0.071 0.057 0.058 0.016 0.032 0.020 0.004 0.029 
5.0 21.0 0.081 0.063 0.062 0.101 0.143 0.062 0.058 0.118 0.057 0.151 0.108 0.097 0.102 0.019 0.043 0.046 0.017 0.070 0.049 0.049 
6.0 21.0 0.092 0.063 0.073 0.055 0.128 0.152 0.025 0.203 0.121 0.167 0.127 0.029 0.058 0.091 0.044 0.123 0.098 0.085 0.084 0.021 
7.0 21.0 0.058 0.027 0.121 0.148 0.132 0.276 0.050 0.225 0.149 0.064 0.088 0.127 0.051 0.206 0.132 0.123 0.116 0.035 0.020 0.111 
8.0 21.0 0.011 0.044 0.184 0.301 0.124 0.305 0.092 0.114 0.149 0.155 0.028 0.264 0.150 0.186 0.150 0.070 0.028 0.188 0.124 0.159 
9.0 21.0 0.085 0.118 0.222 0.344 0.079 0.187 0.142 0.140 0.115 0.306 0.099 0.230 0.198 0.125 0.066 0.230 0.145 0.218 0.193 0.130 
10.0 21.0 0.141 0.151 0.216 0.229 0.044 0.163 0.173 0.264 0.048 0.256 0.185 0.173 0.155 0.251 0.104 0.226 0.245 0.209 0.086 0.211 
11.0 21.0 0.166 0.126 0.170 0.112 0.112 0.284 0.162 0.208 0.091 0.183 0.217 0.248 0.032 0.201 0.244 0.228 0.175 0.244 0.160 0.179 
12.0 21.0 0.162 0.056 0.106 0.237 0.169 0.266 0.105 0.073 0.186 0.264 0.165 0.170 0.165 0.196 0.264 0.258 0.059 0.134 0.330 0.281 
13.0 21.0 0.135 0.025 0.050 0.302 0.186 0.133 0.036 0.167 0.234 0.240 0.045 0.058 0.287 0.280 0.126 0.109 0.297 0.267 0.249 0.226 
14.0 21.0 0.095 0.079 0.045 0.252 0.162 0.095 0.077 0.208 0.210 0.131 0.110 0.179 0.279 0.213 0.104 0.129 0.349 0.289 0.062 0.072 
15.0 21.0 0.051 0.100 0.061 0.162 0.116 0.166 0.133 0.177 0.131 0.104 0.217 0.214 0.151 0.085 0.280 0.238 0.177 0.123 0.331 0.257 
16.0 21.0 0.013 0.088 0.064 0.143 0.064 0.160 0.159 0.167 0.026 0.104 0.252 0.204 0.040 0.076 0.312 0.227 0.106 0.089 0.354 0.248 
17.0 21.0 0.016 0.058 0.057 0.184 0.021 0.098 0.157 0.187 0.085 0.103 0.209 0.176 0.212 0.167 0.187 0.136 0.321 0.231 0.115 0.077 
18.0 21.0 0.032 0.027 0.047 0.202 0.027 0.063 0.131 0.176 0.171 0.163 0.102 0.105 0.300 0.227 0.032 0.034 0.334 0.244 0.203 0.139 
19.0 21.0 0.033 0.003 0.041 0.187 0.053 0.106 0.089 0.124 0.220 0.210 0.038 0.023 0.266 0.208 0.235 0.150 0.136 0.119 0.358 0.241 
20.0 21.0 0.020 0.014 0.038 0.159 0.077 0.145 0.033 0.054 0.222 0.211 0.172 0.110 0.119 0.112 0.313 0.206 0.147 0.081 0.227 0.158 
21.0 21.0 0.005 0.019 0.039 0.135 0.105 0.166 0.037 0.020 0.169 0.169 0.255 0.174 0.087 0.022 0.213 0.160 0.320 0.203 0.080 0.061 
22.0 21.0 0.036 0.018 0.049 0.116 0.136 0.170 0.117 0.076 0.057 0.093 0.241 0.179 0.249 0.130 0.015 0.042 0.244 0.174 0.278 0.184 
23.0 21.0 0.059 0.018 0.057 0.097 0.154 0.158 0.188 0.113 0.094 0.005 0.116 0.120 0.261 0.157 0.194 0.097 0.008 0.052 0.187 0.124 
24.0 21.0 0.052 0.020 0.036 0.081 0.125 0.133 0.208 0.125 0.210 0.068 0.057 0.047 0.122 0.106 0.200 0.113 0.159 0.094 0.022 0.047 
25.0 21.0 0.010 0.019 0.042 0.064 0.038 0.100 0.145 0.112 0.223 0.098 0.165 0.058 0.052 0.066 0.068 0.070 0.128 0.073 0.106 0.066 
26.0 21.0 0.040 0.017 0.118 0.045 0.104 0.062 0.028 0.081 0.128 0.088 0.152 0.060 0.122 0.056 0.047 0.058 0.019 0.052 0.053 0.035 
27.0 21.0 0.055 0.018 0.146 0.041 0.175 0.030 0.081 0.045 0.015 0.062 0.067 0.048 0.087 0.033 0.065 0.032 0.035 0.040 0.006 0.036 
28.0 21.0 0.023 0.022 0.109 0.053 0.162 0.032 0.109 0.016 0.055 0.028 0.005 0.030 0.029 0.023 0.035 0.013 0.030 0.017 0.019 0.022 
29.0 21.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 21.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 22.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 22.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 22.0 0.052 0.009 0.158 0.027 0.209 0.022 0.128 0.039 0.052 0.058 0.016 0.053 0.047 0.037 0.047 0.019 0.036 0.017 0.017 0.016 
4.0 22.0 0.048 0.019 0.165 0.047 0.193 0.050 0.077 0.073 0.041 0.091 0.099 0.068 0.113 0.044 0.075 0.038 0.032 0.043 0.007 0.032 
5.0 22.0 0.011 0.049 0.108 0.094 0.105 0.093 0.048 0.116 0.164 0.120 0.178 0.070 0.128 0.053 0.031 0.062 0.048 0.062 0.080 0.048 
6.0 22.0 0.068 0.071 0.057 0.099 0.044 0.142 0.141 0.163 0.233 0.119 0.161 0.033 0.029 0.093 0.104 0.111 0.153 0.096 0.107 0.069 
7.0 22.0 0.070 0.049 0.062 0.114 0.058 0.233 0.185 0.189 0.215 0.056 0.055 0.112 0.142 0.178 0.210 0.138 0.141 0.092 0.022 0.100 
8.0 22.0 0.021 0.019 0.101 0.255 0.072 0.284 0.197 0.125 0.141 0.129 0.098 0.219 0.259 0.192 0.183 0.127 0.036 0.144 0.202 0.175 
9.0 22.0 0.048 0.097 0.134 0.323 0.098 0.209 0.197 0.138 0.047 0.258 0.222 0.220 0.265 0.188 0.026 0.182 0.245 0.205 0.250 0.214 
10.0 22.0 0.106 0.137 0.134 0.242 0.147 0.181 0.178 0.242 0.100 0.237 0.292 0.224 0.145 0.237 0.205 0.195 0.327 0.276 0.061 0.184 
11.0 22.0 0.137 0.121 0.101 0.136 0.202 0.278 0.124 0.202 0.222 0.219 0.275 0.277 0.071 0.173 0.353 0.287 0.181 0.257 0.255 0.178 
12.0 22.0 0.142 0.063 0.059 0.217 0.235 0.275 0.044 0.092 0.311 0.305 0.163 0.189 0.286 0.239 0.327 0.315 0.133 0.123 0.432 0.363 
13.0 22.0 0.124 0.011 0.058 0.285 0.232 0.166 0.082 0.168 0.333 0.292 0.027 0.071 0.409 0.350 0.116 0.138 0.417 0.340 0.286 0.285 
14.0 22.0 0.094 0.059 0.090 0.258 0.192 0.074 0.175 0.227 0.271 0.173 0.206 0.208 0.363 0.282 0.180 0.153 0.447 0.375 0.113 0.078 
15.0 22.0 0.059 0.082 0.114 0.193 0.130 0.116 0.241 0.217 0.149 0.069 0.333 0.270 0.174 0.106 0.392 0.307 0.206 0.168 0.436 0.335 
16.0 22.0 0.029 0.077 0.124 0.163 0.061 0.126 0.270 0.194 0.011 0.082 0.365 0.253 0.083 0.082 0.416 0.301 0.157 0.115 0.446 0.340 
17.0 22.0 0.008 0.054 0.123 0.180 0.017 0.094 0.262 0.183 0.158 0.131 0.295 0.192 0.310 0.217 0.241 0.169 0.425 0.308 0.138 0.109 
18.0 22.0 0.004 0.028 0.117 0.192 0.073 0.079 0.221 0.161 0.282 0.186 0.139 0.099 0.422 0.279 0.050 0.039 0.435 0.316 0.260 0.186 
19.0 22.0 0.002 0.007 0.113 0.185 0.130 0.107 0.151 0.116 0.353 0.221 0.062 0.033 0.371 0.247 0.316 0.207 0.178 0.140 0.452 0.327 
20.0 22.0 0.015 0.011 0.116 0.167 0.187 0.141 0.054 0.056 0.354 0.221 0.253 0.133 0.169 0.130 0.417 0.279 0.184 0.129 0.290 0.211 
21.0 22.0 0.040 0.020 0.127 0.147 0.245 0.163 0.066 0.009 0.270 0.183 0.370 0.207 0.111 0.051 0.289 0.205 0.407 0.291 0.090 0.089 
22.0 22.0 0.065 0.024 0.141 0.132 0.298 0.172 0.198 0.068 0.100 0.104 0.351 0.214 0.333 0.189 0.009 0.048 0.317 0.231 0.339 0.266 
23.0 22.0 0.070 0.026 0.132 0.120 0.316 0.171 0.309 0.120 0.121 0.038 0.182 0.135 0.355 0.216 0.241 0.165 0.020 0.055 0.237 0.169 
24.0 22.0 0.034 0.024 0.072 0.103 0.257 0.156 0.340 0.149 0.292 0.119 0.054 0.070 0.180 0.118 0.259 0.167 0.188 0.154 0.015 0.059 
25.0 22.0 0.048 0.013 0.061 0.070 0.104 0.118 0.252 0.132 0.322 0.146 0.208 0.122 0.045 0.089 0.101 0.066 0.162 0.101 0.124 0.102 
26.0 22.0 0.136 0.002 0.192 0.041 0.102 0.078 0.082 0.088 0.205 0.099 0.204 0.100 0.146 0.106 0.044 0.080 0.033 0.047 0.067 0.033 
27.0 22.0 0.170 0.006 0.255 0.032 0.226 0.059 0.073 0.068 0.049 0.067 0.104 0.047 0.113 0.053 0.076 0.059 0.036 0.055 0.002 0.037 
28.0 22.0 0.134 0.002 0.223 0.008 0.236 0.027 0.130 0.042 0.048 0.050 0.017 0.036 0.045 0.021 0.045 0.019 0.034 0.027 0.019 0.028 
29.0 22.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 22.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 23.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 23.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 23.0 0.144 0.013 0.248 0.032 0.256 0.046 0.128 0.056 0.030 0.059 0.040 0.040 0.067 0.025 0.057 0.024 0.039 0.029 0.016 0.022 
4.0 23.0 0.130 0.003 0.235 0.023 0.205 0.048 0.044 0.060 0.092 0.064 0.140 0.055 0.135 0.065 0.079 0.062 0.025 0.048 0.016 0.024 
5.0 23.0 0.045 0.036 0.139 0.077 0.068 0.077 0.119 0.085 0.240 0.097 0.217 0.089 0.133 0.084 0.015 0.054 0.071 0.047 0.097 0.064 
6.0 23.0 0.044 0.074 0.045 0.111 0.094 0.099 0.240 0.103 0.303 0.087 0.172 0.058 0.017 0.058 0.144 0.083 0.181 0.115 0.112 0.097 
7.0 23.0 0.074 0.065 0.031 0.067 0.161 0.146 0.283 0.117 0.250 0.046 0.025 0.064 0.203 0.104 0.249 0.125 0.143 0.108 0.039 0.038 
8.0 23.0 0.042 0.003 0.043 0.185 0.184 0.207 0.270 0.083 0.126 0.094 0.166 0.122 0.321 0.128 0.190 0.125 0.067 0.067 0.240 0.113 
9.0 23.0 0.019 0.074 0.065 0.270 0.206 0.151 0.233 0.109 0.037 0.184 0.303 0.123 0.295 0.167 0.022 0.121 0.298 0.119 0.268 0.185 
10.0 23.0 0.076 0.119 0.068 0.211 0.240 0.116 0.175 0.208 0.184 0.151 0.357 0.173 0.127 0.202 0.266 0.098 0.360 0.235 0.036 0.140 
11.0 23.0 0.111 0.113 0.053 0.087 0.272 0.225 0.090 0.182 0.316 0.140 0.305 0.249 0.126 0.109 0.410 0.238 0.171 0.224 0.304 0.125 
12.0 23.0 0.122 0.066 0.057 0.153 0.284 0.244 0.035 0.069 0.395 0.253 0.153 0.184 0.361 0.182 0.352 0.291 0.180 0.071 0.470 0.326 
13.0 23.0 0.113 0.008 0.095 0.226 0.265 0.159 0.147 0.120 0.396 0.263 0.063 0.045 0.478 0.309 0.101 0.139 0.474 0.295 0.291 0.267 
14.0 23.0 0.091 0.041 0.133 0.211 0.212 0.048 0.250 0.180 0.308 0.161 0.270 0.163 0.405 0.261 0.225 0.115 0.486 0.341 0.139 0.047 
15.0 23.0 0.066 0.065 0.160 0.150 0.138 0.068 0.320 0.173 0.156 0.044 0.407 0.229 0.181 0.104 0.450 0.271 0.213 0.160 0.476 0.301 
16.0 23.0 0.043 0.064 0.174 0.106 0.056 0.094 0.350 0.141 0.029 0.059 0.435 0.215 0.111 0.068 0.466 0.277 0.183 0.103 0.478 0.318 
17.0 23.0 0.027 0.048 0.179 0.105 0.033 0.081 0.337 0.112 0.210 0.111 0.345 0.152 0.365 0.194 0.266 0.152 0.469 0.284 0.147 0.105 
18.0 23.0 0.021 0.027 0.180 0.113 0.114 0.061 0.283 0.089 0.357 0.142 0.160 0.066 0.488 0.244 0.059 0.039 0.476 0.285 0.278 0.173 
19.0 23.0 0.027 0.009 0.183 0.112 0.195 0.063 0.192 0.065 0.441 0.160 0.077 0.037 0.428 0.212 0.353 0.203 0.197 0.112 0.482 0.306 
20.0 23.0 0.042 0.009 0.191 0.101 0.276 0.081 0.067 0.033 0.439 0.161 0.299 0.126 0.197 0.102 0.465 0.267 0.194 0.137 0.313 0.192 
21.0 23.0 0.064 0.019 0.204 0.086 0.354 0.094 0.088 0.010 0.334 0.133 0.435 0.189 0.120 0.067 0.325 0.185 0.435 0.287 0.084 0.090 
22.0 23.0 0.081 0.026 0.210 0.084 0.418 0.106 0.254 0.057 0.128 0.067 0.414 0.188 0.369 0.200 0.011 0.033 0.346 0.214 0.350 0.260 
23.0 23.0 0.071 0.029 0.183 0.090 0.431 0.122 0.387 0.112 0.132 0.060 0.222 0.100 0.399 0.213 0.253 0.180 0.034 0.032 0.253 0.161 
24.0 23.0 0.013 0.024 0.094 0.080 0.349 0.119 0.425 0.142 0.334 0.150 0.043 0.069 0.214 0.091 0.282 0.170 0.189 0.159 0.004 0.048 
25.0 23.0 0.095 0.006 0.074 0.042 0.157 0.077 0.324 0.112 0.377 0.164 0.221 0.148 0.030 0.085 0.121 0.040 0.173 0.102 0.122 0.102 
26.0 23.0 0.205 0.015 0.240 0.051 0.089 0.058 0.127 0.051 0.254 0.087 0.229 0.118 0.148 0.123 0.034 0.078 0.045 0.026 0.073 0.028 
27.0 23.0 0.252 0.022 0.327 0.069 0.248 0.079 0.054 0.064 0.081 0.039 0.128 0.038 0.125 0.066 0.076 0.069 0.030 0.056 0.004 0.031 
28.0 23.0 0.218 0.013 0.303 0.044 0.279 0.059 0.132 0.060 0.034 0.053 0.032 0.025 0.056 0.013 0.049 0.026 0.034 0.033 0.017 0.029 
29.0 23.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 23.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 24.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 24.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 24.0 0.206 0.027 0.302 0.063 0.270 0.065 0.111 0.057 0.010 0.041 0.060 0.010 0.078 0.020 0.059 0.032 0.035 0.033 0.012 0.021 
4.0 24.0 0.183 0.017 0.272 0.036 0.192 0.034 0.017 0.018 0.131 0.019 0.160 0.054 0.138 0.077 0.071 0.064 0.014 0.038 0.024 0.004 
5.0 24.0 0.084 0.026 0.152 0.057 0.033 0.045 0.171 0.049 0.279 0.086 0.225 0.098 0.118 0.084 0.008 0.028 0.084 0.029 0.098 0.061 
6.0 24.0 0.022 0.072 0.034 0.113 0.152 0.057 0.299 0.044 0.329 0.067 0.159 0.056 0.037 0.007 0.161 0.064 0.179 0.101 0.098 0.076 
7.0 24.0 0.069 0.073 0.039 0.039 0.238 0.039 0.337 0.027 0.254 0.026 0.017 0.013 0.231 0.055 0.251 0.101 0.124 0.078 0.056 0.015 
8.0 24.0 0.051 0.020 0.039 0.116 0.268 0.127 0.309 0.031 0.105 0.058 0.204 0.026 0.336 0.083 0.173 0.094 0.089 0.013 0.239 0.100 
9.0 24.0 0.002 0.053 0.033 0.213 0.283 0.094 0.249 0.081 0.071 0.116 0.338 0.043 0.289 0.135 0.046 0.065 0.305 0.098 0.247 0.147 
10.0 24.0 0.052 0.100 0.036 0.180 0.303 0.059 0.167 0.169 0.235 0.078 0.378 0.140 0.103 0.156 0.286 0.056 0.346 0.198 0.013 0.089 
11.0 24.0 0.089 0.101 0.050 0.055 0.319 0.178 0.062 0.156 0.366 0.086 0.306 0.215 0.156 0.055 0.413 0.205 0.147 0.176 0.305 0.106 
12.0 24.0 0.105 0.066 0.084 0.095 0.315 0.213 0.065 0.051 0.435 0.211 0.137 0.165 0.386 0.146 0.340 0.253 0.194 0.032 0.447 0.276 
13.0 24.0 0.102 0.017 0.127 0.175 0.283 0.154 0.190 0.079 0.423 0.239 0.088 0.019 0.491 0.274 0.083 0.123 0.469 0.257 0.264 0.225 
14.0 24.0 0.088 0.025 0.165 0.175 0.221 0.055 0.296 0.147 0.320 0.162 0.299 0.136 0.407 0.246 0.237 0.097 0.469 0.306 0.144 0.039 
15.0 24.0 0.070 0.048 0.193 0.125 0.140 0.028 0.368 0.151 0.154 0.052 0.435 0.209 0.174 0.108 0.453 0.247 0.199 0.150 0.456 0.266 
16.0 24.0 0.053 0.052 0.211 0.061 0.048 0.066 0.396 0.118 0.043 0.041 0.457 0.203 0.122 0.057 0.463 0.258 0.182 0.090 0.453 0.283 
17.0 24.0 0.042 0.042 0.221 0.028 0.050 0.068 0.379 0.081 0.237 0.099 0.360 0.146 0.377 0.183 0.262 0.144 0.456 0.260 0.138 0.094 
18.0 24.0 0.040 0.025 0.228 0.039 0.146 0.053 0.317 0.054 0.393 0.133 0.165 0.060 0.499 0.237 0.059 0.035 0.461 0.265 0.260 0.154 
19.0 24.0 0.046 0.008 0.235 0.039 0.242 0.041 0.213 0.032 0.481 0.148 0.082 0.038 0.435 0.204 0.347 0.194 0.194 0.103 0.452 0.273 
20.0 24.0 0.060 0.006 0.245 0.027 0.336 0.039 0.070 0.012 0.475 0.145 0.312 0.129 0.203 0.090 0.457 0.252 0.178 0.124 0.299 0.170 
21.0 24.0 0.077 0.018 0.255 0.030 0.425 0.052 0.102 0.020 0.359 0.115 0.450 0.188 0.112 0.068 0.323 0.171 0.410 0.261 0.066 0.071 
22.0 24.0 0.084 0.026 0.252 0.053 0.490 0.080 0.282 0.067 0.141 0.044 0.427 0.180 0.360 0.195 0.022 0.016 0.333 0.197 0.315 0.224 
23.0 24.0 0.061 0.028 0.209 0.069 0.495 0.105 0.422 0.120 0.127 0.067 0.237 0.085 0.395 0.202 0.231 0.161 0.048 0.009 0.239 0.147 
24.0 24.0 0.011 0.021 0.100 0.058 0.398 0.100 0.460 0.144 0.335 0.157 0.024 0.056 0.223 0.084 0.269 0.158 0.164 0.132 0.012 0.021 
25.0 24.0 0.129 0.002 0.081 0.013 0.191 0.048 0.358 0.106 0.386 0.168 0.206 0.141 0.009 0.062 0.128 0.040 0.163 0.096 0.104 0.082 
26.0 24.0 0.247 0.020 0.260 0.055 0.065 0.037 0.160 0.026 0.275 0.092 0.227 0.122 0.131 0.113 0.018 0.058 0.052 0.006 0.069 0.032 
27.0 24.0 0.301 0.029 0.359 0.082 0.240 0.080 0.028 0.048 0.106 0.011 0.138 0.047 0.121 0.072 0.066 0.065 0.020 0.045 0.009 0.019 
28.0 24.0 0.273 0.021 0.347 0.063 0.289 0.072 0.119 0.061 0.013 0.042 0.046 0.009 0.062 0.020 0.048 0.032 0.030 0.034 0.013 0.026 
29.0 24.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 24.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 25.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 25.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 25.0 0.238 0.032 0.320 0.074 0.255 0.068 0.082 0.050 0.028 0.030 0.074 0.023 0.080 0.038 0.053 0.038 0.027 0.030 0.006 0.014 
4.0 25.0 0.207 0.022 0.276 0.043 0.160 0.037 0.037 0.035 0.156 0.063 0.162 0.081 0.124 0.084 0.053 0.053 0.001 0.019 0.029 0.014 
5.0 25.0 0.106 0.018 0.150 0.055 0.023 0.073 0.201 0.095 0.285 0.127 0.205 0.110 0.088 0.066 0.026 0.008 0.086 0.058 0.086 0.073 
6.0 25.0 0.002 0.065 0.021 0.121 0.187 0.108 0.319 0.111 0.317 0.112 0.128 0.051 0.060 0.034 0.159 0.101 0.155 0.117 0.070 0.068 
7.0 25.0 0.057 0.073 0.049 0.078 0.280 0.097 0.350 0.099 0.231 0.063 0.040 0.027 0.230 0.117 0.221 0.135 0.089 0.075 0.066 0.036 
8.0 25.0 0.051 0.031 0.060 0.093 0.313 0.143 0.315 0.091 0.078 0.028 0.215 0.090 0.312 0.151 0.136 0.092 0.099 0.039 0.210 0.131 
9.0 25.0 0.010 0.035 0.052 0.183 0.327 0.141 0.245 0.083 0.095 0.089 0.334 0.140 0.254 0.145 0.063 0.028 0.275 0.154 0.197 0.146 
10.0 25.0 0.036 0.081 0.054 0.178 0.338 0.121 0.152 0.132 0.255 0.121 0.360 0.180 0.075 0.108 0.271 0.132 0.294 0.205 0.008 0.042 
11.0 25.0 0.072 0.089 0.075 0.109 0.342 0.178 0.039 0.130 0.377 0.164 0.282 0.199 0.164 0.078 0.373 0.233 0.112 0.134 0.270 0.153 
12.0 25.0 0.090 0.064 0.110 0.118 0.327 0.205 0.087 0.074 0.436 0.239 0.115 0.139 0.369 0.198 0.297 0.236 0.184 0.085 0.378 0.275 
13.0 25.0 0.092 0.024 0.151 0.174 0.288 0.162 0.212 0.108 0.416 0.254 0.099 0.051 0.458 0.295 0.063 0.099 0.415 0.278 0.215 0.196 
14.0 25.0 0.084 0.013 0.188 0.185 0.221 0.083 0.316 0.169 0.309 0.184 0.297 0.164 0.373 0.258 0.223 0.123 0.408 0.307 0.130 0.063 
15.0 25.0 0.072 0.034 0.216 0.161 0.136 0.024 0.385 0.191 0.144 0.077 0.422 0.245 0.156 0.118 0.412 0.268 0.170 0.148 0.390 0.271 
16.0 25.0 0.060 0.041 0.236 0.132 0.039 0.043 0.411 0.181 0.051 0.032 0.440 0.252 0.118 0.061 0.417 0.283 0.162 0.094 0.384 0.286 
17.0 25.0 0.053 0.035 0.250 0.115 0.063 0.063 0.391 0.154 0.242 0.121 0.345 0.193 0.353 0.208 0.236 0.164 0.398 0.271 0.119 0.099 
18.0 25.0 0.052 0.023 0.260 0.110 0.167 0.073 0.325 0.121 0.395 0.182 0.157 0.090 0.463 0.276 0.051 0.028 0.402 0.281 0.215 0.147 
19.0 25.0 0.059 0.009 0.269 0.108 0.270 0.086 0.215 0.083 0.478 0.213 0.078 0.036 0.403 0.243 0.307 0.198 0.174 0.124 0.378 0.269 
20.0 25.0 0.069 0.006 0.278 0.104 0.370 0.105 0.067 0.038 0.468 0.211 0.294 0.148 0.191 0.120 0.405 0.266 0.144 0.105 0.256 0.181 
21.0 25.0 0.079 0.016 0.283 0.102 0.459 0.126 0.108 0.029 0.352 0.165 0.422 0.219 0.093 0.057 0.291 0.191 0.344 0.248 0.041 0.044 
22.0 25.0 0.077 0.023 0.269 0.103 0.518 0.146 0.285 0.089 0.141 0.079 0.401 0.211 0.315 0.189 0.033 0.025 0.289 0.203 0.250 0.193 
23.0 25.0 0.043 0.024 0.212 0.100 0.512 0.156 0.417 0.144 0.110 0.061 0.229 0.119 0.353 0.207 0.186 0.131 0.058 0.032 0.201 0.147 
24.0 25.0 0.035 0.015 0.093 0.078 0.408 0.139 0.451 0.164 0.304 0.146 0.003 0.042 0.212 0.112 0.229 0.149 0.122 0.097 0.027 0.010 
25.0 25.0 0.151 0.002 0.081 0.045 0.207 0.090 0.358 0.132 0.359 0.166 0.169 0.112 0.016 0.033 0.123 0.065 0.136 0.093 0.074 0.060 
26.0 25.0 0.264 0.019 0.255 0.056 0.032 0.054 0.179 0.068 0.270 0.114 0.202 0.115 0.101 0.085 0.001 0.029 0.054 0.023 0.059 0.037 
27.0 25.0 0.318 0.027 0.357 0.076 0.207 0.069 0.008 0.041 0.124 0.043 0.136 0.064 0.106 0.072 0.049 0.052 0.008 0.027 0.014 0.007 
28.0 25.0 0.298 0.022 0.358 0.066 0.271 0.068 0.092 0.050 0.012 0.029 0.056 0.018 0.063 0.032 0.043 0.035 0.023 0.030 0.008 0.020 
29.0 25.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 25.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 26.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 26.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 26.0 0.244 0.031 0.309 0.069 0.218 0.056 0.046 0.032 0.053 0.013 0.082 0.028 0.075 0.040 0.043 0.033 0.017 0.021 0.001 0.005 
4.0 26.0 0.208 0.022 0.256 0.037 0.115 0.020 0.069 0.028 0.166 0.063 0.149 0.073 0.098 0.064 0.030 0.031 0.014 0.005 0.032 0.021 
5.0 26.0 0.114 0.013 0.135 0.048 0.053 0.066 0.213 0.083 0.265 0.105 0.167 0.078 0.051 0.032 0.043 0.025 0.081 0.055 0.068 0.051 
6.0 26.0 0.015 0.056 0.016 0.110 0.204 0.091 0.310 0.082 0.275 0.073 0.086 0.023 0.078 0.048 0.142 0.080 0.117 0.069 0.038 0.028 
7.0 26.0 0.040 0.068 0.055 0.075 0.292 0.052 0.331 0.051 0.190 0.032 0.060 0.040 0.208 0.083 0.173 0.072 0.049 0.030 0.070 0.051 
8.0 26.0 0.042 0.035 0.075 0.051 0.328 0.086 0.295 0.050 0.050 0.006 0.206 0.051 0.260 0.079 0.091 0.037 0.099 0.049 0.163 0.072 
9.0 26.0 0.012 0.020 0.076 0.138 0.342 0.090 0.225 0.042 0.107 0.048 0.300 0.070 0.201 0.070 0.071 0.011 0.222 0.081 0.136 0.064 
10.0 26.0 0.027 0.063 0.083 0.143 0.349 0.058 0.133 0.094 0.250 0.064 0.315 0.096 0.045 0.058 0.233 0.067 0.223 0.095 0.025 0.011 
11.0 26.0 0.059 0.075 0.103 0.079 0.346 0.115 0.023 0.104 0.358 0.084 0.241 0.125 0.154 0.040 0.305 0.122 0.073 0.062 0.215 0.077 
12.0 26.0 0.078 0.059 0.135 0.060 0.325 0.154 0.099 0.055 0.407 0.150 0.091 0.100 0.324 0.109 0.236 0.135 0.157 0.044 0.285 0.136 
13.0 26.0 0.084 0.027 0.171 0.115 0.281 0.132 0.217 0.057 0.383 0.176 0.099 0.030 0.393 0.178 0.042 0.064 0.334 0.148 0.156 0.099 
14.0 26.0 0.080 0.004 0.205 0.131 0.213 0.074 0.314 0.108 0.282 0.136 0.273 0.097 0.317 0.164 0.190 0.065 0.322 0.167 0.106 0.029 
15.0 26.0 0.073 0.023 0.233 0.116 0.127 0.019 0.378 0.131 0.127 0.064 0.381 0.159 0.129 0.080 0.343 0.156 0.132 0.085 0.300 0.139 
16.0 26.0 0.065 0.030 0.254 0.090 0.030 0.026 0.401 0.127 0.054 0.016 0.394 0.169 0.105 0.035 0.345 0.170 0.129 0.051 0.295 0.152 
17.0 26.0 0.060 0.028 0.269 0.066 0.073 0.047 0.379 0.105 0.230 0.083 0.307 0.129 0.304 0.132 0.196 0.099 0.315 0.150 0.094 0.057 
18.0 26.0 0.060 0.019 0.280 0.055 0.179 0.055 0.312 0.077 0.368 0.125 0.139 0.058 0.396 0.174 0.038 0.017 0.319 0.154 0.157 0.069 
19.0 26.0 0.064 0.008 0.289 0.053 0.282 0.060 0.204 0.050 0.442 0.145 0.067 0.026 0.345 0.151 0.246 0.117 0.144 0.067 0.283 0.134 
20.0 26.0 0.070 0.004 0.294 0.054 0.380 0.072 0.060 0.019 0.429 0.140 0.255 0.100 0.168 0.073 0.327 0.156 0.101 0.054 0.199 0.095 
21.0 26.0 0.073 0.012 0.291 0.056 0.462 0.086 0.105 0.031 0.322 0.103 0.364 0.142 0.066 0.034 0.241 0.112 0.258 0.129 0.015 0.010 
22.0 26.0 0.061 0.018 0.266 0.061 0.510 0.099 0.267 0.073 0.133 0.041 0.347 0.130 0.249 0.110 0.043 0.016 0.227 0.110 0.171 0.086 
23.0 26.0 0.021 0.017 0.200 0.059 0.493 0.103 0.382 0.106 0.084 0.047 0.207 0.070 0.286 0.119 0.129 0.062 0.064 0.032 0.153 0.079 
24.0 26.0 0.057 0.009 0.082 0.042 0.391 0.086 0.410 0.112 0.251 0.098 0.020 0.018 0.186 0.070 0.175 0.079 0.073 0.035 0.039 0.031 
25.0 26.0 0.162 0.003 0.078 0.023 0.210 0.051 0.333 0.088 0.305 0.110 0.121 0.064 0.037 0.006 0.109 0.045 0.100 0.048 0.041 0.020 
26.0 26.0 0.259 0.014 0.231 0.039 0.009 0.026 0.186 0.045 0.246 0.084 0.162 0.077 0.063 0.044 0.018 0.002 0.052 0.023 0.045 0.022 
27.0 26.0 0.310 0.020 0.327 0.056 0.159 0.043 0.038 0.016 0.133 0.038 0.124 0.055 0.084 0.052 0.030 0.030 0.004 0.009 0.017 0.003 
28.0 26.0 0.299 0.019 0.341 0.055 0.232 0.052 0.058 0.030 0.035 0.008 0.063 0.022 0.058 0.033 0.034 0.029 0.015 0.021 0.003 0.012 
29.0 26.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 26.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 27.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 27.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 27.0 0.231 0.026 0.277 0.055 0.167 0.037 0.009 0.012 0.073 0.016 0.082 0.031 0.063 0.034 0.029 0.021 0.006 0.007 0.007 0.004 
4.0 27.0 0.192 0.018 0.219 0.024 0.065 0.002 0.095 0.030 0.162 0.058 0.125 0.055 0.067 0.036 0.008 0.004 0.025 0.018 0.031 0.024 
5.0 27.0 0.110 0.010 0.114 0.042 0.079 0.057 0.208 0.067 0.226 0.074 0.118 0.039 0.013 0.006 0.055 0.040 0.069 0.046 0.044 0.026 
6.0 27.0 0.027 0.046 0.014 0.094 0.203 0.073 0.277 0.054 0.216 0.031 0.041 0.018 0.087 0.057 0.114 0.057 0.073 0.022 0.011 0.021 
7.0 27.0 0.022 0.060 0.052 0.069 0.279 0.020 0.289 0.007 0.138 0.024 0.073 0.049 0.171 0.054 0.115 0.014 0.013 0.038 0.067 0.053 
8.0 27.0 0.029 0.036 0.077 0.022 0.314 0.052 0.256 0.030 0.022 0.022 0.179 0.026 0.193 0.012 0.044 0.031 0.089 0.050 0.107 0.016 
9.0 27.0 0.007 0.009 0.086 0.103 0.330 0.064 0.194 0.007 0.106 0.021 0.246 0.009 0.138 0.006 0.072 0.025 0.156 0.013 0.071 0.032 
10.0 27.0 0.024 0.047 0.097 0.118 0.336 0.011 0.111 0.061 0.225 0.033 0.251 0.024 0.018 0.016 0.178 0.011 0.142 0.009 0.036 0.026 
11.0 27.0 0.052 0.062 0.118 0.068 0.331 0.067 0.012 0.079 0.313 0.016 0.188 0.061 0.132 0.016 0.221 0.025 0.035 0.003 0.147 0.007 
12.0 27.0 0.070 0.052 0.147 0.011 0.308 0.110 0.098 0.046 0.352 0.077 0.066 0.064 0.257 0.030 0.166 0.045 0.120 0.005 0.182 0.008 
13.0 27.0 0.077 0.029 0.181 0.070 0.264 0.105 0.204 0.015 0.330 0.111 0.089 0.020 0.307 0.077 0.023 0.032 0.235 0.032 0.094 0.012 
14.0 27.0 0.076 0.004 0.212 0.093 0.198 0.066 0.291 0.063 0.241 0.095 0.230 0.043 0.245 0.083 0.146 0.016 0.223 0.049 0.075 0.003 
15.0 27.0 0.072 0.013 0.239 0.087 0.116 0.022 0.348 0.086 0.107 0.049 0.317 0.087 0.098 0.045 0.256 0.058 0.090 0.031 0.199 0.023 
16.0 27.0 0.066 0.022 0.260 0.065 0.022 0.013 0.367 0.086 0.050 0.005 0.326 0.097 0.084 0.014 0.256 0.068 0.090 0.009 0.194 0.030 
17.0 27.0 0.063 0.022 0.275 0.040 0.078 0.034 0.345 0.070 0.202 0.050 0.254 0.075 0.237 0.064 0.147 0.040 0.218 0.041 0.066 0.016 
18.0 27.0 0.062 0.016 0.285 0.022 0.179 0.042 0.282 0.048 0.320 0.079 0.116 0.032 0.308 0.085 0.023 0.006 0.223 0.043 0.095 0.003 
19.0 27.0 0.064 0.007 0.292 0.016 0.278 0.047 0.181 0.024 0.380 0.089 0.052 0.016 0.270 0.072 0.174 0.044 0.107 0.021 0.179 0.014 
20.0 27.0 0.065 0.001 0.292 0.019 0.367 0.052 0.051 0.003 0.366 0.079 0.201 0.055 0.136 0.033 0.234 0.056 0.055 0.007 0.135 0.016 
21.0 27.0 0.060 0.008 0.281 0.025 0.437 0.060 0.095 0.030 0.274 0.050 0.287 0.071 0.037 0.011 0.180 0.042 0.164 0.024 0.011 0.015 
22.0 27.0 0.041 0.012 0.247 0.031 0.471 0.065 0.233 0.055 0.119 0.009 0.275 0.059 0.172 0.037 0.049 0.019 0.156 0.031 0.092 0.008 
23.0 27.0 0.004 0.010 0.176 0.026 0.446 0.061 0.326 0.068 0.054 0.030 0.174 0.030 0.207 0.040 0.070 0.002 0.064 0.035 0.099 0.019 
24.0 27.0 0.075 0.004 0.067 0.012 0.351 0.044 0.347 0.065 0.185 0.051 0.039 0.003 0.150 0.033 0.114 0.015 0.027 0.024 0.045 0.040 
25.0 27.0 0.162 0.003 0.070 0.008 0.201 0.022 0.290 0.051 0.237 0.058 0.070 0.020 0.053 0.018 0.087 0.027 0.061 0.006 0.012 0.024 
26.0 27.0 0.240 0.008 0.196 0.022 0.035 0.004 0.181 0.033 0.207 0.055 0.115 0.039 0.026 0.008 0.032 0.016 0.045 0.020 0.028 0.004 
27.0 27.0 0.283 0.012 0.280 0.034 0.105 0.018 0.065 0.012 0.131 0.039 0.103 0.043 0.057 0.030 0.011 0.009 0.013 0.005 0.017 0.007 
28.0 27.0 0.281 0.014 0.304 0.039 0.181 0.031 0.022 0.010 0.054 0.014 0.064 0.028 0.049 0.030 0.023 0.021 0.006 0.012 0.002 0.006 
29.0 27.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 27.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 28.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 28.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 28.0 0.206 0.020 0.233 0.038 0.112 0.019 0.025 0.004 0.085 0.026 0.075 0.031 0.048 0.026 0.015 0.010 0.004 0.002 0.011 0.009 
4.0 28.0 0.166 0.013 0.174 0.011 0.018 0.014 0.111 0.035 0.147 0.052 0.094 0.038 0.034 0.014 0.013 0.012 0.031 0.024 0.027 0.021 
5.0 28.0 0.099 0.008 0.088 0.039 0.096 0.053 0.190 0.057 0.176 0.051 0.068 0.013 0.022 0.026 0.059 0.042 0.052 0.033 0.021 0.008 
6.0 28.0 0.035 0.037 0.010 0.079 0.189 0.062 0.231 0.040 0.149 0.010 0.005 0.034 0.088 0.056 0.081 0.037 0.030 0.006 0.023 0.035 
7.0 28.0 0.005 0.050 0.043 0.062 0.248 0.020 0.232 0.012 0.083 0.037 0.079 0.052 0.125 0.036 0.057 0.015 0.028 0.053 0.058 0.044 
8.0 28.0 0.013 0.034 0.069 0.010 0.280 0.042 0.204 0.035 0.004 0.034 0.143 0.022 0.120 0.018 0.008 0.050 0.073 0.043 0.051 0.011 
9.0 28.0 0.002 0.002 0.083 0.078 0.297 0.058 0.155 0.011 0.097 0.008 0.180 0.017 0.074 0.034 0.066 0.031 0.088 0.016 0.017 0.057 
10.0 28.0 0.025 0.034 0.098 0.098 0.305 0.021 0.087 0.035 0.185 0.030 0.179 0.013 0.007 0.009 0.118 0.012 0.063 0.046 0.041 0.035 
11.0 28.0 0.048 0.050 0.120 0.065 0.300 0.041 0.005 0.058 0.253 0.013 0.131 0.022 0.101 0.013 0.134 0.022 0.007 0.026 0.079 0.022 
12.0 28.0 0.064 0.045 0.148 0.010 0.279 0.080 0.089 0.041 0.283 0.040 0.041 0.036 0.181 0.012 0.095 0.009 0.078 0.009 0.082 0.047 
13.0 28.0 0.072 0.029 0.179 0.046 0.239 0.084 0.180 0.007 0.264 0.070 0.072 0.019 0.212 0.026 0.007 0.011 0.134 0.023 0.036 0.028 
14.0 28.0 0.072 0.009 0.209 0.071 0.178 0.059 0.254 0.040 0.193 0.066 0.177 0.019 0.169 0.036 0.097 0.008 0.124 0.016 0.043 0.008 
15.0 28.0 0.070 0.006 0.234 0.072 0.102 0.025 0.303 0.061 0.084 0.038 0.242 0.047 0.067 0.023 0.164 0.014 0.050 0.006 0.099 0.029 
16.0 28.0 0.066 0.015 0.254 0.059 0.015 0.005 0.318 0.065 0.043 0.002 0.248 0.056 0.059 0.004 0.164 0.019 0.050 0.010 0.097 0.026 
17.0 28.0 0.062 0.016 0.268 0.042 0.077 0.025 0.298 0.054 0.165 0.031 0.192 0.044 0.165 0.027 0.096 0.012 0.121 0.017 0.038 0.004 
18.0 28.0 0.060 0.013 0.278 0.028 0.171 0.036 0.241 0.037 0.259 0.051 0.089 0.019 0.213 0.036 0.009 0.002 0.127 0.016 0.038 0.028 
19.0 28.0 0.059 0.007 0.281 0.021 0.259 0.042 0.152 0.017 0.304 0.056 0.034 0.007 0.188 0.031 0.101 0.008 0.069 0.006 0.081 0.039 
20.0 28.0 0.055 0.000 0.276 0.020 0.337 0.047 0.041 0.006 0.290 0.047 0.142 0.025 0.101 0.017 0.141 0.012 0.015 0.017 0.071 0.019 
21.0 28.0 0.044 0.004 0.257 0.021 0.392 0.050 0.080 0.026 0.217 0.026 0.203 0.029 0.010 0.007 0.116 0.012 0.075 0.027 0.028 0.025 
22.0 28.0 0.019 0.006 0.216 0.020 0.412 0.049 0.189 0.040 0.100 0.005 0.197 0.022 0.096 0.009 0.050 0.023 0.086 0.010 0.024 0.044 
23.0 28.0 0.026 0.004 0.146 0.013 0.381 0.039 0.258 0.042 0.024 0.013 0.135 0.014 0.127 0.008 0.018 0.033 0.058 0.033 0.047 0.009 
24.0 28.0 0.088 0.000 0.049 0.005 0.299 0.026 0.273 0.036 0.119 0.018 0.051 0.013 0.108 0.015 0.056 0.018 0.016 0.046 0.045 0.038 
25.0 28.0 0.155 0.002 0.059 0.007 0.183 0.016 0.237 0.031 0.164 0.024 0.023 0.007 0.061 0.026 0.062 0.014 0.024 0.017 0.017 0.037 
26.0 28.0 0.212 0.003 0.155 0.008 0.059 0.011 0.167 0.030 0.161 0.035 0.068 0.013 0.007 0.013 0.039 0.022 0.034 0.013 0.011 0.007 
27.0 28.0 0.246 0.005 0.225 0.013 0.051 0.003 0.084 0.023 0.121 0.039 0.078 0.030 0.030 0.013 0.007 0.004 0.019 0.010 0.015 0.005 
28.0 28.0 0.252 0.008 0.256 0.021 0.125 0.012 0.011 0.007 0.066 0.025 0.059 0.029 0.037 0.025 0.012 0.013 0.002 0.005 0.005 0.002 
29.0 28.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 28.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 29.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 29.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 29.0 0.175 0.014 0.184 0.023 0.060 0.004 0.051 0.014 0.088 0.029 0.063 0.026 0.031 0.015 0.002 0.001 0.011 0.008 0.013 0.010 
4.0 29.0 0.137 0.009 0.128 0.001 0.023 0.020 0.117 0.035 0.125 0.041 0.062 0.021 0.006 0.003 0.027 0.020 0.032 0.023 0.020 0.014 
5.0 29.0 0.085 0.007 0.061 0.035 0.107 0.046 0.164 0.044 0.124 0.029 0.024 0.007 0.044 0.034 0.056 0.036 0.034 0.018 0.003 0.006 
6.0 29.0 0.039 0.029 0.006 0.064 0.169 0.050 0.180 0.026 0.087 0.009 0.033 0.041 0.081 0.047 0.049 0.018 0.007 0.019 0.039 0.036 
7.0 29.0 0.010 0.041 0.034 0.053 0.210 0.015 0.173 0.014 0.033 0.043 0.078 0.047 0.081 0.018 0.011 0.029 0.048 0.052 0.045 0.030 
8.0 29.0 0.003 0.030 0.057 0.003 0.236 0.033 0.150 0.037 0.025 0.039 0.106 0.014 0.056 0.031 0.033 0.055 0.055 0.032 0.010 0.024 
9.0 29.0 0.012 0.003 0.074 0.057 0.254 0.051 0.114 0.021 0.084 0.003 0.117 0.024 0.020 0.049 0.056 0.029 0.031 0.029 0.036 0.062 
10.0 29.0 0.029 0.024 0.092 0.079 0.264 0.026 0.063 0.016 0.143 0.026 0.110 0.029 0.024 0.023 0.064 0.020 0.011 0.062 0.041 0.033 
11.0 29.0 0.047 0.039 0.115 0.059 0.262 0.020 0.003 0.040 0.189 0.020 0.078 0.008 0.071 0.011 0.058 0.043 0.025 0.038 0.024 0.033 
12.0 29.0 0.060 0.038 0.143 0.016 0.245 0.054 0.076 0.035 0.211 0.011 0.020 0.015 0.110 0.025 0.035 0.031 0.041 0.013 0.015 0.068 
13.0 29.0 0.067 0.027 0.172 0.027 0.209 0.064 0.150 0.010 0.197 0.035 0.054 0.017 0.125 0.016 0.006 0.003 0.050 0.047 0.014 0.045 
14.0 29.0 0.069 0.012 0.200 0.051 0.155 0.049 0.211 0.020 0.144 0.039 0.124 0.005 0.098 0.005 0.053 0.018 0.042 0.044 0.016 0.011 
15.0 29.0 0.067 0.001 0.223 0.058 0.087 0.024 0.251 0.038 0.062 0.026 0.167 0.015 0.038 0.005 0.083 0.025 0.016 0.016 0.022 0.052 
16.0 29.0 0.063 0.009 0.242 0.051 0.009 0.000 0.263 0.043 0.034 0.005 0.171 0.021 0.036 0.005 0.083 0.023 0.017 0.020 0.022 0.051 
17.0 29.0 0.060 0.011 0.255 0.039 0.073 0.017 0.244 0.037 0.125 0.015 0.133 0.018 0.098 0.006 0.051 0.011 0.042 0.044 0.015 0.010 
18.0 29.0 0.056 0.010 0.261 0.028 0.156 0.029 0.196 0.024 0.194 0.026 0.064 0.009 0.126 0.007 0.003 0.006 0.047 0.042 0.012 0.040 
19.0 29.0 0.051 0.006 0.261 0.020 0.232 0.035 0.122 0.008 0.226 0.027 0.017 0.001 0.114 0.006 0.040 0.022 0.036 0.013 0.014 0.062 
20.0 29.0 0.042 0.002 0.251 0.017 0.295 0.038 0.032 0.008 0.214 0.019 0.087 0.003 0.069 0.005 0.062 0.028 0.018 0.028 0.021 0.034 
21.0 29.0 0.026 0.001 0.226 0.014 0.337 0.037 0.063 0.019 0.160 0.007 0.125 0.007 0.013 0.018 0.061 0.013 0.012 0.050 0.037 0.024 
22.0 29.0 0.002 0.002 0.182 0.010 0.344 0.032 0.142 0.024 0.081 0.004 0.125 0.009 0.033 0.032 0.047 0.022 0.030 0.026 0.033 0.054 
23.0 29.0 0.044 0.000 0.115 0.003 0.311 0.021 0.189 0.019 0.002 0.001 0.097 0.004 0.059 0.029 0.024 0.047 0.048 0.026 0.009 0.022 
24.0 29.0 0.095 0.001 0.035 0.005 0.245 0.011 0.200 0.013 0.059 0.006 0.058 0.017 0.069 0.003 0.011 0.035 0.040 0.050 0.039 0.028 
25.0 29.0 0.142 0.001 0.045 0.004 0.163 0.011 0.183 0.015 0.098 0.003 0.015 0.022 0.061 0.025 0.037 0.002 0.007 0.028 0.032 0.039 
26.0 29.0 0.180 0.001 0.114 0.002 0.077 0.015 0.146 0.024 0.115 0.018 0.027 0.005 0.030 0.023 0.039 0.020 0.022 0.003 0.003 0.015 
27.0 29.0 0.206 0.000 0.169 0.001 0.005 0.014 0.094 0.027 0.104 0.032 0.052 0.018 0.007 0.001 0.018 0.011 0.021 0.010 0.011 0.001 
28.0 29.0 0.216 0.002 0.203 0.007 0.072 0.003 0.038 0.017 0.072 0.029 0.051 0.026 0.025 0.017 0.003 0.006 0.007 0.001 0.007 0.001 
29.0 29.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 29.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 30.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 30.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 30.0 0.142 0.009 0.136 0.011 0.014 0.005 0.069 0.018 0.084 0.027 0.049 0.018 0.015 0.006 0.008 0.006 0.015 0.010 0.013 0.009 
4.0 30.0 0.108 0.005 0.086 0.005 0.054 0.022 0.115 0.030 0.099 0.028 0.032 0.007 0.016 0.013 0.034 0.021 0.029 0.017 0.012 0.006 
5.0 30.0 0.070 0.006 0.037 0.030 0.111 0.038 0.136 0.032 0.077 0.013 0.012 0.017 0.057 0.034 0.048 0.026 0.017 0.005 0.013 0.012 
6.0 30.0 0.040 0.023 0.002 0.051 0.147 0.038 0.131 0.014 0.034 0.019 0.054 0.040 0.069 0.035 0.021 0.004 0.028 0.025 0.045 0.030 
7.0 30.0 0.021 0.033 0.026 0.044 0.170 0.011 0.117 0.017 0.007 0.044 0.072 0.039 0.043 0.005 0.027 0.034 0.058 0.043 0.030 0.016 
8.0 30.0 0.016 0.026 0.045 0.004 0.190 0.027 0.099 0.036 0.040 0.039 0.071 0.008 0.007 0.037 0.053 0.050 0.036 0.019 0.026 0.028 
9.0 30.0 0.022 0.006 0.063 0.041 0.207 0.044 0.075 0.026 0.070 0.007 0.062 0.029 0.022 0.052 0.044 0.024 0.014 0.034 0.060 0.055 
10.0 30.0 0.034 0.016 0.082 0.062 0.218 0.029 0.041 0.003 0.101 0.022 0.051 0.039 0.035 0.028 0.020 0.024 0.045 0.062 0.036 0.025 
11.0 30.0 0.047 0.030 0.106 0.052 0.219 0.005 0.006 0.026 0.129 0.027 0.033 0.023 0.043 0.010 0.007 0.052 0.039 0.039 0.020 0.035 
12.0 30.0 0.058 0.032 0.132 0.021 0.206 0.034 0.061 0.029 0.143 0.012 0.003 0.001 0.051 0.034 0.012 0.043 0.012 0.015 0.053 0.070 
13.0 30.0 0.063 0.024 0.160 0.013 0.177 0.046 0.118 0.015 0.135 0.010 0.037 0.014 0.052 0.036 0.014 0.010 0.017 0.056 0.040 0.047 
14.0 30.0 0.065 0.013 0.186 0.036 0.131 0.038 0.166 0.006 0.099 0.019 0.076 0.014 0.040 0.023 0.017 0.023 0.022 0.056 0.005 0.012 
15.0 30.0 0.063 0.003 0.207 0.044 0.072 0.021 0.197 0.020 0.042 0.016 0.101 0.009 0.015 0.007 0.020 0.041 0.009 0.023 0.039 0.057 
16.0 30.0 0.059 0.005 0.224 0.042 0.005 0.003 0.206 0.025 0.024 0.007 0.103 0.005 0.015 0.008 0.019 0.040 0.009 0.023 0.038 0.057 
17.0 30.0 0.055 0.008 0.235 0.034 0.066 0.012 0.190 0.021 0.087 0.002 0.081 0.003 0.041 0.020 0.016 0.022 0.021 0.055 0.004 0.013 
18.0 30.0 0.049 0.008 0.239 0.026 0.137 0.022 0.151 0.013 0.133 0.006 0.042 0.002 0.054 0.025 0.012 0.008 0.016 0.054 0.038 0.041 
19.0 30.0 0.041 0.006 0.235 0.019 0.200 0.027 0.093 0.002 0.153 0.005 0.003 0.007 0.052 0.021 0.009 0.034 0.010 0.019 0.051 0.065 
20.0 30.0 0.028 0.003 0.221 0.013 0.249 0.028 0.024 0.008 0.144 0.004 0.039 0.015 0.041 0.004 0.006 0.042 0.036 0.028 0.019 0.039 
21.0 30.0 0.009 0.001 0.192 0.008 0.277 0.025 0.044 0.013 0.110 0.008 0.059 0.024 0.028 0.023 0.018 0.022 0.044 0.054 0.038 0.018 
22.0 30.0 0.020 0.001 0.147 0.003 0.275 0.018 0.097 0.011 0.064 0.005 0.064 0.024 0.016 0.043 0.040 0.018 0.014 0.032 0.062 0.049 
23.0 30.0 0.058 0.002 0.088 0.005 0.244 0.008 0.126 0.004 0.022 0.007 0.063 0.008 0.007 0.040 0.048 0.047 0.035 0.016 0.023 0.025 
24.0 30.0 0.096 0.002 0.025 0.007 0.194 0.003 0.135 0.003 0.011 0.017 0.058 0.016 0.035 0.012 0.025 0.040 0.053 0.044 0.029 0.017 
25.0 30.0 0.127 0.000 0.031 0.001 0.141 0.007 0.132 0.005 0.043 0.014 0.039 0.026 0.054 0.018 0.015 0.009 0.025 0.032 0.038 0.033 
26.0 30.0 0.149 0.003 0.077 0.008 0.089 0.017 0.122 0.018 0.072 0.005 0.005 0.014 0.043 0.023 0.035 0.013 0.010 0.006 0.013 0.019 
27.0 30.0 0.167 0.004 0.118 0.010 0.032 0.020 0.096 0.026 0.084 0.024 0.028 0.007 0.011 0.008 0.024 0.011 0.019 0.006 0.006 0.004 
28.0 30.0 0.180 0.001 0.152 0.004 0.025 0.012 0.056 0.022 0.070 0.028 0.040 0.020 0.012 0.009 0.005 0.001 0.010 0.001 0.007 0.002 
29.0 30.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 30.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 



==> pics/SMD1Easy1Anis2.csv <==
x y 1M5 1M8 2M5 2M8 3M5 3M8 4M5 4M8 5M5 5M8 6M5 6M8 7M5 7M8 8M5 8M8 9M5 9M8 10M5 10M8 
1.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
4.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
5.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
6.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
7.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
8.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
9.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
10.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
11.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
12.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
13.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
14.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
15.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
16.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
17.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
18.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
19.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
20.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
21.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
22.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
23.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
24.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
25.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
26.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
27.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
28.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
29.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 2.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 2.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 2.0 0.331 0.012 0.198 0.002 0.004 0.042 0.091 0.054 0.097 0.042 0.046 0.007 0.003 0.018 0.017 0.027 0.020 0.020 0.011 0.009 
4.0 2.0 0.302 0.008 0.146 0.008 0.071 0.050 0.140 0.046 0.110 0.013 0.028 0.031 0.027 0.050 0.037 0.038 0.024 0.013 0.003 0.010 
5.0 2.0 0.254 0.020 0.075 0.004 0.154 0.032 0.178 0.016 0.099 0.037 0.011 0.067 0.060 0.056 0.043 0.013 0.006 0.030 0.023 0.043 
6.0 2.0 0.190 0.036 0.010 0.019 0.234 0.016 0.196 0.019 0.062 0.062 0.056 0.060 0.076 0.011 0.021 0.048 0.031 0.071 0.040 0.040 
7.0 2.0 0.120 0.043 0.096 0.018 0.302 0.018 0.190 0.022 0.006 0.050 0.096 0.017 0.068 0.056 0.016 0.084 0.050 0.048 0.020 0.027 
8.0 2.0 0.051 0.038 0.176 0.008 0.345 0.034 0.154 0.010 0.067 0.020 0.124 0.034 0.041 0.087 0.046 0.053 0.041 0.036 0.022 0.095 
9.0 2.0 0.006 0.028 0.240 0.026 0.356 0.054 0.089 0.005 0.142 0.011 0.130 0.057 0.004 0.065 0.065 0.023 0.016 0.105 0.043 0.076 
10.0 2.0 0.048 0.016 0.284 0.049 0.334 0.064 0.005 0.003 0.204 0.020 0.104 0.051 0.056 0.011 0.068 0.088 0.017 0.094 0.034 0.026 
11.0 2.0 0.077 0.005 0.309 0.067 0.284 0.058 0.086 0.011 0.235 0.020 0.047 0.028 0.107 0.046 0.052 0.099 0.038 0.008 0.017 0.121 
12.0 2.0 0.094 0.009 0.319 0.078 0.215 0.038 0.169 0.026 0.225 0.016 0.031 0.004 0.135 0.076 0.015 0.055 0.052 0.091 0.015 0.122 
13.0 2.0 0.102 0.027 0.316 0.081 0.134 0.009 0.233 0.037 0.175 0.014 0.110 0.022 0.127 0.074 0.035 0.019 0.054 0.136 0.017 0.022 
14.0 2.0 0.103 0.051 0.304 0.071 0.050 0.026 0.268 0.037 0.094 0.014 0.167 0.039 0.077 0.041 0.078 0.081 0.036 0.091 0.022 0.101 
15.0 2.0 0.098 0.076 0.286 0.048 0.031 0.053 0.274 0.024 0.001 0.013 0.187 0.048 0.005 0.007 0.096 0.101 0.004 0.007 0.026 0.147 
16.0 2.0 0.086 0.094 0.264 0.013 0.105 0.062 0.253 0.012 0.092 0.007 0.167 0.045 0.068 0.057 0.083 0.070 0.030 0.098 0.025 0.085 
17.0 2.0 0.070 0.096 0.241 0.034 0.168 0.046 0.209 0.022 0.165 0.025 0.114 0.023 0.119 0.088 0.045 0.005 0.053 0.125 0.021 0.036 
18.0 2.0 0.048 0.073 0.219 0.069 0.219 0.010 0.149 0.020 0.210 0.045 0.043 0.018 0.137 0.081 0.006 0.078 0.060 0.068 0.014 0.125 
19.0 2.0 0.022 0.021 0.200 0.077 0.259 0.043 0.080 0.009 0.222 0.046 0.030 0.061 0.122 0.031 0.050 0.113 0.050 0.041 0.023 0.107 
20.0 2.0 0.002 0.048 0.185 0.046 0.287 0.070 0.008 0.052 0.205 0.016 0.091 0.079 0.080 0.044 0.081 0.079 0.022 0.120 0.047 0.007 
21.0 2.0 0.018 0.111 0.170 0.020 0.306 0.052 0.063 0.082 0.163 0.052 0.131 0.052 0.024 0.093 0.090 0.010 0.026 0.110 0.051 0.104 
22.0 2.0 0.017 0.131 0.149 0.083 0.313 0.018 0.127 0.071 0.099 0.099 0.145 0.021 0.037 0.077 0.070 0.071 0.066 0.025 0.016 0.107 
23.0 2.0 0.011 0.090 0.114 0.100 0.302 0.075 0.179 0.024 0.022 0.098 0.125 0.074 0.083 0.015 0.024 0.066 0.073 0.043 0.041 0.036 
24.0 2.0 0.065 0.013 0.057 0.062 0.266 0.088 0.210 0.025 0.056 0.064 0.077 0.091 0.097 0.056 0.028 0.014 0.041 0.042 0.058 0.016 
25.0 2.0 0.137 0.053 0.019 0.003 0.201 0.059 0.211 0.041 0.115 0.025 0.013 0.075 0.072 0.084 0.051 0.046 0.005 0.010 0.035 0.011 
26.0 2.0 0.211 0.082 0.101 0.038 0.114 0.023 0.177 0.039 0.140 0.009 0.041 0.042 0.024 0.073 0.039 0.068 0.022 0.048 0.006 0.028 
27.0 2.0 0.270 0.084 0.174 0.058 0.022 0.007 0.120 0.030 0.127 0.026 0.066 0.008 0.015 0.040 0.012 0.054 0.016 0.054 0.005 0.045 
28.0 2.0 0.301 0.079 0.223 0.067 0.054 0.030 0.058 0.012 0.090 0.025 0.063 0.011 0.032 0.011 0.007 0.027 0.002 0.037 0.001 0.037 
29.0 2.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 2.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 3.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 3.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 3.0 0.413 0.061 0.280 0.056 0.061 0.006 0.080 0.046 0.117 0.060 0.076 0.033 0.030 0.003 0.005 0.018 0.017 0.022 0.014 0.015 
4.0 3.0 0.379 0.053 0.216 0.039 0.040 0.028 0.161 0.065 0.164 0.055 0.077 0.006 0.005 0.034 0.033 0.042 0.035 0.027 0.018 0.003 
5.0 3.0 0.306 0.051 0.114 0.031 0.168 0.043 0.240 0.063 0.182 0.026 0.041 0.035 0.051 0.059 0.067 0.035 0.040 0.008 0.006 0.036 
6.0 3.0 0.208 0.050 0.010 0.020 0.295 0.059 0.289 0.058 0.147 0.008 0.034 0.050 0.114 0.039 0.079 0.016 0.015 0.059 0.034 0.051 
7.0 3.0 0.109 0.040 0.128 0.004 0.395 0.088 0.290 0.061 0.058 0.012 0.129 0.039 0.153 0.008 0.049 0.058 0.045 0.058 0.063 0.003 
8.0 3.0 0.023 0.026 0.227 0.036 0.450 0.120 0.235 0.061 0.069 0.020 0.210 0.025 0.137 0.034 0.028 0.051 0.100 0.005 0.056 0.072 
9.0 3.0 0.041 0.014 0.297 0.066 0.455 0.138 0.136 0.043 0.202 0.040 0.241 0.021 0.054 0.034 0.119 0.010 0.115 0.063 0.012 0.072 
10.0 3.0 0.083 0.007 0.340 0.090 0.417 0.136 0.012 0.008 0.306 0.065 0.203 0.018 0.073 0.021 0.179 0.030 0.062 0.067 0.081 0.004 
11.0 3.0 0.108 0.002 0.361 0.106 0.347 0.114 0.115 0.036 0.354 0.082 0.100 0.007 0.198 0.014 0.167 0.040 0.048 0.018 0.132 0.078 
12.0 3.0 0.120 0.008 0.364 0.118 0.257 0.076 0.228 0.079 0.338 0.078 0.040 0.013 0.269 0.012 0.074 0.027 0.158 0.040 0.106 0.086 
13.0 3.0 0.123 0.026 0.355 0.122 0.156 0.025 0.312 0.108 0.260 0.052 0.180 0.034 0.257 0.010 0.066 0.004 0.202 0.068 0.004 0.020 
14.0 3.0 0.120 0.052 0.338 0.113 0.053 0.030 0.356 0.113 0.135 0.010 0.276 0.045 0.154 0.005 0.187 0.021 0.139 0.047 0.117 0.062 
15.0 3.0 0.112 0.084 0.315 0.087 0.045 0.078 0.362 0.094 0.007 0.030 0.308 0.038 0.004 0.002 0.235 0.030 0.007 0.004 0.170 0.093 
16.0 3.0 0.097 0.112 0.289 0.043 0.133 0.107 0.332 0.056 0.143 0.052 0.270 0.021 0.142 0.006 0.191 0.019 0.125 0.054 0.124 0.050 
17.0 3.0 0.076 0.123 0.263 0.014 0.208 0.102 0.272 0.014 0.251 0.048 0.176 0.008 0.241 0.016 0.078 0.013 0.193 0.067 0.013 0.036 
18.0 3.0 0.049 0.102 0.239 0.066 0.270 0.060 0.190 0.010 0.315 0.028 0.049 0.011 0.264 0.016 0.057 0.050 0.167 0.025 0.099 0.094 
19.0 3.0 0.016 0.043 0.221 0.087 0.318 0.001 0.095 0.001 0.330 0.017 0.079 0.028 0.211 0.016 0.159 0.063 0.069 0.053 0.144 0.066 
20.0 3.0 0.017 0.045 0.208 0.056 0.355 0.041 0.005 0.038 0.296 0.037 0.182 0.031 0.103 0.059 0.194 0.025 0.051 0.099 0.107 0.035 
21.0 3.0 0.042 0.132 0.196 0.023 0.381 0.024 0.105 0.065 0.219 0.086 0.238 0.011 0.025 0.078 0.156 0.049 0.134 0.063 0.021 0.108 
22.0 3.0 0.045 0.173 0.178 0.112 0.392 0.057 0.196 0.040 0.109 0.117 0.234 0.075 0.130 0.033 0.063 0.085 0.143 0.027 0.076 0.076 
23.0 3.0 0.012 0.134 0.136 0.144 0.377 0.140 0.265 0.034 0.018 0.084 0.170 0.114 0.175 0.051 0.039 0.042 0.081 0.067 0.100 0.006 
24.0 3.0 0.061 0.039 0.061 0.097 0.321 0.155 0.296 0.095 0.130 0.012 0.068 0.095 0.149 0.100 0.095 0.034 0.012 0.027 0.063 0.032 
25.0 3.0 0.161 0.058 0.044 0.010 0.220 0.100 0.275 0.105 0.197 0.046 0.032 0.043 0.074 0.092 0.087 0.078 0.048 0.038 0.013 0.007 
26.0 3.0 0.263 0.115 0.156 0.068 0.093 0.021 0.206 0.073 0.200 0.064 0.093 0.003 0.005 0.053 0.041 0.074 0.042 0.068 0.017 0.046 
27.0 3.0 0.336 0.133 0.246 0.111 0.029 0.046 0.115 0.028 0.154 0.051 0.102 0.025 0.046 0.013 0.003 0.043 0.014 0.057 0.011 0.054 
28.0 3.0 0.363 0.129 0.294 0.125 0.116 0.086 0.033 0.015 0.091 0.022 0.078 0.023 0.051 0.007 0.021 0.016 0.005 0.032 0.001 0.038 
29.0 3.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 3.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 4.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 4.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 4.0 0.483 0.130 0.357 0.139 0.124 0.081 0.060 0.023 0.130 0.069 0.104 0.063 0.059 0.037 0.014 0.007 0.010 0.014 0.016 0.016 
4.0 4.0 0.446 0.119 0.285 0.113 0.001 0.036 0.173 0.081 0.214 0.113 0.130 0.070 0.042 0.018 0.021 0.027 0.043 0.035 0.035 0.022 
5.0 4.0 0.347 0.093 0.152 0.072 0.173 0.072 0.296 0.139 0.267 0.132 0.103 0.045 0.031 0.033 0.087 0.056 0.080 0.039 0.035 0.021 
6.0 4.0 0.216 0.059 0.009 0.036 0.347 0.148 0.379 0.180 0.239 0.116 0.003 0.010 0.149 0.076 0.145 0.064 0.067 0.034 0.019 0.042 
7.0 4.0 0.088 0.026 0.158 0.062 0.478 0.215 0.387 0.191 0.118 0.062 0.158 0.075 0.245 0.106 0.125 0.047 0.029 0.043 0.109 0.048 
8.0 4.0 0.011 0.003 0.272 0.104 0.542 0.256 0.314 0.162 0.067 0.030 0.298 0.137 0.245 0.100 0.003 0.022 0.165 0.074 0.146 0.064 
9.0 4.0 0.078 0.009 0.346 0.134 0.539 0.260 0.180 0.096 0.258 0.124 0.358 0.166 0.121 0.047 0.174 0.077 0.234 0.093 0.056 0.047 
10.0 4.0 0.117 0.007 0.384 0.152 0.485 0.235 0.018 0.015 0.404 0.202 0.306 0.143 0.086 0.042 0.302 0.123 0.154 0.058 0.130 0.053 
11.0 4.0 0.136 0.004 0.398 0.164 0.395 0.190 0.143 0.085 0.470 0.238 0.156 0.069 0.292 0.133 0.295 0.117 0.055 0.033 0.272 0.106 
12.0 4.0 0.142 0.006 0.394 0.176 0.286 0.129 0.281 0.164 0.445 0.220 0.048 0.035 0.411 0.183 0.141 0.050 0.276 0.116 0.240 0.094 
13.0 4.0 0.142 0.020 0.379 0.182 0.168 0.055 0.382 0.218 0.339 0.153 0.249 0.134 0.393 0.168 0.098 0.050 0.370 0.146 0.026 0.017 
14.0 4.0 0.136 0.048 0.356 0.177 0.051 0.033 0.433 0.234 0.173 0.052 0.386 0.191 0.234 0.086 0.305 0.132 0.257 0.092 0.228 0.087 
15.0 4.0 0.125 0.088 0.328 0.155 0.060 0.107 0.437 0.212 0.015 0.056 0.428 0.193 0.003 0.021 0.384 0.154 0.010 0.011 0.339 0.127 
16.0 4.0 0.109 0.129 0.298 0.113 0.159 0.163 0.398 0.158 0.193 0.135 0.372 0.144 0.221 0.109 0.306 0.113 0.233 0.100 0.238 0.085 
17.0 4.0 0.085 0.153 0.269 0.070 0.243 0.180 0.323 0.091 0.332 0.170 0.234 0.069 0.368 0.149 0.111 0.035 0.349 0.132 0.002 0.019 
18.0 4.0 0.053 0.139 0.244 0.085 0.311 0.147 0.222 0.046 0.415 0.163 0.051 0.008 0.394 0.140 0.115 0.046 0.284 0.102 0.220 0.085 
19.0 4.0 0.014 0.076 0.226 0.113 0.364 0.093 0.104 0.025 0.430 0.140 0.132 0.052 0.300 0.105 0.278 0.098 0.086 0.056 0.285 0.104 
20.0 4.0 0.028 0.031 0.215 0.091 0.406 0.078 0.021 0.010 0.378 0.129 0.275 0.089 0.121 0.068 0.315 0.118 0.133 0.068 0.170 0.090 
21.0 4.0 0.063 0.145 0.209 0.054 0.438 0.084 0.145 0.039 0.267 0.137 0.344 0.130 0.081 0.042 0.221 0.117 0.257 0.100 0.032 0.078 
22.0 4.0 0.073 0.213 0.195 0.142 0.453 0.136 0.259 0.047 0.110 0.127 0.320 0.173 0.231 0.092 0.047 0.074 0.225 0.119 0.174 0.076 
23.0 4.0 0.039 0.184 0.151 0.193 0.434 0.229 0.344 0.127 0.064 0.047 0.207 0.162 0.270 0.162 0.109 0.061 0.081 0.072 0.165 0.082 
24.0 4.0 0.049 0.073 0.062 0.140 0.361 0.243 0.373 0.201 0.208 0.086 0.051 0.076 0.197 0.156 0.166 0.123 0.052 0.054 0.061 0.037 
25.0 4.0 0.175 0.059 0.069 0.027 0.227 0.150 0.328 0.190 0.276 0.154 0.085 0.033 0.067 0.081 0.121 0.115 0.095 0.097 0.025 0.050 
26.0 4.0 0.303 0.154 0.208 0.110 0.062 0.035 0.222 0.108 0.253 0.138 0.147 0.077 0.038 0.018 0.036 0.063 0.059 0.085 0.040 0.074 
27.0 4.0 0.387 0.194 0.311 0.180 0.086 0.110 0.098 0.022 0.172 0.072 0.135 0.066 0.079 0.031 0.021 0.019 0.010 0.048 0.016 0.059 
28.0 4.0 0.408 0.188 0.353 0.194 0.177 0.161 0.002 0.060 0.083 0.011 0.089 0.029 0.069 0.024 0.036 0.007 0.015 0.020 0.004 0.034 
29.0 4.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 4.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 5.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 5.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 5.0 0.523 0.202 0.412 0.229 0.182 0.177 0.033 0.037 0.132 0.056 0.125 0.082 0.086 0.070 0.033 0.035 0.002 0.006 0.016 0.011 
4.0 5.0 0.485 0.190 0.336 0.197 0.043 0.093 0.171 0.069 0.250 0.157 0.178 0.137 0.083 0.078 0.005 0.011 0.048 0.031 0.050 0.037 
5.0 5.0 0.366 0.134 0.181 0.110 0.166 0.062 0.333 0.200 0.339 0.244 0.164 0.142 0.005 0.023 0.102 0.061 0.117 0.081 0.071 0.048 
6.0 5.0 0.208 0.060 0.012 0.021 0.379 0.214 0.447 0.299 0.321 0.250 0.033 0.057 0.174 0.097 0.206 0.137 0.126 0.088 0.004 0.014 
7.0 5.0 0.061 0.002 0.181 0.095 0.533 0.322 0.461 0.320 0.173 0.153 0.177 0.093 0.327 0.211 0.203 0.143 0.007 0.013 0.151 0.090 
8.0 5.0 0.046 0.030 0.302 0.149 0.600 0.364 0.373 0.260 0.060 0.019 0.371 0.238 0.346 0.235 0.036 0.039 0.224 0.132 0.241 0.142 
9.0 5.0 0.111 0.032 0.373 0.172 0.589 0.350 0.212 0.144 0.301 0.192 0.457 0.306 0.186 0.134 0.222 0.130 0.351 0.214 0.118 0.070 
10.0 5.0 0.144 0.018 0.404 0.179 0.520 0.302 0.021 0.012 0.480 0.320 0.394 0.265 0.094 0.052 0.415 0.258 0.248 0.154 0.175 0.100 
11.0 5.0 0.156 0.004 0.410 0.184 0.416 0.237 0.164 0.120 0.557 0.371 0.204 0.131 0.373 0.237 0.415 0.259 0.058 0.033 0.411 0.234 
12.0 5.0 0.157 0.009 0.399 0.195 0.294 0.161 0.319 0.227 0.525 0.339 0.055 0.050 0.534 0.337 0.204 0.120 0.387 0.232 0.376 0.207 
13.0 5.0 0.154 0.003 0.379 0.207 0.166 0.072 0.430 0.301 0.396 0.233 0.306 0.221 0.511 0.309 0.127 0.094 0.530 0.311 0.053 0.017 
14.0 5.0 0.147 0.035 0.351 0.211 0.040 0.032 0.483 0.326 0.197 0.078 0.474 0.320 0.302 0.157 0.412 0.265 0.368 0.199 0.336 0.199 
15.0 5.0 0.137 0.084 0.320 0.192 0.076 0.133 0.483 0.299 0.025 0.085 0.524 0.322 0.000 0.043 0.518 0.306 0.013 0.018 0.504 0.275 
16.0 5.0 0.121 0.142 0.286 0.141 0.179 0.217 0.436 0.221 0.233 0.215 0.449 0.234 0.291 0.210 0.408 0.210 0.335 0.208 0.349 0.168 
17.0 5.0 0.097 0.184 0.253 0.063 0.265 0.252 0.349 0.115 0.395 0.276 0.275 0.096 0.476 0.282 0.137 0.037 0.493 0.269 0.014 0.032 
18.0 5.0 0.063 0.183 0.226 0.063 0.333 0.219 0.233 0.031 0.486 0.263 0.047 0.039 0.502 0.251 0.171 0.120 0.389 0.191 0.338 0.184 
19.0 5.0 0.018 0.121 0.207 0.118 0.386 0.135 0.101 0.043 0.498 0.209 0.180 0.124 0.369 0.160 0.384 0.204 0.097 0.043 0.418 0.213 
20.0 5.0 0.032 0.007 0.199 0.108 0.427 0.064 0.039 0.034 0.431 0.165 0.351 0.170 0.128 0.055 0.419 0.212 0.212 0.103 0.226 0.130 
21.0 5.0 0.076 0.139 0.199 0.029 0.459 0.060 0.177 0.022 0.293 0.151 0.427 0.210 0.134 0.058 0.272 0.160 0.368 0.199 0.080 0.041 
22.0 5.0 0.096 0.237 0.192 0.138 0.477 0.143 0.304 0.068 0.101 0.114 0.382 0.239 0.319 0.181 0.025 0.036 0.293 0.192 0.268 0.155 
23.0 5.0 0.065 0.227 0.152 0.216 0.456 0.266 0.397 0.185 0.107 0.012 0.228 0.184 0.347 0.250 0.175 0.125 0.075 0.054 0.221 0.148 
24.0 5.0 0.029 0.111 0.057 0.167 0.371 0.288 0.421 0.274 0.272 0.169 0.027 0.037 0.230 0.189 0.227 0.196 0.102 0.103 0.055 0.018 
25.0 5.0 0.171 0.051 0.089 0.017 0.215 0.164 0.356 0.243 0.336 0.243 0.133 0.103 0.054 0.047 0.144 0.136 0.137 0.147 0.057 0.089 
26.0 5.0 0.315 0.185 0.244 0.148 0.025 0.031 0.220 0.110 0.287 0.185 0.191 0.141 0.073 0.056 0.028 0.035 0.071 0.090 0.061 0.096 
27.0 5.0 0.406 0.245 0.352 0.244 0.137 0.180 0.073 0.033 0.175 0.065 0.158 0.090 0.106 0.068 0.039 0.018 0.004 0.029 0.019 0.056 
28.0 5.0 0.418 0.233 0.384 0.252 0.225 0.232 0.033 0.112 0.068 0.031 0.092 0.020 0.081 0.032 0.048 0.017 0.023 0.005 0.008 0.026 
29.0 5.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 5.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 6.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 6.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 6.0 0.511 0.243 0.427 0.287 0.221 0.255 0.007 0.094 0.123 0.028 0.135 0.086 0.105 0.095 0.048 0.064 0.008 0.029 0.015 0.003 
4.0 6.0 0.477 0.233 0.355 0.257 0.081 0.160 0.155 0.043 0.262 0.176 0.208 0.189 0.114 0.141 0.012 0.054 0.048 0.015 0.061 0.045 
5.0 6.0 0.351 0.152 0.191 0.137 0.145 0.049 0.339 0.234 0.378 0.330 0.207 0.234 0.022 0.088 0.107 0.051 0.144 0.117 0.100 0.100 
6.0 6.0 0.181 0.046 0.014 0.021 0.375 0.257 0.472 0.383 0.370 0.362 0.065 0.128 0.183 0.101 0.248 0.205 0.172 0.176 0.022 0.054 
7.0 6.0 0.029 0.031 0.187 0.126 0.537 0.390 0.492 0.410 0.210 0.230 0.179 0.099 0.377 0.303 0.261 0.253 0.017 0.062 0.180 0.123 
8.0 6.0 0.076 0.058 0.305 0.176 0.603 0.423 0.396 0.322 0.049 0.011 0.408 0.319 0.413 0.363 0.066 0.101 0.262 0.187 0.312 0.260 
9.0 6.0 0.133 0.047 0.367 0.185 0.583 0.390 0.223 0.171 0.315 0.241 0.511 0.420 0.232 0.219 0.248 0.174 0.434 0.356 0.169 0.164 
10.0 6.0 0.157 0.017 0.389 0.179 0.506 0.326 0.021 0.008 0.510 0.403 0.443 0.362 0.094 0.057 0.487 0.387 0.318 0.274 0.203 0.137 
11.0 6.0 0.163 0.014 0.387 0.178 0.397 0.255 0.172 0.142 0.592 0.463 0.230 0.178 0.419 0.327 0.495 0.397 0.056 0.032 0.510 0.389 
12.0 6.0 0.161 0.032 0.371 0.192 0.272 0.178 0.330 0.264 0.553 0.419 0.058 0.065 0.604 0.472 0.247 0.187 0.460 0.361 0.475 0.361 
13.0 6.0 0.157 0.028 0.347 0.216 0.144 0.086 0.439 0.350 0.412 0.288 0.335 0.291 0.578 0.431 0.144 0.135 0.638 0.491 0.075 0.044 
14.0 6.0 0.153 0.009 0.317 0.233 0.020 0.026 0.488 0.385 0.198 0.094 0.518 0.422 0.338 0.214 0.478 0.390 0.442 0.310 0.410 0.325 
15.0 6.0 0.146 0.071 0.282 0.227 0.093 0.150 0.483 0.357 0.038 0.115 0.567 0.424 0.006 0.072 0.599 0.449 0.014 0.039 0.619 0.451 
16.0 6.0 0.133 0.147 0.245 0.177 0.191 0.260 0.429 0.265 0.255 0.284 0.479 0.302 0.332 0.308 0.465 0.296 0.402 0.339 0.424 0.264 
17.0 6.0 0.112 0.212 0.209 0.082 0.269 0.317 0.335 0.125 0.420 0.365 0.284 0.104 0.535 0.404 0.147 0.027 0.584 0.419 0.025 0.075 
18.0 6.0 0.079 0.231 0.178 0.055 0.328 0.289 0.215 0.025 0.508 0.341 0.033 0.087 0.554 0.340 0.208 0.211 0.451 0.265 0.416 0.317 
19.0 6.0 0.033 0.180 0.158 0.146 0.371 0.183 0.080 0.095 0.511 0.249 0.210 0.204 0.394 0.182 0.447 0.317 0.097 0.010 0.502 0.325 
20.0 6.0 0.023 0.056 0.152 0.161 0.402 0.071 0.058 0.094 0.432 0.163 0.388 0.246 0.119 0.014 0.472 0.287 0.265 0.207 0.257 0.142 
21.0 6.0 0.076 0.105 0.158 0.072 0.428 0.045 0.193 0.063 0.282 0.121 0.459 0.260 0.172 0.133 0.290 0.165 0.434 0.296 0.115 0.097 
22.0 6.0 0.107 0.231 0.160 0.096 0.443 0.110 0.317 0.092 0.079 0.072 0.399 0.256 0.366 0.259 0.004 0.022 0.326 0.224 0.326 0.242 
23.0 6.0 0.087 0.247 0.130 0.201 0.423 0.242 0.404 0.203 0.138 0.061 0.221 0.168 0.380 0.299 0.216 0.202 0.063 0.013 0.250 0.178 
24.0 6.0 0.001 0.144 0.043 0.173 0.338 0.278 0.421 0.291 0.304 0.225 0.006 0.017 0.235 0.188 0.259 0.245 0.135 0.170 0.047 0.018 
25.0 6.0 0.142 0.026 0.100 0.030 0.178 0.152 0.343 0.247 0.356 0.286 0.164 0.163 0.035 0.014 0.150 0.133 0.159 0.181 0.079 0.132 
26.0 6.0 0.287 0.181 0.252 0.162 0.019 0.074 0.195 0.090 0.288 0.193 0.211 0.178 0.096 0.106 0.017 0.009 0.074 0.080 0.072 0.108 
27.0 6.0 0.374 0.252 0.353 0.265 0.172 0.227 0.042 0.079 0.160 0.043 0.162 0.091 0.121 0.090 0.052 0.045 0.004 0.007 0.019 0.045 
28.0 6.0 0.377 0.234 0.372 0.261 0.247 0.264 0.061 0.151 0.047 0.069 0.085 0.010 0.084 0.029 0.055 0.025 0.030 0.006 0.011 0.016 
29.0 6.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 6.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 7.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 7.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 7.0 0.435 0.213 0.389 0.268 0.230 0.270 0.023 0.131 0.101 0.028 0.129 0.069 0.110 0.096 0.057 0.078 0.014 0.046 0.013 0.012 
4.0 7.0 0.408 0.209 0.330 0.250 0.105 0.193 0.122 0.040 0.243 0.152 0.211 0.195 0.129 0.170 0.024 0.087 0.044 0.012 0.065 0.043 
5.0 7.0 0.292 0.126 0.179 0.132 0.108 0.060 0.305 0.213 0.368 0.335 0.221 0.271 0.041 0.134 0.100 0.032 0.152 0.127 0.113 0.131 
6.0 7.0 0.134 0.017 0.013 0.045 0.326 0.242 0.439 0.373 0.370 0.386 0.084 0.169 0.171 0.084 0.256 0.228 0.192 0.230 0.036 0.097 
7.0 7.0 0.004 0.054 0.169 0.129 0.477 0.362 0.460 0.399 0.218 0.250 0.161 0.088 0.378 0.328 0.281 0.310 0.033 0.109 0.185 0.131 
8.0 7.0 0.093 0.067 0.270 0.160 0.533 0.380 0.369 0.306 0.035 0.028 0.394 0.330 0.423 0.409 0.084 0.142 0.265 0.205 0.339 0.331 
9.0 7.0 0.137 0.040 0.318 0.154 0.509 0.339 0.205 0.157 0.292 0.238 0.500 0.439 0.244 0.254 0.244 0.184 0.457 0.427 0.194 0.228 
10.0 7.0 0.152 0.005 0.331 0.144 0.434 0.282 0.016 0.013 0.479 0.397 0.434 0.377 0.084 0.054 0.495 0.436 0.341 0.338 0.204 0.149 
11.0 7.0 0.154 0.045 0.323 0.145 0.331 0.226 0.161 0.134 0.554 0.453 0.224 0.183 0.411 0.350 0.506 0.450 0.048 0.034 0.538 0.474 
12.0 7.0 0.151 0.072 0.304 0.165 0.216 0.169 0.304 0.246 0.513 0.410 0.057 0.070 0.596 0.507 0.254 0.212 0.471 0.421 0.506 0.447 
13.0 7.0 0.150 0.073 0.280 0.202 0.100 0.097 0.399 0.332 0.374 0.283 0.325 0.303 0.567 0.461 0.144 0.153 0.657 0.574 0.084 0.056 
14.0 7.0 0.151 0.033 0.249 0.241 0.010 0.017 0.437 0.376 0.170 0.088 0.496 0.441 0.325 0.220 0.480 0.441 0.453 0.355 0.427 0.397 
15.0 7.0 0.151 0.046 0.213 0.252 0.109 0.148 0.424 0.356 0.052 0.135 0.536 0.440 0.016 0.098 0.597 0.500 0.011 0.064 0.642 0.543 
16.0 7.0 0.146 0.143 0.173 0.212 0.190 0.279 0.365 0.261 0.252 0.316 0.443 0.299 0.333 0.357 0.455 0.312 0.412 0.412 0.434 0.300 
17.0 7.0 0.131 0.233 0.133 0.121 0.251 0.356 0.272 0.114 0.396 0.397 0.249 0.081 0.521 0.445 0.132 0.030 0.588 0.482 0.032 0.125 
18.0 7.0 0.102 0.281 0.098 0.095 0.291 0.336 0.159 0.095 0.464 0.351 0.009 0.148 0.525 0.344 0.218 0.275 0.442 0.265 0.429 0.396 
19.0 7.0 0.058 0.250 0.075 0.204 0.312 0.215 0.039 0.178 0.452 0.222 0.215 0.258 0.359 0.140 0.442 0.360 0.081 0.056 0.503 0.357 
20.0 7.0 0.002 0.131 0.070 0.250 0.324 0.095 0.078 0.166 0.368 0.113 0.370 0.262 0.089 0.067 0.451 0.279 0.274 0.274 0.245 0.105 
21.0 7.0 0.060 0.039 0.080 0.179 0.335 0.118 0.188 0.094 0.225 0.070 0.422 0.227 0.183 0.181 0.263 0.119 0.426 0.314 0.126 0.157 
22.0 7.0 0.103 0.183 0.093 0.060 0.342 0.098 0.286 0.075 0.042 0.038 0.353 0.191 0.355 0.256 0.018 0.077 0.306 0.191 0.324 0.267 
23.0 7.0 0.100 0.229 0.080 0.132 0.324 0.136 0.353 0.139 0.150 0.083 0.181 0.107 0.352 0.255 0.219 0.217 0.046 0.043 0.238 0.159 
24.0 7.0 0.034 0.163 0.018 0.142 0.251 0.181 0.358 0.203 0.289 0.197 0.024 0.056 0.204 0.135 0.246 0.223 0.140 0.188 0.036 0.052 
25.0 7.0 0.084 0.022 0.100 0.046 0.113 0.104 0.281 0.168 0.324 0.229 0.168 0.163 0.015 0.044 0.133 0.096 0.153 0.165 0.082 0.142 
26.0 7.0 0.208 0.119 0.225 0.125 0.054 0.103 0.143 0.053 0.249 0.133 0.200 0.152 0.103 0.114 0.006 0.029 0.065 0.054 0.069 0.096 
27.0 7.0 0.280 0.184 0.303 0.206 0.182 0.212 0.010 0.111 0.125 0.034 0.144 0.058 0.117 0.076 0.055 0.050 0.009 0.010 0.016 0.031 
28.0 7.0 0.275 0.166 0.308 0.192 0.235 0.220 0.078 0.152 0.023 0.095 0.069 0.031 0.076 0.013 0.054 0.017 0.031 0.008 0.013 0.011 
29.0 7.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 7.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 8.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 8.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 8.0 0.290 0.093 0.294 0.146 0.205 0.190 0.042 0.123 0.068 0.054 0.105 0.031 0.098 0.065 0.055 0.066 0.017 0.047 0.010 0.020 
4.0 8.0 0.276 0.096 0.255 0.148 0.112 0.160 0.075 0.060 0.191 0.076 0.182 0.133 0.121 0.140 0.029 0.089 0.035 0.026 0.059 0.027 
5.0 8.0 0.188 0.043 0.140 0.080 0.056 0.064 0.227 0.113 0.303 0.220 0.199 0.212 0.050 0.133 0.081 0.018 0.136 0.094 0.107 0.116 
6.0 8.0 0.068 0.026 0.009 0.042 0.229 0.131 0.341 0.225 0.313 0.273 0.087 0.151 0.136 0.045 0.225 0.173 0.179 0.202 0.040 0.106 
7.0 8.0 0.034 0.060 0.124 0.077 0.347 0.193 0.361 0.243 0.191 0.184 0.122 0.049 0.322 0.239 0.254 0.258 0.040 0.115 0.163 0.097 
8.0 8.0 0.096 0.048 0.196 0.078 0.386 0.192 0.288 0.181 0.017 0.033 0.322 0.222 0.367 0.312 0.085 0.132 0.229 0.149 0.309 0.285 
9.0 8.0 0.122 0.005 0.225 0.071 0.362 0.167 0.156 0.092 0.228 0.149 0.414 0.304 0.216 0.199 0.203 0.132 0.406 0.347 0.183 0.210 
10.0 8.0 0.127 0.046 0.228 0.075 0.299 0.146 0.007 0.015 0.379 0.253 0.359 0.262 0.065 0.039 0.426 0.337 0.308 0.283 0.176 0.121 
11.0 8.0 0.126 0.093 0.217 0.081 0.217 0.131 0.131 0.074 0.436 0.290 0.183 0.126 0.343 0.254 0.438 0.349 0.035 0.015 0.479 0.397 
12.0 8.0 0.126 0.126 0.199 0.091 0.127 0.120 0.238 0.143 0.397 0.266 0.051 0.051 0.498 0.369 0.218 0.160 0.409 0.335 0.453 0.371 
13.0 8.0 0.131 0.133 0.177 0.137 0.037 0.094 0.306 0.211 0.278 0.187 0.271 0.221 0.468 0.333 0.125 0.130 0.570 0.458 0.078 0.042 
14.0 8.0 0.141 0.088 0.149 0.202 0.049 0.016 0.326 0.264 0.109 0.049 0.404 0.327 0.257 0.145 0.410 0.356 0.387 0.271 0.374 0.348 
15.0 8.0 0.151 0.011 0.113 0.237 0.122 0.118 0.303 0.258 0.069 0.134 0.423 0.317 0.030 0.115 0.499 0.384 0.004 0.087 0.557 0.449 
16.0 8.0 0.157 0.124 0.072 0.209 0.177 0.259 0.244 0.174 0.220 0.282 0.333 0.184 0.287 0.310 0.366 0.200 0.357 0.356 0.367 0.207 
17.0 8.0 0.152 0.244 0.030 0.118 0.211 0.351 0.160 0.073 0.318 0.331 0.166 0.062 0.425 0.344 0.088 0.087 0.491 0.367 0.038 0.161 
18.0 8.0 0.131 0.325 0.021 0.110 0.220 0.333 0.067 0.189 0.349 0.249 0.028 0.214 0.407 0.209 0.197 0.273 0.351 0.148 0.365 0.346 
19.0 8.0 0.092 0.322 0.045 0.259 0.211 0.189 0.023 0.280 0.317 0.106 0.193 0.257 0.255 0.086 0.361 0.266 0.046 0.144 0.409 0.243 
20.0 8.0 0.036 0.220 0.051 0.347 0.193 0.094 0.098 0.237 0.234 0.149 0.293 0.170 0.038 0.170 0.347 0.130 0.234 0.233 0.184 0.066 
21.0 8.0 0.028 0.058 0.038 0.309 0.179 0.235 0.159 0.097 0.120 0.176 0.310 0.078 0.166 0.169 0.183 0.074 0.336 0.173 0.113 0.159 
22.0 8.0 0.083 0.092 0.015 0.172 0.172 0.256 0.210 0.039 0.013 0.112 0.241 0.068 0.278 0.126 0.035 0.116 0.227 0.073 0.257 0.158 
23.0 8.0 0.104 0.170 0.009 0.046 0.158 0.166 0.241 0.066 0.139 0.060 0.105 0.057 0.259 0.087 0.178 0.134 0.022 0.084 0.179 0.056 
24.0 8.0 0.076 0.161 0.023 0.067 0.112 0.084 0.232 0.052 0.225 0.061 0.044 0.069 0.135 0.034 0.186 0.101 0.115 0.128 0.021 0.070 
25.0 8.0 0.003 0.089 0.086 0.050 0.024 0.066 0.169 0.051 0.235 0.054 0.142 0.083 0.010 0.058 0.092 0.028 0.116 0.086 0.065 0.100 
26.0 8.0 0.079 0.011 0.160 0.032 0.086 0.094 0.067 0.079 0.167 0.033 0.154 0.048 0.091 0.064 0.008 0.035 0.044 0.019 0.051 0.055 
27.0 8.0 0.124 0.033 0.201 0.055 0.163 0.116 0.029 0.111 0.071 0.080 0.103 0.024 0.093 0.019 0.049 0.024 0.013 0.009 0.009 0.018 
28.0 8.0 0.114 0.023 0.191 0.037 0.184 0.090 0.082 0.101 0.005 0.095 0.042 0.057 0.057 0.027 0.044 0.008 0.028 0.005 0.014 0.013 
29.0 8.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 8.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 9.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 9.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 9.0 0.087 0.103 0.147 0.070 0.146 0.022 0.055 0.068 0.024 0.072 0.064 0.033 0.070 0.007 0.043 0.025 0.016 0.028 0.006 0.018 
4.0 9.0 0.088 0.093 0.137 0.044 0.102 0.060 0.015 0.087 0.107 0.060 0.122 0.013 0.092 0.049 0.028 0.053 0.021 0.032 0.043 0.005 
5.0 9.0 0.046 0.088 0.079 0.028 0.011 0.082 0.110 0.078 0.187 0.023 0.142 0.057 0.048 0.075 0.050 0.039 0.097 0.023 0.082 0.052 
6.0 9.0 0.014 0.076 0.006 0.020 0.090 0.102 0.184 0.065 0.202 0.030 0.073 0.069 0.079 0.041 0.156 0.039 0.134 0.086 0.035 0.067 
7.0 9.0 0.061 0.047 0.055 0.054 0.154 0.132 0.200 0.059 0.130 0.034 0.063 0.045 0.211 0.041 0.183 0.089 0.038 0.073 0.114 0.019 
8.0 9.0 0.083 0.002 0.085 0.106 0.172 0.158 0.157 0.047 0.004 0.036 0.196 0.035 0.248 0.073 0.069 0.066 0.155 0.039 0.225 0.115 
9.0 9.0 0.087 0.051 0.092 0.150 0.153 0.155 0.080 0.019 0.128 0.049 0.257 0.042 0.150 0.057 0.130 0.026 0.284 0.116 0.139 0.102 
10.0 9.0 0.083 0.105 0.086 0.168 0.112 0.116 0.006 0.023 0.217 0.060 0.221 0.036 0.037 0.017 0.285 0.084 0.219 0.102 0.118 0.026 
11.0 9.0 0.081 0.153 0.076 0.153 0.063 0.053 0.083 0.057 0.245 0.059 0.107 0.015 0.220 0.052 0.292 0.091 0.020 0.019 0.336 0.143 
12.0 9.0 0.087 0.191 0.063 0.103 0.011 0.040 0.138 0.065 0.212 0.047 0.042 0.014 0.316 0.080 0.141 0.036 0.278 0.117 0.317 0.136 
13.0 9.0 0.101 0.201 0.047 0.041 0.044 0.081 0.167 0.046 0.131 0.037 0.176 0.049 0.286 0.072 0.091 0.055 0.382 0.151 0.051 0.023 
14.0 9.0 0.123 0.156 0.024 0.114 0.092 0.052 0.163 0.062 0.021 0.032 0.247 0.085 0.138 0.030 0.272 0.125 0.247 0.059 0.259 0.152 
15.0 9.0 0.146 0.054 0.016 0.183 0.131 0.055 0.130 0.076 0.085 0.106 0.238 0.073 0.050 0.113 0.312 0.106 0.018 0.102 0.370 0.156 
16.0 9.0 0.165 0.089 0.055 0.180 0.152 0.195 0.073 0.042 0.163 0.182 0.158 0.060 0.200 0.172 0.203 0.056 0.243 0.181 0.224 0.047 
17.0 9.0 0.173 0.240 0.103 0.086 0.149 0.297 0.010 0.143 0.193 0.175 0.041 0.187 0.256 0.112 0.017 0.181 0.301 0.097 0.047 0.174 
18.0 9.0 0.164 0.354 0.149 0.109 0.121 0.281 0.057 0.301 0.173 0.052 0.073 0.270 0.208 0.095 0.148 0.199 0.183 0.137 0.234 0.143 
19.0 9.0 0.134 0.382 0.182 0.308 0.073 0.110 0.100 0.379 0.115 0.204 0.146 0.199 0.091 0.266 0.213 0.048 0.012 0.229 0.228 0.079 
20.0 9.0 0.083 0.308 0.193 0.441 0.018 0.171 0.116 0.294 0.043 0.382 0.163 0.022 0.036 0.276 0.168 0.180 0.153 0.102 0.076 0.199 
21.0 9.0 0.018 0.168 0.177 0.448 0.030 0.411 0.110 0.073 0.025 0.386 0.133 0.231 0.123 0.099 0.058 0.245 0.176 0.113 0.084 0.107 
22.0 9.0 0.049 0.025 0.140 0.343 0.055 0.514 0.094 0.163 0.074 0.215 0.072 0.296 0.147 0.112 0.051 0.124 0.094 0.192 0.136 0.070 
23.0 9.0 0.100 0.080 0.097 0.191 0.063 0.467 0.077 0.303 0.108 0.006 0.003 0.201 0.108 0.195 0.102 0.034 0.011 0.108 0.080 0.126 
24.0 9.0 0.121 0.139 0.067 0.050 0.070 0.336 0.053 0.326 0.119 0.162 0.061 0.053 0.035 0.148 0.085 0.100 0.066 0.005 0.005 0.074 
25.0 9.0 0.112 0.165 0.060 0.057 0.088 0.186 0.016 0.269 0.099 0.220 0.090 0.064 0.033 0.048 0.029 0.077 0.053 0.044 0.034 0.014 
26.0 9.0 0.091 0.175 0.063 0.125 0.111 0.054 0.030 0.176 0.052 0.201 0.078 0.116 0.062 0.034 0.020 0.018 0.011 0.027 0.020 0.006 
27.0 9.0 0.082 0.177 0.056 0.165 0.119 0.046 0.064 0.082 0.002 0.139 0.042 0.113 0.052 0.070 0.035 0.028 0.016 0.008 0.003 0.007 
28.0 9.0 0.095 0.170 0.029 0.178 0.102 0.105 0.073 0.009 0.031 0.071 0.008 0.078 0.027 0.066 0.027 0.043 0.021 0.029 0.013 0.022 
29.0 9.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 9.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 10.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 10.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 10.0 0.157 0.324 0.035 0.317 0.064 0.198 0.061 0.018 0.026 0.080 0.011 0.092 0.029 0.071 0.024 0.032 0.012 0.005 0.001 0.010 
4.0 10.0 0.137 0.308 0.012 0.265 0.079 0.078 0.054 0.111 0.002 0.194 0.039 0.149 0.046 0.079 0.022 0.008 0.004 0.027 0.020 0.033 
5.0 10.0 0.121 0.231 0.003 0.134 0.081 0.124 0.033 0.273 0.034 0.290 0.059 0.152 0.038 0.021 0.009 0.063 0.041 0.078 0.042 0.046 
6.0 10.0 0.105 0.123 0.015 0.032 0.078 0.332 0.013 0.387 0.052 0.286 0.047 0.052 0.007 0.109 0.057 0.143 0.064 0.087 0.024 0.007 
7.0 10.0 0.084 0.023 0.031 0.177 0.080 0.473 0.005 0.397 0.045 0.159 0.009 0.119 0.060 0.230 0.077 0.148 0.029 0.005 0.044 0.085 
8.0 10.0 0.059 0.053 0.050 0.279 0.089 0.518 0.008 0.302 0.022 0.046 0.031 0.276 0.080 0.249 0.040 0.038 0.052 0.133 0.100 0.137 
9.0 10.0 0.036 0.111 0.069 0.334 0.100 0.472 0.015 0.137 0.002 0.248 0.049 0.338 0.053 0.135 0.033 0.135 0.110 0.215 0.068 0.071 
10.0 10.0 0.023 0.162 0.082 0.347 0.109 0.360 0.021 0.043 0.011 0.375 0.038 0.276 0.004 0.060 0.089 0.259 0.088 0.155 0.040 0.088 
11.0 10.0 0.023 0.211 0.090 0.320 0.117 0.209 0.021 0.192 0.005 0.396 0.006 0.123 0.056 0.238 0.089 0.255 0.004 0.021 0.131 0.215 
12.0 10.0 0.036 0.253 0.095 0.249 0.124 0.050 0.014 0.275 0.020 0.318 0.031 0.053 0.073 0.319 0.031 0.127 0.097 0.200 0.119 0.205 
13.0 10.0 0.062 0.270 0.103 0.133 0.131 0.076 0.005 0.275 0.053 0.190 0.054 0.181 0.044 0.286 0.047 0.048 0.120 0.278 0.009 0.062 
14.0 10.0 0.098 0.230 0.119 0.017 0.138 0.111 0.035 0.209 0.085 0.086 0.044 0.229 0.019 0.186 0.087 0.180 0.050 0.225 0.099 0.115 
15.0 10.0 0.136 0.124 0.149 0.123 0.135 0.041 0.078 0.147 0.102 0.046 0.003 0.242 0.074 0.086 0.061 0.256 0.046 0.101 0.108 0.239 
16.0 10.0 0.169 0.037 0.191 0.155 0.117 0.096 0.129 0.157 0.087 0.040 0.061 0.274 0.084 0.023 0.012 0.294 0.090 0.070 0.024 0.274 
17.0 10.0 0.191 0.216 0.242 0.074 0.073 0.211 0.174 0.259 0.036 0.027 0.113 0.320 0.037 0.181 0.077 0.262 0.047 0.272 0.062 0.165 
18.0 10.0 0.195 0.358 0.293 0.118 0.003 0.202 0.197 0.394 0.045 0.197 0.124 0.295 0.045 0.382 0.083 0.088 0.039 0.405 0.062 0.119 
19.0 10.0 0.177 0.416 0.332 0.339 0.089 0.030 0.184 0.444 0.129 0.448 0.081 0.106 0.113 0.493 0.023 0.228 0.084 0.295 0.011 0.386 
20.0 10.0 0.135 0.375 0.347 0.506 0.185 0.282 0.130 0.319 0.186 0.624 0.002 0.221 0.121 0.359 0.058 0.476 0.050 0.072 0.067 0.366 
21.0 10.0 0.072 0.268 0.332 0.560 0.266 0.578 0.046 0.033 0.192 0.582 0.086 0.508 0.064 0.003 0.097 0.439 0.028 0.417 0.047 0.014 
22.0 10.0 0.006 0.141 0.283 0.499 0.313 0.756 0.046 0.304 0.142 0.300 0.131 0.565 0.020 0.365 0.068 0.111 0.072 0.420 0.017 0.321 
23.0 10.0 0.089 0.020 0.206 0.354 0.313 0.760 0.120 0.549 0.062 0.089 0.121 0.350 0.077 0.468 0.005 0.219 0.050 0.118 0.044 0.299 
24.0 10.0 0.168 0.102 0.116 0.156 0.273 0.600 0.158 0.620 0.015 0.392 0.075 0.025 0.085 0.293 0.039 0.304 0.004 0.146 0.025 0.065 
25.0 10.0 0.235 0.229 0.025 0.072 0.207 0.319 0.161 0.501 0.066 0.488 0.022 0.226 0.059 0.025 0.048 0.164 0.025 0.177 0.005 0.085 
26.0 10.0 0.285 0.335 0.054 0.269 0.130 0.028 0.135 0.266 0.085 0.379 0.015 0.283 0.024 0.146 0.033 0.014 0.028 0.063 0.018 0.067 
27.0 10.0 0.317 0.382 0.117 0.381 0.058 0.216 0.096 0.043 0.077 0.188 0.031 0.200 0.001 0.161 0.016 0.087 0.019 0.032 0.017 0.005 
28.0 10.0 0.332 0.355 0.158 0.385 0.001 0.301 0.055 0.095 0.057 0.036 0.030 0.091 0.009 0.102 0.005 0.078 0.011 0.055 0.012 0.034 
29.0 10.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 10.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 11.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 11.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 11.0 0.412 0.497 0.230 0.519 0.031 0.383 0.063 0.101 0.079 0.078 0.048 0.138 0.019 0.136 0.000 0.085 0.007 0.039 0.005 0.002 
4.0 11.0 0.373 0.480 0.172 0.449 0.049 0.203 0.124 0.126 0.115 0.304 0.055 0.284 0.009 0.198 0.014 0.072 0.017 0.020 0.009 0.061 
5.0 11.0 0.295 0.344 0.079 0.229 0.154 0.161 0.187 0.435 0.136 0.530 0.038 0.341 0.023 0.116 0.037 0.079 0.026 0.164 0.006 0.142 
6.0 11.0 0.196 0.157 0.028 0.061 0.256 0.526 0.227 0.663 0.116 0.559 0.013 0.167 0.072 0.166 0.056 0.303 0.019 0.252 0.011 0.081 
7.0 11.0 0.101 0.003 0.124 0.283 0.330 0.760 0.228 0.688 0.052 0.328 0.086 0.185 0.111 0.462 0.046 0.368 0.017 0.087 0.038 0.174 
8.0 11.0 0.026 0.093 0.196 0.420 0.366 0.818 0.187 0.517 0.040 0.061 0.151 0.514 0.110 0.536 0.004 0.138 0.066 0.276 0.048 0.375 
9.0 11.0 0.023 0.149 0.240 0.484 0.366 0.738 0.118 0.235 0.137 0.432 0.181 0.647 0.059 0.306 0.075 0.265 0.092 0.516 0.017 0.237 
10.0 11.0 0.045 0.197 0.259 0.499 0.340 0.568 0.035 0.069 0.213 0.667 0.165 0.529 0.029 0.107 0.132 0.563 0.066 0.391 0.048 0.191 
11.0 11.0 0.043 0.250 0.262 0.469 0.300 0.345 0.047 0.322 0.258 0.709 0.106 0.229 0.124 0.485 0.142 0.558 0.011 0.047 0.106 0.545 
12.0 11.0 0.021 0.301 0.256 0.388 0.257 0.112 0.121 0.474 0.269 0.574 0.020 0.121 0.196 0.655 0.095 0.259 0.106 0.485 0.112 0.510 
13.0 11.0 0.018 0.329 0.253 0.258 0.217 0.097 0.186 0.502 0.248 0.338 0.080 0.390 0.224 0.571 0.001 0.155 0.177 0.652 0.047 0.103 
14.0 11.0 0.067 0.302 0.261 0.105 0.178 0.191 0.243 0.423 0.196 0.105 0.176 0.497 0.192 0.309 0.117 0.455 0.174 0.450 0.076 0.365 
15.0 11.0 0.119 0.201 0.285 0.100 0.134 0.158 0.295 0.314 0.116 0.044 0.254 0.485 0.100 0.032 0.214 0.553 0.083 0.080 0.186 0.578 
16.0 11.0 0.168 0.030 0.325 0.159 0.074 0.032 0.337 0.266 0.005 0.115 0.295 0.438 0.041 0.208 0.247 0.487 0.076 0.301 0.205 0.477 
17.0 11.0 0.204 0.169 0.377 0.109 0.010 0.111 0.357 0.319 0.133 0.198 0.273 0.389 0.199 0.418 0.179 0.293 0.229 0.558 0.086 0.128 
18.0 11.0 0.222 0.331 0.432 0.119 0.122 0.127 0.338 0.418 0.274 0.372 0.175 0.272 0.315 0.598 0.015 0.039 0.279 0.601 0.119 0.331 
19.0 11.0 0.216 0.412 0.476 0.325 0.255 0.074 0.266 0.444 0.383 0.606 0.011 0.016 0.327 0.630 0.180 0.434 0.166 0.315 0.266 0.626 
20.0 11.0 0.184 0.404 0.497 0.507 0.391 0.342 0.141 0.303 0.421 0.756 0.175 0.372 0.209 0.386 0.298 0.679 0.057 0.214 0.223 0.474 
21.0 11.0 0.125 0.332 0.482 0.600 0.506 0.655 0.023 0.006 0.361 0.680 0.313 0.686 0.002 0.093 0.260 0.552 0.240 0.629 0.016 0.072 
22.0 11.0 0.039 0.227 0.422 0.581 0.572 0.879 0.193 0.390 0.208 0.334 0.341 0.726 0.194 0.540 0.086 0.085 0.244 0.563 0.172 0.496 
23.0 11.0 0.076 0.101 0.313 0.455 0.563 0.924 0.322 0.697 0.011 0.154 0.245 0.430 0.268 0.642 0.095 0.353 0.092 0.112 0.173 0.409 
24.0 11.0 0.213 0.060 0.161 0.231 0.474 0.755 0.374 0.797 0.155 0.545 0.087 0.030 0.208 0.378 0.167 0.439 0.058 0.251 0.053 0.054 
25.0 11.0 0.356 0.256 0.013 0.081 0.321 0.398 0.338 0.639 0.237 0.658 0.050 0.339 0.084 0.026 0.126 0.214 0.105 0.264 0.043 0.154 
26.0 11.0 0.479 0.433 0.176 0.361 0.143 0.060 0.239 0.312 0.224 0.486 0.112 0.391 0.016 0.226 0.047 0.040 0.069 0.081 0.057 0.107 
27.0 11.0 0.552 0.512 0.293 0.519 0.011 0.335 0.124 0.036 0.155 0.206 0.105 0.251 0.052 0.220 0.004 0.129 0.023 0.052 0.032 0.008 
28.0 11.0 0.567 0.471 0.348 0.514 0.110 0.430 0.033 0.170 0.081 0.022 0.069 0.092 0.046 0.120 0.018 0.100 0.001 0.073 0.012 0.043 
29.0 11.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 11.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 12.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 12.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 12.0 0.649 0.558 0.412 0.599 0.122 0.470 0.063 0.149 0.128 0.070 0.106 0.155 0.067 0.168 0.025 0.115 0.002 0.061 0.012 0.012 
4.0 12.0 0.592 0.543 0.322 0.528 0.020 0.267 0.189 0.124 0.226 0.348 0.147 0.349 0.064 0.262 0.005 0.111 0.037 0.014 0.037 0.075 
5.0 12.0 0.455 0.385 0.156 0.272 0.221 0.170 0.332 0.500 0.299 0.641 0.133 0.439 0.008 0.173 0.083 0.082 0.093 0.210 0.055 0.197 
6.0 12.0 0.278 0.170 0.041 0.071 0.422 0.604 0.430 0.785 0.279 0.690 0.021 0.231 0.149 0.190 0.168 0.387 0.101 0.347 0.003 0.130 
7.0 12.0 0.113 0.002 0.214 0.321 0.565 0.879 0.438 0.818 0.147 0.410 0.158 0.214 0.277 0.579 0.168 0.488 0.005 0.137 0.119 0.221 
8.0 12.0 0.009 0.095 0.335 0.471 0.625 0.946 0.356 0.613 0.057 0.070 0.325 0.631 0.296 0.683 0.034 0.193 0.181 0.350 0.195 0.509 
9.0 12.0 0.083 0.144 0.401 0.543 0.613 0.855 0.212 0.274 0.267 0.525 0.402 0.799 0.168 0.390 0.179 0.335 0.290 0.680 0.103 0.331 
10.0 12.0 0.113 0.190 0.425 0.569 0.552 0.663 0.046 0.091 0.426 0.814 0.359 0.648 0.060 0.142 0.346 0.724 0.219 0.515 0.131 0.253 
11.0 12.0 0.109 0.253 0.421 0.551 0.466 0.405 0.113 0.402 0.505 0.861 0.213 0.263 0.296 0.622 0.366 0.709 0.021 0.064 0.336 0.727 
12.0 12.0 0.079 0.320 0.405 0.475 0.375 0.126 0.249 0.592 0.501 0.684 0.008 0.184 0.452 0.824 0.219 0.304 0.299 0.644 0.341 0.661 
13.0 12.0 0.029 0.368 0.390 0.341 0.288 0.142 0.356 0.633 0.428 0.372 0.206 0.522 0.478 0.688 0.041 0.242 0.461 0.835 0.107 0.094 
14.0 12.0 0.033 0.363 0.388 0.168 0.208 0.285 0.436 0.531 0.296 0.063 0.382 0.637 0.355 0.320 0.307 0.609 0.390 0.526 0.236 0.513 
15.0 12.0 0.099 0.275 0.405 0.104 0.126 0.282 0.493 0.372 0.125 0.152 0.491 0.575 0.126 0.055 0.473 0.675 0.123 0.016 0.462 0.729 
16.0 12.0 0.160 0.104 0.442 0.180 0.030 0.149 0.524 0.265 0.076 0.231 0.509 0.452 0.157 0.322 0.468 0.518 0.224 0.418 0.423 0.522 
17.0 12.0 0.209 0.102 0.494 0.155 0.090 0.035 0.519 0.270 0.289 0.285 0.419 0.341 0.415 0.506 0.275 0.242 0.483 0.649 0.118 0.069 
18.0 12.0 0.239 0.272 0.551 0.094 0.237 0.079 0.460 0.339 0.483 0.411 0.219 0.194 0.561 0.625 0.047 0.117 0.501 0.615 0.278 0.417 
19.0 12.0 0.245 0.366 0.599 0.247 0.405 0.087 0.335 0.359 0.612 0.588 0.056 0.062 0.521 0.598 0.363 0.489 0.244 0.269 0.495 0.664 
20.0 12.0 0.224 0.383 0.623 0.423 0.573 0.305 0.145 0.243 0.629 0.700 0.332 0.400 0.288 0.330 0.512 0.683 0.149 0.268 0.365 0.451 
21.0 12.0 0.171 0.341 0.610 0.535 0.717 0.586 0.089 0.024 0.510 0.622 0.517 0.675 0.056 0.133 0.405 0.523 0.426 0.649 0.009 0.105 
22.0 12.0 0.078 0.258 0.541 0.550 0.799 0.811 0.326 0.376 0.263 0.298 0.526 0.699 0.349 0.554 0.103 0.057 0.397 0.553 0.303 0.516 
23.0 12.0 0.064 0.143 0.403 0.454 0.781 0.878 0.501 0.673 0.037 0.170 0.352 0.404 0.437 0.637 0.182 0.373 0.131 0.093 0.284 0.404 
24.0 12.0 0.251 0.021 0.199 0.246 0.649 0.733 0.563 0.776 0.281 0.549 0.096 0.046 0.316 0.361 0.279 0.442 0.111 0.268 0.079 0.034 
25.0 12.0 0.462 0.232 0.049 0.071 0.418 0.385 0.493 0.620 0.387 0.654 0.114 0.353 0.105 0.037 0.195 0.205 0.174 0.268 0.074 0.165 
26.0 12.0 0.649 0.426 0.285 0.357 0.151 0.074 0.328 0.290 0.346 0.471 0.198 0.393 0.051 0.239 0.059 0.053 0.105 0.076 0.090 0.108 
27.0 12.0 0.759 0.513 0.449 0.520 0.074 0.351 0.147 0.048 0.223 0.185 0.171 0.241 0.100 0.220 0.022 0.135 0.027 0.058 0.045 0.006 
28.0 12.0 0.773 0.468 0.515 0.510 0.208 0.438 0.012 0.187 0.101 0.032 0.103 0.079 0.079 0.113 0.038 0.099 0.008 0.074 0.011 0.045 
29.0 12.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 12.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 13.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 13.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 13.0 0.838 0.473 0.559 0.520 0.196 0.419 0.063 0.142 0.168 0.055 0.153 0.135 0.108 0.153 0.046 0.109 0.004 0.060 0.017 0.013 
4.0 13.0 0.768 0.465 0.441 0.464 0.010 0.246 0.241 0.100 0.317 0.304 0.224 0.315 0.110 0.245 0.004 0.109 0.055 0.012 0.063 0.069 
5.0 13.0 0.583 0.334 0.215 0.245 0.276 0.140 0.451 0.438 0.434 0.575 0.212 0.403 0.007 0.167 0.121 0.070 0.150 0.195 0.097 0.191 
6.0 13.0 0.342 0.157 0.056 0.054 0.559 0.525 0.595 0.698 0.412 0.624 0.050 0.216 0.212 0.169 0.263 0.359 0.172 0.330 0.016 0.131 
7.0 13.0 0.120 0.023 0.290 0.267 0.756 0.775 0.609 0.732 0.223 0.371 0.218 0.194 0.415 0.533 0.271 0.457 0.010 0.134 0.188 0.207 
8.0 13.0 0.042 0.047 0.451 0.403 0.835 0.845 0.491 0.549 0.072 0.069 0.467 0.580 0.450 0.628 0.066 0.179 0.276 0.329 0.320 0.485 
9.0 13.0 0.136 0.085 0.536 0.481 0.811 0.778 0.286 0.240 0.374 0.491 0.583 0.731 0.260 0.350 0.263 0.319 0.457 0.638 0.178 0.312 
10.0 13.0 0.174 0.132 0.562 0.530 0.719 0.613 0.051 0.104 0.598 0.759 0.517 0.581 0.084 0.153 0.521 0.678 0.349 0.470 0.198 0.248 
11.0 13.0 0.169 0.210 0.551 0.542 0.593 0.369 0.170 0.407 0.703 0.795 0.298 0.204 0.435 0.601 0.550 0.642 0.024 0.089 0.526 0.688 
12.0 13.0 0.132 0.303 0.524 0.490 0.461 0.087 0.354 0.597 0.685 0.602 0.004 0.230 0.658 0.764 0.321 0.231 0.453 0.624 0.531 0.590 
13.0 13.0 0.074 0.381 0.498 0.364 0.337 0.207 0.493 0.629 0.566 0.268 0.308 0.540 0.680 0.583 0.072 0.290 0.689 0.750 0.164 0.024 
14.0 13.0 0.002 0.403 0.486 0.176 0.223 0.381 0.587 0.496 0.370 0.081 0.545 0.599 0.484 0.194 0.457 0.585 0.565 0.400 0.357 0.506 
15.0 13.0 0.074 0.334 0.496 0.098 0.111 0.392 0.646 0.289 0.127 0.263 0.676 0.466 0.145 0.159 0.674 0.561 0.159 0.085 0.676 0.616 
16.0 13.0 0.145 0.176 0.529 0.210 0.013 0.251 0.666 0.138 0.142 0.290 0.674 0.288 0.247 0.338 0.639 0.350 0.335 0.397 0.595 0.366 
17.0 13.0 0.204 0.021 0.579 0.214 0.158 0.068 0.638 0.108 0.412 0.259 0.527 0.166 0.581 0.404 0.350 0.108 0.673 0.494 0.149 0.043 
18.0 13.0 0.244 0.186 0.635 0.111 0.330 0.055 0.547 0.153 0.643 0.284 0.249 0.067 0.746 0.425 0.091 0.143 0.668 0.406 0.391 0.336 
19.0 13.0 0.261 0.284 0.684 0.107 0.520 0.053 0.381 0.193 0.782 0.371 0.108 0.082 0.665 0.376 0.496 0.362 0.304 0.143 0.660 0.461 
20.0 13.0 0.249 0.315 0.710 0.255 0.710 0.159 0.144 0.148 0.782 0.442 0.450 0.283 0.345 0.193 0.668 0.463 0.212 0.212 0.470 0.288 
21.0 13.0 0.202 0.292 0.697 0.366 0.872 0.361 0.141 0.012 0.616 0.401 0.666 0.454 0.097 0.110 0.511 0.341 0.557 0.449 0.021 0.092 
22.0 13.0 0.106 0.229 0.623 0.400 0.964 0.540 0.425 0.249 0.301 0.193 0.660 0.468 0.460 0.384 0.117 0.027 0.505 0.370 0.393 0.358 
23.0 13.0 0.054 0.138 0.466 0.343 0.938 0.608 0.633 0.461 0.074 0.125 0.430 0.266 0.558 0.433 0.243 0.261 0.159 0.054 0.361 0.273 
24.0 13.0 0.278 0.010 0.223 0.197 0.773 0.519 0.701 0.539 0.373 0.387 0.102 0.043 0.393 0.239 0.358 0.301 0.146 0.187 0.098 0.023 
25.0 13.0 0.539 0.154 0.078 0.041 0.486 0.277 0.604 0.433 0.497 0.459 0.161 0.255 0.121 0.036 0.244 0.132 0.221 0.179 0.094 0.111 
26.0 13.0 0.772 0.303 0.367 0.248 0.154 0.054 0.392 0.200 0.434 0.328 0.260 0.278 0.076 0.174 0.068 0.045 0.130 0.044 0.113 0.068 
27.0 13.0 0.909 0.370 0.565 0.369 0.123 0.251 0.162 0.038 0.271 0.125 0.219 0.167 0.133 0.157 0.034 0.100 0.029 0.047 0.054 0.010 
28.0 13.0 0.923 0.336 0.638 0.361 0.281 0.310 0.007 0.135 0.115 0.026 0.127 0.053 0.102 0.080 0.052 0.072 0.014 0.057 0.011 0.037 
29.0 13.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 13.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 14.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 14.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 14.0 0.958 0.258 0.651 0.295 0.242 0.241 0.063 0.082 0.194 0.033 0.185 0.081 0.135 0.093 0.060 0.067 0.007 0.038 0.021 0.007 
4.0 14.0 0.878 0.260 0.515 0.270 0.021 0.145 0.276 0.059 0.377 0.181 0.275 0.189 0.141 0.149 0.010 0.067 0.067 0.009 0.081 0.044 
5.0 14.0 0.663 0.200 0.249 0.156 0.314 0.076 0.527 0.258 0.521 0.343 0.264 0.241 0.016 0.100 0.146 0.045 0.189 0.122 0.126 0.121 
6.0 14.0 0.381 0.121 0.069 0.021 0.648 0.303 0.701 0.416 0.497 0.373 0.068 0.125 0.253 0.107 0.326 0.223 0.220 0.205 0.023 0.081 
7.0 14.0 0.122 0.067 0.344 0.128 0.880 0.464 0.717 0.444 0.271 0.218 0.257 0.128 0.505 0.330 0.340 0.280 0.020 0.079 0.235 0.133 
8.0 14.0 0.066 0.044 0.531 0.224 0.969 0.533 0.574 0.339 0.084 0.057 0.560 0.368 0.551 0.383 0.089 0.099 0.339 0.216 0.405 0.305 
9.0 14.0 0.176 0.023 0.627 0.307 0.935 0.521 0.328 0.143 0.445 0.333 0.697 0.459 0.318 0.194 0.317 0.220 0.566 0.400 0.231 0.181 
10.0 14.0 0.220 0.028 0.654 0.388 0.819 0.432 0.048 0.100 0.708 0.514 0.614 0.344 0.100 0.141 0.633 0.435 0.435 0.266 0.237 0.183 
11.0 14.0 0.215 0.124 0.637 0.445 0.665 0.253 0.213 0.335 0.825 0.528 0.347 0.067 0.523 0.428 0.666 0.371 0.024 0.116 0.646 0.437 
12.0 14.0 0.176 0.248 0.601 0.437 0.504 0.026 0.425 0.490 0.794 0.353 0.014 0.250 0.784 0.490 0.384 0.057 0.545 0.435 0.653 0.310 
13.0 14.0 0.113 0.365 0.565 0.334 0.354 0.278 0.580 0.498 0.643 0.060 0.373 0.445 0.800 0.284 0.090 0.296 0.826 0.423 0.204 0.111 
14.0 14.0 0.035 0.417 0.545 0.137 0.219 0.459 0.679 0.331 0.406 0.240 0.643 0.398 0.556 0.064 0.544 0.399 0.670 0.102 0.421 0.362 
15.0 14.0 0.047 0.372 0.548 0.099 0.089 0.470 0.734 0.090 0.120 0.357 0.781 0.188 0.152 0.264 0.789 0.242 0.184 0.200 0.796 0.273 
16.0 14.0 0.124 0.238 0.575 0.256 0.049 0.319 0.743 0.117 0.188 0.286 0.763 0.040 0.300 0.263 0.733 0.038 0.393 0.254 0.693 0.054 
17.0 14.0 0.189 0.065 0.620 0.297 0.208 0.104 0.698 0.175 0.486 0.133 0.582 0.116 0.673 0.147 0.389 0.110 0.773 0.144 0.171 0.125 
18.0 14.0 0.235 0.087 0.672 0.227 0.389 0.062 0.585 0.118 0.731 0.028 0.259 0.096 0.843 0.051 0.115 0.116 0.753 0.029 0.442 0.127 
19.0 14.0 0.259 0.181 0.719 0.102 0.587 0.119 0.396 0.026 0.871 0.022 0.140 0.056 0.735 0.018 0.563 0.092 0.335 0.035 0.738 0.077 
20.0 14.0 0.255 0.214 0.746 0.034 0.784 0.079 0.135 0.034 0.856 0.042 0.512 0.051 0.371 0.009 0.742 0.077 0.240 0.070 0.519 0.029 
21.0 14.0 0.213 0.198 0.733 0.124 0.950 0.030 0.173 0.027 0.664 0.067 0.740 0.077 0.119 0.033 0.560 0.051 0.616 0.088 0.026 0.046 
22.0 14.0 0.118 0.152 0.657 0.163 1.044 0.123 0.478 0.037 0.315 0.042 0.724 0.089 0.514 0.078 0.122 0.004 0.553 0.066 0.430 0.074 
23.0 14.0 0.049 0.094 0.491 0.150 1.013 0.175 0.700 0.109 0.095 0.032 0.465 0.050 0.614 0.086 0.270 0.054 0.173 0.008 0.393 0.053 
24.0 14.0 0.291 0.031 0.231 0.098 0.831 0.165 0.768 0.145 0.420 0.102 0.104 0.021 0.428 0.041 0.393 0.056 0.160 0.033 0.107 0.014 
25.0 14.0 0.576 0.037 0.096 0.021 0.516 0.098 0.658 0.123 0.550 0.124 0.183 0.073 0.128 0.022 0.265 0.016 0.241 0.025 0.102 0.014 
26.0 14.0 0.834 0.093 0.410 0.060 0.153 0.015 0.422 0.061 0.475 0.091 0.289 0.077 0.088 0.053 0.072 0.024 0.141 0.006 0.121 0.002 
27.0 14.0 0.985 0.117 0.625 0.102 0.149 0.063 0.168 0.009 0.294 0.038 0.241 0.048 0.149 0.047 0.039 0.034 0.031 0.025 0.058 0.018 
28.0 14.0 0.999 0.104 0.701 0.101 0.318 0.080 0.015 0.031 0.121 0.005 0.138 0.019 0.113 0.027 0.059 0.027 0.017 0.025 0.011 0.023 
29.0 14.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 14.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 15.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 15.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 15.0 0.993 0.030 0.675 0.012 0.253 0.009 0.064 0.007 0.203 0.009 0.196 0.006 0.145 0.006 0.066 0.002 0.009 0.002 0.023 0.002 
4.0 15.0 0.910 0.016 0.533 0.004 0.021 0.004 0.288 0.007 0.397 0.011 0.292 0.007 0.153 0.004 0.012 0.001 0.071 0.003 0.088 0.007 
5.0 15.0 0.685 0.018 0.253 0.031 0.331 0.010 0.553 0.009 0.549 0.013 0.281 0.003 0.019 0.004 0.156 0.011 0.205 0.012 0.139 0.012 
6.0 15.0 0.390 0.069 0.081 0.058 0.681 0.006 0.735 0.020 0.523 0.013 0.073 0.009 0.268 0.020 0.349 0.021 0.240 0.012 0.028 0.004 
7.0 15.0 0.118 0.121 0.371 0.061 0.922 0.031 0.748 0.040 0.282 0.003 0.272 0.031 0.536 0.034 0.366 0.014 0.025 0.011 0.252 0.023 
8.0 15.0 0.080 0.157 0.567 0.023 1.011 0.096 0.593 0.048 0.094 0.033 0.590 0.059 0.583 0.025 0.097 0.021 0.359 0.044 0.439 0.028 
9.0 15.0 0.198 0.157 0.666 0.064 0.969 0.162 0.331 0.016 0.472 0.096 0.731 0.066 0.334 0.025 0.333 0.068 0.603 0.043 0.254 0.018 
10.0 15.0 0.247 0.104 0.692 0.182 0.840 0.179 0.035 0.075 0.743 0.155 0.637 0.017 0.108 0.108 0.666 0.076 0.463 0.029 0.244 0.081 
11.0 15.0 0.245 0.009 0.671 0.293 0.672 0.101 0.237 0.204 0.856 0.147 0.352 0.103 0.548 0.161 0.696 0.008 0.022 0.134 0.678 0.066 
12.0 15.0 0.206 0.165 0.628 0.340 0.498 0.088 0.453 0.305 0.813 0.020 0.026 0.238 0.813 0.098 0.396 0.166 0.564 0.147 0.686 0.084 
13.0 15.0 0.143 0.319 0.584 0.272 0.337 0.332 0.606 0.287 0.647 0.211 0.394 0.275 0.819 0.112 0.096 0.264 0.851 0.034 0.219 0.242 
14.0 15.0 0.063 0.402 0.557 0.087 0.196 0.501 0.699 0.102 0.396 0.402 0.663 0.113 0.560 0.327 0.558 0.130 0.685 0.281 0.423 0.149 
15.0 15.0 0.020 0.383 0.554 0.139 0.062 0.504 0.745 0.162 0.102 0.414 0.794 0.165 0.145 0.346 0.800 0.166 0.187 0.311 0.803 0.170 
16.0 15.0 0.097 0.281 0.574 0.310 0.077 0.346 0.744 0.369 0.208 0.232 0.764 0.373 0.311 0.132 0.735 0.368 0.393 0.059 0.698 0.358 
17.0 15.0 0.163 0.140 0.612 0.384 0.233 0.111 0.689 0.442 0.501 0.047 0.572 0.398 0.677 0.175 0.384 0.318 0.769 0.279 0.175 0.214 
18.0 15.0 0.212 0.011 0.658 0.362 0.408 0.108 0.569 0.380 0.736 0.283 0.246 0.242 0.836 0.377 0.117 0.057 0.743 0.393 0.430 0.133 
19.0 15.0 0.239 0.073 0.700 0.284 0.597 0.254 0.378 0.237 0.864 0.406 0.148 0.003 0.722 0.377 0.555 0.228 0.329 0.215 0.717 0.357 
20.0 15.0 0.239 0.101 0.724 0.198 0.783 0.321 0.120 0.073 0.841 0.400 0.510 0.220 0.359 0.194 0.725 0.357 0.232 0.102 0.505 0.271 
21.0 15.0 0.203 0.086 0.711 0.135 0.940 0.339 0.181 0.078 0.647 0.292 0.728 0.343 0.120 0.066 0.544 0.265 0.595 0.314 0.023 0.036 
22.0 15.0 0.113 0.053 0.637 0.099 1.028 0.333 0.477 0.201 0.303 0.117 0.707 0.327 0.502 0.266 0.119 0.025 0.534 0.264 0.410 0.241 
23.0 15.0 0.049 0.032 0.476 0.070 0.994 0.304 0.691 0.282 0.097 0.078 0.452 0.184 0.597 0.299 0.260 0.180 0.167 0.036 0.376 0.186 
24.0 15.0 0.287 0.044 0.221 0.022 0.815 0.230 0.756 0.295 0.413 0.220 0.100 0.012 0.415 0.175 0.379 0.216 0.152 0.139 0.104 0.016 
25.0 15.0 0.569 0.091 0.099 0.067 0.505 0.102 0.646 0.222 0.539 0.251 0.179 0.134 0.124 0.013 0.255 0.111 0.230 0.145 0.096 0.100 
26.0 15.0 0.825 0.146 0.408 0.153 0.148 0.053 0.413 0.092 0.465 0.172 0.281 0.148 0.085 0.084 0.070 0.006 0.135 0.059 0.115 0.078 
27.0 15.0 0.975 0.174 0.620 0.202 0.148 0.155 0.165 0.033 0.288 0.056 0.234 0.083 0.144 0.075 0.037 0.039 0.029 0.004 0.055 0.028 
28.0 15.0 0.990 0.162 0.694 0.195 0.315 0.183 0.015 0.090 0.118 0.028 0.135 0.016 0.109 0.029 0.056 0.023 0.016 0.009 0.010 0.008 
29.0 15.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 15.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 16.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 16.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 16.0 0.940 0.306 0.630 0.309 0.227 0.252 0.067 0.092 0.194 0.022 0.185 0.069 0.137 0.081 0.062 0.062 0.008 0.034 0.022 0.010 
4.0 16.0 0.860 0.284 0.492 0.257 0.011 0.143 0.278 0.050 0.375 0.160 0.274 0.174 0.143 0.139 0.011 0.068 0.067 0.009 0.084 0.031 
5.0 16.0 0.649 0.162 0.226 0.094 0.326 0.097 0.526 0.241 0.515 0.314 0.261 0.231 0.016 0.106 0.147 0.026 0.194 0.099 0.134 0.100 
6.0 16.0 0.370 0.011 0.092 0.113 0.655 0.312 0.692 0.373 0.485 0.339 0.063 0.136 0.254 0.071 0.329 0.181 0.228 0.181 0.030 0.078 
7.0 16.0 0.110 0.164 0.368 0.248 0.879 0.403 0.698 0.359 0.254 0.202 0.261 0.073 0.503 0.264 0.343 0.248 0.025 0.097 0.237 0.090 
8.0 16.0 0.082 0.261 0.555 0.273 0.958 0.345 0.546 0.234 0.101 0.017 0.556 0.254 0.542 0.326 0.089 0.132 0.336 0.133 0.414 0.248 
9.0 16.0 0.200 0.287 0.650 0.193 0.910 0.205 0.293 0.096 0.453 0.156 0.679 0.321 0.303 0.228 0.313 0.092 0.562 0.310 0.242 0.209 
10.0 16.0 0.252 0.238 0.673 0.062 0.779 0.086 0.012 0.028 0.698 0.215 0.581 0.293 0.110 0.057 0.615 0.278 0.427 0.306 0.222 0.026 
11.0 16.0 0.255 0.114 0.649 0.137 0.611 0.058 0.241 0.055 0.791 0.232 0.310 0.241 0.511 0.120 0.634 0.364 0.020 0.138 0.618 0.294 
12.0 16.0 0.220 0.067 0.602 0.234 0.441 0.148 0.437 0.106 0.738 0.292 0.040 0.194 0.742 0.285 0.353 0.349 0.512 0.153 0.622 0.441 
13.0 16.0 0.161 0.252 0.555 0.210 0.286 0.345 0.570 0.084 0.575 0.423 0.371 0.092 0.734 0.463 0.094 0.202 0.762 0.451 0.200 0.347 
14.0 16.0 0.086 0.361 0.522 0.079 0.153 0.492 0.645 0.138 0.341 0.509 0.605 0.176 0.492 0.543 0.501 0.145 0.606 0.594 0.369 0.076 
15.0 16.0 0.007 0.369 0.513 0.182 0.031 0.487 0.677 0.377 0.074 0.421 0.711 0.470 0.119 0.382 0.707 0.516 0.164 0.377 0.699 0.542 
16.0 16.0 0.067 0.301 0.526 0.346 0.094 0.335 0.668 0.574 0.202 0.153 0.674 0.653 0.282 0.024 0.642 0.674 0.341 0.143 0.606 0.665 
17.0 16.0 0.129 0.196 0.556 0.443 0.232 0.099 0.611 0.648 0.457 0.211 0.498 0.612 0.597 0.449 0.332 0.472 0.662 0.623 0.156 0.278 
18.0 16.0 0.176 0.092 0.593 0.463 0.385 0.158 0.499 0.579 0.658 0.539 0.209 0.342 0.728 0.719 0.101 0.004 0.637 0.720 0.359 0.341 
19.0 16.0 0.202 0.020 0.627 0.428 0.548 0.367 0.326 0.396 0.763 0.732 0.134 0.057 0.624 0.679 0.476 0.484 0.283 0.347 0.603 0.691 
20.0 16.0 0.204 0.003 0.645 0.379 0.708 0.519 0.098 0.151 0.737 0.743 0.446 0.440 0.309 0.340 0.619 0.692 0.192 0.239 0.427 0.489 
21.0 16.0 0.172 0.015 0.632 0.345 0.843 0.630 0.165 0.123 0.565 0.572 0.631 0.674 0.101 0.147 0.464 0.505 0.499 0.621 0.010 0.080 
22.0 16.0 0.092 0.036 0.565 0.316 0.916 0.702 0.423 0.394 0.265 0.240 0.612 0.653 0.427 0.535 0.104 0.042 0.449 0.515 0.337 0.476 
23.0 16.0 0.054 0.024 0.421 0.253 0.884 0.693 0.608 0.597 0.082 0.166 0.393 0.368 0.509 0.597 0.216 0.359 0.143 0.071 0.312 0.366 
24.0 16.0 0.266 0.054 0.194 0.118 0.724 0.552 0.664 0.649 0.355 0.475 0.091 0.033 0.356 0.343 0.318 0.423 0.124 0.267 0.088 0.023 
25.0 16.0 0.517 0.197 0.089 0.108 0.452 0.267 0.569 0.501 0.465 0.549 0.148 0.294 0.110 0.023 0.217 0.209 0.191 0.273 0.077 0.181 
26.0 16.0 0.746 0.345 0.362 0.328 0.139 0.095 0.367 0.217 0.404 0.383 0.238 0.323 0.067 0.188 0.062 0.022 0.113 0.100 0.094 0.134 
27.0 16.0 0.881 0.417 0.550 0.452 0.122 0.329 0.151 0.060 0.253 0.134 0.201 0.188 0.119 0.170 0.029 0.093 0.026 0.021 0.046 0.036 
28.0 16.0 0.896 0.386 0.619 0.440 0.271 0.396 0.007 0.184 0.108 0.048 0.117 0.045 0.092 0.074 0.046 0.061 0.012 0.035 0.010 0.005 
29.0 16.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 16.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 17.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 17.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 17.0 0.807 0.494 0.521 0.510 0.169 0.410 0.072 0.141 0.170 0.046 0.154 0.125 0.111 0.142 0.049 0.105 0.006 0.057 0.018 0.016 
4.0 17.0 0.737 0.468 0.399 0.432 0.025 0.228 0.248 0.097 0.315 0.284 0.223 0.298 0.112 0.233 0.006 0.109 0.056 0.011 0.069 0.059 
5.0 17.0 0.558 0.293 0.171 0.178 0.300 0.165 0.449 0.420 0.423 0.539 0.206 0.384 0.007 0.166 0.123 0.055 0.159 0.177 0.110 0.174 
6.0 17.0 0.322 0.042 0.100 0.151 0.574 0.534 0.579 0.647 0.389 0.574 0.039 0.211 0.215 0.143 0.269 0.321 0.185 0.309 0.025 0.129 
7.0 17.0 0.099 0.181 0.337 0.382 0.758 0.717 0.575 0.634 0.190 0.328 0.227 0.158 0.412 0.470 0.274 0.419 0.017 0.144 0.193 0.171 
8.0 17.0 0.073 0.327 0.500 0.462 0.817 0.666 0.438 0.420 0.107 0.054 0.461 0.477 0.432 0.555 0.063 0.190 0.274 0.256 0.334 0.429 
9.0 17.0 0.183 0.382 0.583 0.395 0.767 0.466 0.219 0.151 0.393 0.352 0.549 0.582 0.228 0.340 0.259 0.215 0.447 0.539 0.191 0.320 
10.0 17.0 0.237 0.346 0.601 0.232 0.645 0.248 0.019 0.039 0.583 0.481 0.454 0.481 0.107 0.027 0.490 0.515 0.329 0.464 0.176 0.121 
11.0 17.0 0.245 0.221 0.576 0.082 0.492 0.130 0.227 0.102 0.642 0.483 0.224 0.296 0.418 0.320 0.488 0.573 0.026 0.104 0.477 0.520 
12.0 17.0 0.219 0.028 0.529 0.151 0.340 0.154 0.381 0.095 0.581 0.473 0.057 0.120 0.582 0.523 0.257 0.423 0.398 0.336 0.467 0.630 
13.0 17.0 0.167 0.173 0.480 0.165 0.206 0.300 0.478 0.128 0.437 0.512 0.310 0.083 0.556 0.647 0.087 0.122 0.571 0.679 0.143 0.367 
14.0 17.0 0.101 0.301 0.445 0.093 0.096 0.426 0.526 0.276 0.245 0.516 0.478 0.351 0.360 0.619 0.384 0.310 0.442 0.727 0.271 0.205 
15.0 17.0 0.031 0.335 0.430 0.189 0.003 0.425 0.540 0.485 0.036 0.373 0.545 0.625 0.075 0.356 0.524 0.689 0.114 0.373 0.502 0.717 
16.0 17.0 0.034 0.299 0.435 0.339 0.101 0.294 0.523 0.657 0.173 0.077 0.506 0.768 0.219 0.103 0.467 0.793 0.248 0.247 0.429 0.777 
17.0 17.0 0.089 0.225 0.455 0.447 0.206 0.079 0.473 0.724 0.362 0.306 0.368 0.684 0.444 0.581 0.238 0.513 0.471 0.768 0.112 0.284 
18.0 17.0 0.129 0.144 0.482 0.496 0.324 0.182 0.381 0.655 0.507 0.658 0.151 0.368 0.533 0.861 0.073 0.043 0.450 0.840 0.245 0.428 
19.0 17.0 0.152 0.085 0.507 0.493 0.448 0.416 0.246 0.462 0.581 0.875 0.102 0.091 0.454 0.796 0.337 0.589 0.202 0.391 0.414 0.809 
20.0 17.0 0.152 0.068 0.518 0.473 0.569 0.611 0.071 0.185 0.557 0.893 0.329 0.536 0.226 0.394 0.438 0.820 0.127 0.290 0.295 0.562 
21.0 17.0 0.123 0.080 0.504 0.458 0.669 0.772 0.129 0.144 0.427 0.695 0.463 0.815 0.067 0.180 0.330 0.596 0.341 0.731 0.001 0.091 
22.0 17.0 0.056 0.088 0.447 0.432 0.722 0.885 0.323 0.483 0.204 0.296 0.450 0.792 0.300 0.641 0.080 0.053 0.310 0.607 0.222 0.553 
23.0 17.0 0.062 0.053 0.331 0.349 0.694 0.887 0.462 0.744 0.052 0.202 0.293 0.449 0.362 0.716 0.144 0.422 0.104 0.092 0.209 0.427 
24.0 17.0 0.230 0.062 0.154 0.169 0.571 0.713 0.505 0.815 0.254 0.584 0.077 0.037 0.259 0.415 0.219 0.500 0.079 0.307 0.062 0.022 
25.0 17.0 0.427 0.255 0.066 0.126 0.364 0.353 0.437 0.635 0.339 0.680 0.097 0.356 0.088 0.026 0.153 0.250 0.128 0.317 0.049 0.203 
26.0 17.0 0.605 0.450 0.278 0.412 0.126 0.107 0.290 0.284 0.300 0.481 0.166 0.396 0.039 0.224 0.049 0.026 0.079 0.118 0.063 0.153 
27.0 17.0 0.712 0.544 0.426 0.575 0.074 0.404 0.130 0.064 0.194 0.177 0.144 0.236 0.079 0.207 0.015 0.111 0.021 0.024 0.032 0.040 
28.0 17.0 0.728 0.505 0.484 0.565 0.193 0.495 0.012 0.221 0.089 0.049 0.087 0.063 0.063 0.096 0.028 0.076 0.005 0.043 0.009 0.007 
29.0 17.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 17.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 18.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 18.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 18.0 0.611 0.547 0.363 0.563 0.085 0.438 0.077 0.136 0.132 0.067 0.107 0.148 0.071 0.159 0.029 0.112 0.001 0.058 0.013 0.013 
4.0 18.0 0.556 0.523 0.265 0.477 0.059 0.232 0.200 0.128 0.225 0.330 0.146 0.331 0.066 0.248 0.004 0.109 0.040 0.014 0.046 0.068 
5.0 18.0 0.426 0.345 0.096 0.202 0.257 0.200 0.333 0.485 0.286 0.601 0.124 0.411 0.012 0.162 0.088 0.074 0.105 0.199 0.070 0.188 
6.0 18.0 0.254 0.082 0.104 0.160 0.449 0.616 0.413 0.733 0.248 0.625 0.004 0.206 0.156 0.179 0.177 0.358 0.115 0.328 0.011 0.127 
7.0 18.0 0.084 0.162 0.283 0.431 0.575 0.835 0.395 0.715 0.098 0.336 0.176 0.207 0.276 0.528 0.168 0.444 0.004 0.133 0.127 0.198 
8.0 18.0 0.054 0.336 0.409 0.548 0.608 0.794 0.284 0.462 0.111 0.104 0.322 0.555 0.270 0.594 0.021 0.172 0.183 0.303 0.208 0.458 
9.0 18.0 0.150 0.422 0.474 0.503 0.559 0.566 0.118 0.133 0.301 0.450 0.360 0.646 0.119 0.323 0.183 0.273 0.276 0.576 0.107 0.307 
10.0 18.0 0.204 0.408 0.487 0.335 0.455 0.294 0.055 0.113 0.414 0.583 0.274 0.490 0.102 0.083 0.310 0.565 0.182 0.446 0.119 0.161 
11.0 18.0 0.219 0.294 0.462 0.130 0.329 0.120 0.198 0.204 0.429 0.545 0.107 0.242 0.285 0.398 0.280 0.567 0.042 0.036 0.279 0.543 
12.0 18.0 0.203 0.107 0.417 0.097 0.207 0.099 0.293 0.190 0.363 0.472 0.075 0.027 0.358 0.557 0.121 0.355 0.244 0.386 0.244 0.584 
13.0 18.0 0.163 0.094 0.369 0.136 0.106 0.198 0.343 0.193 0.250 0.445 0.221 0.161 0.312 0.604 0.080 0.037 0.310 0.649 0.054 0.282 
14.0 18.0 0.109 0.232 0.334 0.082 0.028 0.312 0.358 0.293 0.120 0.411 0.301 0.377 0.180 0.521 0.227 0.336 0.216 0.624 0.150 0.231 
15.0 18.0 0.052 0.287 0.315 0.146 0.037 0.330 0.352 0.451 0.008 0.277 0.320 0.583 0.018 0.264 0.279 0.631 0.041 0.281 0.242 0.639 
16.0 18.0 0.002 0.276 0.312 0.280 0.097 0.236 0.330 0.589 0.127 0.026 0.283 0.681 0.134 0.132 0.234 0.686 0.129 0.247 0.194 0.654 
17.0 18.0 0.046 0.226 0.323 0.388 0.162 0.062 0.291 0.646 0.230 0.301 0.198 0.593 0.242 0.531 0.114 0.428 0.225 0.669 0.049 0.225 
18.0 18.0 0.077 0.164 0.338 0.448 0.233 0.164 0.231 0.590 0.306 0.604 0.077 0.312 0.280 0.760 0.037 0.051 0.210 0.714 0.104 0.366 
19.0 18.0 0.093 0.116 0.352 0.466 0.309 0.381 0.146 0.422 0.342 0.795 0.058 0.090 0.235 0.696 0.161 0.514 0.098 0.329 0.176 0.678 
20.0 18.0 0.089 0.096 0.356 0.463 0.382 0.572 0.040 0.171 0.325 0.814 0.177 0.482 0.121 0.345 0.209 0.708 0.048 0.242 0.130 0.474 
21.0 18.0 0.064 0.097 0.341 0.454 0.441 0.734 0.078 0.133 0.250 0.635 0.247 0.729 0.024 0.154 0.162 0.517 0.144 0.614 0.014 0.069 
22.0 18.0 0.013 0.092 0.298 0.425 0.469 0.843 0.191 0.448 0.128 0.274 0.243 0.709 0.140 0.556 0.050 0.052 0.137 0.515 0.081 0.449 
23.0 18.0 0.071 0.046 0.218 0.339 0.448 0.843 0.272 0.688 0.012 0.174 0.167 0.409 0.177 0.627 0.054 0.352 0.055 0.087 0.083 0.356 
24.0 18.0 0.182 0.071 0.103 0.160 0.373 0.677 0.299 0.754 0.124 0.520 0.060 0.024 0.136 0.373 0.096 0.427 0.024 0.247 0.030 0.033 
25.0 18.0 0.307 0.255 0.034 0.117 0.251 0.342 0.266 0.593 0.177 0.613 0.031 0.302 0.059 0.028 0.075 0.225 0.051 0.267 0.014 0.161 
26.0 18.0 0.419 0.437 0.166 0.386 0.110 0.081 0.189 0.279 0.167 0.445 0.074 0.348 0.003 0.182 0.032 0.013 0.037 0.108 0.024 0.129 
27.0 18.0 0.490 0.526 0.262 0.542 0.012 0.360 0.101 0.041 0.119 0.178 0.072 0.217 0.028 0.179 0.003 0.088 0.016 0.012 0.016 0.039 
28.0 18.0 0.508 0.493 0.308 0.540 0.091 0.455 0.031 0.188 0.066 0.029 0.050 0.067 0.028 0.089 0.007 0.065 0.004 0.032 0.008 0.003 
29.0 18.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 18.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 19.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 19.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 19.0 0.378 0.464 0.177 0.468 0.011 0.339 0.081 0.080 0.086 0.082 0.052 0.136 0.023 0.131 0.004 0.085 0.006 0.038 0.007 0.004 
4.0 19.0 0.341 0.448 0.110 0.392 0.097 0.157 0.141 0.139 0.118 0.295 0.055 0.271 0.009 0.186 0.014 0.069 0.022 0.022 0.018 0.059 
5.0 19.0 0.269 0.316 0.010 0.167 0.202 0.197 0.195 0.430 0.125 0.497 0.027 0.312 0.032 0.097 0.047 0.082 0.040 0.164 0.021 0.140 
6.0 19.0 0.173 0.108 0.105 0.136 0.297 0.552 0.215 0.626 0.082 0.493 0.039 0.127 0.088 0.177 0.068 0.291 0.030 0.240 0.007 0.074 
7.0 19.0 0.068 0.107 0.213 0.390 0.354 0.751 0.184 0.599 0.007 0.232 0.115 0.213 0.115 0.436 0.041 0.326 0.024 0.065 0.052 0.173 
8.0 19.0 0.030 0.287 0.295 0.524 0.360 0.722 0.106 0.363 0.112 0.150 0.159 0.483 0.080 0.448 0.031 0.081 0.080 0.267 0.058 0.337 
9.0 19.0 0.108 0.401 0.339 0.507 0.314 0.504 0.005 0.051 0.191 0.440 0.140 0.515 0.009 0.187 0.098 0.264 0.077 0.428 0.007 0.177 
10.0 19.0 0.160 0.417 0.345 0.355 0.233 0.221 0.091 0.183 0.215 0.516 0.066 0.332 0.098 0.148 0.103 0.438 0.008 0.264 0.063 0.175 
11.0 19.0 0.182 0.326 0.321 0.142 0.141 0.040 0.158 0.255 0.182 0.424 0.026 0.097 0.134 0.353 0.042 0.363 0.067 0.062 0.056 0.381 
12.0 19.0 0.177 0.160 0.281 0.055 0.058 0.047 0.187 0.212 0.114 0.303 0.094 0.072 0.104 0.398 0.036 0.163 0.075 0.304 0.011 0.325 
13.0 19.0 0.151 0.025 0.237 0.121 0.004 0.057 0.185 0.164 0.040 0.244 0.118 0.168 0.037 0.362 0.075 0.052 0.019 0.395 0.057 0.102 
14.0 19.0 0.111 0.163 0.201 0.075 0.043 0.168 0.164 0.196 0.017 0.220 0.102 0.266 0.021 0.282 0.055 0.239 0.038 0.330 0.025 0.170 
15.0 19.0 0.068 0.232 0.180 0.058 0.067 0.217 0.138 0.291 0.053 0.151 0.069 0.370 0.046 0.128 0.011 0.377 0.044 0.127 0.038 0.354 
16.0 19.0 0.028 0.238 0.171 0.177 0.086 0.173 0.113 0.392 0.072 0.006 0.036 0.423 0.042 0.098 0.021 0.393 0.006 0.156 0.062 0.341 
17.0 19.0 0.004 0.204 0.171 0.275 0.105 0.054 0.089 0.440 0.080 0.204 0.012 0.369 0.022 0.328 0.023 0.242 0.038 0.376 0.024 0.113 
18.0 19.0 0.024 0.156 0.176 0.335 0.126 0.107 0.065 0.409 0.082 0.402 0.003 0.194 0.005 0.461 0.001 0.030 0.049 0.396 0.042 0.193 
19.0 19.0 0.031 0.114 0.180 0.360 0.150 0.271 0.038 0.297 0.078 0.531 0.009 0.057 0.002 0.423 0.027 0.292 0.017 0.190 0.076 0.355 
20.0 19.0 0.024 0.087 0.176 0.362 0.172 0.420 0.009 0.121 0.070 0.544 0.012 0.304 0.007 0.214 0.037 0.405 0.035 0.118 0.046 0.258 
21.0 19.0 0.002 0.072 0.162 0.348 0.186 0.538 0.020 0.093 0.058 0.425 0.014 0.458 0.022 0.081 0.019 0.303 0.064 0.323 0.023 0.020 
22.0 19.0 0.033 0.054 0.134 0.313 0.188 0.608 0.045 0.306 0.044 0.189 0.020 0.448 0.031 0.320 0.016 0.046 0.045 0.283 0.067 0.213 
23.0 19.0 0.078 0.010 0.095 0.237 0.176 0.596 0.063 0.463 0.031 0.095 0.030 0.270 0.021 0.371 0.040 0.180 0.003 0.067 0.049 0.184 
24.0 19.0 0.126 0.078 0.049 0.102 0.154 0.474 0.073 0.504 0.016 0.314 0.039 0.027 0.004 0.240 0.035 0.238 0.035 0.114 0.003 0.033 
25.0 19.0 0.171 0.203 0.002 0.086 0.125 0.248 0.079 0.405 0.003 0.383 0.038 0.158 0.028 0.045 0.008 0.145 0.030 0.144 0.023 0.072 
26.0 19.0 0.211 0.321 0.041 0.266 0.091 0.027 0.078 0.210 0.023 0.296 0.024 0.203 0.035 0.082 0.015 0.025 0.006 0.076 0.016 0.072 
27.0 19.0 0.241 0.382 0.080 0.376 0.055 0.218 0.069 0.022 0.037 0.140 0.005 0.142 0.025 0.098 0.021 0.033 0.010 0.013 0.001 0.035 
28.0 19.0 0.260 0.366 0.112 0.387 0.018 0.300 0.052 0.101 0.039 0.015 0.009 0.058 0.010 0.058 0.015 0.033 0.013 0.008 0.007 0.011 
29.0 19.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 19.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 20.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 20.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 20.0 0.137 0.287 0.012 0.271 0.105 0.159 0.082 0.005 0.038 0.089 0.005 0.097 0.024 0.072 0.021 0.034 0.013 0.005 0.002 0.009 
4.0 20.0 0.119 0.284 0.047 0.222 0.131 0.038 0.077 0.132 0.009 0.199 0.037 0.148 0.047 0.074 0.026 0.005 0.004 0.034 0.011 0.038 
5.0 20.0 0.108 0.230 0.074 0.096 0.140 0.163 0.051 0.287 0.038 0.280 0.071 0.134 0.052 0.004 0.006 0.076 0.026 0.091 0.031 0.054 
6.0 20.0 0.089 0.120 0.102 0.089 0.136 0.382 0.013 0.386 0.084 0.244 0.080 0.008 0.019 0.144 0.042 0.154 0.058 0.087 0.030 0.011 
7.0 20.0 0.051 0.031 0.138 0.282 0.126 0.522 0.029 0.353 0.110 0.064 0.053 0.184 0.045 0.246 0.087 0.121 0.051 0.033 0.020 0.113 
8.0 20.0 0.005 0.196 0.173 0.416 0.103 0.508 0.071 0.176 0.110 0.182 0.007 0.308 0.110 0.189 0.085 0.046 0.020 0.177 0.093 0.127 
9.0 20.0 0.063 0.330 0.195 0.429 0.063 0.330 0.106 0.064 0.077 0.348 0.079 0.262 0.135 0.011 0.016 0.208 0.120 0.171 0.111 0.018 
10.0 20.0 0.111 0.378 0.195 0.311 0.011 0.080 0.123 0.234 0.016 0.336 0.138 0.081 0.093 0.197 0.098 0.207 0.168 0.006 0.015 0.163 
11.0 20.0 0.139 0.320 0.173 0.121 0.047 0.115 0.114 0.259 0.063 0.193 0.154 0.092 0.016 0.230 0.190 0.063 0.095 0.157 0.156 0.134 
12.0 20.0 0.145 0.186 0.137 0.055 0.089 0.165 0.077 0.173 0.131 0.052 0.110 0.153 0.142 0.136 0.188 0.085 0.083 0.152 0.257 0.059 
13.0 20.0 0.133 0.029 0.097 0.141 0.111 0.095 0.024 0.073 0.164 0.034 0.016 0.120 0.227 0.043 0.072 0.116 0.256 0.051 0.167 0.117 
14.0 20.0 0.108 0.101 0.064 0.127 0.110 0.029 0.032 0.043 0.149 0.021 0.093 0.079 0.213 0.030 0.107 0.073 0.278 0.049 0.086 0.062 
15.0 20.0 0.080 0.175 0.040 0.050 0.094 0.106 0.076 0.075 0.095 0.023 0.174 0.079 0.108 0.018 0.242 0.049 0.128 0.046 0.294 0.040 
16.0 20.0 0.054 0.191 0.026 0.063 0.069 0.114 0.102 0.134 0.017 0.006 0.201 0.095 0.045 0.030 0.261 0.047 0.106 0.031 0.300 0.063 
17.0 20.0 0.034 0.168 0.019 0.143 0.043 0.058 0.108 0.175 0.066 0.059 0.166 0.093 0.185 0.059 0.153 0.035 0.280 0.031 0.095 0.038 
18.0 20.0 0.025 0.129 0.015 0.193 0.016 0.032 0.095 0.175 0.135 0.130 0.078 0.055 0.254 0.083 0.031 0.006 0.287 0.027 0.172 0.021 
19.0 20.0 0.026 0.089 0.011 0.215 0.012 0.125 0.065 0.131 0.174 0.180 0.036 0.009 0.223 0.082 0.199 0.029 0.123 0.021 0.303 0.045 
20.0 20.0 0.037 0.053 0.007 0.212 0.039 0.207 0.020 0.055 0.173 0.187 0.143 0.071 0.102 0.053 0.262 0.046 0.107 0.033 0.206 0.036 
21.0 20.0 0.055 0.022 0.015 0.188 0.065 0.260 0.036 0.035 0.126 0.147 0.205 0.109 0.062 0.010 0.186 0.045 0.252 0.034 0.033 0.051 
22.0 20.0 0.073 0.006 0.026 0.147 0.086 0.274 0.095 0.111 0.037 0.076 0.190 0.111 0.187 0.029 0.017 0.036 0.212 0.016 0.200 0.065 
23.0 20.0 0.080 0.039 0.025 0.090 0.089 0.247 0.137 0.155 0.068 0.005 0.100 0.088 0.204 0.054 0.125 0.027 0.046 0.036 0.167 0.028 
24.0 20.0 0.067 0.079 0.005 0.025 0.060 0.188 0.142 0.163 0.146 0.048 0.018 0.056 0.119 0.068 0.153 0.017 0.086 0.040 0.032 0.031 
25.0 20.0 0.036 0.118 0.038 0.045 0.005 0.113 0.102 0.144 0.161 0.081 0.100 0.019 0.005 0.065 0.084 0.043 0.102 0.006 0.055 0.029 
26.0 20.0 0.005 0.150 0.079 0.100 0.069 0.038 0.031 0.107 0.113 0.093 0.114 0.019 0.067 0.038 0.003 0.050 0.045 0.033 0.051 0.006 
27.0 20.0 0.005 0.170 0.095 0.142 0.115 0.036 0.034 0.058 0.043 0.080 0.076 0.041 0.072 0.005 0.037 0.030 0.005 0.036 0.015 0.027 
28.0 20.0 0.015 0.175 0.079 0.165 0.121 0.089 0.067 0.008 0.012 0.046 0.029 0.038 0.044 0.016 0.034 0.008 0.020 0.021 0.007 0.024 
29.0 20.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 20.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 21.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 21.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 21.0 0.083 0.083 0.180 0.051 0.182 0.036 0.076 0.081 0.009 0.084 0.055 0.045 0.064 0.008 0.042 0.019 0.018 0.027 0.002 0.018 
4.0 21.0 0.082 0.096 0.183 0.039 0.153 0.078 0.016 0.109 0.090 0.080 0.116 0.016 0.094 0.043 0.036 0.053 0.011 0.040 0.034 0.012 
5.0 21.0 0.040 0.124 0.145 0.030 0.076 0.115 0.080 0.117 0.180 0.045 0.152 0.052 0.068 0.089 0.029 0.060 0.081 0.014 0.075 0.036 
6.0 21.0 0.011 0.122 0.096 0.042 0.015 0.178 0.167 0.116 0.224 0.031 0.111 0.103 0.042 0.093 0.135 0.024 0.133 0.069 0.051 0.079 
7.0 21.0 0.032 0.048 0.066 0.151 0.083 0.250 0.216 0.087 0.195 0.100 0.007 0.133 0.182 0.052 0.194 0.088 0.075 0.117 0.078 0.050 
8.0 21.0 0.016 0.090 0.060 0.271 0.129 0.254 0.224 0.041 0.102 0.189 0.148 0.115 0.268 0.086 0.129 0.154 0.101 0.082 0.218 0.092 
9.0 21.0 0.023 0.233 0.060 0.313 0.164 0.145 0.199 0.167 0.027 0.221 0.265 0.064 0.238 0.194 0.054 0.132 0.280 0.111 0.205 0.193 
10.0 21.0 0.066 0.309 0.054 0.239 0.193 0.106 0.146 0.256 0.162 0.139 0.309 0.175 0.085 0.214 0.263 0.078 0.309 0.249 0.022 0.131 
11.0 21.0 0.097 0.287 0.034 0.098 0.214 0.241 0.070 0.227 0.274 0.099 0.258 0.255 0.139 0.092 0.377 0.239 0.119 0.221 0.321 0.135 
12.0 21.0 0.113 0.189 0.013 0.097 0.219 0.281 0.024 0.109 0.339 0.223 0.120 0.203 0.344 0.150 0.310 0.293 0.206 0.041 0.449 0.340 
13.0 21.0 0.113 0.064 0.037 0.180 0.203 0.218 0.120 0.067 0.336 0.267 0.071 0.055 0.442 0.295 0.069 0.153 0.471 0.299 0.255 0.278 
14.0 21.0 0.102 0.051 0.068 0.192 0.165 0.100 0.203 0.147 0.259 0.200 0.254 0.128 0.368 0.280 0.235 0.101 0.466 0.366 0.167 0.052 
15.0 21.0 0.087 0.122 0.093 0.146 0.113 0.020 0.261 0.167 0.127 0.085 0.373 0.221 0.157 0.137 0.440 0.278 0.194 0.187 0.488 0.333 
16.0 21.0 0.074 0.143 0.111 0.087 0.051 0.064 0.286 0.142 0.032 0.020 0.394 0.229 0.115 0.048 0.449 0.302 0.189 0.101 0.480 0.359 
17.0 21.0 0.066 0.126 0.124 0.074 0.017 0.070 0.276 0.110 0.189 0.096 0.310 0.175 0.349 0.201 0.255 0.175 0.463 0.314 0.151 0.121 
18.0 21.0 0.066 0.093 0.136 0.091 0.086 0.061 0.231 0.083 0.315 0.148 0.141 0.079 0.458 0.273 0.054 0.037 0.469 0.327 0.266 0.197 
19.0 21.0 0.073 0.054 0.147 0.096 0.156 0.060 0.152 0.052 0.383 0.174 0.072 0.041 0.399 0.238 0.330 0.228 0.207 0.131 0.472 0.351 
20.0 21.0 0.086 0.012 0.159 0.085 0.223 0.066 0.044 0.023 0.374 0.169 0.266 0.148 0.189 0.104 0.435 0.298 0.159 0.150 0.327 0.220 
21.0 21.0 0.099 0.030 0.168 0.066 0.284 0.077 0.083 0.024 0.278 0.131 0.379 0.217 0.089 0.083 0.316 0.202 0.392 0.318 0.035 0.085 
22.0 21.0 0.100 0.062 0.162 0.059 0.322 0.098 0.211 0.081 0.106 0.050 0.358 0.204 0.306 0.227 0.046 0.028 0.338 0.242 0.296 0.281 
23.0 21.0 0.074 0.080 0.126 0.069 0.315 0.119 0.302 0.141 0.094 0.091 0.206 0.094 0.345 0.232 0.186 0.188 0.085 0.024 0.255 0.192 
24.0 21.0 0.009 0.071 0.047 0.062 0.244 0.110 0.321 0.163 0.246 0.188 0.006 0.074 0.216 0.099 0.241 0.188 0.122 0.156 0.055 0.019 
25.0 21.0 0.086 0.030 0.067 0.032 0.111 0.060 0.253 0.114 0.290 0.193 0.145 0.165 0.031 0.071 0.142 0.057 0.155 0.123 0.077 0.102 
26.0 21.0 0.176 0.021 0.179 0.062 0.044 0.085 0.126 0.040 0.224 0.104 0.181 0.143 0.089 0.130 0.016 0.062 0.075 0.016 0.076 0.049 
27.0 21.0 0.219 0.038 0.243 0.082 0.158 0.129 0.006 0.085 0.110 0.028 0.131 0.058 0.106 0.089 0.047 0.078 0.002 0.049 0.025 0.016 
28.0 21.0 0.201 0.017 0.241 0.053 0.200 0.107 0.074 0.096 0.016 0.065 0.061 0.017 0.070 0.028 0.048 0.042 0.025 0.042 0.006 0.031 
29.0 21.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 21.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 22.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 22.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 22.0 0.258 0.086 0.306 0.127 0.229 0.171 0.063 0.122 0.049 0.063 0.092 0.020 0.091 0.052 0.055 0.055 0.021 0.044 0.005 0.020 
4.0 22.0 0.240 0.058 0.282 0.111 0.156 0.145 0.041 0.074 0.165 0.049 0.170 0.103 0.122 0.122 0.039 0.084 0.022 0.035 0.049 0.016 
5.0 22.0 0.157 0.036 0.194 0.044 0.019 0.073 0.183 0.067 0.282 0.160 0.203 0.179 0.072 0.134 0.055 0.035 0.117 0.061 0.103 0.095 
6.0 22.0 0.055 0.118 0.086 0.041 0.136 0.072 0.301 0.129 0.320 0.215 0.125 0.161 0.088 0.044 0.196 0.115 0.179 0.168 0.064 0.113 
7.0 22.0 0.012 0.110 0.011 0.051 0.247 0.084 0.352 0.149 0.246 0.202 0.052 0.074 0.276 0.141 0.261 0.221 0.088 0.151 0.114 0.042 
8.0 22.0 0.028 0.009 0.036 0.137 0.310 0.096 0.333 0.173 0.088 0.164 0.251 0.089 0.371 0.260 0.153 0.202 0.154 0.045 0.293 0.221 
9.0 22.0 0.007 0.135 0.054 0.198 0.340 0.108 0.262 0.224 0.108 0.103 0.392 0.216 0.301 0.293 0.102 0.054 0.379 0.260 0.260 0.278 
10.0 22.0 0.030 0.230 0.068 0.165 0.350 0.205 0.157 0.245 0.291 0.092 0.421 0.327 0.074 0.194 0.369 0.208 0.393 0.372 0.042 0.086 
11.0 22.0 0.063 0.240 0.089 0.081 0.343 0.314 0.032 0.179 0.426 0.253 0.323 0.340 0.224 0.058 0.492 0.400 0.130 0.231 0.415 0.270 
12.0 22.0 0.084 0.178 0.116 0.120 0.317 0.345 0.102 0.055 0.484 0.386 0.121 0.213 0.476 0.315 0.381 0.394 0.281 0.130 0.556 0.489 
13.0 22.0 0.094 0.082 0.147 0.199 0.272 0.287 0.229 0.141 0.454 0.412 0.133 0.032 0.577 0.475 0.065 0.155 0.594 0.472 0.302 0.343 
14.0 22.0 0.095 0.015 0.176 0.224 0.205 0.173 0.331 0.256 0.331 0.314 0.364 0.249 0.463 0.422 0.312 0.197 0.572 0.522 0.210 0.108 
15.0 22.0 0.091 0.074 0.202 0.201 0.124 0.058 0.397 0.308 0.147 0.147 0.505 0.392 0.185 0.198 0.558 0.446 0.231 0.250 0.590 0.483 
16.0 22.0 0.088 0.097 0.222 0.158 0.032 0.028 0.421 0.305 0.067 0.033 0.521 0.415 0.158 0.095 0.559 0.474 0.235 0.165 0.576 0.507 
17.0 22.0 0.089 0.087 0.240 0.123 0.066 0.079 0.398 0.270 0.275 0.192 0.404 0.326 0.449 0.345 0.315 0.276 0.563 0.472 0.182 0.172 
18.0 22.0 0.095 0.060 0.256 0.106 0.167 0.116 0.327 0.217 0.439 0.315 0.181 0.152 0.583 0.467 0.064 0.053 0.570 0.490 0.311 0.272 
19.0 22.0 0.106 0.022 0.270 0.100 0.268 0.150 0.213 0.144 0.525 0.383 0.092 0.069 0.507 0.411 0.402 0.352 0.255 0.206 0.556 0.492 
20.0 22.0 0.118 0.022 0.282 0.106 0.365 0.190 0.060 0.052 0.509 0.379 0.341 0.276 0.245 0.190 0.532 0.467 0.182 0.199 0.390 0.324 
21.0 22.0 0.125 0.065 0.284 0.127 0.447 0.246 0.116 0.069 0.381 0.291 0.486 0.403 0.100 0.118 0.392 0.327 0.463 0.450 0.031 0.089 
22.0 22.0 0.111 0.095 0.263 0.153 0.496 0.308 0.289 0.208 0.156 0.109 0.463 0.382 0.370 0.358 0.068 0.023 0.405 0.359 0.340 0.365 
23.0 22.0 0.058 0.097 0.198 0.154 0.480 0.337 0.413 0.328 0.105 0.137 0.276 0.196 0.425 0.382 0.213 0.258 0.111 0.042 0.298 0.269 
24.0 22.0 0.045 0.052 0.078 0.101 0.378 0.284 0.442 0.365 0.304 0.321 0.026 0.069 0.276 0.194 0.287 0.282 0.135 0.195 0.070 0.014 
25.0 22.0 0.184 0.040 0.088 0.046 0.196 0.134 0.358 0.273 0.369 0.353 0.163 0.233 0.054 0.056 0.176 0.115 0.180 0.179 0.085 0.124 
26.0 22.0 0.313 0.137 0.248 0.161 0.018 0.098 0.197 0.097 0.296 0.227 0.218 0.231 0.094 0.167 0.029 0.052 0.091 0.042 0.087 0.075 
27.0 22.0 0.380 0.179 0.346 0.226 0.176 0.217 0.036 0.082 0.159 0.059 0.165 0.121 0.122 0.135 0.048 0.094 0.006 0.046 0.031 0.007 
28.0 22.0 0.365 0.152 0.357 0.200 0.247 0.227 0.069 0.138 0.041 0.059 0.083 0.023 0.084 0.058 0.053 0.061 0.025 0.050 0.004 0.030 
29.0 22.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 22.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 23.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 23.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 23.0 0.373 0.178 0.379 0.215 0.242 0.222 0.040 0.115 0.080 0.028 0.114 0.052 0.102 0.080 0.057 0.067 0.019 0.043 0.008 0.013 
4.0 23.0 0.341 0.139 0.334 0.173 0.140 0.146 0.086 0.034 0.210 0.114 0.194 0.155 0.128 0.144 0.034 0.078 0.030 0.017 0.055 0.032 
5.0 23.0 0.234 0.018 0.215 0.053 0.039 0.048 0.249 0.148 0.333 0.251 0.218 0.217 0.063 0.122 0.071 0.017 0.131 0.093 0.110 0.108 
6.0 23.0 0.104 0.109 0.074 0.064 0.221 0.143 0.379 0.238 0.359 0.285 0.117 0.152 0.117 0.034 0.220 0.161 0.190 0.184 0.062 0.097 
7.0 23.0 0.010 0.144 0.038 0.063 0.354 0.154 0.425 0.241 0.259 0.215 0.086 0.018 0.317 0.205 0.278 0.243 0.083 0.124 0.128 0.060 
8.0 23.0 0.029 0.070 0.101 0.042 0.426 0.127 0.388 0.221 0.066 0.114 0.304 0.155 0.407 0.301 0.150 0.176 0.176 0.077 0.310 0.233 
9.0 23.0 0.022 0.057 0.133 0.103 0.452 0.148 0.290 0.220 0.160 0.024 0.449 0.278 0.313 0.283 0.127 0.016 0.405 0.286 0.264 0.246 
10.0 23.0 0.007 0.158 0.153 0.098 0.448 0.228 0.155 0.205 0.363 0.147 0.464 0.351 0.057 0.143 0.405 0.249 0.405 0.350 0.053 0.036 
11.0 23.0 0.038 0.191 0.175 0.044 0.423 0.315 0.005 0.130 0.503 0.306 0.342 0.329 0.264 0.098 0.522 0.404 0.122 0.182 0.431 0.280 
12.0 23.0 0.063 0.159 0.201 0.105 0.377 0.344 0.153 0.026 0.554 0.420 0.111 0.185 0.524 0.348 0.392 0.369 0.302 0.158 0.564 0.451 
13.0 23.0 0.079 0.090 0.229 0.182 0.312 0.297 0.295 0.165 0.507 0.435 0.166 0.048 0.619 0.487 0.055 0.125 0.615 0.463 0.299 0.296 
14.0 23.0 0.087 0.018 0.256 0.213 0.226 0.199 0.406 0.285 0.361 0.334 0.411 0.276 0.488 0.423 0.335 0.210 0.584 0.493 0.215 0.115 
15.0 23.0 0.092 0.036 0.281 0.207 0.126 0.091 0.475 0.350 0.151 0.162 0.558 0.424 0.190 0.195 0.584 0.448 0.234 0.231 0.592 0.450 
16.0 23.0 0.096 0.058 0.303 0.181 0.016 0.004 0.495 0.362 0.088 0.036 0.568 0.452 0.173 0.103 0.581 0.473 0.239 0.162 0.576 0.468 
17.0 23.0 0.103 0.055 0.322 0.153 0.101 0.079 0.463 0.332 0.317 0.221 0.438 0.357 0.477 0.362 0.328 0.276 0.571 0.452 0.186 0.161 
18.0 23.0 0.112 0.033 0.339 0.136 0.222 0.139 0.378 0.269 0.495 0.365 0.197 0.166 0.616 0.487 0.062 0.049 0.578 0.469 0.304 0.243 
19.0 23.0 0.123 0.004 0.353 0.135 0.341 0.197 0.244 0.179 0.588 0.444 0.097 0.074 0.537 0.429 0.408 0.345 0.265 0.203 0.549 0.447 
20.0 23.0 0.132 0.039 0.361 0.149 0.452 0.262 0.068 0.059 0.568 0.439 0.363 0.298 0.265 0.202 0.545 0.460 0.173 0.175 0.391 0.303 
21.0 23.0 0.131 0.075 0.356 0.173 0.544 0.334 0.132 0.091 0.427 0.331 0.517 0.433 0.093 0.108 0.407 0.328 0.457 0.414 0.020 0.061 
22.0 23.0 0.105 0.098 0.321 0.192 0.594 0.399 0.325 0.254 0.182 0.123 0.497 0.409 0.374 0.350 0.083 0.027 0.408 0.342 0.325 0.312 
23.0 23.0 0.033 0.087 0.237 0.176 0.570 0.415 0.461 0.384 0.097 0.135 0.305 0.219 0.437 0.382 0.203 0.227 0.122 0.060 0.294 0.248 
24.0 23.0 0.090 0.026 0.093 0.098 0.453 0.339 0.495 0.419 0.314 0.333 0.046 0.042 0.293 0.211 0.285 0.267 0.122 0.156 0.077 0.032 
25.0 23.0 0.249 0.077 0.097 0.049 0.250 0.161 0.409 0.321 0.390 0.376 0.154 0.216 0.071 0.023 0.183 0.128 0.174 0.164 0.075 0.094 
26.0 23.0 0.396 0.182 0.279 0.190 0.020 0.071 0.240 0.134 0.323 0.262 0.219 0.234 0.082 0.143 0.039 0.025 0.094 0.054 0.083 0.070 
27.0 23.0 0.475 0.232 0.395 0.269 0.167 0.219 0.066 0.047 0.186 0.093 0.174 0.142 0.118 0.134 0.040 0.079 0.012 0.028 0.033 0.008 
28.0 23.0 0.466 0.210 0.418 0.256 0.257 0.254 0.051 0.127 0.063 0.030 0.095 0.043 0.087 0.070 0.050 0.061 0.021 0.043 0.002 0.022 
29.0 23.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 23.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 24.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 24.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 24.0 0.424 0.194 0.396 0.217 0.220 0.193 0.012 0.072 0.102 0.023 0.119 0.071 0.097 0.081 0.048 0.055 0.012 0.027 0.011 0.002 
4.0 24.0 0.383 0.150 0.339 0.160 0.104 0.096 0.119 0.040 0.225 0.142 0.187 0.151 0.111 0.115 0.021 0.045 0.035 0.010 0.053 0.038 
5.0 24.0 0.270 0.031 0.210 0.032 0.079 0.066 0.278 0.177 0.332 0.246 0.196 0.176 0.040 0.068 0.079 0.039 0.123 0.092 0.095 0.082 
6.0 24.0 0.134 0.097 0.060 0.079 0.265 0.180 0.397 0.248 0.342 0.246 0.089 0.092 0.130 0.068 0.208 0.150 0.165 0.133 0.045 0.045 
7.0 24.0 0.031 0.149 0.060 0.094 0.400 0.189 0.434 0.231 0.233 0.157 0.106 0.046 0.307 0.195 0.247 0.180 0.059 0.056 0.122 0.077 
8.0 24.0 0.018 0.100 0.134 0.029 0.472 0.150 0.388 0.190 0.039 0.052 0.308 0.164 0.376 0.239 0.120 0.098 0.170 0.096 0.271 0.173 
9.0 24.0 0.022 0.007 0.176 0.044 0.496 0.146 0.282 0.169 0.182 0.045 0.436 0.242 0.277 0.195 0.132 0.050 0.363 0.218 0.220 0.146 
10.0 24.0 0.003 0.102 0.203 0.057 0.486 0.198 0.141 0.148 0.377 0.151 0.440 0.277 0.034 0.076 0.376 0.205 0.351 0.231 0.058 0.012 
11.0 24.0 0.026 0.149 0.226 0.017 0.452 0.265 0.017 0.089 0.507 0.268 0.315 0.247 0.260 0.100 0.471 0.296 0.096 0.100 0.377 0.203 
12.0 24.0 0.050 0.138 0.251 0.077 0.397 0.295 0.175 0.021 0.550 0.353 0.092 0.132 0.494 0.278 0.346 0.258 0.275 0.130 0.482 0.295 
13.0 24.0 0.069 0.091 0.278 0.147 0.322 0.265 0.317 0.147 0.496 0.365 0.171 0.049 0.574 0.376 0.041 0.079 0.543 0.329 0.251 0.183 
14.0 24.0 0.081 0.036 0.304 0.183 0.228 0.189 0.425 0.252 0.349 0.283 0.400 0.231 0.448 0.324 0.307 0.162 0.510 0.342 0.188 0.086 
15.0 24.0 0.090 0.006 0.328 0.190 0.121 0.098 0.492 0.315 0.141 0.140 0.535 0.350 0.171 0.149 0.526 0.334 0.203 0.159 0.506 0.302 
16.0 24.0 0.098 0.029 0.350 0.178 0.003 0.009 0.508 0.333 0.093 0.030 0.542 0.374 0.162 0.083 0.522 0.351 0.207 0.114 0.492 0.313 
17.0 24.0 0.107 0.032 0.368 0.161 0.122 0.069 0.472 0.309 0.315 0.193 0.417 0.296 0.439 0.284 0.296 0.206 0.495 0.315 0.163 0.113 
18.0 24.0 0.116 0.017 0.384 0.149 0.248 0.137 0.383 0.251 0.487 0.320 0.188 0.138 0.566 0.381 0.050 0.032 0.504 0.328 0.250 0.151 
19.0 24.0 0.125 0.010 0.395 0.149 0.372 0.201 0.245 0.163 0.574 0.387 0.087 0.058 0.495 0.336 0.356 0.247 0.238 0.150 0.461 0.288 
20.0 24.0 0.128 0.039 0.397 0.159 0.484 0.267 0.068 0.047 0.553 0.378 0.334 0.238 0.251 0.163 0.480 0.332 0.136 0.105 0.337 0.206 
21.0 24.0 0.119 0.064 0.383 0.173 0.574 0.331 0.130 0.090 0.418 0.280 0.479 0.343 0.070 0.068 0.366 0.245 0.384 0.271 0.002 0.017 
22.0 24.0 0.082 0.075 0.337 0.176 0.618 0.377 0.318 0.229 0.187 0.105 0.463 0.323 0.324 0.247 0.089 0.041 0.353 0.239 0.259 0.183 
23.0 24.0 0.002 0.057 0.243 0.148 0.587 0.375 0.449 0.331 0.075 0.099 0.294 0.182 0.388 0.278 0.160 0.135 0.120 0.069 0.246 0.167 
24.0 24.0 0.125 0.001 0.094 0.072 0.469 0.298 0.483 0.354 0.279 0.253 0.063 0.004 0.272 0.172 0.241 0.179 0.087 0.076 0.077 0.049 
25.0 24.0 0.282 0.084 0.094 0.045 0.272 0.149 0.407 0.279 0.358 0.295 0.121 0.140 0.083 0.018 0.165 0.105 0.142 0.104 0.051 0.040 
26.0 24.0 0.425 0.165 0.273 0.160 0.049 0.027 0.254 0.139 0.309 0.226 0.190 0.173 0.055 0.082 0.047 0.008 0.084 0.051 0.066 0.044 
27.0 24.0 0.505 0.207 0.391 0.228 0.133 0.156 0.092 0.004 0.192 0.108 0.161 0.125 0.097 0.098 0.025 0.044 0.017 0.006 0.030 0.013 
28.0 24.0 0.502 0.196 0.424 0.230 0.231 0.205 0.024 0.079 0.079 0.010 0.096 0.056 0.078 0.065 0.040 0.047 0.013 0.027 0.002 0.011 
29.0 24.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 24.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 25.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 25.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 25.0 0.419 0.157 0.367 0.164 0.172 0.120 0.022 0.020 0.114 0.055 0.111 0.073 0.079 0.062 0.032 0.031 0.002 0.007 0.013 0.010 
4.0 25.0 0.375 0.115 0.304 0.106 0.057 0.035 0.139 0.076 0.214 0.136 0.157 0.113 0.077 0.063 0.002 0.009 0.038 0.029 0.044 0.035 
5.0 25.0 0.270 0.020 0.183 0.014 0.109 0.099 0.272 0.168 0.289 0.185 0.147 0.100 0.008 0.014 0.079 0.058 0.099 0.071 0.066 0.045 
6.0 25.0 0.148 0.084 0.046 0.086 0.273 0.177 0.366 0.199 0.282 0.155 0.048 0.023 0.128 0.086 0.169 0.108 0.115 0.071 0.018 0.032 
7.0 25.0 0.052 0.134 0.066 0.100 0.393 0.176 0.390 0.168 0.179 0.073 0.114 0.074 0.257 0.143 0.181 0.096 0.024 0.037 0.103 0.070 
8.0 25.0 0.002 0.103 0.141 0.055 0.459 0.139 0.344 0.125 0.010 0.005 0.274 0.134 0.296 0.139 0.072 0.036 0.145 0.086 0.195 0.093 
9.0 25.0 0.010 0.022 0.187 0.048 0.482 0.127 0.246 0.102 0.178 0.063 0.369 0.161 0.206 0.092 0.122 0.063 0.273 0.123 0.143 0.066 
10.0 25.0 0.002 0.065 0.219 0.066 0.472 0.153 0.117 0.090 0.343 0.122 0.364 0.168 0.009 0.018 0.301 0.129 0.250 0.109 0.058 0.041 
11.0 25.0 0.024 0.114 0.245 0.056 0.438 0.199 0.028 0.059 0.452 0.190 0.255 0.144 0.224 0.079 0.363 0.162 0.056 0.035 0.277 0.112 
12.0 25.0 0.045 0.117 0.271 0.074 0.382 0.227 0.172 0.035 0.485 0.244 0.067 0.073 0.406 0.174 0.260 0.132 0.215 0.083 0.341 0.143 
13.0 25.0 0.063 0.087 0.297 0.122 0.307 0.212 0.301 0.113 0.435 0.253 0.153 0.041 0.464 0.226 0.023 0.033 0.407 0.176 0.171 0.082 
14.0 25.0 0.076 0.047 0.322 0.155 0.215 0.159 0.399 0.191 0.304 0.200 0.344 0.155 0.359 0.194 0.243 0.097 0.378 0.178 0.139 0.050 
15.0 25.0 0.087 0.015 0.345 0.169 0.109 0.089 0.458 0.243 0.120 0.101 0.454 0.234 0.136 0.089 0.410 0.190 0.150 0.082 0.362 0.153 
16.0 25.0 0.095 0.010 0.365 0.168 0.007 0.014 0.471 0.261 0.085 0.021 0.458 0.250 0.131 0.051 0.405 0.199 0.152 0.058 0.353 0.157 
17.0 25.0 0.103 0.016 0.382 0.160 0.127 0.057 0.435 0.243 0.279 0.139 0.352 0.199 0.353 0.173 0.233 0.119 0.365 0.162 0.122 0.062 
18.0 25.0 0.110 0.009 0.394 0.152 0.249 0.120 0.351 0.195 0.428 0.228 0.162 0.095 0.454 0.231 0.031 0.011 0.375 0.172 0.168 0.066 
19.0 25.0 0.114 0.010 0.400 0.149 0.365 0.176 0.223 0.124 0.501 0.273 0.066 0.032 0.400 0.205 0.265 0.128 0.186 0.087 0.321 0.136 
20.0 25.0 0.110 0.027 0.395 0.150 0.468 0.230 0.062 0.034 0.482 0.262 0.270 0.144 0.211 0.108 0.364 0.178 0.084 0.037 0.245 0.106 
21.0 25.0 0.092 0.039 0.372 0.149 0.546 0.273 0.114 0.072 0.365 0.192 0.389 0.207 0.037 0.019 0.286 0.142 0.268 0.123 0.019 0.022 
22.0 25.0 0.048 0.040 0.318 0.137 0.578 0.293 0.278 0.165 0.172 0.079 0.381 0.197 0.237 0.118 0.087 0.049 0.259 0.125 0.164 0.075 
23.0 25.0 0.032 0.021 0.222 0.103 0.545 0.275 0.390 0.224 0.044 0.048 0.253 0.123 0.296 0.145 0.098 0.042 0.107 0.065 0.172 0.082 
24.0 25.0 0.149 0.020 0.084 0.051 0.436 0.214 0.421 0.234 0.214 0.136 0.075 0.028 0.222 0.110 0.170 0.080 0.041 0.029 0.070 0.054 
25.0 25.0 0.286 0.069 0.082 0.044 0.267 0.123 0.363 0.194 0.288 0.172 0.072 0.051 0.087 0.044 0.131 0.067 0.093 0.041 0.020 0.027 
26.0 25.0 0.409 0.113 0.239 0.102 0.076 0.037 0.243 0.123 0.262 0.154 0.139 0.090 0.021 0.019 0.050 0.030 0.066 0.036 0.042 0.016 
27.0 25.0 0.480 0.139 0.347 0.145 0.084 0.074 0.110 0.045 0.179 0.102 0.131 0.087 0.066 0.050 0.007 0.010 0.022 0.012 0.024 0.012 
28.0 25.0 0.485 0.141 0.386 0.158 0.180 0.119 0.008 0.023 0.090 0.043 0.088 0.058 0.062 0.049 0.026 0.026 0.004 0.010 0.005 0.002 
29.0 25.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 25.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 26.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 26.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 26.0 0.376 0.101 0.307 0.093 0.110 0.043 0.052 0.028 0.114 0.066 0.092 0.057 0.054 0.033 0.014 0.005 0.008 0.012 0.015 0.016 
4.0 26.0 0.331 0.067 0.245 0.045 0.006 0.030 0.146 0.084 0.183 0.102 0.112 0.058 0.038 0.010 0.017 0.027 0.037 0.035 0.032 0.023 
5.0 26.0 0.245 0.002 0.143 0.026 0.128 0.099 0.242 0.122 0.222 0.097 0.087 0.020 0.024 0.044 0.072 0.058 0.068 0.036 0.032 0.007 
6.0 26.0 0.147 0.071 0.032 0.078 0.255 0.131 0.303 0.113 0.198 0.047 0.005 0.043 0.115 0.079 0.115 0.047 0.057 0.017 0.014 0.048 
7.0 26.0 0.069 0.109 0.062 0.081 0.349 0.108 0.312 0.071 0.111 0.017 0.111 0.077 0.186 0.064 0.102 0.017 0.016 0.064 0.077 0.050 
8.0 26.0 0.024 0.090 0.129 0.037 0.404 0.065 0.272 0.035 0.018 0.045 0.215 0.070 0.194 0.022 0.020 0.058 0.109 0.058 0.107 0.021 
9.0 26.0 0.010 0.028 0.175 0.027 0.425 0.047 0.192 0.028 0.158 0.046 0.272 0.049 0.121 0.028 0.101 0.055 0.166 0.020 0.059 0.069 
10.0 26.0 0.015 0.041 0.209 0.050 0.419 0.065 0.087 0.036 0.280 0.050 0.261 0.038 0.015 0.032 0.203 0.028 0.135 0.051 0.055 0.051 
11.0 26.0 0.029 0.086 0.238 0.037 0.390 0.106 0.032 0.035 0.361 0.072 0.177 0.034 0.170 0.032 0.231 0.024 0.015 0.046 0.162 0.024 
12.0 26.0 0.046 0.097 0.265 0.028 0.341 0.138 0.151 0.014 0.384 0.102 0.039 0.020 0.288 0.043 0.158 0.021 0.142 0.020 0.184 0.064 
13.0 26.0 0.061 0.081 0.291 0.067 0.274 0.142 0.259 0.049 0.343 0.117 0.122 0.014 0.323 0.055 0.005 0.008 0.249 0.031 0.085 0.050 
14.0 26.0 0.073 0.052 0.315 0.099 0.189 0.113 0.341 0.099 0.238 0.100 0.261 0.056 0.248 0.049 0.164 0.017 0.227 0.031 0.084 0.005 
15.0 26.0 0.082 0.025 0.337 0.117 0.093 0.068 0.390 0.135 0.093 0.055 0.342 0.090 0.093 0.024 0.269 0.032 0.090 0.011 0.203 0.046 
16.0 26.0 0.089 0.005 0.355 0.122 0.012 0.015 0.399 0.150 0.070 0.006 0.343 0.100 0.091 0.013 0.265 0.036 0.090 0.015 0.198 0.047 
17.0 26.0 0.094 0.005 0.368 0.119 0.121 0.038 0.367 0.139 0.222 0.066 0.265 0.080 0.244 0.047 0.156 0.024 0.217 0.031 0.075 0.015 
18.0 26.0 0.096 0.005 0.376 0.112 0.230 0.084 0.294 0.108 0.337 0.109 0.125 0.040 0.314 0.062 0.011 0.007 0.227 0.029 0.081 0.043 
19.0 26.0 0.094 0.004 0.376 0.106 0.331 0.123 0.186 0.063 0.393 0.126 0.041 0.006 0.280 0.057 0.160 0.017 0.123 0.013 0.170 0.061 
20.0 26.0 0.083 0.011 0.364 0.101 0.417 0.154 0.053 0.011 0.377 0.115 0.187 0.042 0.157 0.039 0.227 0.025 0.030 0.033 0.142 0.030 
21.0 26.0 0.058 0.013 0.333 0.091 0.478 0.172 0.090 0.046 0.288 0.080 0.274 0.059 0.005 0.021 0.190 0.029 0.141 0.043 0.035 0.039 
22.0 26.0 0.011 0.008 0.277 0.071 0.497 0.169 0.218 0.086 0.146 0.034 0.273 0.056 0.137 0.016 0.079 0.042 0.154 0.018 0.067 0.064 
23.0 26.0 0.064 0.009 0.187 0.042 0.463 0.143 0.303 0.103 0.010 0.005 0.194 0.048 0.188 0.017 0.034 0.050 0.085 0.045 0.092 0.021 
24.0 26.0 0.162 0.029 0.069 0.015 0.374 0.106 0.329 0.101 0.135 0.027 0.080 0.039 0.158 0.035 0.091 0.026 0.008 0.062 0.058 0.043 
25.0 26.0 0.268 0.045 0.065 0.025 0.243 0.070 0.294 0.093 0.198 0.049 0.022 0.022 0.084 0.048 0.087 0.020 0.042 0.029 0.012 0.050 
26.0 26.0 0.361 0.056 0.188 0.043 0.098 0.040 0.214 0.083 0.197 0.071 0.080 0.013 0.012 0.031 0.049 0.035 0.044 0.012 0.016 0.017 
27.0 26.0 0.419 0.067 0.277 0.061 0.029 0.012 0.120 0.061 0.152 0.076 0.092 0.041 0.031 0.005 0.011 0.017 0.023 0.018 0.017 0.005 
28.0 26.0 0.431 0.076 0.320 0.079 0.116 0.036 0.038 0.026 0.093 0.056 0.073 0.047 0.041 0.027 0.011 0.006 0.004 0.003 0.007 0.003 
29.0 26.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 26.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 27.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 27.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 27.0 0.312 0.051 0.234 0.034 0.048 0.014 0.074 0.050 0.105 0.060 0.068 0.034 0.027 0.007 0.004 0.014 0.015 0.019 0.014 0.015 
4.0 27.0 0.271 0.026 0.177 0.004 0.038 0.058 0.141 0.075 0.141 0.060 0.064 0.012 0.003 0.027 0.031 0.039 0.033 0.029 0.018 0.009 
5.0 27.0 0.206 0.013 0.099 0.041 0.135 0.087 0.197 0.074 0.146 0.027 0.028 0.036 0.048 0.063 0.059 0.044 0.035 0.006 0.004 0.026 
6.0 27.0 0.137 0.058 0.018 0.066 0.221 0.086 0.226 0.043 0.111 0.031 0.035 0.072 0.094 0.059 0.061 0.005 0.008 0.050 0.034 0.056 
7.0 27.0 0.081 0.084 0.052 0.060 0.286 0.052 0.223 0.014 0.044 0.066 0.099 0.066 0.112 0.011 0.029 0.063 0.043 0.077 0.049 0.024 
8.0 27.0 0.046 0.073 0.107 0.023 0.327 0.015 0.190 0.032 0.040 0.064 0.149 0.023 0.092 0.060 0.026 0.084 0.070 0.027 0.029 0.060 
9.0 27.0 0.031 0.028 0.150 0.024 0.346 0.021 0.132 0.027 0.128 0.031 0.169 0.033 0.040 0.083 0.076 0.039 0.065 0.065 0.019 0.103 
10.0 27.0 0.031 0.026 0.184 0.048 0.344 0.013 0.056 0.003 0.204 0.013 0.153 0.053 0.034 0.052 0.107 0.040 0.033 0.111 0.047 0.044 
11.0 27.0 0.039 0.065 0.214 0.042 0.324 0.035 0.032 0.018 0.255 0.021 0.099 0.041 0.111 0.009 0.104 0.088 0.022 0.070 0.058 0.070 
12.0 27.0 0.051 0.079 0.242 0.014 0.285 0.067 0.122 0.019 0.269 0.017 0.013 0.015 0.167 0.048 0.063 0.079 0.072 0.026 0.046 0.134 
13.0 27.0 0.061 0.072 0.268 0.027 0.229 0.082 0.204 0.009 0.240 0.022 0.086 0.007 0.181 0.063 0.010 0.026 0.101 0.104 0.014 0.092 
14.0 27.0 0.070 0.052 0.291 0.057 0.158 0.072 0.268 0.031 0.166 0.027 0.172 0.018 0.137 0.048 0.086 0.037 0.087 0.110 0.033 0.024 
15.0 27.0 0.076 0.030 0.311 0.076 0.075 0.046 0.305 0.052 0.064 0.019 0.221 0.021 0.051 0.019 0.133 0.076 0.034 0.048 0.062 0.116 
16.0 27.0 0.080 0.012 0.326 0.083 0.015 0.013 0.311 0.061 0.050 0.005 0.222 0.019 0.051 0.013 0.130 0.078 0.032 0.041 0.061 0.118 
17.0 27.0 0.081 0.001 0.336 0.082 0.107 0.021 0.285 0.057 0.157 0.012 0.172 0.015 0.135 0.039 0.081 0.042 0.081 0.104 0.032 0.031 
18.0 27.0 0.078 0.003 0.340 0.077 0.198 0.051 0.227 0.041 0.236 0.022 0.086 0.008 0.175 0.052 0.006 0.016 0.091 0.103 0.012 0.080 
19.0 27.0 0.070 0.004 0.334 0.069 0.280 0.074 0.143 0.019 0.273 0.023 0.016 0.013 0.161 0.043 0.063 0.067 0.062 0.036 0.040 0.129 
20.0 27.0 0.053 0.004 0.316 0.058 0.346 0.086 0.042 0.007 0.262 0.019 0.104 0.029 0.102 0.012 0.100 0.083 0.016 0.056 0.050 0.077 
21.0 27.0 0.023 0.007 0.281 0.044 0.388 0.085 0.061 0.021 0.204 0.014 0.158 0.043 0.023 0.041 0.097 0.046 0.032 0.107 0.042 0.035 
22.0 27.0 0.024 0.015 0.224 0.024 0.396 0.070 0.151 0.024 0.115 0.009 0.165 0.039 0.046 0.078 0.064 0.030 0.058 0.070 0.020 0.102 
23.0 27.0 0.088 0.025 0.146 0.007 0.364 0.047 0.209 0.017 0.020 0.024 0.131 0.011 0.085 0.071 0.021 0.082 0.060 0.022 0.023 0.059 
24.0 27.0 0.163 0.029 0.053 0.013 0.297 0.032 0.230 0.016 0.059 0.041 0.078 0.037 0.092 0.020 0.022 0.072 0.038 0.076 0.041 0.024 
25.0 27.0 0.237 0.023 0.044 0.009 0.208 0.034 0.215 0.024 0.110 0.031 0.021 0.056 0.072 0.036 0.044 0.016 0.006 0.057 0.031 0.056 
26.0 27.0 0.300 0.013 0.131 0.001 0.111 0.046 0.175 0.046 0.128 0.012 0.026 0.035 0.036 0.049 0.042 0.026 0.021 0.009 0.007 0.032 
27.0 27.0 0.342 0.013 0.200 0.003 0.020 0.045 0.119 0.060 0.118 0.045 0.052 0.006 0.002 0.023 0.023 0.026 0.021 0.014 0.008 0.005 
28.0 27.0 0.357 0.023 0.242 0.016 0.053 0.023 0.061 0.049 0.087 0.054 0.054 0.030 0.020 0.007 0.003 0.007 0.010 0.008 0.007 0.002 
29.0 27.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 27.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 28.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 28.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 28.0 0.244 0.017 0.161 0.004 0.006 0.042 0.086 0.053 0.089 0.044 0.042 0.013 0.004 0.011 0.016 0.020 0.019 0.018 0.012 0.009 
4.0 28.0 0.208 0.002 0.112 0.026 0.071 0.065 0.126 0.057 0.097 0.026 0.022 0.017 0.027 0.039 0.037 0.034 0.025 0.016 0.005 0.003 
5.0 28.0 0.163 0.020 0.057 0.045 0.132 0.070 0.149 0.038 0.077 0.017 0.018 0.054 0.060 0.056 0.043 0.023 0.007 0.013 0.021 0.031 
6.0 28.0 0.121 0.047 0.006 0.055 0.181 0.053 0.151 0.006 0.036 0.061 0.059 0.071 0.069 0.034 0.015 0.023 0.034 0.055 0.043 0.042 
7.0 28.0 0.086 0.064 0.041 0.045 0.219 0.018 0.137 0.040 0.010 0.081 0.082 0.047 0.047 0.025 0.028 0.072 0.056 0.060 0.023 0.004 
8.0 28.0 0.062 0.056 0.082 0.014 0.246 0.025 0.112 0.060 0.055 0.064 0.087 0.009 0.011 0.080 0.054 0.076 0.035 0.004 0.031 0.065 
9.0 28.0 0.050 0.025 0.119 0.023 0.261 0.046 0.075 0.052 0.096 0.020 0.079 0.061 0.023 0.093 0.050 0.022 0.014 0.077 0.062 0.088 
10.0 28.0 0.047 0.015 0.152 0.045 0.263 0.040 0.027 0.024 0.132 0.028 0.060 0.084 0.045 0.052 0.027 0.058 0.046 0.111 0.036 0.027 
11.0 28.0 0.050 0.047 0.181 0.045 0.251 0.014 0.030 0.006 0.156 0.054 0.031 0.070 0.058 0.018 0.006 0.107 0.043 0.064 0.022 0.077 
12.0 28.0 0.056 0.063 0.209 0.026 0.223 0.019 0.090 0.023 0.162 0.056 0.008 0.030 0.065 0.077 0.013 0.095 0.015 0.036 0.059 0.133 
13.0 28.0 0.062 0.061 0.234 0.005 0.180 0.038 0.147 0.025 0.144 0.040 0.052 0.013 0.061 0.102 0.019 0.030 0.015 0.120 0.045 0.088 
14.0 28.0 0.067 0.048 0.256 0.028 0.124 0.040 0.192 0.016 0.099 0.020 0.091 0.045 0.044 0.082 0.022 0.051 0.022 0.125 0.006 0.028 
15.0 28.0 0.069 0.031 0.274 0.045 0.058 0.029 0.218 0.008 0.038 0.004 0.114 0.061 0.015 0.035 0.023 0.104 0.009 0.055 0.045 0.120 
16.0 28.0 0.069 0.016 0.287 0.053 0.015 0.010 0.222 0.008 0.031 0.011 0.114 0.060 0.017 0.022 0.022 0.107 0.011 0.046 0.043 0.122 
17.0 28.0 0.066 0.004 0.294 0.054 0.089 0.009 0.202 0.008 0.095 0.023 0.090 0.044 0.044 0.069 0.020 0.059 0.024 0.118 0.003 0.035 
18.0 28.0 0.059 0.003 0.293 0.050 0.159 0.026 0.160 0.007 0.141 0.035 0.050 0.016 0.059 0.091 0.017 0.016 0.016 0.119 0.045 0.075 
19.0 28.0 0.045 0.008 0.283 0.041 0.221 0.035 0.101 0.010 0.162 0.045 0.005 0.022 0.061 0.076 0.012 0.082 0.013 0.047 0.059 0.128 
20.0 28.0 0.024 0.012 0.260 0.029 0.268 0.035 0.033 0.010 0.156 0.048 0.034 0.059 0.053 0.025 0.005 0.103 0.043 0.051 0.022 0.083 
21.0 28.0 0.008 0.018 0.224 0.013 0.294 0.025 0.033 0.002 0.126 0.038 0.060 0.081 0.040 0.043 0.022 0.064 0.049 0.107 0.040 0.020 
22.0 28.0 0.051 0.025 0.172 0.007 0.293 0.010 0.088 0.016 0.084 0.009 0.072 0.073 0.023 0.093 0.047 0.016 0.017 0.079 0.066 0.086 
23.0 28.0 0.103 0.029 0.108 0.018 0.266 0.014 0.122 0.035 0.041 0.034 0.074 0.029 0.005 0.091 0.054 0.076 0.033 0.004 0.030 0.060 
24.0 28.0 0.155 0.022 0.040 0.016 0.222 0.013 0.138 0.040 0.001 0.064 0.068 0.026 0.036 0.041 0.030 0.077 0.054 0.061 0.023 0.007 
25.0 28.0 0.200 0.006 0.024 0.003 0.170 0.013 0.141 0.019 0.036 0.061 0.049 0.058 0.055 0.017 0.008 0.033 0.033 0.057 0.040 0.043 
26.0 28.0 0.236 0.012 0.079 0.023 0.115 0.044 0.132 0.019 0.066 0.025 0.016 0.049 0.048 0.043 0.031 0.010 0.002 0.021 0.021 0.033 
27.0 28.0 0.264 0.018 0.128 0.031 0.057 0.060 0.109 0.048 0.081 0.018 0.016 0.016 0.022 0.030 0.028 0.022 0.016 0.004 0.001 0.012 
28.0 28.0 0.281 0.010 0.166 0.020 0.001 0.051 0.075 0.053 0.075 0.041 0.034 0.013 0.002 0.006 0.012 0.011 0.012 0.007 0.005 0.002 
29.0 28.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 28.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 29.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 29.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 29.0 0.182 0.001 0.098 0.020 0.044 0.049 0.087 0.043 0.068 0.025 0.019 0.003 0.013 0.018 0.022 0.019 0.018 0.012 0.007 0.003 
4.0 29.0 0.152 0.009 0.059 0.033 0.090 0.057 0.106 0.036 0.056 0.002 0.010 0.028 0.041 0.036 0.035 0.022 0.015 0.004 0.005 0.009 
5.0 29.0 0.124 0.021 0.023 0.041 0.123 0.051 0.104 0.013 0.022 0.034 0.047 0.052 0.060 0.038 0.025 0.005 0.013 0.021 0.031 0.025 
6.0 29.0 0.102 0.037 0.006 0.044 0.143 0.031 0.087 0.020 0.019 0.064 0.069 0.054 0.043 0.012 0.017 0.030 0.052 0.043 0.041 0.022 
7.0 29.0 0.085 0.048 0.033 0.034 0.158 0.003 0.067 0.051 0.047 0.074 0.063 0.028 0.001 0.034 0.059 0.059 0.056 0.035 0.003 0.010 
8.0 29.0 0.072 0.044 0.061 0.010 0.172 0.035 0.048 0.067 0.061 0.054 0.038 0.019 0.044 0.074 0.065 0.054 0.007 0.010 0.062 0.051 
9.0 29.0 0.063 0.022 0.090 0.019 0.182 0.056 0.028 0.059 0.067 0.012 0.011 0.065 0.061 0.078 0.027 0.007 0.060 0.065 0.080 0.058 
10.0 29.0 0.059 0.008 0.119 0.039 0.187 0.055 0.004 0.033 0.071 0.034 0.008 0.085 0.047 0.040 0.027 0.055 0.086 0.085 0.023 0.010 
11.0 29.0 0.059 0.034 0.147 0.042 0.181 0.036 0.027 0.002 0.074 0.065 0.017 0.072 0.018 0.022 0.061 0.093 0.051 0.045 0.067 0.063 
12.0 29.0 0.061 0.048 0.173 0.031 0.163 0.011 0.062 0.022 0.074 0.073 0.022 0.033 0.009 0.077 0.058 0.081 0.023 0.034 0.111 0.099 
13.0 29.0 0.063 0.050 0.197 0.012 0.133 0.009 0.096 0.034 0.065 0.062 0.025 0.014 0.024 0.102 0.023 0.024 0.083 0.099 0.070 0.064 
14.0 29.0 0.063 0.042 0.217 0.009 0.092 0.017 0.124 0.035 0.045 0.039 0.029 0.052 0.022 0.084 0.022 0.048 0.086 0.103 0.028 0.023 
15.0 29.0 0.062 0.029 0.233 0.023 0.042 0.015 0.140 0.032 0.017 0.013 0.031 0.074 0.010 0.037 0.051 0.096 0.035 0.045 0.102 0.092 
16.0 29.0 0.059 0.017 0.243 0.031 0.013 0.008 0.142 0.029 0.015 0.013 0.030 0.075 0.007 0.022 0.051 0.099 0.037 0.038 0.099 0.093 
17.0 29.0 0.052 0.006 0.247 0.033 0.069 0.001 0.129 0.027 0.044 0.037 0.027 0.056 0.020 0.071 0.022 0.056 0.084 0.098 0.023 0.029 
18.0 29.0 0.040 0.003 0.243 0.029 0.121 0.008 0.102 0.024 0.064 0.056 0.022 0.021 0.023 0.092 0.022 0.011 0.078 0.100 0.070 0.054 
19.0 29.0 0.024 0.010 0.230 0.021 0.164 0.009 0.066 0.020 0.073 0.068 0.019 0.023 0.011 0.077 0.058 0.070 0.020 0.044 0.108 0.096 
20.0 29.0 0.000 0.016 0.206 0.009 0.194 0.004 0.026 0.009 0.071 0.068 0.016 0.063 0.015 0.028 0.062 0.090 0.053 0.033 0.062 0.067 
21.0 29.0 0.032 0.022 0.171 0.005 0.207 0.011 0.010 0.009 0.064 0.049 0.011 0.086 0.047 0.034 0.028 0.059 0.090 0.080 0.030 0.004 
22.0 29.0 0.069 0.026 0.126 0.017 0.201 0.026 0.036 0.032 0.057 0.013 0.004 0.076 0.064 0.080 0.029 0.004 0.059 0.064 0.085 0.053 
23.0 29.0 0.108 0.025 0.077 0.021 0.181 0.034 0.053 0.052 0.052 0.031 0.029 0.037 0.048 0.082 0.066 0.054 0.011 0.008 0.057 0.045 
24.0 29.0 0.140 0.014 0.031 0.012 0.156 0.025 0.066 0.054 0.041 0.062 0.054 0.012 0.006 0.046 0.058 0.063 0.055 0.037 0.006 0.005 
25.0 29.0 0.163 0.004 0.006 0.009 0.134 0.003 0.080 0.033 0.017 0.063 0.060 0.044 0.035 0.001 0.018 0.036 0.048 0.045 0.038 0.025 
26.0 29.0 0.179 0.021 0.037 0.030 0.110 0.035 0.092 0.002 0.017 0.037 0.041 0.045 0.049 0.027 0.017 0.004 0.014 0.025 0.028 0.027 
27.0 29.0 0.195 0.029 0.068 0.041 0.079 0.057 0.093 0.032 0.047 0.001 0.010 0.024 0.034 0.026 0.026 0.012 0.008 0.005 0.007 0.016 
28.0 29.0 0.212 0.024 0.101 0.036 0.039 0.057 0.077 0.045 0.058 0.025 0.015 0.001 0.011 0.011 0.017 0.010 0.011 0.002 0.003 0.006 
29.0 29.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 29.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 30.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 30.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 30.0 0.130 0.007 0.050 0.024 0.067 0.043 0.080 0.030 0.047 0.009 0.001 0.011 0.023 0.018 0.023 0.014 0.014 0.005 0.003 0.001 
4.0 30.0 0.107 0.011 0.019 0.030 0.097 0.043 0.083 0.019 0.023 0.012 0.030 0.028 0.045 0.026 0.028 0.010 0.005 0.004 0.011 0.010 
5.0 30.0 0.092 0.018 0.003 0.034 0.109 0.034 0.065 0.001 0.016 0.036 0.060 0.039 0.051 0.020 0.009 0.006 0.024 0.019 0.032 0.015 
6.0 30.0 0.084 0.029 0.016 0.034 0.109 0.018 0.038 0.025 0.052 0.054 0.067 0.034 0.021 0.002 0.035 0.028 0.055 0.026 0.032 0.006 
7.0 30.0 0.079 0.037 0.028 0.026 0.108 0.008 0.015 0.047 0.067 0.057 0.043 0.012 0.031 0.032 0.070 0.039 0.046 0.014 0.013 0.014 
8.0 30.0 0.075 0.034 0.045 0.009 0.111 0.035 0.001 0.059 0.061 0.040 0.002 0.022 0.073 0.055 0.062 0.030 0.013 0.015 0.071 0.032 
9.0 30.0 0.070 0.019 0.066 0.014 0.117 0.053 0.007 0.054 0.043 0.006 0.034 0.055 0.077 0.055 0.009 0.002 0.080 0.045 0.078 0.029 
10.0 30.0 0.067 0.003 0.090 0.030 0.121 0.056 0.014 0.033 0.026 0.032 0.051 0.070 0.043 0.026 0.056 0.042 0.099 0.053 0.010 0.002 
11.0 30.0 0.065 0.023 0.115 0.036 0.120 0.044 0.024 0.006 0.015 0.060 0.047 0.060 0.009 0.020 0.093 0.066 0.048 0.025 0.085 0.042 
12.0 30.0 0.064 0.036 0.139 0.031 0.111 0.026 0.039 0.018 0.009 0.070 0.029 0.029 0.055 0.062 0.079 0.057 0.042 0.025 0.127 0.060 
13.0 30.0 0.062 0.040 0.160 0.018 0.092 0.008 0.055 0.034 0.007 0.063 0.005 0.012 0.075 0.082 0.023 0.016 0.114 0.067 0.075 0.038 
14.0 30.0 0.060 0.035 0.179 0.003 0.063 0.002 0.069 0.041 0.005 0.042 0.014 0.046 0.061 0.068 0.046 0.037 0.113 0.069 0.038 0.015 
15.0 30.0 0.055 0.026 0.192 0.009 0.028 0.006 0.077 0.043 0.001 0.016 0.026 0.067 0.024 0.030 0.089 0.072 0.045 0.030 0.122 0.056 
16.0 30.0 0.049 0.016 0.200 0.016 0.011 0.005 0.078 0.041 0.003 0.012 0.026 0.068 0.021 0.017 0.089 0.074 0.047 0.026 0.118 0.057 
17.0 30.0 0.039 0.007 0.202 0.018 0.050 0.004 0.070 0.038 0.006 0.038 0.016 0.051 0.058 0.056 0.045 0.043 0.110 0.067 0.032 0.018 
18.0 30.0 0.025 0.002 0.196 0.015 0.085 0.003 0.056 0.032 0.007 0.058 0.003 0.019 0.071 0.074 0.022 0.005 0.106 0.069 0.073 0.032 
19.0 30.0 0.006 0.009 0.181 0.008 0.113 0.006 0.038 0.022 0.007 0.069 0.026 0.020 0.054 0.061 0.078 0.048 0.038 0.034 0.121 0.058 
20.0 30.0 0.018 0.015 0.158 0.002 0.129 0.015 0.021 0.007 0.010 0.066 0.047 0.054 0.010 0.024 0.093 0.063 0.051 0.015 0.078 0.045 
21.0 30.0 0.047 0.020 0.127 0.011 0.133 0.026 0.008 0.014 0.018 0.047 0.054 0.071 0.045 0.022 0.056 0.043 0.101 0.046 0.018 0.008 
22.0 30.0 0.078 0.022 0.090 0.018 0.126 0.036 0.002 0.035 0.035 0.014 0.040 0.064 0.081 0.056 0.012 0.003 0.077 0.042 0.082 0.023 
23.0 30.0 0.105 0.018 0.054 0.017 0.114 0.038 0.003 0.050 0.054 0.022 0.003 0.035 0.075 0.061 0.064 0.031 0.007 0.012 0.065 0.026 
24.0 30.0 0.122 0.007 0.027 0.006 0.104 0.026 0.013 0.050 0.062 0.047 0.038 0.001 0.032 0.040 0.068 0.042 0.046 0.017 0.007 0.008 
25.0 30.0 0.130 0.008 0.009 0.011 0.102 0.002 0.033 0.033 0.049 0.051 0.060 0.026 0.017 0.011 0.033 0.032 0.050 0.029 0.030 0.011 
26.0 30.0 0.133 0.022 0.005 0.029 0.100 0.025 0.058 0.007 0.016 0.035 0.053 0.032 0.042 0.011 0.005 0.012 0.022 0.023 0.028 0.019 
27.0 30.0 0.140 0.029 0.024 0.039 0.089 0.045 0.073 0.018 0.019 0.010 0.026 0.022 0.037 0.017 0.020 0.002 0.001 0.011 0.011 0.015 
28.0 30.0 0.155 0.028 0.051 0.038 0.063 0.050 0.072 0.033 0.040 0.012 0.001 0.006 0.019 0.011 0.017 0.005 0.008 0.003 0.001 0.009 
29.0 30.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 30.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 



==> pics/SMD1Easy1Anis3.csv <==
x y 1M5 1M8 2M5 2M8 3M5 3M8 4M5 4M8 5M5 5M8 6M5 6M8 7M5 7M8 8M5 8M8 9M5 9M8 10M5 10M8 
1.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
4.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
5.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
6.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
7.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
8.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
9.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
10.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
11.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
12.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
13.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
14.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
15.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
16.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
17.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
18.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
19.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
20.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
21.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
22.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
23.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
24.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
25.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
26.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
27.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
28.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
29.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 2.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 2.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 2.0 0.319 0.012 0.144 0.034 0.045 0.070 0.102 0.051 0.079 0.016 0.018 0.021 0.019 0.035 0.026 0.028 0.017 0.012 0.004 0.002 
4.0 2.0 0.292 0.012 0.098 0.036 0.101 0.062 0.129 0.026 0.071 0.026 0.009 0.056 0.045 0.053 0.034 0.023 0.010 0.009 0.013 0.022 
5.0 2.0 0.255 0.007 0.044 0.017 0.157 0.029 0.142 0.019 0.044 0.073 0.043 0.076 0.060 0.037 0.020 0.015 0.021 0.047 0.034 0.041 
6.0 2.0 0.207 0.031 0.018 0.008 0.208 0.010 0.142 0.055 0.007 0.091 0.069 0.053 0.049 0.021 0.016 0.069 0.049 0.067 0.033 0.017 
7.0 2.0 0.151 0.047 0.084 0.021 0.252 0.028 0.128 0.067 0.034 0.069 0.080 0.006 0.019 0.086 0.048 0.088 0.045 0.025 0.011 0.051 
8.0 2.0 0.093 0.048 0.150 0.017 0.283 0.025 0.098 0.053 0.076 0.021 0.079 0.068 0.013 0.112 0.054 0.041 0.005 0.062 0.056 0.100 
9.0 2.0 0.038 0.038 0.208 0.005 0.294 0.011 0.052 0.029 0.118 0.031 0.067 0.101 0.038 0.076 0.036 0.048 0.040 0.124 0.057 0.063 
10.0 2.0 0.007 0.021 0.254 0.023 0.282 0.009 0.008 0.007 0.152 0.065 0.045 0.093 0.053 0.002 0.010 0.121 0.054 0.099 0.007 0.048 
11.0 2.0 0.041 0.001 0.285 0.040 0.247 0.015 0.074 0.009 0.168 0.078 0.011 0.052 0.062 0.080 0.010 0.131 0.033 0.005 0.050 0.143 
12.0 2.0 0.064 0.018 0.304 0.050 0.195 0.011 0.137 0.017 0.160 0.072 0.033 0.005 0.064 0.127 0.020 0.069 0.003 0.123 0.065 0.136 
13.0 2.0 0.077 0.037 0.310 0.050 0.130 0.002 0.188 0.022 0.127 0.053 0.077 0.058 0.055 0.122 0.022 0.033 0.025 0.174 0.027 0.018 
14.0 2.0 0.082 0.055 0.307 0.040 0.059 0.011 0.218 0.026 0.071 0.025 0.109 0.092 0.033 0.066 0.023 0.118 0.020 0.116 0.029 0.123 
15.0 2.0 0.080 0.068 0.297 0.022 0.013 0.017 0.227 0.031 0.004 0.006 0.122 0.101 0.003 0.014 0.024 0.145 0.001 0.007 0.053 0.178 
16.0 2.0 0.072 0.071 0.282 0.006 0.080 0.013 0.214 0.034 0.062 0.040 0.113 0.081 0.029 0.088 0.027 0.101 0.019 0.121 0.028 0.109 
17.0 2.0 0.061 0.061 0.264 0.027 0.141 0.005 0.183 0.028 0.117 0.069 0.085 0.036 0.056 0.130 0.027 0.007 0.019 0.158 0.022 0.030 
18.0 2.0 0.047 0.034 0.244 0.040 0.191 0.028 0.137 0.010 0.154 0.082 0.045 0.023 0.073 0.119 0.021 0.089 0.005 0.096 0.057 0.135 
19.0 2.0 0.034 0.006 0.223 0.037 0.231 0.050 0.082 0.022 0.169 0.072 0.002 0.075 0.078 0.060 0.004 0.138 0.036 0.022 0.043 0.130 
20.0 2.0 0.025 0.050 0.201 0.013 0.260 0.058 0.023 0.055 0.164 0.034 0.041 0.100 0.071 0.024 0.024 0.114 0.050 0.120 0.010 0.027 
21.0 2.0 0.024 0.081 0.175 0.024 0.277 0.042 0.035 0.078 0.140 0.023 0.076 0.082 0.050 0.088 0.055 0.034 0.028 0.135 0.057 0.087 
22.0 2.0 0.038 0.082 0.144 0.054 0.280 0.009 0.087 0.077 0.101 0.073 0.098 0.029 0.013 0.098 0.070 0.045 0.023 0.069 0.049 0.122 
23.0 2.0 0.070 0.047 0.102 0.058 0.268 0.028 0.131 0.056 0.049 0.097 0.101 0.034 0.031 0.054 0.053 0.072 0.061 0.011 0.006 0.073 
24.0 2.0 0.116 0.002 0.050 0.038 0.240 0.042 0.160 0.028 0.008 0.093 0.082 0.076 0.062 0.013 0.013 0.043 0.059 0.041 0.047 0.018 
25.0 2.0 0.171 0.040 0.010 0.011 0.193 0.043 0.171 0.006 0.061 0.068 0.042 0.087 0.065 0.061 0.022 0.012 0.027 0.018 0.047 0.013 
26.0 2.0 0.226 0.053 0.073 0.007 0.132 0.040 0.159 0.022 0.095 0.031 0.002 0.069 0.042 0.076 0.032 0.049 0.005 0.024 0.025 0.015 
27.0 2.0 0.273 0.054 0.132 0.017 0.064 0.033 0.127 0.035 0.104 0.004 0.035 0.035 0.010 0.058 0.021 0.054 0.011 0.044 0.007 0.033 
28.0 2.0 0.303 0.055 0.177 0.029 0.001 0.017 0.084 0.034 0.090 0.024 0.047 0.005 0.013 0.029 0.005 0.038 0.006 0.040 0.002 0.036 
29.0 2.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 2.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 3.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 3.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 3.0 0.418 0.046 0.227 0.022 0.002 0.044 0.108 0.063 0.113 0.046 0.053 0.005 0.005 0.024 0.019 0.031 0.020 0.021 0.011 0.008 
4.0 3.0 0.384 0.041 0.168 0.012 0.085 0.059 0.166 0.058 0.133 0.017 0.037 0.034 0.026 0.055 0.040 0.040 0.026 0.014 0.005 0.018 
5.0 3.0 0.321 0.048 0.084 0.011 0.182 0.051 0.215 0.033 0.127 0.032 0.004 0.070 0.067 0.060 0.053 0.016 0.015 0.038 0.018 0.051 
6.0 3.0 0.240 0.058 0.014 0.013 0.277 0.043 0.239 0.015 0.084 0.058 0.064 0.065 0.099 0.011 0.042 0.055 0.020 0.082 0.039 0.051 
7.0 3.0 0.153 0.058 0.113 0.005 0.353 0.049 0.230 0.012 0.009 0.052 0.127 0.023 0.106 0.058 0.007 0.093 0.054 0.055 0.039 0.036 
8.0 3.0 0.072 0.046 0.202 0.022 0.399 0.067 0.183 0.008 0.088 0.030 0.173 0.027 0.077 0.091 0.050 0.059 0.072 0.043 0.014 0.116 
9.0 3.0 0.005 0.027 0.272 0.052 0.409 0.085 0.103 0.008 0.187 0.013 0.184 0.051 0.010 0.069 0.100 0.024 0.059 0.121 0.031 0.090 
10.0 3.0 0.045 0.007 0.322 0.079 0.384 0.092 0.002 0.001 0.264 0.012 0.147 0.048 0.080 0.015 0.125 0.094 0.015 0.108 0.063 0.034 
11.0 3.0 0.078 0.011 0.353 0.098 0.330 0.082 0.105 0.016 0.301 0.012 0.065 0.029 0.163 0.043 0.104 0.108 0.054 0.010 0.072 0.147 
12.0 3.0 0.097 0.030 0.367 0.107 0.254 0.057 0.203 0.035 0.288 0.011 0.044 0.005 0.208 0.074 0.036 0.060 0.111 0.103 0.045 0.146 
13.0 3.0 0.105 0.049 0.369 0.106 0.166 0.024 0.279 0.050 0.225 0.007 0.154 0.018 0.195 0.072 0.059 0.021 0.129 0.153 0.015 0.025 
14.0 3.0 0.104 0.068 0.361 0.092 0.071 0.012 0.324 0.053 0.122 0.003 0.231 0.031 0.117 0.038 0.140 0.087 0.086 0.103 0.075 0.121 
15.0 3.0 0.096 0.085 0.346 0.067 0.023 0.040 0.335 0.045 0.001 0.003 0.260 0.035 0.004 0.010 0.173 0.106 0.003 0.008 0.100 0.175 
16.0 3.0 0.082 0.092 0.327 0.034 0.110 0.053 0.313 0.030 0.117 0.004 0.233 0.028 0.109 0.057 0.144 0.070 0.082 0.109 0.076 0.102 
17.0 3.0 0.064 0.084 0.307 0.001 0.189 0.047 0.264 0.017 0.214 0.012 0.159 0.008 0.189 0.082 0.067 0.007 0.130 0.138 0.016 0.042 
18.0 3.0 0.043 0.054 0.285 0.025 0.256 0.026 0.192 0.016 0.276 0.019 0.058 0.028 0.214 0.070 0.030 0.082 0.121 0.076 0.051 0.146 
19.0 3.0 0.022 0.002 0.264 0.027 0.310 0.002 0.105 0.029 0.296 0.013 0.049 0.057 0.182 0.022 0.109 0.114 0.064 0.041 0.087 0.129 
20.0 3.0 0.006 0.060 0.242 0.000 0.350 0.008 0.012 0.049 0.273 0.025 0.139 0.064 0.105 0.048 0.147 0.079 0.017 0.127 0.080 0.009 
21.0 3.0 0.001 0.111 0.215 0.049 0.375 0.014 0.081 0.058 0.211 0.066 0.193 0.036 0.009 0.090 0.133 0.011 0.083 0.123 0.034 0.117 
22.0 3.0 0.016 0.124 0.179 0.092 0.380 0.061 0.164 0.039 0.120 0.096 0.200 0.030 0.080 0.076 0.075 0.073 0.109 0.034 0.034 0.130 
23.0 3.0 0.058 0.084 0.125 0.100 0.358 0.103 0.225 0.009 0.016 0.090 0.160 0.077 0.129 0.021 0.007 0.075 0.082 0.048 0.070 0.046 
24.0 3.0 0.127 0.013 0.050 0.065 0.306 0.112 0.255 0.044 0.079 0.056 0.087 0.093 0.127 0.055 0.054 0.025 0.029 0.058 0.063 0.035 
25.0 3.0 0.211 0.053 0.039 0.012 0.224 0.087 0.247 0.065 0.144 0.017 0.008 0.076 0.083 0.086 0.067 0.042 0.018 0.011 0.030 0.028 
26.0 3.0 0.294 0.095 0.131 0.037 0.124 0.049 0.202 0.065 0.165 0.025 0.051 0.039 0.025 0.075 0.045 0.068 0.029 0.045 0.005 0.024 
27.0 3.0 0.356 0.113 0.208 0.071 0.025 0.015 0.137 0.051 0.146 0.042 0.076 0.004 0.018 0.041 0.014 0.056 0.017 0.056 0.004 0.045 
28.0 3.0 0.386 0.119 0.257 0.093 0.056 0.032 0.071 0.026 0.106 0.038 0.072 0.017 0.036 0.013 0.008 0.032 0.002 0.042 0.000 0.042 
29.0 3.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 3.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 4.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 4.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 4.0 0.512 0.144 0.312 0.119 0.055 0.032 0.103 0.056 0.144 0.077 0.092 0.045 0.035 0.012 0.006 0.019 0.021 0.023 0.018 0.014 
4.0 4.0 0.470 0.131 0.241 0.093 0.057 0.038 0.195 0.094 0.199 0.088 0.094 0.027 0.005 0.026 0.040 0.041 0.045 0.029 0.025 0.012 
5.0 4.0 0.380 0.112 0.126 0.058 0.200 0.082 0.286 0.117 0.220 0.072 0.051 0.013 0.064 0.058 0.088 0.046 0.059 0.022 0.012 0.033 
6.0 4.0 0.262 0.087 0.011 0.021 0.341 0.132 0.342 0.129 0.177 0.043 0.046 0.047 0.152 0.062 0.114 0.020 0.029 0.044 0.038 0.047 
7.0 4.0 0.143 0.056 0.143 0.044 0.451 0.182 0.339 0.130 0.065 0.008 0.172 0.067 0.211 0.042 0.076 0.033 0.056 0.057 0.097 0.021 
8.0 4.0 0.041 0.025 0.253 0.093 0.512 0.220 0.273 0.111 0.093 0.038 0.278 0.082 0.190 0.023 0.034 0.048 0.153 0.036 0.104 0.050 
9.0 4.0 0.036 0.002 0.333 0.135 0.518 0.233 0.157 0.068 0.257 0.092 0.316 0.086 0.074 0.017 0.174 0.045 0.187 0.041 0.016 0.059 
10.0 4.0 0.087 0.018 0.383 0.162 0.478 0.218 0.012 0.009 0.383 0.137 0.264 0.070 0.104 0.039 0.266 0.040 0.104 0.043 0.130 0.021 
11.0 4.0 0.117 0.030 0.410 0.179 0.403 0.179 0.136 0.063 0.442 0.161 0.128 0.032 0.277 0.069 0.247 0.034 0.073 0.031 0.230 0.050 
12.0 4.0 0.131 0.042 0.418 0.187 0.305 0.123 0.268 0.126 0.422 0.154 0.055 0.024 0.376 0.092 0.108 0.018 0.251 0.052 0.189 0.065 
13.0 4.0 0.133 0.060 0.414 0.182 0.194 0.055 0.369 0.169 0.327 0.111 0.238 0.080 0.357 0.082 0.100 0.026 0.323 0.061 0.006 0.019 
14.0 4.0 0.126 0.080 0.400 0.163 0.078 0.014 0.426 0.181 0.174 0.046 0.365 0.112 0.214 0.044 0.281 0.049 0.220 0.030 0.205 0.037 
15.0 4.0 0.113 0.101 0.380 0.135 0.035 0.071 0.438 0.170 0.003 0.021 0.409 0.119 0.006 0.004 0.351 0.062 0.007 0.007 0.295 0.061 
16.0 4.0 0.094 0.116 0.358 0.098 0.140 0.110 0.407 0.139 0.175 0.077 0.362 0.100 0.201 0.047 0.285 0.058 0.207 0.048 0.210 0.044 
17.0 4.0 0.069 0.113 0.334 0.058 0.233 0.125 0.339 0.096 0.315 0.109 0.238 0.063 0.341 0.072 0.112 0.035 0.313 0.057 0.007 0.030 
18.0 4.0 0.041 0.081 0.312 0.037 0.314 0.112 0.242 0.059 0.403 0.118 0.068 0.026 0.375 0.077 0.092 0.030 0.265 0.043 0.186 0.055 
19.0 4.0 0.012 0.019 0.291 0.040 0.380 0.090 0.125 0.039 0.426 0.122 0.107 0.018 0.297 0.080 0.247 0.040 0.095 0.060 0.253 0.041 
20.0 4.0 0.013 0.064 0.270 0.040 0.430 0.086 0.003 0.029 0.383 0.129 0.248 0.050 0.138 0.074 0.292 0.062 0.101 0.068 0.165 0.061 
21.0 4.0 0.025 0.140 0.245 0.082 0.462 0.108 0.130 0.018 0.280 0.133 0.322 0.090 0.047 0.047 0.220 0.084 0.222 0.039 0.008 0.087 
22.0 4.0 0.012 0.171 0.207 0.140 0.469 0.164 0.242 0.042 0.133 0.114 0.309 0.131 0.191 0.034 0.072 0.076 0.212 0.061 0.139 0.046 
23.0 4.0 0.040 0.132 0.143 0.153 0.438 0.215 0.321 0.111 0.027 0.051 0.216 0.136 0.240 0.099 0.068 0.027 0.100 0.066 0.151 0.036 
24.0 4.0 0.129 0.037 0.048 0.100 0.363 0.209 0.349 0.160 0.161 0.037 0.083 0.090 0.194 0.123 0.134 0.063 0.017 0.020 0.078 0.033 
25.0 4.0 0.242 0.072 0.071 0.014 0.244 0.141 0.318 0.160 0.234 0.096 0.039 0.024 0.094 0.094 0.116 0.091 0.069 0.053 0.005 0.014 
26.0 4.0 0.353 0.155 0.190 0.092 0.104 0.047 0.237 0.116 0.234 0.110 0.108 0.031 0.002 0.043 0.054 0.074 0.057 0.074 0.025 0.051 
27.0 4.0 0.429 0.199 0.283 0.157 0.026 0.055 0.137 0.053 0.182 0.084 0.120 0.049 0.051 0.011 0.002 0.040 0.021 0.059 0.016 0.057 
28.0 4.0 0.455 0.208 0.331 0.186 0.118 0.113 0.048 0.013 0.113 0.040 0.095 0.038 0.060 0.016 0.023 0.015 0.005 0.035 0.001 0.043 
29.0 4.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 4.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 5.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 5.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 5.0 0.574 0.260 0.380 0.243 0.111 0.131 0.088 0.020 0.164 0.093 0.126 0.087 0.067 0.052 0.011 0.012 0.018 0.013 0.024 0.018 
4.0 5.0 0.528 0.241 0.301 0.200 0.024 0.041 0.211 0.112 0.254 0.164 0.149 0.108 0.041 0.034 0.035 0.023 0.061 0.042 0.048 0.031 
5.0 5.0 0.416 0.185 0.161 0.113 0.204 0.096 0.341 0.212 0.306 0.208 0.109 0.083 0.053 0.027 0.119 0.074 0.106 0.061 0.045 0.017 
6.0 5.0 0.267 0.110 0.009 0.011 0.386 0.233 0.427 0.282 0.265 0.190 0.022 0.006 0.198 0.111 0.187 0.103 0.084 0.033 0.034 0.035 
7.0 5.0 0.121 0.039 0.166 0.096 0.524 0.339 0.431 0.295 0.121 0.102 0.207 0.110 0.311 0.173 0.155 0.079 0.050 0.037 0.157 0.080 
8.0 5.0 0.004 0.012 0.291 0.172 0.594 0.392 0.350 0.243 0.092 0.037 0.371 0.213 0.303 0.170 0.011 0.008 0.233 0.115 0.207 0.078 
9.0 5.0 0.078 0.038 0.374 0.218 0.596 0.389 0.202 0.140 0.314 0.185 0.439 0.260 0.141 0.082 0.241 0.123 0.322 0.145 0.073 0.012 
10.0 5.0 0.126 0.046 0.422 0.240 0.542 0.345 0.021 0.012 0.483 0.299 0.373 0.223 0.122 0.062 0.405 0.205 0.205 0.088 0.196 0.093 
11.0 5.0 0.151 0.046 0.442 0.249 0.450 0.272 0.161 0.116 0.561 0.348 0.188 0.110 0.383 0.206 0.391 0.196 0.087 0.046 0.397 0.162 
12.0 5.0 0.159 0.050 0.443 0.250 0.334 0.182 0.320 0.223 0.534 0.322 0.063 0.044 0.533 0.285 0.182 0.086 0.391 0.181 0.346 0.131 
13.0 5.0 0.156 0.062 0.432 0.244 0.206 0.083 0.438 0.295 0.411 0.231 0.311 0.192 0.510 0.266 0.138 0.078 0.520 0.234 0.032 0.004 
14.0 5.0 0.145 0.084 0.412 0.226 0.076 0.018 0.502 0.321 0.216 0.095 0.483 0.284 0.305 0.146 0.415 0.214 0.358 0.156 0.339 0.145 
15.0 5.0 0.128 0.112 0.388 0.193 0.049 0.107 0.513 0.302 0.009 0.049 0.540 0.298 0.007 0.017 0.523 0.256 0.012 0.004 0.500 0.201 
16.0 5.0 0.106 0.138 0.361 0.143 0.164 0.175 0.474 0.246 0.225 0.170 0.473 0.238 0.287 0.163 0.419 0.193 0.332 0.152 0.351 0.135 
17.0 5.0 0.078 0.145 0.335 0.082 0.266 0.208 0.391 0.168 0.399 0.245 0.303 0.131 0.482 0.245 0.155 0.063 0.496 0.218 0.003 0.013 
18.0 5.0 0.044 0.118 0.312 0.034 0.353 0.203 0.274 0.092 0.506 0.270 0.073 0.012 0.521 0.249 0.154 0.075 0.406 0.182 0.327 0.128 
19.0 5.0 0.007 0.050 0.291 0.022 0.424 0.176 0.133 0.034 0.529 0.260 0.162 0.092 0.398 0.189 0.378 0.172 0.123 0.072 0.422 0.177 
20.0 5.0 0.026 0.051 0.273 0.025 0.479 0.158 0.020 0.006 0.467 0.233 0.345 0.173 0.163 0.088 0.429 0.206 0.187 0.060 0.249 0.134 
21.0 5.0 0.047 0.153 0.252 0.089 0.515 0.183 0.172 0.051 0.329 0.193 0.433 0.232 0.102 0.038 0.299 0.167 0.358 0.163 0.047 0.025 
22.0 5.0 0.038 0.211 0.215 0.168 0.523 0.253 0.305 0.129 0.135 0.115 0.399 0.249 0.294 0.163 0.064 0.054 0.308 0.176 0.246 0.107 
23.0 5.0 0.016 0.179 0.148 0.193 0.485 0.312 0.396 0.225 0.071 0.016 0.257 0.188 0.340 0.227 0.137 0.085 0.113 0.073 0.229 0.125 
24.0 5.0 0.118 0.066 0.040 0.127 0.391 0.292 0.420 0.281 0.234 0.151 0.071 0.062 0.249 0.188 0.209 0.161 0.062 0.058 0.088 0.039 
25.0 5.0 0.253 0.085 0.098 0.010 0.244 0.174 0.366 0.251 0.309 0.220 0.085 0.060 0.097 0.081 0.157 0.137 0.120 0.118 0.027 0.055 
26.0 5.0 0.383 0.215 0.237 0.155 0.074 0.010 0.254 0.147 0.287 0.194 0.160 0.115 0.029 0.015 0.058 0.065 0.081 0.097 0.052 0.084 
27.0 5.0 0.468 0.287 0.338 0.253 0.077 0.134 0.125 0.026 0.204 0.109 0.155 0.098 0.083 0.050 0.013 0.010 0.022 0.050 0.026 0.065 
28.0 5.0 0.489 0.293 0.381 0.281 0.173 0.209 0.021 0.062 0.111 0.022 0.110 0.050 0.080 0.040 0.038 0.010 0.012 0.020 0.001 0.039 
29.0 5.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 5.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 6.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 6.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 6.0 0.579 0.346 0.411 0.345 0.155 0.235 0.067 0.035 0.169 0.089 0.148 0.117 0.092 0.096 0.026 0.046 0.014 0.006 0.028 0.016 
4.0 6.0 0.534 0.325 0.330 0.293 0.015 0.113 0.208 0.108 0.284 0.221 0.190 0.187 0.072 0.104 0.028 0.014 0.071 0.046 0.065 0.054 
5.0 6.0 0.410 0.234 0.179 0.161 0.189 0.096 0.363 0.283 0.360 0.334 0.156 0.191 0.039 0.028 0.139 0.091 0.142 0.120 0.074 0.074 
6.0 6.0 0.246 0.112 0.007 0.010 0.394 0.310 0.470 0.412 0.326 0.335 0.009 0.071 0.224 0.146 0.242 0.203 0.130 0.133 0.029 0.025 
7.0 6.0 0.088 0.010 0.174 0.145 0.546 0.461 0.481 0.436 0.165 0.199 0.223 0.139 0.380 0.306 0.218 0.209 0.042 0.018 0.203 0.143 
8.0 6.0 0.033 0.050 0.301 0.233 0.619 0.519 0.391 0.351 0.083 0.030 0.428 0.337 0.385 0.335 0.016 0.051 0.291 0.208 0.289 0.228 
9.0 6.0 0.112 0.069 0.381 0.274 0.616 0.498 0.226 0.194 0.341 0.266 0.517 0.428 0.194 0.188 0.285 0.200 0.424 0.333 0.121 0.116 
10.0 6.0 0.155 0.063 0.422 0.285 0.553 0.426 0.026 0.012 0.536 0.438 0.444 0.369 0.129 0.078 0.503 0.387 0.284 0.236 0.243 0.160 
11.0 6.0 0.173 0.049 0.434 0.285 0.451 0.328 0.172 0.161 0.624 0.506 0.228 0.184 0.450 0.341 0.495 0.387 0.092 0.056 0.525 0.376 
12.0 6.0 0.176 0.041 0.428 0.284 0.328 0.217 0.341 0.301 0.592 0.463 0.065 0.064 0.635 0.486 0.238 0.181 0.491 0.363 0.468 0.337 
13.0 6.0 0.170 0.049 0.411 0.280 0.195 0.097 0.465 0.394 0.452 0.328 0.355 0.298 0.609 0.451 0.161 0.134 0.663 0.488 0.056 0.041 
14.0 6.0 0.158 0.075 0.386 0.267 0.062 0.026 0.530 0.427 0.233 0.129 0.552 0.440 0.364 0.242 0.507 0.390 0.460 0.320 0.438 0.317 
15.0 6.0 0.142 0.114 0.358 0.236 0.064 0.141 0.537 0.402 0.017 0.081 0.614 0.459 0.007 0.041 0.639 0.466 0.019 0.020 0.652 0.451 
16.0 6.0 0.119 0.156 0.328 0.182 0.178 0.233 0.490 0.324 0.255 0.258 0.533 0.359 0.342 0.290 0.509 0.339 0.419 0.325 0.456 0.290 
17.0 6.0 0.090 0.181 0.299 0.107 0.277 0.284 0.399 0.213 0.443 0.368 0.334 0.180 0.569 0.423 0.181 0.082 0.623 0.441 0.009 0.039 
18.0 6.0 0.054 0.167 0.274 0.032 0.360 0.284 0.272 0.097 0.554 0.398 0.068 0.019 0.607 0.407 0.196 0.180 0.502 0.324 0.427 0.309 
19.0 6.0 0.013 0.102 0.254 0.031 0.427 0.246 0.122 0.010 0.573 0.364 0.198 0.185 0.454 0.272 0.463 0.341 0.141 0.064 0.540 0.363 
20.0 6.0 0.028 0.009 0.239 0.026 0.477 0.209 0.038 0.057 0.497 0.296 0.402 0.296 0.169 0.075 0.513 0.352 0.245 0.195 0.308 0.197 
21.0 6.0 0.057 0.135 0.223 0.058 0.510 0.216 0.197 0.114 0.338 0.210 0.492 0.348 0.141 0.132 0.342 0.225 0.446 0.327 0.075 0.067 
22.0 6.0 0.058 0.220 0.193 0.152 0.516 0.280 0.335 0.198 0.121 0.086 0.441 0.326 0.358 0.291 0.053 0.009 0.367 0.263 0.317 0.238 
23.0 6.0 0.010 0.209 0.131 0.194 0.476 0.342 0.425 0.300 0.106 0.087 0.269 0.203 0.395 0.330 0.182 0.189 0.117 0.052 0.278 0.197 
24.0 6.0 0.093 0.096 0.025 0.132 0.374 0.315 0.441 0.351 0.278 0.249 0.053 0.019 0.274 0.223 0.254 0.249 0.094 0.138 0.096 0.032 
25.0 6.0 0.232 0.077 0.117 0.027 0.217 0.170 0.373 0.293 0.347 0.309 0.119 0.141 0.090 0.052 0.178 0.164 0.151 0.178 0.048 0.106 
26.0 6.0 0.366 0.238 0.257 0.198 0.037 0.047 0.242 0.145 0.307 0.239 0.191 0.182 0.052 0.075 0.057 0.045 0.095 0.109 0.069 0.112 
27.0 6.0 0.450 0.327 0.355 0.311 0.117 0.208 0.101 0.026 0.204 0.106 0.172 0.127 0.103 0.093 0.025 0.026 0.022 0.034 0.032 0.066 
28.0 6.0 0.463 0.327 0.389 0.329 0.207 0.277 0.009 0.115 0.098 0.017 0.113 0.047 0.091 0.054 0.047 0.029 0.017 0.003 0.002 0.030 
29.0 6.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 6.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 7.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 7.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 7.0 0.509 0.336 0.387 0.356 0.175 0.282 0.041 0.083 0.155 0.065 0.150 0.119 0.104 0.117 0.035 0.071 0.010 0.024 0.029 0.012 
4.0 7.0 0.469 0.320 0.316 0.313 0.043 0.166 0.180 0.082 0.277 0.223 0.203 0.222 0.089 0.152 0.021 0.047 0.074 0.043 0.074 0.068 
5.0 7.0 0.352 0.219 0.173 0.170 0.153 0.077 0.340 0.282 0.365 0.377 0.177 0.254 0.025 0.082 0.142 0.093 0.157 0.156 0.089 0.119 
6.0 7.0 0.195 0.084 0.006 0.023 0.353 0.307 0.451 0.438 0.340 0.398 0.026 0.124 0.222 0.147 0.261 0.255 0.153 0.205 0.027 0.058 
7.0 7.0 0.047 0.022 0.160 0.155 0.499 0.464 0.466 0.467 0.182 0.247 0.211 0.134 0.396 0.366 0.245 0.294 0.034 0.064 0.219 0.177 
8.0 7.0 0.064 0.071 0.275 0.232 0.566 0.514 0.379 0.372 0.066 0.022 0.427 0.380 0.411 0.423 0.032 0.105 0.307 0.252 0.324 0.331 
9.0 7.0 0.132 0.073 0.342 0.257 0.558 0.481 0.219 0.200 0.324 0.283 0.523 0.493 0.216 0.249 0.290 0.230 0.462 0.446 0.146 0.191 
10.0 7.0 0.166 0.050 0.372 0.258 0.495 0.403 0.026 0.009 0.518 0.471 0.452 0.425 0.120 0.077 0.528 0.482 0.319 0.333 0.255 0.195 
11.0 7.0 0.178 0.024 0.376 0.254 0.396 0.306 0.163 0.169 0.604 0.541 0.235 0.211 0.454 0.398 0.526 0.489 0.086 0.057 0.572 0.512 
12.0 7.0 0.179 0.008 0.364 0.257 0.279 0.201 0.322 0.310 0.571 0.491 0.061 0.074 0.648 0.572 0.258 0.232 0.518 0.464 0.517 0.469 
13.0 7.0 0.173 0.013 0.343 0.264 0.155 0.088 0.435 0.404 0.431 0.341 0.351 0.338 0.622 0.528 0.162 0.163 0.707 0.630 0.071 0.056 
14.0 7.0 0.164 0.046 0.315 0.265 0.034 0.038 0.490 0.437 0.215 0.122 0.545 0.495 0.369 0.274 0.524 0.481 0.493 0.408 0.467 0.427 
15.0 7.0 0.151 0.102 0.284 0.244 0.079 0.161 0.490 0.407 0.027 0.110 0.603 0.508 0.004 0.066 0.659 0.566 0.023 0.035 0.701 0.602 
16.0 7.0 0.133 0.166 0.252 0.192 0.178 0.266 0.440 0.317 0.254 0.303 0.516 0.381 0.348 0.358 0.521 0.394 0.438 0.425 0.491 0.371 
17.0 7.0 0.108 0.215 0.220 0.111 0.261 0.324 0.348 0.186 0.429 0.413 0.314 0.165 0.571 0.497 0.180 0.067 0.649 0.552 0.006 0.081 
18.0 7.0 0.073 0.226 0.193 0.049 0.327 0.320 0.227 0.051 0.526 0.423 0.051 0.069 0.600 0.450 0.206 0.251 0.517 0.372 0.448 0.422 
19.0 7.0 0.031 0.178 0.173 0.094 0.376 0.261 0.088 0.064 0.533 0.353 0.207 0.245 0.438 0.262 0.471 0.417 0.140 0.028 0.563 0.450 
20.0 7.0 0.015 0.069 0.160 0.110 0.411 0.187 0.058 0.118 0.451 0.250 0.396 0.336 0.150 0.025 0.511 0.387 0.255 0.276 0.317 0.198 
21.0 7.0 0.053 0.070 0.151 0.058 0.432 0.155 0.197 0.148 0.294 0.144 0.472 0.351 0.155 0.193 0.331 0.205 0.452 0.387 0.080 0.132 
22.0 7.0 0.066 0.180 0.133 0.069 0.432 0.188 0.316 0.197 0.087 0.025 0.412 0.294 0.359 0.329 0.041 0.047 0.363 0.266 0.322 0.301 
23.0 7.0 0.034 0.202 0.086 0.130 0.393 0.241 0.391 0.267 0.123 0.130 0.239 0.153 0.383 0.329 0.189 0.235 0.109 0.031 0.276 0.208 
24.0 7.0 0.050 0.121 0.005 0.100 0.300 0.226 0.396 0.298 0.277 0.261 0.031 0.041 0.255 0.191 0.251 0.261 0.100 0.181 0.090 0.054 
25.0 7.0 0.170 0.030 0.121 0.035 0.156 0.105 0.324 0.232 0.330 0.292 0.130 0.172 0.073 0.035 0.169 0.146 0.151 0.189 0.051 0.133 
26.0 7.0 0.288 0.182 0.241 0.180 0.010 0.092 0.198 0.090 0.281 0.202 0.189 0.186 0.062 0.105 0.048 0.032 0.091 0.097 0.069 0.115 
27.0 7.0 0.360 0.265 0.321 0.274 0.138 0.226 0.066 0.069 0.176 0.066 0.162 0.110 0.105 0.100 0.030 0.044 0.018 0.021 0.031 0.058 
28.0 7.0 0.365 0.260 0.340 0.277 0.210 0.266 0.031 0.140 0.074 0.050 0.101 0.026 0.088 0.046 0.049 0.033 0.020 0.006 0.003 0.022 
29.0 7.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 7.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 8.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 8.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 8.0 0.357 0.192 0.304 0.233 0.166 0.228 0.013 0.101 0.120 0.029 0.130 0.081 0.097 0.098 0.037 0.071 0.007 0.033 0.026 0.010 
4.0 8.0 0.330 0.187 0.253 0.216 0.063 0.160 0.129 0.038 0.229 0.146 0.182 0.178 0.089 0.144 0.014 0.063 0.066 0.035 0.070 0.063 
5.0 8.0 0.238 0.116 0.141 0.119 0.096 0.037 0.265 0.176 0.312 0.283 0.166 0.224 0.013 0.099 0.124 0.064 0.146 0.136 0.086 0.120 
6.0 8.0 0.113 0.023 0.005 0.021 0.258 0.183 0.363 0.301 0.298 0.317 0.038 0.131 0.188 0.098 0.237 0.217 0.146 0.205 0.027 0.097 
7.0 8.0 0.002 0.042 0.120 0.098 0.376 0.290 0.379 0.328 0.167 0.207 0.169 0.083 0.347 0.295 0.228 0.270 0.024 0.087 0.200 0.154 
8.0 8.0 0.085 0.057 0.207 0.134 0.428 0.315 0.308 0.258 0.042 0.014 0.359 0.285 0.366 0.357 0.039 0.111 0.274 0.208 0.302 0.315 
9.0 8.0 0.134 0.034 0.253 0.136 0.417 0.287 0.177 0.136 0.259 0.197 0.446 0.380 0.200 0.220 0.250 0.179 0.420 0.400 0.144 0.209 
10.0 8.0 0.156 0.003 0.270 0.131 0.362 0.238 0.020 0.007 0.422 0.337 0.387 0.329 0.094 0.053 0.466 0.403 0.296 0.308 0.226 0.163 
11.0 8.0 0.163 0.037 0.266 0.132 0.280 0.180 0.132 0.118 0.491 0.386 0.202 0.159 0.387 0.315 0.467 0.413 0.068 0.034 0.520 0.461 
12.0 8.0 0.163 0.057 0.251 0.145 0.185 0.119 0.257 0.213 0.459 0.345 0.050 0.062 0.555 0.454 0.232 0.195 0.458 0.400 0.476 0.430 
13.0 8.0 0.161 0.052 0.228 0.173 0.086 0.050 0.343 0.281 0.340 0.229 0.294 0.267 0.531 0.412 0.137 0.142 0.628 0.543 0.075 0.061 
14.0 8.0 0.159 0.008 0.200 0.200 0.008 0.048 0.378 0.308 0.158 0.059 0.453 0.384 0.310 0.196 0.452 0.405 0.438 0.339 0.411 0.382 
15.0 8.0 0.155 0.070 0.167 0.197 0.092 0.157 0.368 0.278 0.040 0.126 0.492 0.376 0.004 0.088 0.565 0.458 0.024 0.055 0.622 0.525 
16.0 8.0 0.146 0.160 0.133 0.151 0.163 0.254 0.318 0.189 0.220 0.271 0.410 0.249 0.298 0.314 0.439 0.286 0.378 0.378 0.436 0.298 
17.0 8.0 0.129 0.242 0.099 0.071 0.215 0.306 0.236 0.065 0.350 0.333 0.236 0.055 0.475 0.392 0.144 0.002 0.554 0.448 0.005 0.102 
18.0 8.0 0.101 0.287 0.069 0.087 0.250 0.286 0.136 0.086 0.412 0.294 0.019 0.133 0.486 0.304 0.180 0.246 0.433 0.253 0.378 0.367 
19.0 8.0 0.061 0.268 0.048 0.189 0.270 0.189 0.029 0.168 0.400 0.181 0.184 0.237 0.340 0.117 0.391 0.326 0.112 0.057 0.471 0.337 
20.0 8.0 0.014 0.176 0.038 0.241 0.277 0.066 0.076 0.178 0.322 0.061 0.322 0.241 0.101 0.076 0.411 0.240 0.213 0.248 0.262 0.101 
21.0 8.0 0.032 0.040 0.037 0.209 0.278 0.068 0.170 0.135 0.193 0.044 0.366 0.187 0.139 0.186 0.256 0.075 0.365 0.266 0.063 0.139 
22.0 8.0 0.062 0.087 0.035 0.113 0.268 0.079 0.246 0.096 0.034 0.078 0.306 0.114 0.290 0.219 0.022 0.092 0.286 0.138 0.256 0.215 
23.0 8.0 0.057 0.151 0.015 0.024 0.235 0.040 0.288 0.090 0.120 0.116 0.164 0.027 0.296 0.177 0.156 0.180 0.082 0.051 0.218 0.116 
24.0 8.0 0.010 0.136 0.035 0.028 0.167 0.023 0.281 0.088 0.226 0.149 0.006 0.070 0.188 0.074 0.197 0.160 0.081 0.144 0.070 0.041 
25.0 8.0 0.069 0.060 0.109 0.022 0.065 0.041 0.218 0.049 0.254 0.135 0.115 0.122 0.044 0.045 0.127 0.071 0.117 0.124 0.038 0.105 
26.0 8.0 0.148 0.033 0.185 0.080 0.049 0.110 0.119 0.036 0.206 0.063 0.153 0.100 0.059 0.082 0.031 0.028 0.068 0.055 0.052 0.080 
27.0 8.0 0.194 0.080 0.231 0.117 0.137 0.158 0.021 0.099 0.120 0.032 0.125 0.037 0.088 0.055 0.029 0.034 0.010 0.011 0.021 0.038 
28.0 8.0 0.191 0.073 0.233 0.102 0.178 0.150 0.048 0.117 0.040 0.077 0.073 0.025 0.070 0.012 0.042 0.014 0.019 0.001 0.005 0.018 
29.0 8.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 8.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 9.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 9.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 9.0 0.133 0.078 0.167 0.023 0.129 0.071 0.019 0.081 0.065 0.053 0.088 0.010 0.073 0.035 0.031 0.040 0.003 0.026 0.020 0.009 
4.0 9.0 0.124 0.067 0.145 0.020 0.073 0.089 0.055 0.071 0.143 0.016 0.129 0.052 0.071 0.072 0.006 0.050 0.047 0.017 0.053 0.025 
5.0 9.0 0.075 0.066 0.085 0.016 0.020 0.076 0.145 0.030 0.205 0.053 0.125 0.094 0.010 0.075 0.086 0.026 0.108 0.058 0.067 0.067 
6.0 9.0 0.007 0.065 0.009 0.013 0.117 0.056 0.211 0.011 0.203 0.086 0.041 0.081 0.121 0.016 0.170 0.080 0.111 0.107 0.012 0.057 
7.0 9.0 0.055 0.046 0.058 0.028 0.186 0.055 0.225 0.024 0.122 0.072 0.098 0.018 0.237 0.088 0.169 0.125 0.013 0.067 0.146 0.057 
8.0 9.0 0.096 0.007 0.101 0.059 0.213 0.066 0.183 0.017 0.012 0.032 0.229 0.054 0.257 0.128 0.039 0.074 0.193 0.070 0.224 0.155 
9.0 9.0 0.117 0.043 0.120 0.088 0.202 0.073 0.103 0.008 0.151 0.016 0.290 0.089 0.145 0.089 0.166 0.047 0.303 0.168 0.110 0.113 
10.0 9.0 0.124 0.091 0.121 0.101 0.164 0.064 0.008 0.001 0.253 0.041 0.252 0.078 0.054 0.002 0.320 0.142 0.218 0.141 0.157 0.058 
11.0 9.0 0.127 0.128 0.111 0.090 0.111 0.042 0.082 0.014 0.293 0.049 0.130 0.032 0.253 0.089 0.324 0.149 0.039 0.021 0.373 0.204 
12.0 9.0 0.130 0.147 0.094 0.055 0.053 0.021 0.152 0.024 0.266 0.039 0.035 0.030 0.364 0.131 0.162 0.062 0.314 0.158 0.345 0.188 
13.0 9.0 0.135 0.137 0.073 0.028 0.007 0.019 0.194 0.038 0.184 0.021 0.190 0.085 0.341 0.105 0.091 0.068 0.433 0.209 0.060 0.022 
14.0 9.0 0.144 0.081 0.047 0.074 0.060 0.048 0.202 0.051 0.066 0.054 0.282 0.108 0.189 0.014 0.300 0.156 0.298 0.102 0.280 0.179 
15.0 9.0 0.152 0.017 0.016 0.099 0.104 0.118 0.180 0.034 0.056 0.121 0.292 0.073 0.018 0.100 0.365 0.138 0.015 0.073 0.422 0.206 
16.0 9.0 0.156 0.134 0.022 0.072 0.133 0.192 0.133 0.048 0.155 0.162 0.224 0.029 0.200 0.158 0.269 0.024 0.248 0.176 0.290 0.059 
17.0 9.0 0.151 0.252 0.057 0.032 0.144 0.227 0.071 0.149 0.214 0.134 0.104 0.137 0.293 0.114 0.072 0.118 0.349 0.125 0.010 0.121 
18.0 9.0 0.133 0.337 0.090 0.161 0.137 0.181 0.007 0.250 0.223 0.027 0.028 0.200 0.274 0.026 0.125 0.163 0.256 0.036 0.235 0.154 
19.0 9.0 0.100 0.354 0.112 0.305 0.115 0.043 0.051 0.288 0.187 0.139 0.134 0.160 0.167 0.159 0.235 0.075 0.052 0.145 0.278 0.030 
20.0 9.0 0.054 0.293 0.120 0.399 0.086 0.159 0.092 0.223 0.122 0.264 0.188 0.025 0.023 0.197 0.224 0.074 0.132 0.110 0.144 0.106 
21.0 9.0 0.001 0.175 0.112 0.404 0.059 0.334 0.118 0.074 0.043 0.281 0.186 0.122 0.102 0.111 0.121 0.153 0.202 0.023 0.044 0.107 
22.0 9.0 0.048 0.044 0.094 0.325 0.036 0.418 0.130 0.091 0.035 0.186 0.133 0.189 0.163 0.022 0.008 0.115 0.145 0.106 0.137 0.022 
23.0 9.0 0.078 0.065 0.078 0.202 0.015 0.399 0.128 0.202 0.099 0.047 0.051 0.159 0.147 0.102 0.090 0.028 0.034 0.095 0.110 0.068 
24.0 9.0 0.083 0.138 0.074 0.078 0.014 0.315 0.106 0.241 0.133 0.069 0.030 0.080 0.079 0.107 0.100 0.036 0.045 0.043 0.036 0.074 
25.0 9.0 0.066 0.178 0.083 0.022 0.052 0.207 0.065 0.224 0.128 0.135 0.080 0.005 0.004 0.063 0.056 0.050 0.057 0.007 0.019 0.040 
26.0 9.0 0.043 0.195 0.095 0.092 0.091 0.103 0.013 0.174 0.090 0.151 0.088 0.058 0.046 0.008 0.005 0.029 0.028 0.015 0.021 0.016 
27.0 9.0 0.033 0.202 0.096 0.139 0.115 0.017 0.033 0.112 0.039 0.130 0.064 0.080 0.054 0.033 0.024 0.004 0.003 0.003 0.005 0.012 
28.0 9.0 0.044 0.201 0.077 0.165 0.116 0.051 0.058 0.051 0.003 0.090 0.031 0.073 0.039 0.048 0.028 0.025 0.016 0.016 0.009 0.018 
29.0 9.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 9.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 10.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 10.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 10.0 0.139 0.395 0.008 0.325 0.072 0.144 0.049 0.036 0.003 0.110 0.030 0.092 0.036 0.054 0.019 0.012 0.002 0.009 0.009 0.015 
4.0 10.0 0.126 0.365 0.007 0.258 0.076 0.022 0.033 0.149 0.027 0.193 0.053 0.119 0.041 0.041 0.007 0.018 0.020 0.035 0.027 0.027 
5.0 10.0 0.119 0.278 0.012 0.128 0.068 0.160 0.008 0.274 0.058 0.249 0.061 0.099 0.020 0.021 0.031 0.072 0.051 0.061 0.036 0.023 
6.0 10.0 0.115 0.158 0.014 0.032 0.057 0.339 0.015 0.357 0.069 0.227 0.038 0.008 0.032 0.118 0.072 0.116 0.057 0.048 0.005 0.019 
7.0 10.0 0.108 0.039 0.020 0.177 0.051 0.467 0.024 0.362 0.054 0.115 0.008 0.130 0.082 0.198 0.079 0.100 0.010 0.026 0.065 0.077 
8.0 10.0 0.097 0.060 0.030 0.284 0.054 0.516 0.018 0.285 0.022 0.054 0.054 0.251 0.098 0.199 0.031 0.004 0.076 0.125 0.107 0.098 
9.0 10.0 0.085 0.136 0.045 0.343 0.065 0.488 0.005 0.150 0.012 0.223 0.077 0.300 0.063 0.101 0.051 0.131 0.129 0.173 0.060 0.035 
10.0 10.0 0.076 0.191 0.060 0.355 0.078 0.400 0.009 0.004 0.033 0.342 0.066 0.255 0.005 0.060 0.114 0.228 0.100 0.116 0.058 0.091 
11.0 10.0 0.074 0.228 0.075 0.326 0.092 0.281 0.018 0.139 0.033 0.383 0.029 0.134 0.070 0.216 0.117 0.228 0.005 0.030 0.156 0.187 
12.0 10.0 0.082 0.245 0.091 0.263 0.104 0.159 0.018 0.231 0.015 0.348 0.017 0.020 0.101 0.305 0.056 0.124 0.111 0.187 0.148 0.176 
13.0 10.0 0.098 0.232 0.108 0.173 0.113 0.063 0.006 0.271 0.018 0.264 0.053 0.158 0.081 0.304 0.033 0.037 0.152 0.270 0.032 0.052 
14.0 10.0 0.120 0.171 0.130 0.079 0.117 0.025 0.019 0.271 0.052 0.170 0.057 0.251 0.021 0.223 0.092 0.189 0.093 0.230 0.096 0.125 
15.0 10.0 0.143 0.061 0.159 0.019 0.112 0.043 0.054 0.269 0.073 0.088 0.030 0.309 0.040 0.098 0.090 0.291 0.008 0.092 0.135 0.254 
16.0 10.0 0.162 0.084 0.193 0.020 0.092 0.088 0.094 0.298 0.071 0.007 0.018 0.344 0.070 0.060 0.035 0.318 0.075 0.107 0.074 0.268 
17.0 10.0 0.171 0.236 0.231 0.093 0.054 0.106 0.129 0.357 0.039 0.121 0.065 0.338 0.052 0.245 0.030 0.240 0.070 0.303 0.016 0.126 
18.0 10.0 0.166 0.357 0.266 0.237 0.002 0.042 0.148 0.407 0.017 0.298 0.085 0.248 0.002 0.410 0.057 0.039 0.013 0.386 0.049 0.147 
19.0 10.0 0.142 0.412 0.290 0.404 0.070 0.134 0.141 0.384 0.079 0.486 0.067 0.042 0.057 0.459 0.032 0.245 0.035 0.248 0.019 0.362 
20.0 10.0 0.100 0.388 0.296 0.533 0.141 0.380 0.106 0.239 0.125 0.589 0.016 0.239 0.077 0.309 0.019 0.437 0.032 0.077 0.021 0.321 
21.0 10.0 0.042 0.301 0.279 0.578 0.200 0.618 0.050 0.013 0.138 0.524 0.042 0.467 0.052 0.004 0.052 0.394 0.008 0.365 0.021 0.029 
22.0 10.0 0.027 0.178 0.239 0.525 0.236 0.766 0.015 0.298 0.115 0.279 0.082 0.511 0.001 0.306 0.045 0.126 0.037 0.380 0.009 0.268 
23.0 10.0 0.098 0.033 0.181 0.383 0.242 0.769 0.070 0.512 0.066 0.050 0.087 0.341 0.041 0.409 0.010 0.156 0.030 0.147 0.025 0.274 
24.0 10.0 0.164 0.126 0.114 0.178 0.221 0.624 0.105 0.583 0.013 0.317 0.066 0.073 0.057 0.292 0.020 0.257 0.004 0.091 0.014 0.105 
25.0 10.0 0.221 0.288 0.046 0.060 0.181 0.369 0.117 0.499 0.028 0.427 0.033 0.151 0.048 0.080 0.032 0.174 0.016 0.148 0.005 0.050 
26.0 10.0 0.265 0.421 0.016 0.271 0.131 0.084 0.109 0.311 0.051 0.371 0.005 0.234 0.029 0.084 0.027 0.039 0.021 0.081 0.015 0.058 
27.0 10.0 0.296 0.488 0.069 0.405 0.080 0.150 0.089 0.111 0.056 0.229 0.012 0.199 0.012 0.131 0.018 0.051 0.018 0.010 0.016 0.016 
28.0 10.0 0.314 0.477 0.108 0.439 0.034 0.269 0.063 0.035 0.049 0.092 0.018 0.119 0.001 0.106 0.010 0.067 0.013 0.039 0.014 0.022 
29.0 10.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 10.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 11.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 11.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 11.0 0.426 0.655 0.196 0.585 0.005 0.336 0.079 0.029 0.078 0.154 0.038 0.174 0.008 0.137 0.005 0.065 0.007 0.013 0.003 0.020 
4.0 11.0 0.389 0.613 0.144 0.483 0.074 0.128 0.127 0.209 0.101 0.352 0.036 0.276 0.005 0.152 0.017 0.025 0.013 0.060 0.004 0.075 
5.0 11.0 0.323 0.452 0.067 0.245 0.159 0.226 0.173 0.481 0.108 0.518 0.014 0.281 0.033 0.051 0.033 0.133 0.017 0.173 0.001 0.115 
6.0 11.0 0.240 0.232 0.021 0.054 0.241 0.579 0.201 0.675 0.083 0.510 0.032 0.097 0.070 0.220 0.042 0.301 0.006 0.202 0.014 0.035 
7.0 11.0 0.158 0.030 0.104 0.308 0.305 0.820 0.197 0.697 0.025 0.287 0.090 0.226 0.094 0.461 0.026 0.318 0.024 0.041 0.031 0.204 
8.0 11.0 0.090 0.116 0.172 0.477 0.341 0.900 0.162 0.544 0.055 0.074 0.141 0.523 0.085 0.503 0.020 0.089 0.060 0.305 0.031 0.346 
9.0 11.0 0.042 0.209 0.221 0.560 0.349 0.839 0.102 0.279 0.139 0.432 0.162 0.649 0.034 0.279 0.079 0.292 0.073 0.500 0.008 0.182 
10.0 11.0 0.017 0.268 0.253 0.574 0.335 0.682 0.028 0.016 0.208 0.678 0.143 0.551 0.047 0.114 0.122 0.572 0.041 0.365 0.056 0.228 
11.0 11.0 0.012 0.308 0.271 0.534 0.305 0.474 0.051 0.276 0.251 0.755 0.086 0.274 0.132 0.493 0.122 0.576 0.033 0.064 0.096 0.561 
12.0 11.0 0.025 0.328 0.283 0.451 0.266 0.260 0.127 0.455 0.260 0.671 0.002 0.075 0.194 0.697 0.069 0.291 0.117 0.507 0.086 0.524 
13.0 11.0 0.051 0.319 0.293 0.335 0.221 0.081 0.195 0.539 0.236 0.476 0.097 0.383 0.211 0.658 0.027 0.140 0.169 0.708 0.015 0.111 
14.0 11.0 0.087 0.262 0.309 0.209 0.172 0.032 0.254 0.538 0.179 0.241 0.188 0.567 0.168 0.409 0.136 0.502 0.147 0.524 0.105 0.406 
15.0 11.0 0.126 0.150 0.334 0.111 0.114 0.061 0.301 0.503 0.091 0.028 0.256 0.626 0.069 0.075 0.216 0.661 0.045 0.104 0.189 0.667 
16.0 11.0 0.161 0.011 0.367 0.081 0.044 0.041 0.331 0.480 0.022 0.158 0.281 0.590 0.068 0.263 0.227 0.591 0.107 0.360 0.177 0.549 
17.0 11.0 0.186 0.186 0.405 0.131 0.044 0.032 0.336 0.487 0.150 0.343 0.246 0.472 0.208 0.543 0.146 0.320 0.234 0.660 0.046 0.120 
18.0 11.0 0.193 0.334 0.441 0.265 0.149 0.096 0.305 0.487 0.272 0.548 0.146 0.253 0.300 0.709 0.011 0.090 0.257 0.660 0.143 0.393 
19.0 11.0 0.180 0.420 0.465 0.435 0.264 0.270 0.231 0.415 0.359 0.732 0.006 0.075 0.297 0.668 0.181 0.501 0.139 0.312 0.258 0.669 
20.0 11.0 0.144 0.433 0.469 0.583 0.376 0.526 0.116 0.220 0.382 0.801 0.166 0.444 0.185 0.370 0.276 0.708 0.062 0.229 0.205 0.486 
21.0 11.0 0.083 0.381 0.444 0.661 0.466 0.792 0.026 0.091 0.325 0.669 0.282 0.712 0.005 0.104 0.238 0.559 0.221 0.622 0.024 0.072 
22.0 11.0 0.005 0.275 0.383 0.637 0.514 0.978 0.168 0.446 0.195 0.320 0.306 0.726 0.165 0.516 0.089 0.120 0.228 0.572 0.152 0.463 
23.0 11.0 0.117 0.114 0.282 0.494 0.503 0.996 0.275 0.720 0.030 0.132 0.230 0.453 0.236 0.623 0.069 0.294 0.101 0.175 0.163 0.418 
24.0 11.0 0.245 0.102 0.151 0.242 0.430 0.815 0.322 0.809 0.112 0.496 0.102 0.060 0.197 0.413 0.143 0.413 0.035 0.189 0.068 0.134 
25.0 11.0 0.377 0.349 0.005 0.087 0.309 0.463 0.303 0.675 0.190 0.627 0.016 0.263 0.100 0.086 0.123 0.255 0.089 0.250 0.026 0.113 
26.0 11.0 0.489 0.566 0.134 0.394 0.167 0.067 0.232 0.389 0.196 0.515 0.080 0.358 0.012 0.155 0.061 0.047 0.072 0.125 0.050 0.109 
27.0 11.0 0.562 0.677 0.239 0.586 0.039 0.275 0.143 0.100 0.153 0.286 0.091 0.278 0.032 0.201 0.013 0.088 0.035 0.020 0.037 0.035 
28.0 11.0 0.586 0.659 0.299 0.621 0.054 0.424 0.065 0.103 0.096 0.084 0.070 0.145 0.039 0.144 0.008 0.098 0.010 0.056 0.019 0.025 
29.0 11.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 11.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 12.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 12.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 12.0 0.692 0.759 0.373 0.698 0.060 0.433 0.105 0.060 0.149 0.167 0.104 0.212 0.053 0.182 0.009 0.097 0.013 0.028 0.017 0.024 
4.0 12.0 0.634 0.716 0.285 0.585 0.071 0.187 0.215 0.228 0.225 0.425 0.123 0.358 0.031 0.217 0.028 0.052 0.047 0.075 0.036 0.106 
5.0 12.0 0.510 0.525 0.140 0.299 0.243 0.249 0.330 0.574 0.268 0.651 0.089 0.380 0.047 0.088 0.097 0.162 0.085 0.237 0.036 0.171 
6.0 12.0 0.352 0.263 0.029 0.063 0.414 0.684 0.405 0.824 0.231 0.653 0.024 0.150 0.169 0.268 0.155 0.403 0.069 0.299 0.026 0.096 
7.0 12.0 0.200 0.031 0.185 0.365 0.543 0.979 0.407 0.854 0.103 0.374 0.184 0.272 0.267 0.598 0.130 0.440 0.041 0.076 0.127 0.276 
8.0 12.0 0.078 0.131 0.307 0.563 0.609 1.074 0.334 0.662 0.085 0.084 0.328 0.660 0.263 0.665 0.010 0.131 0.194 0.404 0.169 0.494 
9.0 12.0 0.003 0.228 0.388 0.660 0.614 0.997 0.203 0.331 0.282 0.539 0.392 0.825 0.130 0.373 0.204 0.378 0.273 0.686 0.061 0.286 
10.0 12.0 0.045 0.291 0.434 0.682 0.572 0.804 0.044 0.039 0.437 0.846 0.346 0.693 0.093 0.148 0.350 0.754 0.182 0.504 0.164 0.299 
11.0 12.0 0.054 0.340 0.454 0.644 0.500 0.547 0.117 0.362 0.519 0.933 0.198 0.327 0.323 0.642 0.355 0.753 0.061 0.076 0.344 0.765 
12.0 12.0 0.036 0.373 0.460 0.555 0.411 0.276 0.263 0.583 0.518 0.808 0.013 0.126 0.474 0.892 0.195 0.363 0.333 0.681 0.321 0.713 
13.0 12.0 0.001 0.380 0.463 0.426 0.316 0.044 0.383 0.681 0.441 0.539 0.235 0.514 0.491 0.813 0.076 0.209 0.479 0.928 0.065 0.137 
14.0 12.0 0.050 0.340 0.472 0.277 0.217 0.120 0.472 0.662 0.296 0.221 0.417 0.721 0.350 0.461 0.347 0.660 0.382 0.647 0.284 0.544 
15.0 12.0 0.103 0.239 0.491 0.146 0.111 0.179 0.528 0.583 0.106 0.058 0.522 0.748 0.101 0.021 0.502 0.816 0.091 0.076 0.493 0.849 
16.0 12.0 0.152 0.078 0.520 0.082 0.006 0.160 0.548 0.507 0.108 0.270 0.524 0.647 0.192 0.375 0.475 0.672 0.265 0.479 0.422 0.649 
17.0 12.0 0.191 0.106 0.557 0.104 0.138 0.132 0.524 0.467 0.323 0.447 0.414 0.464 0.445 0.658 0.262 0.310 0.509 0.788 0.094 0.102 
18.0 12.0 0.211 0.266 0.593 0.210 0.286 0.169 0.446 0.437 0.505 0.621 0.202 0.199 0.572 0.782 0.065 0.160 0.506 0.724 0.300 0.480 
19.0 12.0 0.209 0.369 0.617 0.363 0.441 0.306 0.309 0.351 0.613 0.762 0.069 0.144 0.517 0.684 0.368 0.582 0.243 0.299 0.502 0.746 
20.0 12.0 0.179 0.409 0.619 0.509 0.588 0.523 0.122 0.163 0.614 0.794 0.329 0.501 0.286 0.342 0.505 0.757 0.136 0.285 0.375 0.509 
21.0 12.0 0.116 0.388 0.586 0.604 0.704 0.765 0.096 0.128 0.492 0.643 0.496 0.745 0.037 0.148 0.406 0.566 0.402 0.669 0.026 0.062 
22.0 12.0 0.014 0.305 0.505 0.608 0.761 0.948 0.306 0.466 0.265 0.289 0.505 0.735 0.310 0.558 0.132 0.101 0.393 0.588 0.265 0.490 
23.0 12.0 0.133 0.155 0.368 0.488 0.732 0.976 0.459 0.733 0.004 0.165 0.357 0.443 0.406 0.648 0.134 0.329 0.166 0.167 0.279 0.434 
24.0 12.0 0.317 0.064 0.180 0.246 0.612 0.802 0.516 0.816 0.224 0.526 0.136 0.040 0.321 0.415 0.247 0.435 0.062 0.207 0.115 0.116 
25.0 12.0 0.514 0.329 0.036 0.088 0.419 0.448 0.467 0.673 0.334 0.648 0.058 0.289 0.147 0.077 0.201 0.259 0.149 0.263 0.038 0.120 
26.0 12.0 0.687 0.566 0.240 0.405 0.196 0.056 0.340 0.375 0.325 0.520 0.155 0.376 0.007 0.174 0.092 0.045 0.115 0.128 0.079 0.116 
27.0 12.0 0.796 0.688 0.391 0.603 0.006 0.307 0.190 0.079 0.239 0.274 0.160 0.281 0.070 0.212 0.009 0.097 0.050 0.020 0.055 0.033 
28.0 12.0 0.826 0.668 0.468 0.634 0.135 0.450 0.066 0.128 0.138 0.067 0.115 0.138 0.074 0.144 0.024 0.101 0.008 0.059 0.024 0.026 
29.0 12.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 12.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 13.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 13.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 13.0 0.905 0.656 0.515 0.614 0.114 0.391 0.126 0.063 0.208 0.143 0.160 0.191 0.090 0.170 0.021 0.094 0.019 0.030 0.029 0.021 
4.0 13.0 0.828 0.624 0.397 0.518 0.068 0.175 0.286 0.196 0.327 0.379 0.196 0.329 0.062 0.207 0.038 0.054 0.077 0.068 0.064 0.102 
5.0 13.0 0.659 0.463 0.198 0.268 0.311 0.215 0.458 0.509 0.400 0.590 0.151 0.354 0.058 0.090 0.151 0.148 0.143 0.226 0.066 0.169 
6.0 13.0 0.440 0.240 0.038 0.053 0.554 0.608 0.571 0.738 0.352 0.595 0.018 0.144 0.251 0.244 0.250 0.379 0.123 0.290 0.041 0.095 
7.0 13.0 0.229 0.045 0.254 0.322 0.735 0.875 0.578 0.766 0.167 0.339 0.261 0.247 0.410 0.554 0.218 0.418 0.054 0.078 0.209 0.262 
8.0 13.0 0.063 0.091 0.419 0.504 0.825 0.964 0.472 0.588 0.109 0.084 0.482 0.606 0.413 0.615 0.008 0.127 0.306 0.379 0.288 0.476 
9.0 13.0 0.046 0.175 0.526 0.603 0.826 0.896 0.284 0.280 0.397 0.503 0.581 0.753 0.213 0.338 0.305 0.353 0.442 0.646 0.119 0.276 
10.0 13.0 0.102 0.241 0.581 0.639 0.760 0.717 0.056 0.067 0.620 0.781 0.511 0.617 0.127 0.152 0.538 0.700 0.305 0.468 0.250 0.282 
11.0 13.0 0.114 0.305 0.602 0.620 0.651 0.467 0.172 0.372 0.734 0.844 0.289 0.263 0.475 0.604 0.548 0.681 0.077 0.083 0.548 0.717 
12.0 13.0 0.093 0.364 0.603 0.547 0.521 0.192 0.373 0.576 0.724 0.698 0.022 0.164 0.698 0.809 0.303 0.298 0.503 0.636 0.522 0.646 
13.0 13.0 0.049 0.402 0.597 0.422 0.384 0.064 0.533 0.649 0.601 0.413 0.344 0.509 0.714 0.693 0.109 0.233 0.728 0.827 0.126 0.095 
14.0 13.0 0.011 0.391 0.598 0.260 0.245 0.231 0.643 0.592 0.386 0.096 0.597 0.653 0.498 0.335 0.508 0.607 0.578 0.527 0.412 0.503 
15.0 13.0 0.075 0.313 0.610 0.106 0.102 0.291 0.704 0.466 0.116 0.155 0.729 0.615 0.130 0.063 0.724 0.683 0.140 0.020 0.727 0.718 
16.0 13.0 0.135 0.169 0.635 0.049 0.050 0.253 0.714 0.347 0.177 0.305 0.712 0.472 0.284 0.364 0.670 0.504 0.376 0.428 0.620 0.499 
17.0 13.0 0.185 0.005 0.669 0.052 0.217 0.183 0.664 0.278 0.458 0.394 0.542 0.291 0.623 0.536 0.356 0.188 0.713 0.621 0.148 0.051 
18.0 13.0 0.216 0.158 0.703 0.072 0.395 0.159 0.548 0.244 0.683 0.472 0.245 0.087 0.777 0.577 0.098 0.164 0.695 0.525 0.401 0.382 
19.0 13.0 0.223 0.264 0.726 0.184 0.578 0.217 0.365 0.192 0.805 0.536 0.117 0.147 0.682 0.472 0.501 0.445 0.328 0.191 0.673 0.544 
20.0 13.0 0.200 0.317 0.725 0.309 0.748 0.347 0.123 0.079 0.786 0.539 0.449 0.378 0.363 0.216 0.670 0.542 0.180 0.223 0.500 0.350 
21.0 13.0 0.137 0.317 0.686 0.402 0.880 0.513 0.150 0.108 0.615 0.428 0.653 0.530 0.063 0.126 0.528 0.390 0.526 0.481 0.038 0.066 
22.0 13.0 0.025 0.262 0.591 0.427 0.942 0.650 0.410 0.336 0.316 0.183 0.651 0.512 0.412 0.403 0.167 0.059 0.509 0.411 0.337 0.351 
23.0 13.0 0.147 0.151 0.427 0.356 0.900 0.681 0.594 0.521 0.028 0.133 0.450 0.301 0.527 0.456 0.177 0.236 0.214 0.111 0.357 0.302 
24.0 13.0 0.370 0.017 0.198 0.188 0.745 0.566 0.657 0.580 0.305 0.384 0.161 0.023 0.409 0.285 0.319 0.304 0.078 0.148 0.148 0.086 
25.0 13.0 0.616 0.220 0.068 0.056 0.497 0.315 0.586 0.476 0.439 0.466 0.087 0.216 0.181 0.045 0.257 0.176 0.189 0.181 0.045 0.084 
26.0 13.0 0.833 0.403 0.321 0.289 0.215 0.039 0.418 0.261 0.418 0.369 0.209 0.272 0.014 0.132 0.114 0.028 0.145 0.083 0.098 0.076 
27.0 13.0 0.969 0.498 0.505 0.435 0.032 0.228 0.224 0.051 0.301 0.191 0.209 0.200 0.097 0.155 0.008 0.075 0.060 0.019 0.067 0.019 
28.0 13.0 1.002 0.484 0.593 0.456 0.195 0.327 0.065 0.098 0.167 0.043 0.148 0.096 0.098 0.104 0.035 0.075 0.007 0.047 0.027 0.024 
29.0 13.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 13.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 14.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 14.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 14.0 1.038 0.366 0.602 0.348 0.147 0.221 0.139 0.035 0.246 0.085 0.197 0.113 0.116 0.103 0.029 0.058 0.022 0.019 0.038 0.013 
4.0 14.0 0.949 0.356 0.465 0.297 0.068 0.097 0.332 0.116 0.393 0.224 0.245 0.195 0.083 0.125 0.044 0.033 0.097 0.040 0.083 0.064 
5.0 14.0 0.750 0.278 0.230 0.159 0.356 0.129 0.540 0.300 0.485 0.347 0.192 0.209 0.065 0.055 0.187 0.092 0.183 0.140 0.088 0.108 
6.0 14.0 0.492 0.169 0.048 0.023 0.645 0.361 0.676 0.435 0.430 0.346 0.014 0.080 0.305 0.149 0.315 0.231 0.160 0.177 0.045 0.043 
7.0 14.0 0.243 0.073 0.303 0.184 0.858 0.527 0.684 0.449 0.208 0.188 0.310 0.157 0.504 0.335 0.279 0.253 0.061 0.046 0.266 0.164 
8.0 14.0 0.048 0.003 0.496 0.308 0.961 0.591 0.557 0.338 0.125 0.074 0.579 0.371 0.511 0.363 0.020 0.074 0.380 0.236 0.372 0.294 
9.0 14.0 0.081 0.056 0.618 0.395 0.957 0.558 0.331 0.139 0.470 0.332 0.700 0.448 0.268 0.179 0.368 0.226 0.555 0.389 0.160 0.155 
10.0 14.0 0.147 0.122 0.679 0.452 0.872 0.442 0.059 0.094 0.735 0.496 0.614 0.341 0.146 0.128 0.658 0.423 0.391 0.262 0.300 0.185 
11.0 14.0 0.162 0.206 0.697 0.470 0.737 0.257 0.210 0.303 0.865 0.510 0.346 0.095 0.567 0.393 0.673 0.376 0.077 0.088 0.679 0.427 
12.0 14.0 0.140 0.300 0.693 0.433 0.579 0.033 0.444 0.436 0.846 0.369 0.027 0.185 0.834 0.472 0.376 0.105 0.600 0.394 0.656 0.336 
13.0 14.0 0.092 0.379 0.680 0.330 0.414 0.193 0.626 0.455 0.693 0.129 0.409 0.376 0.849 0.328 0.120 0.216 0.877 0.434 0.178 0.048 
14.0 14.0 0.027 0.405 0.673 0.168 0.250 0.341 0.745 0.349 0.435 0.112 0.701 0.388 0.586 0.060 0.596 0.366 0.700 0.188 0.472 0.312 
15.0 14.0 0.044 0.359 0.678 0.023 0.085 0.375 0.805 0.184 0.117 0.248 0.847 0.264 0.150 0.162 0.849 0.300 0.181 0.096 0.854 0.318 
16.0 14.0 0.111 0.247 0.698 0.137 0.087 0.301 0.805 0.041 0.221 0.262 0.817 0.106 0.332 0.244 0.780 0.129 0.424 0.235 0.736 0.138 
17.0 14.0 0.167 0.103 0.726 0.184 0.270 0.177 0.738 0.044 0.536 0.204 0.612 0.019 0.717 0.217 0.412 0.036 0.815 0.213 0.191 0.068 
18.0 14.0 0.205 0.031 0.756 0.153 0.462 0.071 0.599 0.051 0.780 0.142 0.267 0.066 0.883 0.151 0.109 0.112 0.793 0.116 0.439 0.142 
19.0 14.0 0.219 0.127 0.776 0.074 0.656 0.026 0.388 0.029 0.905 0.109 0.142 0.091 0.767 0.083 0.562 0.140 0.377 0.020 0.749 0.129 
20.0 14.0 0.201 0.178 0.773 0.023 0.835 0.038 0.119 0.018 0.873 0.096 0.510 0.111 0.403 0.018 0.748 0.128 0.192 0.078 0.559 0.059 
21.0 14.0 0.142 0.188 0.730 0.097 0.972 0.091 0.182 0.038 0.675 0.076 0.730 0.127 0.074 0.052 0.587 0.079 0.578 0.117 0.054 0.049 
22.0 14.0 0.027 0.162 0.629 0.137 1.034 0.153 0.465 0.088 0.339 0.025 0.721 0.114 0.459 0.101 0.185 0.006 0.560 0.093 0.364 0.086 
23.0 14.0 0.156 0.109 0.451 0.131 0.982 0.184 0.664 0.140 0.041 0.049 0.494 0.061 0.582 0.103 0.194 0.054 0.237 0.024 0.387 0.066 
24.0 14.0 0.399 0.036 0.202 0.082 0.809 0.164 0.728 0.160 0.345 0.112 0.173 0.015 0.450 0.058 0.349 0.064 0.084 0.032 0.163 0.036 
25.0 14.0 0.668 0.046 0.088 0.008 0.534 0.097 0.645 0.134 0.489 0.132 0.101 0.067 0.197 0.008 0.281 0.030 0.205 0.031 0.049 0.016 
26.0 14.0 0.907 0.117 0.364 0.075 0.223 0.014 0.456 0.074 0.463 0.104 0.234 0.079 0.017 0.043 0.124 0.011 0.157 0.007 0.105 0.006 
27.0 14.0 1.057 0.154 0.564 0.125 0.049 0.063 0.240 0.016 0.331 0.055 0.232 0.058 0.109 0.047 0.007 0.029 0.065 0.017 0.072 0.014 
28.0 14.0 1.092 0.151 0.658 0.133 0.226 0.091 0.065 0.025 0.182 0.015 0.163 0.030 0.110 0.034 0.040 0.028 0.007 0.023 0.028 0.021 
29.0 14.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 14.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 15.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 15.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 15.0 1.075 0.028 0.624 0.020 0.154 0.021 0.144 0.011 0.258 0.007 0.210 0.002 0.126 0.002 0.033 0.000 0.024 0.001 0.041 0.003 
4.0 15.0 0.982 0.011 0.480 0.010 0.071 0.017 0.347 0.009 0.414 0.004 0.262 0.001 0.092 0.001 0.046 0.003 0.106 0.004 0.092 0.007 
5.0 15.0 0.773 0.025 0.233 0.009 0.373 0.012 0.565 0.006 0.512 0.002 0.207 0.008 0.066 0.007 0.201 0.008 0.200 0.008 0.099 0.009 
6.0 15.0 0.502 0.069 0.059 0.021 0.675 0.016 0.707 0.005 0.454 0.011 0.013 0.018 0.322 0.014 0.340 0.010 0.178 0.007 0.045 0.009 
7.0 15.0 0.240 0.107 0.326 0.012 0.896 0.036 0.714 0.004 0.220 0.027 0.324 0.028 0.536 0.012 0.304 0.001 0.060 0.010 0.288 0.014 
8.0 15.0 0.033 0.123 0.528 0.027 1.000 0.067 0.577 0.008 0.131 0.051 0.609 0.031 0.545 0.007 0.029 0.024 0.404 0.023 0.408 0.012 
9.0 15.0 0.104 0.104 0.654 0.095 0.989 0.087 0.337 0.045 0.492 0.078 0.734 0.012 0.288 0.047 0.384 0.040 0.596 0.009 0.186 0.020 
10.0 15.0 0.176 0.042 0.715 0.175 0.894 0.067 0.051 0.108 0.766 0.086 0.641 0.042 0.148 0.086 0.691 0.017 0.428 0.045 0.306 0.040 
11.0 15.0 0.195 0.062 0.731 0.240 0.747 0.014 0.229 0.177 0.895 0.042 0.358 0.122 0.588 0.085 0.709 0.059 0.065 0.091 0.715 0.001 
12.0 15.0 0.174 0.192 0.720 0.252 0.577 0.154 0.468 0.212 0.867 0.070 0.031 0.185 0.862 0.008 0.399 0.152 0.613 0.053 0.701 0.105 
13.0 15.0 0.126 0.314 0.701 0.186 0.402 0.316 0.649 0.166 0.703 0.224 0.423 0.166 0.873 0.156 0.114 0.172 0.904 0.103 0.211 0.169 
14.0 15.0 0.060 0.380 0.687 0.042 0.232 0.421 0.764 0.021 0.432 0.331 0.718 0.023 0.600 0.281 0.602 0.033 0.727 0.255 0.459 0.048 
15.0 15.0 0.012 0.372 0.687 0.130 0.062 0.415 0.818 0.171 0.107 0.315 0.859 0.184 0.154 0.257 0.858 0.193 0.201 0.224 0.857 0.201 
16.0 15.0 0.080 0.300 0.699 0.271 0.111 0.302 0.809 0.326 0.234 0.167 0.822 0.333 0.333 0.069 0.787 0.330 0.410 0.027 0.748 0.315 
17.0 15.0 0.138 0.195 0.722 0.351 0.292 0.125 0.734 0.394 0.547 0.053 0.609 0.347 0.716 0.183 0.418 0.268 0.803 0.282 0.210 0.161 
18.0 15.0 0.179 0.092 0.746 0.366 0.479 0.061 0.589 0.362 0.784 0.259 0.262 0.218 0.877 0.354 0.100 0.036 0.785 0.369 0.412 0.152 
19.0 15.0 0.196 0.015 0.761 0.335 0.666 0.214 0.376 0.254 0.901 0.384 0.144 0.006 0.758 0.358 0.547 0.220 0.377 0.205 0.722 0.348 
20.0 15.0 0.183 0.026 0.755 0.284 0.837 0.320 0.108 0.105 0.863 0.401 0.505 0.205 0.397 0.197 0.729 0.344 0.177 0.089 0.544 0.271 
21.0 15.0 0.129 0.038 0.711 0.232 0.967 0.381 0.188 0.055 0.663 0.311 0.718 0.334 0.070 0.048 0.572 0.269 0.553 0.297 0.060 0.045 
22.0 15.0 0.019 0.037 0.611 0.183 1.022 0.402 0.465 0.198 0.331 0.141 0.707 0.332 0.446 0.245 0.182 0.050 0.539 0.270 0.343 0.220 
23.0 15.0 0.160 0.049 0.437 0.122 0.969 0.374 0.657 0.294 0.042 0.053 0.483 0.204 0.565 0.292 0.184 0.149 0.229 0.070 0.368 0.191 
24.0 15.0 0.398 0.087 0.192 0.038 0.795 0.286 0.718 0.315 0.339 0.201 0.169 0.032 0.437 0.195 0.335 0.205 0.079 0.109 0.156 0.055 
25.0 15.0 0.664 0.149 0.094 0.069 0.524 0.146 0.635 0.251 0.480 0.247 0.098 0.104 0.192 0.048 0.270 0.132 0.195 0.139 0.045 0.080 
26.0 15.0 0.901 0.211 0.365 0.171 0.217 0.020 0.449 0.133 0.453 0.194 0.227 0.140 0.015 0.057 0.120 0.034 0.149 0.080 0.099 0.080 
27.0 15.0 1.049 0.243 0.561 0.233 0.050 0.130 0.236 0.020 0.324 0.096 0.226 0.101 0.104 0.073 0.007 0.024 0.062 0.021 0.068 0.043 
28.0 15.0 1.083 0.233 0.653 0.239 0.224 0.182 0.064 0.061 0.178 0.015 0.159 0.043 0.106 0.044 0.038 0.025 0.006 0.003 0.027 0.017 
29.0 15.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 15.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 16.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 16.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 16.0 1.011 0.407 0.577 0.373 0.135 0.252 0.140 0.052 0.244 0.072 0.197 0.108 0.118 0.098 0.031 0.057 0.022 0.018 0.040 0.008 
4.0 16.0 0.922 0.364 0.439 0.304 0.078 0.123 0.329 0.099 0.388 0.213 0.245 0.194 0.087 0.125 0.043 0.038 0.100 0.034 0.089 0.052 
5.0 16.0 0.725 0.222 0.205 0.135 0.361 0.110 0.531 0.283 0.477 0.343 0.192 0.219 0.061 0.066 0.189 0.075 0.192 0.125 0.097 0.093 
6.0 16.0 0.469 0.032 0.071 0.067 0.642 0.328 0.660 0.414 0.419 0.357 0.013 0.109 0.302 0.122 0.321 0.210 0.173 0.168 0.043 0.043 
7.0 16.0 0.221 0.136 0.324 0.211 0.846 0.449 0.661 0.427 0.198 0.228 0.304 0.103 0.501 0.306 0.289 0.250 0.051 0.060 0.272 0.137 
8.0 16.0 0.022 0.238 0.514 0.259 0.937 0.450 0.528 0.336 0.130 0.022 0.566 0.304 0.507 0.367 0.030 0.113 0.375 0.187 0.392 0.271 
9.0 16.0 0.113 0.262 0.632 0.215 0.921 0.373 0.299 0.206 0.463 0.181 0.677 0.409 0.267 0.258 0.351 0.144 0.558 0.366 0.190 0.192 
10.0 16.0 0.185 0.211 0.688 0.117 0.823 0.288 0.032 0.097 0.710 0.319 0.585 0.400 0.135 0.036 0.634 0.371 0.404 0.339 0.267 0.094 
11.0 16.0 0.207 0.095 0.698 0.036 0.678 0.254 0.227 0.031 0.820 0.403 0.320 0.307 0.536 0.217 0.648 0.463 0.045 0.098 0.648 0.401 
12.0 16.0 0.191 0.063 0.683 0.072 0.514 0.297 0.443 0.037 0.785 0.468 0.035 0.160 0.779 0.439 0.365 0.378 0.543 0.271 0.644 0.512 
13.0 16.0 0.147 0.221 0.659 0.056 0.348 0.388 0.603 0.127 0.627 0.519 0.388 0.053 0.782 0.584 0.096 0.116 0.805 0.583 0.212 0.303 
14.0 16.0 0.085 0.323 0.641 0.090 0.189 0.443 0.699 0.293 0.378 0.493 0.646 0.322 0.533 0.559 0.528 0.276 0.650 0.631 0.382 0.192 
15.0 16.0 0.019 0.351 0.634 0.236 0.034 0.403 0.739 0.481 0.084 0.337 0.765 0.573 0.137 0.314 0.752 0.615 0.190 0.319 0.737 0.637 
16.0 16.0 0.045 0.320 0.639 0.376 0.121 0.263 0.724 0.624 0.218 0.057 0.725 0.693 0.290 0.098 0.689 0.704 0.342 0.227 0.652 0.686 
17.0 16.0 0.100 0.257 0.654 0.477 0.281 0.054 0.651 0.672 0.491 0.286 0.534 0.610 0.623 0.518 0.368 0.456 0.683 0.682 0.197 0.253 
18.0 16.0 0.139 0.185 0.671 0.528 0.445 0.186 0.517 0.602 0.695 0.595 0.228 0.327 0.759 0.760 0.078 0.031 0.670 0.747 0.332 0.370 
19.0 16.0 0.156 0.130 0.680 0.537 0.607 0.415 0.327 0.423 0.792 0.783 0.124 0.074 0.655 0.705 0.462 0.505 0.327 0.366 0.600 0.712 
20.0 16.0 0.146 0.102 0.671 0.523 0.753 0.611 0.090 0.164 0.755 0.794 0.436 0.461 0.345 0.362 0.617 0.712 0.141 0.217 0.457 0.522 
21.0 16.0 0.098 0.091 0.630 0.496 0.863 0.764 0.168 0.137 0.579 0.615 0.619 0.698 0.054 0.124 0.486 0.537 0.458 0.608 0.053 0.057 
22.0 16.0 0.002 0.070 0.540 0.441 0.909 0.850 0.408 0.432 0.291 0.270 0.609 0.681 0.375 0.512 0.159 0.094 0.449 0.540 0.277 0.438 
23.0 16.0 0.157 0.008 0.384 0.328 0.859 0.823 0.575 0.643 0.032 0.136 0.418 0.412 0.479 0.597 0.151 0.304 0.194 0.143 0.302 0.384 
24.0 16.0 0.367 0.127 0.168 0.136 0.706 0.651 0.628 0.695 0.289 0.447 0.150 0.052 0.372 0.390 0.279 0.409 0.062 0.207 0.128 0.100 
25.0 16.0 0.603 0.309 0.084 0.123 0.468 0.344 0.556 0.561 0.411 0.547 0.078 0.236 0.166 0.086 0.226 0.255 0.160 0.264 0.035 0.139 
26.0 16.0 0.812 0.482 0.323 0.372 0.199 0.042 0.396 0.301 0.390 0.431 0.190 0.310 0.010 0.132 0.102 0.057 0.124 0.145 0.081 0.140 
27.0 16.0 0.945 0.572 0.497 0.525 0.036 0.284 0.212 0.051 0.282 0.217 0.191 0.226 0.085 0.165 0.008 0.062 0.052 0.028 0.056 0.066 
28.0 16.0 0.977 0.553 0.580 0.545 0.189 0.401 0.063 0.127 0.157 0.040 0.136 0.101 0.087 0.105 0.030 0.065 0.007 0.022 0.023 0.014 
29.0 16.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 16.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 17.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 17.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 17.0 0.857 0.659 0.468 0.604 0.090 0.395 0.128 0.071 0.204 0.131 0.160 0.184 0.095 0.163 0.025 0.094 0.018 0.030 0.033 0.018 
4.0 17.0 0.779 0.601 0.347 0.493 0.088 0.180 0.282 0.181 0.318 0.361 0.196 0.320 0.068 0.204 0.036 0.059 0.082 0.063 0.074 0.093 
5.0 17.0 0.613 0.393 0.149 0.224 0.322 0.205 0.443 0.483 0.384 0.567 0.150 0.351 0.053 0.097 0.154 0.131 0.157 0.213 0.082 0.160 
6.0 17.0 0.398 0.110 0.083 0.106 0.551 0.571 0.542 0.695 0.331 0.576 0.017 0.159 0.246 0.216 0.260 0.354 0.144 0.284 0.034 0.101 
7.0 17.0 0.186 0.146 0.296 0.357 0.715 0.787 0.534 0.708 0.145 0.343 0.252 0.201 0.403 0.512 0.233 0.406 0.038 0.093 0.219 0.235 
8.0 17.0 0.013 0.315 0.457 0.472 0.783 0.805 0.417 0.539 0.122 0.028 0.458 0.528 0.402 0.589 0.024 0.158 0.297 0.323 0.319 0.453 
9.0 17.0 0.107 0.379 0.557 0.451 0.760 0.681 0.223 0.287 0.388 0.370 0.537 0.674 0.205 0.376 0.277 0.267 0.441 0.599 0.163 0.312 
10.0 17.0 0.176 0.346 0.602 0.340 0.669 0.512 0.002 0.056 0.577 0.591 0.453 0.606 0.114 0.026 0.494 0.608 0.320 0.507 0.195 0.178 
11.0 17.0 0.201 0.230 0.606 0.200 0.540 0.385 0.206 0.107 0.652 0.681 0.237 0.389 0.421 0.415 0.497 0.688 0.028 0.078 0.490 0.627 
12.0 17.0 0.191 0.060 0.588 0.099 0.397 0.347 0.375 0.215 0.610 0.691 0.043 0.107 0.599 0.695 0.275 0.480 0.404 0.457 0.489 0.726 
13.0 17.0 0.155 0.118 0.561 0.086 0.257 0.377 0.493 0.326 0.475 0.654 0.310 0.205 0.589 0.803 0.074 0.060 0.595 0.833 0.170 0.361 
14.0 17.0 0.103 0.245 0.538 0.161 0.127 0.397 0.560 0.480 0.276 0.537 0.498 0.522 0.394 0.673 0.390 0.447 0.478 0.800 0.261 0.310 
15.0 17.0 0.046 0.303 0.526 0.282 0.003 0.342 0.581 0.642 0.050 0.304 0.577 0.767 0.097 0.311 0.548 0.815 0.145 0.343 0.516 0.829 
16.0 17.0 0.009 0.308 0.524 0.410 0.118 0.201 0.561 0.759 0.177 0.033 0.540 0.849 0.214 0.196 0.498 0.859 0.234 0.329 0.460 0.834 
17.0 17.0 0.056 0.278 0.531 0.518 0.241 0.017 0.499 0.785 0.378 0.414 0.394 0.709 0.452 0.672 0.268 0.521 0.474 0.842 0.148 0.287 
18.0 17.0 0.089 0.235 0.540 0.590 0.365 0.260 0.393 0.694 0.526 0.753 0.168 0.357 0.547 0.928 0.048 0.064 0.468 0.886 0.216 0.445 
19.0 17.0 0.103 0.197 0.543 0.625 0.487 0.515 0.246 0.486 0.594 0.957 0.089 0.118 0.472 0.839 0.318 0.617 0.234 0.422 0.402 0.835 
20.0 17.0 0.094 0.177 0.532 0.635 0.595 0.749 0.067 0.183 0.564 0.961 0.314 0.570 0.252 0.424 0.429 0.849 0.087 0.262 0.312 0.609 
21.0 17.0 0.055 0.165 0.496 0.623 0.675 0.944 0.127 0.178 0.433 0.742 0.446 0.847 0.030 0.151 0.341 0.636 0.306 0.711 0.043 0.025 
22.0 17.0 0.023 0.128 0.422 0.568 0.707 1.060 0.305 0.537 0.223 0.326 0.441 0.823 0.258 0.612 0.117 0.116 0.304 0.631 0.179 0.498 
23.0 17.0 0.147 0.032 0.300 0.428 0.667 1.034 0.429 0.798 0.013 0.168 0.307 0.499 0.334 0.713 0.097 0.356 0.135 0.176 0.199 0.446 
24.0 17.0 0.310 0.149 0.133 0.184 0.551 0.823 0.470 0.864 0.201 0.547 0.118 0.063 0.264 0.468 0.188 0.479 0.037 0.231 0.086 0.108 
25.0 17.0 0.492 0.390 0.060 0.146 0.372 0.442 0.420 0.702 0.293 0.671 0.045 0.282 0.124 0.107 0.156 0.302 0.105 0.303 0.022 0.149 
26.0 17.0 0.653 0.617 0.243 0.464 0.170 0.050 0.305 0.384 0.283 0.534 0.127 0.375 0.006 0.155 0.073 0.069 0.084 0.167 0.053 0.157 
27.0 17.0 0.757 0.736 0.379 0.661 0.009 0.345 0.171 0.072 0.209 0.276 0.132 0.278 0.053 0.197 0.009 0.072 0.037 0.031 0.038 0.073 
28.0 17.0 0.785 0.715 0.447 0.691 0.127 0.496 0.060 0.148 0.122 0.057 0.097 0.129 0.057 0.129 0.017 0.078 0.007 0.027 0.017 0.014 
29.0 17.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 17.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 18.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 18.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 18.0 0.631 0.717 0.311 0.648 0.028 0.404 0.109 0.056 0.145 0.157 0.104 0.203 0.058 0.173 0.014 0.096 0.013 0.028 0.022 0.020 
4.0 18.0 0.571 0.658 0.218 0.525 0.100 0.164 0.211 0.219 0.214 0.399 0.122 0.341 0.037 0.208 0.026 0.054 0.054 0.070 0.049 0.100 
5.0 18.0 0.452 0.445 0.073 0.233 0.262 0.253 0.313 0.540 0.247 0.608 0.085 0.360 0.043 0.089 0.101 0.149 0.101 0.228 0.055 0.167 
6.0 18.0 0.297 0.148 0.094 0.127 0.416 0.652 0.368 0.759 0.200 0.600 0.027 0.144 0.164 0.245 0.165 0.376 0.091 0.291 0.016 0.091 
7.0 18.0 0.141 0.131 0.248 0.413 0.521 0.890 0.350 0.759 0.069 0.333 0.178 0.241 0.256 0.547 0.142 0.415 0.024 0.086 0.136 0.250 
8.0 18.0 0.008 0.329 0.366 0.560 0.558 0.910 0.258 0.557 0.110 0.076 0.301 0.579 0.243 0.603 0.010 0.141 0.183 0.346 0.198 0.463 
9.0 18.0 0.090 0.425 0.438 0.559 0.530 0.761 0.118 0.260 0.279 0.445 0.335 0.705 0.109 0.350 0.176 0.301 0.263 0.607 0.101 0.295 
10.0 18.0 0.151 0.416 0.469 0.447 0.453 0.547 0.035 0.012 0.387 0.660 0.264 0.594 0.090 0.071 0.294 0.624 0.181 0.480 0.108 0.192 
11.0 18.0 0.178 0.316 0.467 0.291 0.350 0.368 0.171 0.196 0.414 0.714 0.118 0.335 0.265 0.459 0.278 0.659 0.022 0.037 0.267 0.612 
12.0 18.0 0.175 0.154 0.446 0.161 0.242 0.283 0.273 0.301 0.367 0.671 0.054 0.033 0.348 0.693 0.139 0.415 0.222 0.464 0.256 0.662 
13.0 18.0 0.150 0.025 0.418 0.113 0.140 0.278 0.337 0.384 0.268 0.583 0.203 0.262 0.321 0.741 0.054 0.012 0.307 0.769 0.087 0.292 
14.0 18.0 0.111 0.162 0.393 0.154 0.051 0.286 0.365 0.490 0.140 0.440 0.295 0.524 0.200 0.578 0.210 0.440 0.234 0.693 0.120 0.297 
15.0 18.0 0.067 0.240 0.376 0.248 0.029 0.244 0.365 0.606 0.007 0.219 0.324 0.709 0.039 0.236 0.277 0.731 0.069 0.273 0.231 0.717 
16.0 18.0 0.025 0.268 0.368 0.358 0.104 0.132 0.343 0.688 0.119 0.076 0.292 0.752 0.117 0.204 0.243 0.739 0.105 0.298 0.203 0.695 
17.0 18.0 0.010 0.261 0.367 0.458 0.178 0.042 0.298 0.700 0.226 0.401 0.208 0.612 0.230 0.602 0.130 0.436 0.211 0.717 0.071 0.231 
18.0 18.0 0.033 0.235 0.367 0.532 0.252 0.256 0.231 0.615 0.301 0.687 0.088 0.299 0.272 0.806 0.017 0.062 0.208 0.743 0.081 0.368 
19.0 18.0 0.042 0.208 0.364 0.577 0.322 0.483 0.143 0.428 0.333 0.858 0.044 0.112 0.234 0.722 0.139 0.522 0.110 0.355 0.158 0.682 
20.0 18.0 0.034 0.189 0.351 0.596 0.383 0.697 0.040 0.158 0.315 0.857 0.157 0.502 0.130 0.365 0.191 0.714 0.024 0.207 0.129 0.499 
21.0 18.0 0.004 0.169 0.323 0.588 0.427 0.876 0.070 0.165 0.245 0.661 0.224 0.739 0.004 0.124 0.157 0.539 0.119 0.581 0.031 0.048 
22.0 18.0 0.050 0.125 0.271 0.534 0.442 0.981 0.170 0.487 0.135 0.295 0.226 0.719 0.110 0.515 0.063 0.106 0.125 0.523 0.059 0.395 
23.0 18.0 0.131 0.024 0.192 0.400 0.416 0.955 0.240 0.719 0.013 0.137 0.165 0.444 0.152 0.606 0.030 0.283 0.061 0.153 0.071 0.358 
24.0 18.0 0.233 0.150 0.089 0.171 0.349 0.762 0.265 0.780 0.088 0.472 0.077 0.070 0.128 0.407 0.075 0.396 0.009 0.180 0.035 0.102 
25.0 18.0 0.344 0.375 0.028 0.133 0.247 0.418 0.244 0.639 0.142 0.587 0.004 0.228 0.070 0.104 0.068 0.258 0.038 0.245 0.008 0.116 
26.0 18.0 0.442 0.583 0.138 0.424 0.133 0.046 0.187 0.362 0.146 0.477 0.048 0.317 0.016 0.117 0.038 0.067 0.034 0.142 0.019 0.126 
27.0 18.0 0.508 0.695 0.223 0.608 0.029 0.294 0.118 0.082 0.116 0.258 0.058 0.243 0.013 0.161 0.012 0.050 0.019 0.033 0.016 0.064 
28.0 18.0 0.531 0.680 0.271 0.643 0.046 0.440 0.057 0.115 0.076 0.065 0.047 0.120 0.020 0.111 0.000 0.062 0.008 0.017 0.010 0.017 
29.0 18.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 18.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 19.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 19.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 19.0 0.365 0.585 0.128 0.509 0.044 0.284 0.087 0.022 0.076 0.148 0.038 0.165 0.013 0.129 0.002 0.064 0.008 0.012 0.008 0.018 
4.0 19.0 0.326 0.539 0.068 0.402 0.112 0.084 0.127 0.209 0.092 0.328 0.033 0.256 0.002 0.140 0.017 0.025 0.020 0.060 0.016 0.074 
5.0 19.0 0.262 0.379 0.012 0.168 0.188 0.247 0.159 0.452 0.086 0.467 0.006 0.249 0.034 0.042 0.039 0.126 0.032 0.169 0.017 0.115 
6.0 19.0 0.180 0.147 0.102 0.125 0.253 0.566 0.164 0.607 0.046 0.435 0.043 0.069 0.070 0.210 0.049 0.278 0.022 0.194 0.006 0.042 
7.0 19.0 0.091 0.089 0.186 0.374 0.292 0.756 0.135 0.587 0.022 0.206 0.094 0.224 0.083 0.413 0.028 0.279 0.016 0.040 0.038 0.188 
8.0 19.0 0.006 0.279 0.252 0.517 0.294 0.763 0.075 0.400 0.097 0.123 0.119 0.460 0.053 0.416 0.022 0.061 0.053 0.265 0.046 0.310 
9.0 19.0 0.065 0.394 0.293 0.529 0.262 0.617 0.001 0.138 0.151 0.401 0.101 0.514 0.009 0.194 0.064 0.252 0.052 0.407 0.014 0.159 
10.0 19.0 0.116 0.414 0.307 0.431 0.203 0.402 0.074 0.094 0.167 0.531 0.046 0.382 0.068 0.119 0.065 0.436 0.010 0.273 0.024 0.164 
11.0 19.0 0.143 0.342 0.299 0.279 0.134 0.220 0.127 0.230 0.142 0.518 0.020 0.162 0.090 0.359 0.024 0.400 0.031 0.036 0.018 0.385 
12.0 19.0 0.149 0.205 0.276 0.142 0.067 0.126 0.154 0.282 0.091 0.433 0.068 0.053 0.066 0.460 0.024 0.201 0.028 0.316 0.017 0.356 
13.0 19.0 0.136 0.047 0.248 0.070 0.012 0.115 0.156 0.303 0.034 0.335 0.084 0.223 0.018 0.434 0.041 0.057 0.013 0.439 0.027 0.118 
14.0 19.0 0.112 0.086 0.222 0.079 0.029 0.135 0.142 0.340 0.012 0.232 0.070 0.350 0.020 0.307 0.017 0.281 0.043 0.355 0.019 0.182 
15.0 19.0 0.083 0.172 0.202 0.144 0.059 0.129 0.120 0.395 0.041 0.099 0.043 0.433 0.030 0.105 0.020 0.412 0.026 0.121 0.072 0.365 
16.0 19.0 0.056 0.210 0.189 0.230 0.082 0.071 0.097 0.442 0.054 0.073 0.017 0.443 0.015 0.135 0.038 0.397 0.024 0.167 0.078 0.337 
17.0 19.0 0.034 0.212 0.180 0.312 0.102 0.038 0.074 0.449 0.057 0.264 0.002 0.354 0.009 0.347 0.025 0.230 0.069 0.369 0.020 0.111 
18.0 19.0 0.021 0.195 0.173 0.375 0.120 0.180 0.052 0.395 0.054 0.433 0.001 0.171 0.026 0.453 0.013 0.031 0.072 0.379 0.059 0.173 
19.0 19.0 0.019 0.171 0.165 0.414 0.135 0.335 0.030 0.275 0.048 0.534 0.004 0.066 0.024 0.405 0.050 0.269 0.026 0.190 0.098 0.322 
20.0 19.0 0.027 0.146 0.152 0.429 0.146 0.481 0.010 0.101 0.042 0.531 0.012 0.290 0.003 0.211 0.062 0.372 0.040 0.084 0.065 0.247 
21.0 19.0 0.047 0.115 0.133 0.416 0.151 0.599 0.007 0.106 0.039 0.412 0.015 0.427 0.027 0.054 0.040 0.289 0.080 0.272 0.013 0.036 
22.0 19.0 0.075 0.069 0.107 0.366 0.148 0.661 0.021 0.307 0.038 0.194 0.007 0.420 0.047 0.267 0.005 0.075 0.066 0.259 0.069 0.162 
23.0 19.0 0.110 0.011 0.075 0.265 0.139 0.635 0.032 0.448 0.038 0.060 0.012 0.273 0.043 0.327 0.040 0.124 0.016 0.093 0.062 0.162 
24.0 19.0 0.145 0.131 0.042 0.108 0.125 0.507 0.042 0.487 0.034 0.258 0.031 0.069 0.017 0.238 0.045 0.197 0.025 0.067 0.020 0.058 
25.0 19.0 0.177 0.276 0.009 0.088 0.109 0.292 0.051 0.409 0.021 0.336 0.041 0.099 0.012 0.085 0.024 0.146 0.033 0.116 0.013 0.043 
26.0 19.0 0.206 0.407 0.022 0.273 0.090 0.050 0.058 0.251 0.002 0.290 0.036 0.163 0.029 0.034 0.002 0.055 0.017 0.081 0.017 0.060 
27.0 19.0 0.230 0.480 0.051 0.395 0.067 0.154 0.059 0.083 0.016 0.176 0.021 0.140 0.029 0.073 0.016 0.008 0.002 0.032 0.006 0.041 
28.0 19.0 0.247 0.477 0.077 0.430 0.041 0.261 0.052 0.041 0.027 0.065 0.005 0.081 0.019 0.059 0.017 0.022 0.010 0.005 0.004 0.020 
29.0 19.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 19.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 20.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 20.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 20.0 0.092 0.326 0.056 0.253 0.113 0.090 0.062 0.058 0.006 0.112 0.028 0.090 0.033 0.050 0.018 0.012 0.004 0.010 0.005 0.014 
4.0 20.0 0.076 0.306 0.081 0.186 0.120 0.031 0.041 0.161 0.032 0.182 0.056 0.106 0.043 0.029 0.010 0.021 0.013 0.040 0.018 0.030 
5.0 20.0 0.069 0.237 0.095 0.061 0.108 0.198 0.003 0.265 0.077 0.213 0.074 0.068 0.028 0.039 0.022 0.076 0.040 0.065 0.027 0.025 
6.0 20.0 0.061 0.119 0.105 0.103 0.085 0.362 0.041 0.317 0.108 0.158 0.060 0.037 0.022 0.132 0.067 0.107 0.053 0.040 0.004 0.029 
7.0 20.0 0.040 0.030 0.118 0.265 0.057 0.462 0.080 0.276 0.111 0.016 0.011 0.164 0.089 0.177 0.090 0.060 0.018 0.049 0.056 0.083 
8.0 20.0 0.005 0.183 0.132 0.376 0.026 0.452 0.106 0.143 0.082 0.157 0.061 0.235 0.136 0.116 0.057 0.059 0.070 0.127 0.111 0.067 
9.0 20.0 0.037 0.303 0.141 0.398 0.010 0.330 0.117 0.030 0.024 0.274 0.130 0.194 0.128 0.027 0.039 0.154 0.157 0.099 0.087 0.034 
10.0 20.0 0.076 0.351 0.138 0.324 0.047 0.153 0.109 0.166 0.051 0.279 0.169 0.066 0.051 0.153 0.155 0.138 0.166 0.028 0.045 0.111 
11.0 20.0 0.103 0.315 0.124 0.194 0.081 0.007 0.080 0.215 0.125 0.190 0.155 0.065 0.077 0.178 0.223 0.028 0.052 0.124 0.215 0.065 
12.0 20.0 0.117 0.215 0.100 0.067 0.104 0.073 0.032 0.189 0.178 0.081 0.083 0.129 0.204 0.108 0.185 0.077 0.148 0.099 0.280 0.058 
13.0 20.0 0.117 0.090 0.073 0.019 0.113 0.070 0.024 0.135 0.192 0.015 0.029 0.123 0.272 0.018 0.036 0.102 0.312 0.007 0.145 0.104 
14.0 20.0 0.107 0.027 0.047 0.034 0.105 0.023 0.078 0.099 0.158 0.023 0.146 0.085 0.232 0.037 0.159 0.052 0.306 0.077 0.135 0.031 
15.0 20.0 0.094 0.107 0.025 0.018 0.085 0.019 0.120 0.096 0.086 0.026 0.226 0.058 0.099 0.043 0.295 0.009 0.123 0.066 0.346 0.070 
16.0 20.0 0.081 0.145 0.008 0.068 0.057 0.025 0.142 0.111 0.009 0.038 0.244 0.044 0.076 0.030 0.301 0.032 0.137 0.011 0.336 0.096 
17.0 20.0 0.072 0.149 0.009 0.126 0.023 0.007 0.143 0.121 0.105 0.063 0.194 0.034 0.230 0.015 0.171 0.025 0.323 0.056 0.107 0.042 
18.0 20.0 0.070 0.133 0.021 0.169 0.013 0.061 0.121 0.112 0.182 0.091 0.087 0.017 0.302 0.009 0.036 0.012 0.328 0.062 0.182 0.063 
19.0 20.0 0.073 0.106 0.032 0.194 0.051 0.124 0.078 0.080 0.224 0.109 0.047 0.006 0.264 0.010 0.221 0.039 0.152 0.019 0.329 0.100 
20.0 20.0 0.082 0.071 0.044 0.196 0.087 0.181 0.018 0.032 0.217 0.109 0.168 0.021 0.128 0.020 0.294 0.044 0.096 0.057 0.240 0.051 
21.0 20.0 0.091 0.032 0.052 0.175 0.118 0.216 0.052 0.023 0.158 0.090 0.237 0.033 0.051 0.032 0.221 0.018 0.259 0.093 0.018 0.063 
22.0 20.0 0.094 0.010 0.053 0.134 0.136 0.221 0.120 0.067 0.055 0.060 0.223 0.042 0.190 0.034 0.050 0.030 0.239 0.060 0.186 0.111 
23.0 20.0 0.083 0.054 0.038 0.080 0.130 0.198 0.165 0.091 0.059 0.034 0.133 0.053 0.221 0.014 0.103 0.058 0.085 0.017 0.183 0.065 
24.0 20.0 0.054 0.097 0.004 0.023 0.092 0.158 0.171 0.101 0.145 0.012 0.014 0.062 0.151 0.026 0.153 0.040 0.056 0.062 0.068 0.038 
25.0 20.0 0.012 0.132 0.045 0.030 0.028 0.113 0.133 0.102 0.172 0.019 0.079 0.054 0.041 0.058 0.107 0.010 0.098 0.036 0.031 0.043 
26.0 20.0 0.027 0.157 0.090 0.073 0.045 0.068 0.067 0.095 0.141 0.047 0.112 0.024 0.041 0.058 0.031 0.043 0.062 0.015 0.049 0.016 
27.0 20.0 0.044 0.176 0.115 0.109 0.099 0.022 0.003 0.076 0.079 0.063 0.092 0.010 0.067 0.031 0.019 0.041 0.015 0.032 0.025 0.017 
28.0 20.0 0.032 0.187 0.110 0.138 0.120 0.033 0.045 0.043 0.022 0.056 0.053 0.026 0.054 0.006 0.032 0.023 0.011 0.028 0.002 0.023 
29.0 20.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 20.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 21.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 21.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 21.0 0.154 0.046 0.217 0.027 0.167 0.103 0.035 0.100 0.057 0.063 0.084 0.012 0.072 0.032 0.032 0.038 0.002 0.029 0.016 0.011 
4.0 21.0 0.148 0.054 0.208 0.045 0.119 0.127 0.039 0.094 0.139 0.024 0.132 0.050 0.077 0.077 0.007 0.055 0.039 0.024 0.048 0.021 
5.0 21.0 0.104 0.078 0.163 0.045 0.031 0.124 0.135 0.054 0.215 0.054 0.140 0.108 0.024 0.096 0.072 0.033 0.101 0.043 0.067 0.062 
6.0 21.0 0.047 0.083 0.103 0.067 0.069 0.124 0.220 0.009 0.237 0.118 0.073 0.125 0.099 0.045 0.164 0.064 0.120 0.110 0.017 0.078 
7.0 21.0 0.008 0.033 0.053 0.129 0.153 0.131 0.263 0.048 0.183 0.158 0.061 0.087 0.232 0.063 0.191 0.147 0.029 0.110 0.129 0.032 
8.0 21.0 0.002 0.072 0.021 0.200 0.211 0.110 0.259 0.112 0.065 0.166 0.212 0.019 0.293 0.170 0.090 0.155 0.165 0.031 0.240 0.157 
9.0 21.0 0.013 0.185 0.006 0.227 0.247 0.045 0.213 0.180 0.087 0.122 0.322 0.124 0.227 0.222 0.119 0.054 0.325 0.188 0.178 0.208 
10.0 21.0 0.040 0.255 0.019 0.184 0.265 0.110 0.134 0.210 0.236 0.034 0.345 0.229 0.038 0.163 0.330 0.145 0.311 0.284 0.087 0.064 
11.0 21.0 0.066 0.255 0.038 0.091 0.267 0.208 0.035 0.170 0.350 0.141 0.264 0.258 0.210 0.023 0.421 0.303 0.075 0.179 0.391 0.223 
12.0 21.0 0.085 0.196 0.062 0.046 0.252 0.248 0.074 0.073 0.402 0.254 0.094 0.177 0.420 0.221 0.316 0.309 0.278 0.104 0.486 0.402 
13.0 21.0 0.096 0.107 0.089 0.113 0.219 0.222 0.180 0.053 0.379 0.293 0.122 0.017 0.503 0.356 0.037 0.128 0.541 0.383 0.245 0.281 
14.0 21.0 0.099 0.017 0.115 0.144 0.168 0.149 0.266 0.145 0.278 0.238 0.319 0.165 0.400 0.328 0.292 0.150 0.509 0.428 0.213 0.097 
15.0 21.0 0.099 0.052 0.138 0.133 0.104 0.067 0.323 0.193 0.122 0.125 0.441 0.283 0.156 0.161 0.505 0.355 0.200 0.207 0.547 0.415 
16.0 21.0 0.099 0.084 0.158 0.099 0.031 0.005 0.343 0.200 0.060 0.007 0.453 0.309 0.146 0.068 0.503 0.383 0.217 0.137 0.530 0.437 
17.0 21.0 0.101 0.086 0.176 0.070 0.048 0.035 0.324 0.183 0.236 0.126 0.350 0.248 0.400 0.268 0.285 0.225 0.511 0.394 0.175 0.151 
18.0 21.0 0.107 0.068 0.191 0.057 0.130 0.063 0.264 0.148 0.373 0.221 0.157 0.115 0.516 0.366 0.051 0.042 0.520 0.409 0.269 0.228 
19.0 21.0 0.115 0.037 0.205 0.049 0.212 0.088 0.168 0.096 0.443 0.272 0.078 0.054 0.451 0.321 0.349 0.286 0.247 0.174 0.498 0.420 
20.0 21.0 0.122 0.004 0.213 0.049 0.287 0.114 0.042 0.029 0.426 0.267 0.288 0.210 0.227 0.146 0.469 0.378 0.135 0.160 0.370 0.283 
21.0 21.0 0.121 0.046 0.211 0.068 0.347 0.152 0.099 0.056 0.317 0.197 0.409 0.302 0.066 0.091 0.359 0.266 0.391 0.368 0.017 0.062 
22.0 21.0 0.102 0.078 0.188 0.090 0.376 0.192 0.233 0.150 0.134 0.062 0.393 0.280 0.296 0.273 0.094 0.025 0.367 0.302 0.269 0.298 
23.0 21.0 0.052 0.085 0.133 0.091 0.355 0.206 0.323 0.226 0.071 0.107 0.248 0.140 0.356 0.292 0.148 0.195 0.138 0.061 0.270 0.239 
24.0 21.0 0.032 0.054 0.042 0.055 0.276 0.164 0.343 0.242 0.229 0.232 0.052 0.049 0.254 0.156 0.233 0.223 0.077 0.145 0.102 0.054 
25.0 21.0 0.135 0.011 0.073 0.032 0.146 0.063 0.284 0.176 0.289 0.252 0.105 0.170 0.084 0.040 0.169 0.108 0.144 0.147 0.043 0.092 
26.0 21.0 0.229 0.079 0.182 0.113 0.007 0.080 0.172 0.060 0.249 0.168 0.167 0.176 0.047 0.122 0.056 0.037 0.095 0.056 0.071 0.069 
27.0 21.0 0.279 0.109 0.251 0.153 0.118 0.161 0.054 0.061 0.156 0.053 0.146 0.105 0.093 0.112 0.020 0.072 0.026 0.029 0.039 0.016 
28.0 21.0 0.274 0.089 0.266 0.134 0.179 0.168 0.033 0.104 0.063 0.039 0.090 0.031 0.079 0.060 0.042 0.057 0.012 0.042 0.006 0.023 
29.0 21.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 21.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 22.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 22.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 22.0 0.342 0.173 0.332 0.218 0.195 0.223 0.010 0.109 0.105 0.027 0.123 0.065 0.096 0.087 0.041 0.066 0.003 0.035 0.023 0.009 
4.0 22.0 0.318 0.141 0.297 0.194 0.106 0.169 0.103 0.039 0.215 0.114 0.180 0.156 0.097 0.137 0.007 0.066 0.056 0.027 0.066 0.052 
5.0 22.0 0.237 0.044 0.207 0.107 0.037 0.052 0.238 0.119 0.308 0.240 0.180 0.212 0.020 0.114 0.104 0.045 0.139 0.110 0.093 0.111 
6.0 22.0 0.133 0.054 0.096 0.029 0.190 0.081 0.347 0.224 0.319 0.294 0.076 0.160 0.151 0.047 0.225 0.174 0.162 0.191 0.030 0.103 
7.0 22.0 0.049 0.081 0.005 0.022 0.313 0.138 0.391 0.270 0.224 0.251 0.113 0.024 0.323 0.221 0.252 0.260 0.037 0.127 0.169 0.097 
8.0 22.0 0.006 0.025 0.070 0.051 0.389 0.168 0.362 0.276 0.045 0.141 0.314 0.172 0.391 0.337 0.109 0.188 0.219 0.108 0.316 0.274 
9.0 22.0 0.003 0.077 0.113 0.082 0.424 0.212 0.274 0.261 0.169 0.023 0.446 0.322 0.285 0.315 0.167 0.039 0.423 0.342 0.234 0.278 
10.0 22.0 0.013 0.158 0.142 0.069 0.427 0.280 0.146 0.213 0.365 0.185 0.456 0.396 0.027 0.142 0.434 0.306 0.395 0.402 0.105 0.024 
11.0 22.0 0.037 0.187 0.168 0.048 0.404 0.338 0.003 0.116 0.501 0.349 0.329 0.352 0.293 0.136 0.535 0.470 0.090 0.188 0.481 0.359 
12.0 22.0 0.059 0.163 0.193 0.108 0.359 0.351 0.154 0.032 0.550 0.454 0.097 0.183 0.550 0.406 0.390 0.411 0.347 0.212 0.594 0.543 
13.0 22.0 0.077 0.107 0.219 0.176 0.294 0.308 0.292 0.177 0.500 0.461 0.183 0.067 0.639 0.548 0.037 0.125 0.662 0.556 0.299 0.340 
14.0 22.0 0.090 0.042 0.244 0.212 0.211 0.220 0.399 0.298 0.354 0.355 0.428 0.312 0.498 0.470 0.366 0.256 0.617 0.578 0.249 0.155 
15.0 22.0 0.099 0.011 0.267 0.218 0.115 0.118 0.464 0.371 0.143 0.175 0.573 0.471 0.189 0.214 0.620 0.523 0.243 0.265 0.644 0.551 
16.0 22.0 0.109 0.034 0.288 0.204 0.009 0.020 0.482 0.393 0.095 0.037 0.581 0.501 0.184 0.121 0.613 0.548 0.255 0.196 0.625 0.567 
17.0 22.0 0.119 0.034 0.308 0.189 0.104 0.067 0.448 0.369 0.321 0.241 0.446 0.398 0.495 0.412 0.349 0.320 0.605 0.536 0.211 0.199 
18.0 22.0 0.129 0.016 0.324 0.180 0.218 0.148 0.362 0.304 0.495 0.403 0.201 0.186 0.637 0.553 0.055 0.053 0.618 0.556 0.307 0.286 
19.0 22.0 0.139 0.016 0.336 0.182 0.330 0.227 0.229 0.201 0.582 0.491 0.093 0.081 0.557 0.487 0.413 0.391 0.299 0.250 0.577 0.535 
20.0 22.0 0.143 0.055 0.339 0.196 0.431 0.309 0.060 0.062 0.558 0.482 0.356 0.328 0.287 0.233 0.559 0.525 0.150 0.188 0.434 0.375 
21.0 22.0 0.132 0.093 0.326 0.217 0.509 0.390 0.128 0.106 0.420 0.360 0.508 0.473 0.067 0.109 0.434 0.382 0.452 0.469 0.026 0.053 
22.0 22.0 0.095 0.111 0.285 0.226 0.544 0.453 0.304 0.280 0.188 0.135 0.492 0.447 0.348 0.375 0.122 0.055 0.430 0.404 0.304 0.352 
23.0 22.0 0.017 0.088 0.200 0.191 0.513 0.455 0.424 0.410 0.071 0.135 0.319 0.249 0.427 0.418 0.165 0.234 0.168 0.102 0.310 0.301 
24.0 22.0 0.103 0.011 0.070 0.095 0.405 0.362 0.453 0.439 0.272 0.337 0.082 0.030 0.312 0.251 0.271 0.294 0.082 0.159 0.120 0.079 
25.0 22.0 0.248 0.111 0.090 0.065 0.234 0.174 0.384 0.342 0.354 0.389 0.112 0.208 0.113 0.038 0.201 0.164 0.163 0.186 0.046 0.097 
26.0 22.0 0.377 0.230 0.241 0.218 0.041 0.069 0.246 0.161 0.315 0.289 0.193 0.244 0.044 0.134 0.072 0.031 0.111 0.085 0.080 0.087 
27.0 22.0 0.450 0.289 0.342 0.306 0.119 0.222 0.097 0.038 0.206 0.128 0.175 0.166 0.102 0.144 0.017 0.074 0.033 0.019 0.045 0.026 
28.0 22.0 0.451 0.269 0.372 0.301 0.209 0.272 0.016 0.118 0.094 0.022 0.113 0.068 0.091 0.089 0.044 0.069 0.010 0.043 0.008 0.018 
29.0 22.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 22.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 23.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 23.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 23.0 0.457 0.270 0.390 0.292 0.193 0.242 0.022 0.079 0.135 0.048 0.139 0.098 0.101 0.102 0.040 0.064 0.004 0.026 0.025 0.009 
4.0 23.0 0.421 0.222 0.336 0.239 0.080 0.143 0.148 0.054 0.252 0.178 0.195 0.186 0.097 0.135 0.009 0.047 0.062 0.031 0.070 0.057 
5.0 23.0 0.318 0.097 0.221 0.112 0.090 0.043 0.296 0.205 0.344 0.301 0.185 0.217 0.013 0.083 0.117 0.064 0.148 0.124 0.098 0.105 
6.0 23.0 0.190 0.038 0.083 0.018 0.268 0.188 0.410 0.315 0.343 0.326 0.064 0.129 0.174 0.088 0.241 0.197 0.168 0.178 0.027 0.065 
7.0 23.0 0.083 0.105 0.040 0.068 0.407 0.263 0.449 0.342 0.227 0.240 0.143 0.049 0.352 0.262 0.262 0.251 0.034 0.084 0.174 0.108 
8.0 23.0 0.019 0.081 0.129 0.055 0.491 0.283 0.405 0.311 0.023 0.089 0.355 0.232 0.413 0.345 0.105 0.147 0.230 0.137 0.323 0.259 
9.0 23.0 0.005 0.007 0.187 0.031 0.524 0.299 0.295 0.256 0.214 0.083 0.488 0.361 0.291 0.284 0.183 0.079 0.434 0.333 0.237 0.227 
10.0 23.0 0.002 0.082 0.225 0.032 0.516 0.331 0.142 0.178 0.424 0.253 0.486 0.400 0.013 0.092 0.454 0.318 0.400 0.351 0.103 0.021 
11.0 23.0 0.020 0.129 0.255 0.066 0.479 0.361 0.029 0.068 0.564 0.397 0.341 0.328 0.320 0.172 0.550 0.441 0.088 0.138 0.477 0.330 
12.0 23.0 0.043 0.130 0.282 0.129 0.416 0.361 0.199 0.072 0.606 0.479 0.089 0.149 0.581 0.413 0.394 0.362 0.351 0.215 0.586 0.461 
13.0 23.0 0.064 0.099 0.307 0.188 0.333 0.316 0.350 0.217 0.543 0.469 0.207 0.095 0.665 0.527 0.033 0.092 0.661 0.501 0.294 0.272 
14.0 23.0 0.081 0.056 0.332 0.225 0.231 0.232 0.464 0.336 0.378 0.355 0.463 0.327 0.513 0.441 0.373 0.249 0.614 0.506 0.241 0.143 
15.0 23.0 0.097 0.022 0.354 0.241 0.116 0.131 0.532 0.412 0.147 0.171 0.610 0.477 0.193 0.195 0.627 0.484 0.243 0.228 0.626 0.469 
16.0 23.0 0.111 0.005 0.375 0.244 0.009 0.024 0.546 0.438 0.110 0.048 0.614 0.504 0.190 0.121 0.619 0.502 0.248 0.173 0.609 0.479 
17.0 23.0 0.125 0.001 0.394 0.240 0.139 0.081 0.503 0.413 0.352 0.260 0.471 0.398 0.507 0.395 0.355 0.294 0.593 0.467 0.211 0.173 
18.0 23.0 0.137 0.016 0.408 0.239 0.270 0.181 0.405 0.339 0.537 0.427 0.215 0.187 0.651 0.527 0.048 0.042 0.609 0.487 0.291 0.230 
19.0 23.0 0.144 0.043 0.416 0.246 0.396 0.280 0.256 0.222 0.628 0.517 0.091 0.077 0.573 0.466 0.405 0.346 0.302 0.229 0.555 0.440 
20.0 23.0 0.143 0.073 0.413 0.259 0.508 0.379 0.069 0.066 0.602 0.504 0.364 0.318 0.302 0.231 0.555 0.470 0.135 0.143 0.422 0.320 
21.0 23.0 0.123 0.098 0.390 0.270 0.592 0.467 0.137 0.118 0.456 0.377 0.523 0.459 0.055 0.083 0.437 0.353 0.434 0.389 0.037 0.026 
22.0 23.0 0.073 0.101 0.334 0.261 0.627 0.524 0.327 0.300 0.214 0.149 0.511 0.437 0.340 0.329 0.133 0.071 0.420 0.352 0.284 0.270 
23.0 23.0 0.021 0.063 0.233 0.207 0.589 0.513 0.456 0.431 0.056 0.114 0.340 0.257 0.425 0.380 0.150 0.179 0.172 0.111 0.296 0.250 
24.0 23.0 0.158 0.026 0.084 0.093 0.470 0.405 0.491 0.460 0.269 0.314 0.101 0.022 0.319 0.246 0.260 0.249 0.069 0.105 0.121 0.081 
25.0 23.0 0.318 0.152 0.094 0.072 0.285 0.209 0.423 0.369 0.362 0.376 0.097 0.167 0.126 0.048 0.200 0.157 0.152 0.149 0.038 0.058 
26.0 23.0 0.461 0.271 0.262 0.231 0.077 0.033 0.282 0.197 0.330 0.299 0.186 0.219 0.030 0.095 0.078 0.029 0.108 0.080 0.073 0.067 
27.0 23.0 0.544 0.334 0.377 0.328 0.099 0.195 0.128 0.031 0.225 0.156 0.176 0.167 0.093 0.123 0.010 0.050 0.036 0.009 0.043 0.025 
28.0 23.0 0.550 0.322 0.419 0.337 0.204 0.268 0.009 0.087 0.113 0.034 0.119 0.083 0.088 0.088 0.039 0.058 0.006 0.030 0.009 0.009 
29.0 23.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 23.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 24.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 24.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 24.0 0.496 0.257 0.391 0.257 0.161 0.178 0.049 0.024 0.147 0.074 0.134 0.097 0.089 0.081 0.030 0.039 0.007 0.007 0.024 0.014 
4.0 24.0 0.452 0.205 0.327 0.193 0.042 0.071 0.172 0.087 0.251 0.176 0.176 0.150 0.077 0.085 0.015 0.011 0.059 0.036 0.061 0.045 
5.0 24.0 0.347 0.090 0.207 0.074 0.128 0.082 0.309 0.210 0.325 0.252 0.156 0.146 0.014 0.021 0.112 0.070 0.129 0.095 0.080 0.062 
6.0 24.0 0.218 0.035 0.066 0.040 0.300 0.208 0.409 0.283 0.311 0.241 0.037 0.055 0.172 0.102 0.213 0.150 0.138 0.103 0.015 0.012 
7.0 24.0 0.108 0.106 0.061 0.093 0.435 0.264 0.437 0.284 0.193 0.151 0.152 0.080 0.322 0.208 0.221 0.153 0.017 0.016 0.150 0.093 
8.0 24.0 0.037 0.099 0.155 0.084 0.515 0.269 0.387 0.241 0.003 0.026 0.340 0.201 0.363 0.233 0.077 0.060 0.204 0.119 0.267 0.154 
9.0 24.0 0.006 0.037 0.220 0.053 0.545 0.266 0.275 0.184 0.223 0.101 0.451 0.271 0.246 0.167 0.171 0.087 0.368 0.209 0.190 0.103 
10.0 24.0 0.004 0.036 0.264 0.042 0.534 0.279 0.124 0.119 0.417 0.217 0.441 0.280 0.004 0.030 0.399 0.220 0.331 0.191 0.092 0.043 
11.0 24.0 0.017 0.087 0.298 0.065 0.492 0.297 0.044 0.035 0.542 0.313 0.303 0.218 0.296 0.140 0.473 0.276 0.065 0.053 0.393 0.195 
12.0 24.0 0.036 0.103 0.326 0.110 0.424 0.297 0.210 0.071 0.576 0.367 0.070 0.090 0.520 0.288 0.334 0.215 0.299 0.146 0.476 0.245 
13.0 24.0 0.057 0.089 0.352 0.160 0.335 0.264 0.356 0.183 0.511 0.356 0.198 0.080 0.588 0.355 0.022 0.045 0.554 0.299 0.236 0.134 
14.0 24.0 0.075 0.063 0.375 0.196 0.228 0.199 0.464 0.278 0.352 0.270 0.428 0.244 0.452 0.293 0.323 0.165 0.512 0.294 0.197 0.087 
15.0 24.0 0.092 0.038 0.397 0.218 0.108 0.115 0.527 0.342 0.134 0.129 0.559 0.349 0.169 0.128 0.538 0.307 0.203 0.131 0.508 0.257 
16.0 24.0 0.107 0.022 0.416 0.228 0.020 0.021 0.538 0.364 0.107 0.040 0.560 0.367 0.166 0.084 0.531 0.317 0.203 0.099 0.495 0.262 
17.0 24.0 0.120 0.018 0.432 0.231 0.153 0.074 0.494 0.342 0.332 0.203 0.430 0.290 0.443 0.266 0.307 0.188 0.489 0.268 0.177 0.103 
18.0 24.0 0.129 0.027 0.443 0.233 0.286 0.168 0.395 0.279 0.503 0.331 0.200 0.138 0.570 0.354 0.032 0.018 0.507 0.284 0.225 0.109 
19.0 24.0 0.132 0.044 0.445 0.238 0.411 0.257 0.250 0.178 0.587 0.397 0.074 0.049 0.505 0.315 0.335 0.206 0.259 0.144 0.442 0.226 
20.0 24.0 0.124 0.061 0.435 0.242 0.519 0.340 0.069 0.048 0.563 0.382 0.318 0.217 0.275 0.166 0.466 0.286 0.097 0.061 0.346 0.178 
21.0 24.0 0.097 0.071 0.403 0.239 0.597 0.408 0.125 0.098 0.430 0.285 0.462 0.314 0.030 0.032 0.375 0.227 0.345 0.204 0.042 0.021 
22.0 24.0 0.039 0.063 0.339 0.217 0.626 0.441 0.304 0.236 0.212 0.120 0.457 0.302 0.277 0.190 0.129 0.071 0.346 0.204 0.213 0.116 
23.0 24.0 0.058 0.023 0.233 0.159 0.586 0.418 0.425 0.328 0.031 0.063 0.314 0.191 0.359 0.234 0.107 0.074 0.155 0.094 0.236 0.135 
24.0 24.0 0.192 0.050 0.085 0.063 0.472 0.328 0.461 0.348 0.224 0.202 0.111 0.041 0.281 0.171 0.207 0.134 0.039 0.020 0.106 0.070 
25.0 24.0 0.345 0.141 0.086 0.059 0.299 0.182 0.405 0.289 0.316 0.257 0.063 0.081 0.125 0.061 0.169 0.105 0.115 0.069 0.018 0.004 
26.0 24.0 0.479 0.225 0.247 0.175 0.105 0.020 0.283 0.177 0.299 0.225 0.149 0.134 0.009 0.031 0.075 0.038 0.089 0.054 0.053 0.028 
27.0 24.0 0.561 0.272 0.361 0.251 0.062 0.113 0.145 0.058 0.216 0.142 0.151 0.122 0.069 0.070 0.004 0.014 0.035 0.015 0.035 0.017 
28.0 24.0 0.572 0.271 0.409 0.270 0.169 0.184 0.033 0.030 0.121 0.058 0.110 0.078 0.072 0.064 0.027 0.034 0.001 0.012 0.010 0.002 
29.0 24.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 24.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 25.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 25.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 25.0 0.471 0.181 0.345 0.164 0.109 0.081 0.073 0.029 0.142 0.083 0.112 0.074 0.063 0.044 0.014 0.010 0.013 0.012 0.021 0.017 
4.0 25.0 0.426 0.135 0.280 0.107 0.005 0.020 0.176 0.102 0.219 0.134 0.133 0.083 0.042 0.023 0.025 0.024 0.050 0.038 0.043 0.028 
5.0 25.0 0.333 0.052 0.171 0.024 0.149 0.105 0.284 0.164 0.263 0.149 0.103 0.049 0.033 0.035 0.095 0.066 0.092 0.052 0.047 0.021 
6.0 25.0 0.221 0.038 0.047 0.055 0.293 0.173 0.356 0.184 0.237 0.111 0.003 0.020 0.150 0.092 0.156 0.076 0.084 0.025 0.011 0.036 
7.0 25.0 0.124 0.091 0.066 0.086 0.406 0.193 0.370 0.163 0.132 0.041 0.144 0.086 0.248 0.112 0.145 0.039 0.011 0.045 0.110 0.060 
8.0 25.0 0.059 0.090 0.154 0.075 0.475 0.182 0.323 0.125 0.028 0.029 0.281 0.124 0.263 0.086 0.033 0.029 0.155 0.077 0.172 0.038 
9.0 25.0 0.026 0.045 0.218 0.050 0.502 0.172 0.225 0.089 0.204 0.085 0.357 0.133 0.166 0.037 0.141 0.071 0.252 0.065 0.108 0.030 
10.0 25.0 0.018 0.017 0.264 0.040 0.492 0.177 0.095 0.055 0.357 0.132 0.340 0.120 0.022 0.024 0.293 0.091 0.213 0.034 0.076 0.051 
11.0 25.0 0.025 0.063 0.300 0.050 0.453 0.193 0.050 0.014 0.455 0.174 0.227 0.088 0.236 0.078 0.335 0.088 0.029 0.028 0.261 0.053 
12.0 25.0 0.039 0.083 0.330 0.079 0.390 0.200 0.192 0.048 0.478 0.201 0.044 0.030 0.396 0.126 0.230 0.060 0.214 0.060 0.304 0.052 
13.0 25.0 0.055 0.080 0.356 0.116 0.307 0.184 0.319 0.115 0.422 0.196 0.165 0.048 0.442 0.147 0.008 0.005 0.379 0.088 0.145 0.028 
14.0 25.0 0.071 0.064 0.379 0.147 0.206 0.143 0.412 0.176 0.290 0.151 0.343 0.124 0.337 0.119 0.235 0.063 0.347 0.078 0.132 0.029 
15.0 25.0 0.085 0.046 0.399 0.170 0.094 0.085 0.465 0.218 0.109 0.074 0.444 0.176 0.126 0.052 0.385 0.108 0.138 0.036 0.329 0.059 
16.0 25.0 0.097 0.031 0.416 0.184 0.026 0.016 0.473 0.234 0.090 0.022 0.444 0.185 0.123 0.036 0.380 0.112 0.134 0.024 0.322 0.063 
17.0 25.0 0.107 0.024 0.428 0.189 0.149 0.057 0.432 0.219 0.275 0.115 0.342 0.147 0.329 0.111 0.225 0.069 0.328 0.070 0.123 0.032 
18.0 25.0 0.111 0.024 0.434 0.189 0.270 0.126 0.345 0.175 0.414 0.185 0.164 0.073 0.425 0.147 0.013 0.005 0.345 0.077 0.133 0.024 
19.0 25.0 0.108 0.030 0.430 0.188 0.382 0.190 0.218 0.109 0.482 0.218 0.047 0.014 0.381 0.135 0.226 0.057 0.187 0.052 0.277 0.043 
20.0 25.0 0.093 0.034 0.413 0.183 0.475 0.243 0.064 0.027 0.463 0.207 0.235 0.090 0.217 0.083 0.324 0.089 0.046 0.018 0.229 0.043 
21.0 25.0 0.059 0.031 0.375 0.167 0.540 0.279 0.100 0.062 0.358 0.153 0.348 0.133 0.002 0.016 0.272 0.084 0.215 0.033 0.048 0.039 
22.0 25.0 0.001 0.016 0.309 0.137 0.560 0.285 0.248 0.134 0.188 0.073 0.351 0.132 0.181 0.041 0.112 0.058 0.231 0.053 0.115 0.027 
23.0 25.0 0.091 0.015 0.208 0.090 0.521 0.257 0.348 0.177 0.001 0.009 0.254 0.099 0.251 0.070 0.048 0.025 0.122 0.063 0.147 0.027 
24.0 25.0 0.208 0.057 0.077 0.032 0.425 0.200 0.381 0.186 0.153 0.070 0.110 0.053 0.211 0.076 0.128 0.018 0.004 0.047 0.082 0.054 
25.0 25.0 0.335 0.101 0.069 0.040 0.282 0.127 0.343 0.166 0.233 0.107 0.020 0.006 0.112 0.060 0.119 0.043 0.063 0.016 0.008 0.042 
26.0 25.0 0.446 0.138 0.205 0.094 0.124 0.055 0.255 0.128 0.236 0.119 0.094 0.039 0.018 0.023 0.065 0.040 0.060 0.025 0.026 0.019 
27.0 25.0 0.516 0.162 0.304 0.135 0.016 0.031 0.149 0.077 0.185 0.104 0.110 0.061 0.035 0.015 0.015 0.015 0.031 0.019 0.022 0.008 
28.0 25.0 0.532 0.170 0.354 0.157 0.114 0.077 0.058 0.025 0.117 0.068 0.090 0.058 0.049 0.033 0.011 0.009 0.006 0.004 0.009 0.002 
29.0 25.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 25.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 26.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 26.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 26.0 0.404 0.093 0.271 0.068 0.048 0.013 0.090 0.058 0.125 0.071 0.080 0.040 0.032 0.008 0.004 0.017 0.017 0.021 0.016 0.014 
4.0 26.0 0.362 0.059 0.211 0.027 0.045 0.059 0.165 0.090 0.168 0.075 0.079 0.017 0.005 0.028 0.034 0.041 0.038 0.030 0.023 0.012 
5.0 26.0 0.289 0.011 0.124 0.024 0.155 0.099 0.234 0.097 0.180 0.045 0.041 0.029 0.052 0.064 0.072 0.047 0.049 0.016 0.012 0.029 
6.0 26.0 0.206 0.040 0.027 0.056 0.260 0.112 0.274 0.077 0.144 0.006 0.034 0.067 0.117 0.063 0.088 0.006 0.024 0.049 0.028 0.057 
7.0 26.0 0.132 0.072 0.061 0.063 0.342 0.099 0.274 0.042 0.062 0.046 0.124 0.072 0.157 0.019 0.060 0.056 0.036 0.077 0.066 0.028 
8.0 26.0 0.079 0.069 0.135 0.045 0.395 0.075 0.234 0.014 0.049 0.061 0.200 0.043 0.145 0.038 0.013 0.080 0.098 0.031 0.069 0.059 
9.0 26.0 0.049 0.037 0.192 0.020 0.416 0.060 0.159 0.005 0.167 0.052 0.236 0.005 0.075 0.067 0.103 0.044 0.123 0.055 0.022 0.100 
10.0 26.0 0.038 0.009 0.237 0.011 0.410 0.064 0.061 0.003 0.268 0.039 0.215 0.020 0.039 0.053 0.170 0.022 0.086 0.103 0.058 0.044 
11.0 26.0 0.039 0.047 0.274 0.013 0.380 0.081 0.048 0.002 0.333 0.036 0.137 0.024 0.160 0.016 0.179 0.068 0.011 0.070 0.121 0.066 
12.0 26.0 0.047 0.068 0.304 0.031 0.328 0.097 0.158 0.014 0.346 0.042 0.017 0.017 0.248 0.019 0.114 0.068 0.120 0.015 0.123 0.129 
13.0 26.0 0.057 0.070 0.331 0.059 0.258 0.099 0.256 0.039 0.304 0.047 0.120 0.012 0.269 0.034 0.007 0.028 0.190 0.090 0.049 0.091 
14.0 26.0 0.068 0.060 0.353 0.085 0.173 0.083 0.328 0.067 0.208 0.040 0.235 0.014 0.203 0.029 0.136 0.024 0.168 0.100 0.064 0.023 
15.0 26.0 0.078 0.046 0.371 0.107 0.076 0.051 0.369 0.089 0.077 0.022 0.300 0.018 0.075 0.013 0.215 0.058 0.068 0.044 0.143 0.112 
16.0 26.0 0.085 0.032 0.385 0.120 0.027 0.011 0.374 0.098 0.066 0.004 0.299 0.022 0.074 0.006 0.212 0.060 0.062 0.038 0.141 0.113 
17.0 26.0 0.088 0.022 0.393 0.125 0.131 0.033 0.340 0.091 0.198 0.029 0.233 0.019 0.197 0.022 0.130 0.031 0.156 0.096 0.063 0.027 
18.0 26.0 0.086 0.016 0.394 0.124 0.233 0.074 0.271 0.070 0.297 0.046 0.117 0.014 0.256 0.028 0.006 0.018 0.171 0.094 0.041 0.083 
19.0 26.0 0.076 0.012 0.385 0.117 0.324 0.108 0.172 0.039 0.345 0.051 0.019 0.013 0.236 0.018 0.109 0.059 0.106 0.029 0.108 0.129 
20.0 26.0 0.055 0.006 0.361 0.105 0.397 0.130 0.055 0.006 0.332 0.045 0.140 0.016 0.147 0.009 0.168 0.068 0.005 0.057 0.105 0.074 
21.0 26.0 0.018 0.004 0.320 0.084 0.444 0.136 0.067 0.024 0.263 0.033 0.215 0.018 0.027 0.045 0.155 0.031 0.082 0.103 0.048 0.041 
22.0 26.0 0.039 0.020 0.257 0.055 0.454 0.124 0.174 0.039 0.151 0.026 0.225 0.010 0.078 0.069 0.087 0.035 0.110 0.065 0.021 0.107 
23.0 26.0 0.116 0.038 0.169 0.025 0.420 0.100 0.247 0.042 0.029 0.029 0.177 0.016 0.131 0.055 0.009 0.081 0.082 0.026 0.056 0.059 
24.0 26.0 0.207 0.051 0.065 0.006 0.347 0.078 0.275 0.043 0.074 0.030 0.099 0.046 0.130 0.008 0.047 0.068 0.032 0.079 0.053 0.034 
25.0 26.0 0.300 0.055 0.046 0.016 0.246 0.066 0.258 0.053 0.138 0.013 0.021 0.055 0.090 0.041 0.064 0.017 0.012 0.059 0.027 0.061 
26.0 26.0 0.380 0.055 0.148 0.024 0.134 0.061 0.208 0.068 0.157 0.024 0.036 0.031 0.039 0.050 0.050 0.028 0.028 0.018 0.004 0.037 
27.0 26.0 0.433 0.060 0.227 0.035 0.029 0.045 0.142 0.072 0.140 0.054 0.063 0.008 0.003 0.025 0.025 0.028 0.024 0.014 0.009 0.012 
28.0 26.0 0.452 0.070 0.274 0.052 0.052 0.016 0.076 0.055 0.104 0.060 0.063 0.031 0.023 0.005 0.004 0.010 0.011 0.010 0.007 0.002 
29.0 26.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 26.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 27.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 27.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 27.0 0.320 0.028 0.189 0.005 0.007 0.052 0.097 0.062 0.100 0.046 0.046 0.008 0.004 0.018 0.017 0.026 0.019 0.020 0.011 0.008 
4.0 27.0 0.284 0.007 0.138 0.027 0.077 0.076 0.143 0.064 0.111 0.023 0.028 0.026 0.026 0.048 0.037 0.038 0.025 0.015 0.006 0.011 
5.0 27.0 0.233 0.017 0.075 0.045 0.150 0.079 0.174 0.041 0.097 0.025 0.012 0.065 0.061 0.062 0.046 0.020 0.011 0.024 0.018 0.040 
6.0 27.0 0.179 0.040 0.010 0.052 0.214 0.061 0.185 0.010 0.056 0.068 0.059 0.077 0.080 0.030 0.027 0.036 0.025 0.069 0.038 0.050 
7.0 27.0 0.131 0.054 0.052 0.043 0.264 0.031 0.173 0.036 0.001 0.086 0.098 0.047 0.071 0.037 0.012 0.088 0.051 0.068 0.027 0.011 
8.0 27.0 0.094 0.050 0.108 0.022 0.298 0.010 0.141 0.054 0.063 0.068 0.119 0.014 0.039 0.095 0.047 0.085 0.045 0.006 0.015 0.088 
9.0 27.0 0.070 0.027 0.155 0.006 0.314 0.022 0.092 0.050 0.124 0.026 0.119 0.068 0.005 0.105 0.063 0.018 0.014 0.101 0.045 0.110 
10.0 27.0 0.058 0.007 0.196 0.021 0.312 0.019 0.028 0.029 0.175 0.022 0.097 0.093 0.048 0.057 0.060 0.074 0.020 0.136 0.039 0.026 
11.0 27.0 0.054 0.036 0.231 0.022 0.291 0.008 0.044 0.006 0.207 0.051 0.053 0.080 0.087 0.022 0.042 0.130 0.037 0.074 0.007 0.105 
12.0 27.0 0.056 0.055 0.261 0.009 0.254 0.021 0.117 0.010 0.211 0.059 0.007 0.040 0.110 0.091 0.014 0.115 0.038 0.050 0.026 0.173 
13.0 27.0 0.061 0.060 0.287 0.015 0.201 0.034 0.184 0.015 0.184 0.049 0.073 0.011 0.110 0.122 0.018 0.036 0.029 0.153 0.028 0.112 
14.0 27.0 0.066 0.053 0.308 0.037 0.133 0.035 0.234 0.012 0.125 0.030 0.129 0.051 0.080 0.101 0.047 0.063 0.019 0.159 0.008 0.039 
15.0 27.0 0.070 0.042 0.325 0.055 0.057 0.024 0.262 0.009 0.046 0.011 0.161 0.073 0.029 0.045 0.064 0.130 0.008 0.070 0.013 0.158 
16.0 27.0 0.071 0.029 0.336 0.066 0.024 0.007 0.264 0.010 0.041 0.009 0.160 0.075 0.029 0.026 0.063 0.134 0.004 0.059 0.011 0.162 
17.0 27.0 0.068 0.018 0.340 0.070 0.106 0.013 0.240 0.009 0.120 0.028 0.127 0.056 0.077 0.087 0.046 0.075 0.013 0.151 0.012 0.049 
18.0 27.0 0.060 0.007 0.336 0.068 0.184 0.031 0.191 0.008 0.179 0.043 0.071 0.020 0.103 0.113 0.019 0.019 0.024 0.152 0.032 0.096 
19.0 27.0 0.044 0.003 0.322 0.059 0.252 0.041 0.123 0.009 0.207 0.055 0.006 0.027 0.103 0.094 0.011 0.102 0.034 0.063 0.030 0.166 
20.0 27.0 0.019 0.013 0.296 0.044 0.303 0.042 0.044 0.007 0.202 0.056 0.052 0.071 0.080 0.033 0.035 0.129 0.038 0.060 0.005 0.111 
21.0 27.0 0.019 0.025 0.255 0.024 0.333 0.032 0.034 0.004 0.166 0.040 0.092 0.096 0.045 0.049 0.052 0.083 0.026 0.134 0.041 0.021 
22.0 27.0 0.070 0.037 0.198 0.006 0.335 0.016 0.101 0.023 0.110 0.007 0.107 0.084 0.008 0.108 0.059 0.012 0.008 0.103 0.051 0.109 
23.0 27.0 0.130 0.043 0.128 0.015 0.309 0.012 0.146 0.041 0.050 0.043 0.102 0.035 0.028 0.107 0.048 0.086 0.042 0.006 0.017 0.082 
24.0 27.0 0.193 0.037 0.052 0.013 0.261 0.011 0.169 0.043 0.006 0.075 0.082 0.028 0.054 0.053 0.019 0.093 0.051 0.068 0.026 0.009 
25.0 27.0 0.253 0.019 0.023 0.004 0.200 0.024 0.171 0.020 0.051 0.071 0.050 0.065 0.063 0.014 0.015 0.045 0.029 0.070 0.037 0.049 
26.0 27.0 0.302 0.003 0.091 0.023 0.133 0.054 0.155 0.021 0.081 0.034 0.012 0.060 0.049 0.047 0.032 0.008 0.004 0.031 0.021 0.042 
27.0 27.0 0.337 0.009 0.147 0.030 0.065 0.070 0.124 0.052 0.092 0.013 0.019 0.026 0.023 0.039 0.028 0.024 0.014 0.005 0.004 0.018 
28.0 27.0 0.357 0.003 0.189 0.018 0.004 0.060 0.086 0.060 0.084 0.041 0.035 0.007 0.002 0.014 0.014 0.016 0.012 0.008 0.004 0.005 
29.0 27.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 27.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 28.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 28.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 28.0 0.238 0.008 0.115 0.033 0.048 0.065 0.094 0.050 0.071 0.021 0.016 0.012 0.018 0.027 0.024 0.023 0.017 0.012 0.005 0.001 
4.0 28.0 0.209 0.019 0.074 0.046 0.096 0.070 0.114 0.036 0.059 0.010 0.012 0.041 0.044 0.044 0.034 0.022 0.011 0.002 0.010 0.015 
5.0 28.0 0.178 0.028 0.033 0.050 0.136 0.056 0.117 0.006 0.028 0.051 0.047 0.064 0.059 0.040 0.021 0.003 0.018 0.031 0.033 0.032 
6.0 28.0 0.149 0.036 0.006 0.044 0.165 0.028 0.105 0.033 0.012 0.081 0.069 0.060 0.044 0.003 0.018 0.045 0.052 0.054 0.038 0.023 
7.0 28.0 0.123 0.042 0.044 0.030 0.188 0.008 0.086 0.064 0.045 0.086 0.069 0.023 0.004 0.052 0.057 0.075 0.052 0.037 0.008 0.021 
8.0 28.0 0.101 0.037 0.081 0.009 0.205 0.038 0.062 0.077 0.068 0.058 0.050 0.033 0.037 0.094 0.063 0.060 0.005 0.023 0.064 0.070 
9.0 28.0 0.084 0.020 0.117 0.013 0.215 0.056 0.034 0.068 0.083 0.009 0.026 0.084 0.056 0.093 0.029 0.001 0.059 0.089 0.079 0.071 
10.0 28.0 0.073 0.004 0.152 0.029 0.216 0.057 0.001 0.042 0.094 0.043 0.005 0.105 0.050 0.044 0.020 0.077 0.084 0.107 0.020 0.005 
11.0 28.0 0.067 0.027 0.183 0.033 0.204 0.044 0.038 0.010 0.099 0.080 0.011 0.089 0.028 0.033 0.054 0.121 0.050 0.052 0.069 0.088 
12.0 28.0 0.065 0.042 0.212 0.026 0.180 0.024 0.079 0.018 0.096 0.094 0.024 0.042 0.005 0.101 0.054 0.103 0.020 0.050 0.113 0.132 
13.0 28.0 0.064 0.048 0.236 0.011 0.143 0.007 0.117 0.037 0.082 0.085 0.035 0.017 0.010 0.132 0.024 0.029 0.079 0.133 0.071 0.082 
14.0 28.0 0.064 0.045 0.255 0.007 0.095 0.004 0.147 0.046 0.055 0.058 0.043 0.069 0.012 0.110 0.017 0.064 0.082 0.136 0.029 0.034 
15.0 28.0 0.062 0.036 0.270 0.020 0.040 0.006 0.163 0.049 0.020 0.023 0.048 0.099 0.006 0.048 0.043 0.126 0.033 0.059 0.104 0.124 
16.0 28.0 0.057 0.025 0.278 0.029 0.020 0.004 0.164 0.049 0.019 0.014 0.047 0.102 0.005 0.029 0.043 0.130 0.037 0.050 0.100 0.127 
17.0 28.0 0.049 0.013 0.279 0.032 0.079 0.001 0.148 0.045 0.053 0.050 0.041 0.077 0.012 0.094 0.016 0.075 0.083 0.129 0.022 0.041 
18.0 28.0 0.036 0.002 0.273 0.029 0.134 0.002 0.118 0.039 0.079 0.078 0.032 0.030 0.011 0.122 0.024 0.013 0.076 0.133 0.072 0.069 
19.0 28.0 0.016 0.010 0.256 0.020 0.180 0.003 0.079 0.027 0.091 0.094 0.022 0.028 0.002 0.103 0.055 0.090 0.018 0.061 0.111 0.126 
20.0 28.0 0.012 0.021 0.229 0.007 0.212 0.013 0.035 0.008 0.092 0.090 0.013 0.081 0.026 0.042 0.057 0.117 0.054 0.038 0.065 0.092 
21.0 28.0 0.047 0.032 0.191 0.010 0.227 0.028 0.006 0.019 0.084 0.064 0.001 0.109 0.051 0.037 0.022 0.081 0.089 0.101 0.028 0.002 
22.0 28.0 0.089 0.038 0.144 0.023 0.224 0.044 0.039 0.049 0.073 0.016 0.016 0.098 0.062 0.096 0.031 0.004 0.059 0.087 0.085 0.066 
23.0 28.0 0.132 0.036 0.092 0.025 0.207 0.049 0.063 0.070 0.060 0.038 0.040 0.050 0.044 0.102 0.066 0.061 0.009 0.020 0.060 0.062 
24.0 28.0 0.171 0.021 0.042 0.012 0.182 0.034 0.080 0.071 0.041 0.076 0.059 0.009 0.004 0.062 0.059 0.077 0.053 0.039 0.007 0.014 
25.0 28.0 0.203 0.003 0.002 0.014 0.154 0.003 0.094 0.047 0.014 0.080 0.062 0.049 0.035 0.008 0.022 0.050 0.050 0.054 0.036 0.025 
26.0 28.0 0.227 0.027 0.041 0.040 0.123 0.041 0.103 0.007 0.020 0.053 0.043 0.056 0.049 0.028 0.013 0.011 0.020 0.034 0.031 0.033 
27.0 28.0 0.248 0.038 0.078 0.053 0.087 0.068 0.100 0.030 0.048 0.013 0.014 0.036 0.037 0.033 0.025 0.011 0.005 0.010 0.012 0.021 
28.0 28.0 0.265 0.033 0.113 0.048 0.045 0.071 0.084 0.049 0.060 0.019 0.011 0.009 0.016 0.019 0.019 0.013 0.011 0.002 0.001 0.009 
29.0 28.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 28.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 29.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 29.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 29.0 0.168 0.020 0.056 0.040 0.073 0.056 0.083 0.032 0.043 0.002 0.007 0.020 0.029 0.024 0.025 0.015 0.012 0.003 0.001 0.005 
4.0 29.0 0.147 0.024 0.025 0.045 0.102 0.052 0.084 0.014 0.018 0.024 0.036 0.039 0.048 0.029 0.025 0.007 0.003 0.009 0.016 0.015 
5.0 29.0 0.130 0.027 0.001 0.043 0.117 0.035 0.068 0.013 0.020 0.052 0.063 0.047 0.047 0.018 0.003 0.014 0.033 0.026 0.036 0.018 
6.0 29.0 0.119 0.030 0.019 0.036 0.122 0.009 0.043 0.042 0.054 0.069 0.067 0.036 0.014 0.012 0.044 0.038 0.058 0.031 0.028 0.005 
7.0 29.0 0.110 0.032 0.038 0.023 0.125 0.020 0.020 0.064 0.069 0.066 0.042 0.005 0.038 0.047 0.075 0.049 0.042 0.012 0.024 0.023 
8.0 29.0 0.100 0.028 0.060 0.006 0.128 0.046 0.004 0.073 0.065 0.041 0.002 0.036 0.078 0.070 0.061 0.032 0.023 0.026 0.082 0.042 
9.0 29.0 0.091 0.016 0.085 0.013 0.132 0.064 0.008 0.064 0.050 0.000 0.035 0.073 0.080 0.064 0.004 0.011 0.092 0.061 0.082 0.034 
10.0 29.0 0.082 0.001 0.112 0.028 0.133 0.067 0.019 0.041 0.033 0.044 0.053 0.087 0.044 0.026 0.065 0.059 0.107 0.065 0.004 0.008 
11.0 29.0 0.075 0.019 0.139 0.034 0.128 0.059 0.032 0.011 0.020 0.078 0.051 0.073 0.011 0.031 0.102 0.085 0.048 0.027 0.101 0.058 
12.0 29.0 0.070 0.031 0.164 0.031 0.115 0.044 0.047 0.018 0.012 0.092 0.032 0.034 0.060 0.082 0.086 0.070 0.052 0.037 0.145 0.078 
13.0 29.0 0.065 0.037 0.186 0.022 0.093 0.027 0.063 0.042 0.007 0.085 0.007 0.017 0.082 0.106 0.023 0.017 0.130 0.089 0.084 0.047 
14.0 29.0 0.060 0.036 0.203 0.011 0.062 0.013 0.076 0.056 0.004 0.060 0.015 0.062 0.067 0.088 0.053 0.049 0.128 0.089 0.046 0.022 
15.0 29.0 0.054 0.029 0.215 0.002 0.025 0.004 0.083 0.063 0.001 0.025 0.028 0.089 0.026 0.039 0.101 0.094 0.051 0.038 0.141 0.075 
16.0 29.0 0.045 0.020 0.221 0.006 0.015 0.002 0.082 0.064 0.002 0.014 0.029 0.092 0.024 0.022 0.100 0.096 0.054 0.033 0.137 0.076 
17.0 29.0 0.033 0.010 0.220 0.008 0.054 0.008 0.075 0.059 0.004 0.051 0.017 0.069 0.065 0.074 0.051 0.057 0.125 0.086 0.039 0.027 
18.0 29.0 0.016 0.001 0.212 0.005 0.089 0.014 0.061 0.048 0.006 0.079 0.005 0.028 0.079 0.097 0.023 0.005 0.122 0.090 0.082 0.039 
19.0 29.0 0.006 0.012 0.195 0.003 0.116 0.023 0.044 0.031 0.008 0.093 0.031 0.023 0.060 0.082 0.086 0.060 0.047 0.047 0.139 0.075 
20.0 29.0 0.033 0.021 0.170 0.012 0.133 0.036 0.027 0.007 0.013 0.088 0.052 0.066 0.011 0.036 0.103 0.081 0.052 0.015 0.094 0.061 
21.0 29.0 0.064 0.029 0.137 0.022 0.139 0.050 0.014 0.022 0.024 0.062 0.059 0.090 0.047 0.022 0.064 0.060 0.110 0.057 0.012 0.014 
22.0 29.0 0.097 0.030 0.101 0.027 0.134 0.060 0.006 0.051 0.041 0.020 0.042 0.082 0.086 0.065 0.008 0.012 0.089 0.056 0.087 0.027 
23.0 29.0 0.125 0.024 0.065 0.022 0.125 0.058 0.002 0.068 0.059 0.025 0.004 0.048 0.081 0.075 0.064 0.032 0.016 0.021 0.075 0.034 
24.0 29.0 0.145 0.008 0.036 0.006 0.117 0.040 0.015 0.069 0.066 0.057 0.037 0.006 0.040 0.054 0.073 0.050 0.043 0.015 0.017 0.015 
25.0 29.0 0.157 0.013 0.014 0.017 0.113 0.009 0.036 0.050 0.053 0.065 0.060 0.027 0.010 0.019 0.042 0.041 0.054 0.032 0.027 0.010 
26.0 29.0 0.164 0.032 0.005 0.040 0.108 0.026 0.059 0.019 0.022 0.050 0.057 0.039 0.039 0.009 0.004 0.019 0.030 0.029 0.031 0.021 
27.0 29.0 0.174 0.043 0.027 0.053 0.095 0.052 0.074 0.012 0.012 0.023 0.033 0.031 0.040 0.020 0.017 0.001 0.005 0.016 0.016 0.019 
28.0 29.0 0.189 0.041 0.053 0.053 0.070 0.062 0.075 0.032 0.036 0.003 0.008 0.014 0.024 0.016 0.018 0.006 0.006 0.005 0.004 0.012 
29.0 29.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 29.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 30.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 30.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 30.0 0.115 0.020 0.014 0.035 0.083 0.041 0.067 0.016 0.019 0.009 0.021 0.020 0.032 0.017 0.020 0.006 0.006 0.002 0.004 0.006 
4.0 30.0 0.100 0.021 0.008 0.036 0.097 0.033 0.056 0.001 0.011 0.026 0.047 0.029 0.043 0.015 0.014 0.003 0.010 0.011 0.018 0.010 
5.0 30.0 0.093 0.021 0.021 0.033 0.096 0.019 0.031 0.018 0.048 0.042 0.064 0.028 0.032 0.003 0.013 0.016 0.036 0.017 0.030 0.006 
6.0 30.0 0.093 0.024 0.028 0.027 0.087 0.001 0.001 0.037 0.073 0.048 0.055 0.016 0.007 0.017 0.052 0.026 0.051 0.012 0.016 0.006 
7.0 30.0 0.094 0.025 0.034 0.019 0.076 0.020 0.022 0.051 0.076 0.043 0.020 0.005 0.058 0.034 0.073 0.024 0.027 0.005 0.032 0.017 
8.0 30.0 0.093 0.023 0.045 0.006 0.070 0.041 0.033 0.056 0.056 0.024 0.028 0.030 0.091 0.042 0.050 0.011 0.036 0.022 0.078 0.018 
9.0 30.0 0.090 0.014 0.061 0.009 0.069 0.056 0.035 0.051 0.024 0.004 0.067 0.052 0.082 0.035 0.013 0.013 0.096 0.033 0.068 0.008 
10.0 30.0 0.084 0.002 0.080 0.021 0.070 0.062 0.031 0.034 0.008 0.035 0.082 0.060 0.034 0.010 0.082 0.037 0.102 0.030 0.009 0.012 
11.0 30.0 0.078 0.012 0.101 0.029 0.069 0.058 0.027 0.010 0.031 0.060 0.068 0.050 0.034 0.024 0.116 0.048 0.038 0.008 0.103 0.030 
12.0 30.0 0.071 0.022 0.122 0.029 0.063 0.047 0.024 0.015 0.042 0.072 0.033 0.023 0.091 0.055 0.092 0.038 0.063 0.023 0.138 0.035 
13.0 30.0 0.064 0.028 0.141 0.025 0.052 0.033 0.023 0.036 0.040 0.068 0.010 0.013 0.114 0.069 0.019 0.007 0.139 0.046 0.076 0.019 
14.0 30.0 0.056 0.027 0.155 0.018 0.034 0.020 0.024 0.051 0.029 0.049 0.049 0.045 0.091 0.058 0.066 0.031 0.134 0.045 0.048 0.011 
15.0 30.0 0.046 0.023 0.165 0.011 0.013 0.008 0.024 0.059 0.011 0.020 0.071 0.065 0.035 0.026 0.121 0.057 0.054 0.019 0.139 0.033 
16.0 30.0 0.034 0.016 0.169 0.007 0.010 0.001 0.023 0.060 0.008 0.012 0.071 0.067 0.032 0.014 0.120 0.058 0.055 0.018 0.136 0.034 
17.0 30.0 0.020 0.008 0.167 0.005 0.033 0.010 0.021 0.055 0.026 0.042 0.050 0.051 0.087 0.047 0.064 0.036 0.130 0.045 0.043 0.013 
18.0 30.0 0.001 0.001 0.158 0.007 0.052 0.020 0.019 0.044 0.040 0.064 0.012 0.020 0.109 0.062 0.019 0.001 0.130 0.049 0.073 0.016 
19.0 30.0 0.021 0.010 0.142 0.011 0.065 0.030 0.019 0.027 0.045 0.074 0.032 0.015 0.088 0.053 0.090 0.030 0.058 0.030 0.131 0.034 
20.0 30.0 0.046 0.017 0.121 0.017 0.071 0.041 0.021 0.005 0.037 0.069 0.069 0.045 0.032 0.026 0.114 0.044 0.041 0.002 0.096 0.033 
21.0 30.0 0.072 0.021 0.095 0.022 0.071 0.051 0.027 0.019 0.015 0.049 0.086 0.061 0.037 0.009 0.080 0.036 0.103 0.022 0.003 0.018 
22.0 30.0 0.095 0.020 0.068 0.021 0.067 0.055 0.033 0.041 0.018 0.019 0.072 0.058 0.087 0.036 0.009 0.013 0.092 0.027 0.071 0.004 
23.0 30.0 0.112 0.012 0.047 0.014 0.065 0.050 0.035 0.053 0.052 0.012 0.031 0.038 0.092 0.046 0.052 0.011 0.029 0.016 0.070 0.011 
24.0 30.0 0.119 0.000 0.033 0.000 0.069 0.034 0.025 0.053 0.073 0.034 0.017 0.013 0.057 0.039 0.070 0.026 0.029 0.003 0.024 0.010 
25.0 30.0 0.118 0.016 0.026 0.017 0.079 0.010 0.003 0.041 0.070 0.043 0.050 0.009 0.009 0.022 0.048 0.028 0.047 0.015 0.016 0.002 
26.0 30.0 0.116 0.029 0.020 0.033 0.090 0.015 0.025 0.021 0.046 0.038 0.057 0.020 0.025 0.005 0.014 0.020 0.032 0.021 0.026 0.010 
27.0 30.0 0.119 0.037 0.009 0.043 0.091 0.035 0.049 0.001 0.012 0.023 0.042 0.021 0.035 0.007 0.009 0.009 0.011 0.016 0.017 0.014 
28.0 30.0 0.130 0.038 0.011 0.046 0.080 0.046 0.061 0.017 0.015 0.006 0.019 0.014 0.026 0.009 0.014 0.001 0.002 0.009 0.007 0.012 
29.0 30.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 30.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 



==> pics/SMD1Easy2Anis1.csv <==
x y 1M5 1M8 2M5 2M8 3M5 3M8 4M5 4M8 5M5 5M8 6M5 6M8 7M5 7M8 8M5 8M8 9M5 9M8 10M5 10M8 
1.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
4.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
5.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
6.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
7.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
8.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
9.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
10.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
11.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
12.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
13.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
14.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
15.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
16.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
17.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
18.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
19.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
20.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
21.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
22.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
23.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
24.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
25.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
26.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
27.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
28.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
29.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 2.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 2.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 2.0 0.120 0.052 0.046 0.066 0.090 0.001 0.012 0.053 0.094 0.054 0.050 0.005 0.021 0.030 0.049 0.020 0.026 0.001 0.003 0.015 
4.0 2.0 0.118 0.048 0.055 0.051 0.077 0.025 0.042 0.069 0.107 0.048 0.027 0.015 0.057 0.042 0.063 0.013 0.015 0.011 0.012 0.020 
5.0 2.0 0.118 0.040 0.060 0.031 0.059 0.050 0.071 0.079 0.103 0.032 0.013 0.037 0.094 0.045 0.061 0.002 0.012 0.023 0.031 0.017 
6.0 2.0 0.119 0.031 0.064 0.008 0.039 0.074 0.091 0.081 0.078 0.006 0.064 0.056 0.116 0.036 0.032 0.022 0.054 0.026 0.044 0.006 
7.0 2.0 0.120 0.020 0.067 0.017 0.019 0.094 0.098 0.073 0.035 0.025 0.114 0.067 0.108 0.018 0.024 0.039 0.094 0.017 0.036 0.009 
8.0 2.0 0.118 0.010 0.072 0.041 0.003 0.108 0.093 0.056 0.021 0.058 0.146 0.067 0.063 0.008 0.092 0.047 0.108 0.001 0.003 0.018 
9.0 2.0 0.112 0.000 0.078 0.062 0.008 0.114 0.074 0.029 0.079 0.087 0.149 0.055 0.016 0.034 0.147 0.043 0.075 0.022 0.058 0.015 
10.0 2.0 0.103 0.008 0.086 0.080 0.013 0.110 0.045 0.003 0.126 0.107 0.117 0.031 0.108 0.056 0.161 0.029 0.004 0.037 0.107 0.001 
11.0 2.0 0.089 0.013 0.096 0.092 0.015 0.098 0.012 0.038 0.152 0.114 0.053 0.003 0.186 0.067 0.115 0.008 0.102 0.040 0.117 0.018 
12.0 2.0 0.072 0.016 0.106 0.099 0.012 0.078 0.021 0.071 0.151 0.105 0.030 0.039 0.223 0.065 0.016 0.014 0.177 0.033 0.067 0.029 
13.0 2.0 0.052 0.017 0.115 0.102 0.008 0.051 0.048 0.098 0.122 0.080 0.112 0.073 0.200 0.050 0.108 0.031 0.184 0.022 0.026 0.028 
14.0 2.0 0.030 0.016 0.122 0.101 0.003 0.021 0.065 0.114 0.070 0.041 0.171 0.096 0.116 0.021 0.206 0.040 0.104 0.012 0.112 0.021 
15.0 2.0 0.008 0.013 0.127 0.097 0.002 0.010 0.071 0.119 0.005 0.004 0.193 0.103 0.000 0.013 0.239 0.040 0.027 0.005 0.139 0.017 
16.0 2.0 0.015 0.009 0.128 0.092 0.006 0.040 0.065 0.110 0.059 0.048 0.171 0.092 0.116 0.047 0.196 0.030 0.153 0.002 0.091 0.023 
17.0 2.0 0.037 0.006 0.126 0.084 0.009 0.067 0.047 0.090 0.112 0.085 0.113 0.066 0.196 0.072 0.093 0.012 0.221 0.004 0.008 0.032 
18.0 2.0 0.057 0.003 0.121 0.076 0.009 0.089 0.022 0.061 0.143 0.108 0.033 0.031 0.220 0.084 0.032 0.011 0.204 0.005 0.107 0.040 
19.0 2.0 0.075 0.001 0.114 0.066 0.008 0.105 0.009 0.027 0.147 0.115 0.051 0.008 0.184 0.080 0.133 0.035 0.119 0.002 0.159 0.038 
20.0 2.0 0.090 0.000 0.106 0.054 0.003 0.114 0.039 0.009 0.125 0.105 0.118 0.041 0.102 0.063 0.178 0.055 0.007 0.009 0.145 0.031 
21.0 2.0 0.103 0.002 0.097 0.039 0.006 0.114 0.065 0.042 0.082 0.081 0.154 0.064 0.003 0.037 0.159 0.066 0.081 0.027 0.084 0.026 
22.0 2.0 0.111 0.005 0.089 0.023 0.019 0.107 0.082 0.068 0.027 0.047 0.153 0.073 0.083 0.007 0.091 0.065 0.112 0.049 0.017 0.032 
23.0 2.0 0.117 0.011 0.082 0.005 0.035 0.092 0.086 0.085 0.027 0.010 0.121 0.066 0.131 0.018 0.009 0.052 0.086 0.065 0.021 0.047 
24.0 2.0 0.120 0.018 0.075 0.015 0.054 0.072 0.077 0.091 0.069 0.024 0.072 0.048 0.139 0.033 0.056 0.033 0.033 0.069 0.024 0.063 
25.0 2.0 0.122 0.026 0.067 0.033 0.072 0.048 0.057 0.087 0.092 0.050 0.021 0.024 0.115 0.036 0.090 0.013 0.020 0.062 0.003 0.073 
26.0 2.0 0.125 0.032 0.057 0.050 0.088 0.022 0.030 0.075 0.096 0.066 0.021 0.002 0.076 0.028 0.093 0.000 0.055 0.047 0.023 0.072 
27.0 2.0 0.129 0.038 0.045 0.063 0.098 0.002 0.001 0.057 0.083 0.070 0.045 0.022 0.035 0.013 0.076 0.005 0.067 0.032 0.041 0.063 
28.0 2.0 0.135 0.040 0.030 0.071 0.101 0.022 0.025 0.036 0.060 0.064 0.054 0.035 0.004 0.003 0.052 0.003 0.062 0.021 0.048 0.051 
29.0 2.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 2.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 3.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 3.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 3.0 0.222 0.057 0.000 0.092 0.125 0.027 0.052 0.052 0.059 0.090 0.063 0.041 0.006 0.020 0.036 0.039 0.029 0.024 0.008 0.005 
4.0 3.0 0.213 0.052 0.024 0.074 0.133 0.005 0.029 0.084 0.084 0.098 0.055 0.018 0.025 0.052 0.055 0.050 0.027 0.013 0.004 0.020 
5.0 3.0 0.204 0.041 0.047 0.048 0.135 0.043 0.003 0.111 0.098 0.088 0.030 0.022 0.063 0.082 0.064 0.045 0.007 0.012 0.024 0.035 
6.0 3.0 0.193 0.026 0.071 0.016 0.133 0.081 0.022 0.125 0.097 0.055 0.010 0.070 0.094 0.098 0.049 0.017 0.032 0.045 0.043 0.041 
7.0 3.0 0.180 0.011 0.095 0.017 0.127 0.113 0.043 0.122 0.080 0.002 0.054 0.115 0.103 0.088 0.005 0.029 0.076 0.072 0.045 0.029 
8.0 3.0 0.164 0.004 0.120 0.047 0.120 0.134 0.057 0.100 0.050 0.062 0.091 0.142 0.080 0.046 0.058 0.082 0.100 0.074 0.016 0.005 
9.0 3.0 0.146 0.015 0.146 0.070 0.111 0.142 0.065 0.061 0.014 0.124 0.108 0.139 0.023 0.021 0.116 0.122 0.082 0.042 0.039 0.046 
10.0 3.0 0.124 0.023 0.171 0.086 0.100 0.137 0.067 0.011 0.021 0.173 0.100 0.102 0.051 0.098 0.140 0.127 0.014 0.021 0.093 0.076 
11.0 3.0 0.101 0.027 0.195 0.094 0.087 0.119 0.065 0.044 0.046 0.196 0.065 0.034 0.121 0.160 0.112 0.087 0.080 0.094 0.110 0.073 
12.0 3.0 0.076 0.027 0.217 0.096 0.070 0.092 0.062 0.095 0.057 0.186 0.014 0.050 0.161 0.185 0.032 0.009 0.157 0.145 0.066 0.028 
13.0 3.0 0.051 0.025 0.234 0.094 0.050 0.058 0.059 0.136 0.053 0.144 0.041 0.132 0.154 0.161 0.075 0.085 0.172 0.145 0.027 0.045 
14.0 3.0 0.026 0.020 0.245 0.088 0.027 0.021 0.057 0.160 0.036 0.075 0.082 0.189 0.097 0.085 0.164 0.157 0.100 0.083 0.115 0.108 
15.0 3.0 0.001 0.015 0.251 0.081 0.002 0.016 0.057 0.165 0.013 0.007 0.100 0.206 0.011 0.017 0.198 0.177 0.023 0.012 0.143 0.126 
16.0 3.0 0.024 0.010 0.250 0.074 0.024 0.050 0.058 0.152 0.011 0.087 0.089 0.181 0.075 0.115 0.164 0.138 0.144 0.100 0.091 0.090 
17.0 3.0 0.048 0.005 0.243 0.067 0.050 0.080 0.059 0.121 0.028 0.150 0.055 0.119 0.136 0.182 0.076 0.053 0.207 0.143 0.014 0.021 
18.0 3.0 0.071 0.000 0.230 0.059 0.074 0.105 0.060 0.078 0.035 0.188 0.007 0.036 0.152 0.201 0.031 0.047 0.189 0.124 0.117 0.046 
19.0 3.0 0.094 0.003 0.212 0.051 0.095 0.123 0.060 0.027 0.029 0.193 0.042 0.049 0.122 0.168 0.116 0.128 0.104 0.054 0.166 0.077 
20.0 3.0 0.116 0.005 0.190 0.041 0.114 0.131 0.058 0.026 0.010 0.167 0.077 0.116 0.058 0.098 0.150 0.164 0.005 0.035 0.146 0.058 
21.0 3.0 0.137 0.004 0.165 0.029 0.129 0.130 0.051 0.073 0.017 0.115 0.091 0.151 0.016 0.013 0.128 0.150 0.086 0.107 0.077 0.005 
22.0 3.0 0.156 0.001 0.138 0.013 0.141 0.119 0.040 0.108 0.046 0.049 0.079 0.148 0.076 0.058 0.065 0.098 0.111 0.136 0.006 0.058 
23.0 3.0 0.174 0.006 0.111 0.007 0.149 0.096 0.022 0.126 0.068 0.017 0.049 0.113 0.103 0.097 0.006 0.034 0.081 0.121 0.033 0.097 
24.0 3.0 0.189 0.015 0.082 0.029 0.153 0.066 0.001 0.127 0.079 0.070 0.012 0.062 0.098 0.100 0.057 0.016 0.027 0.083 0.032 0.107 
25.0 3.0 0.203 0.024 0.054 0.051 0.152 0.032 0.026 0.111 0.076 0.102 0.021 0.008 0.072 0.076 0.079 0.041 0.023 0.043 0.008 0.094 
26.0 3.0 0.216 0.032 0.026 0.069 0.146 0.002 0.050 0.084 0.060 0.112 0.042 0.035 0.038 0.038 0.076 0.041 0.054 0.015 0.021 0.073 
27.0 3.0 0.228 0.037 0.003 0.081 0.134 0.031 0.070 0.051 0.036 0.101 0.049 0.060 0.009 0.001 0.058 0.025 0.062 0.005 0.041 0.055 
28.0 3.0 0.239 0.037 0.031 0.085 0.117 0.053 0.084 0.019 0.009 0.079 0.043 0.067 0.010 0.026 0.037 0.004 0.057 0.007 0.049 0.044 
29.0 3.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 3.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 4.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 4.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 4.0 0.351 0.017 0.070 0.067 0.152 0.059 0.137 0.013 0.015 0.084 0.054 0.068 0.036 0.006 0.003 0.040 0.015 0.041 0.009 0.010 
4.0 4.0 0.332 0.014 0.028 0.060 0.191 0.035 0.135 0.049 0.015 0.109 0.069 0.054 0.027 0.034 0.017 0.068 0.020 0.040 0.006 0.007 
5.0 4.0 0.307 0.006 0.021 0.044 0.227 0.004 0.123 0.084 0.051 0.114 0.078 0.015 0.010 0.084 0.030 0.081 0.018 0.014 0.002 0.038 
6.0 4.0 0.277 0.005 0.073 0.022 0.255 0.029 0.098 0.107 0.088 0.092 0.076 0.045 0.014 0.125 0.037 0.062 0.008 0.040 0.012 0.068 
7.0 4.0 0.243 0.017 0.126 0.002 0.274 0.057 0.064 0.114 0.122 0.043 0.064 0.109 0.037 0.134 0.034 0.006 0.009 0.100 0.017 0.070 
8.0 4.0 0.207 0.026 0.179 0.015 0.283 0.075 0.020 0.100 0.148 0.025 0.041 0.158 0.056 0.097 0.020 0.082 0.024 0.135 0.013 0.028 
9.0 4.0 0.171 0.031 0.230 0.024 0.279 0.082 0.029 0.069 0.165 0.096 0.012 0.172 0.064 0.014 0.002 0.161 0.028 0.109 0.001 0.056 
10.0 4.0 0.135 0.033 0.277 0.026 0.261 0.077 0.083 0.027 0.167 0.154 0.021 0.140 0.061 0.094 0.022 0.194 0.018 0.016 0.015 0.136 
11.0 4.0 0.100 0.031 0.318 0.022 0.231 0.063 0.135 0.020 0.156 0.185 0.054 0.067 0.048 0.191 0.033 0.153 0.004 0.118 0.021 0.158 
12.0 4.0 0.069 0.027 0.351 0.013 0.187 0.044 0.183 0.063 0.129 0.181 0.082 0.032 0.028 0.240 0.031 0.041 0.026 0.225 0.010 0.089 
13.0 4.0 0.040 0.022 0.377 0.003 0.133 0.023 0.222 0.096 0.088 0.142 0.102 0.131 0.006 0.219 0.017 0.105 0.036 0.245 0.016 0.052 
14.0 4.0 0.014 0.017 0.392 0.007 0.070 0.002 0.247 0.114 0.037 0.075 0.112 0.200 0.015 0.125 0.001 0.224 0.024 0.147 0.041 0.185 
15.0 4.0 0.010 0.012 0.398 0.015 0.003 0.017 0.255 0.116 0.020 0.004 0.111 0.223 0.031 0.009 0.015 0.263 0.004 0.021 0.047 0.228 
16.0 4.0 0.034 0.008 0.394 0.021 0.065 0.034 0.247 0.103 0.076 0.080 0.097 0.194 0.044 0.139 0.022 0.208 0.036 0.179 0.027 0.155 
17.0 4.0 0.057 0.004 0.382 0.025 0.130 0.047 0.222 0.077 0.126 0.139 0.073 0.122 0.052 0.226 0.020 0.080 0.058 0.256 0.011 0.007 
18.0 4.0 0.081 0.000 0.360 0.027 0.189 0.056 0.182 0.041 0.164 0.170 0.041 0.027 0.056 0.245 0.015 0.069 0.062 0.219 0.052 0.134 
19.0 4.0 0.107 0.004 0.329 0.028 0.238 0.061 0.131 0.000 0.187 0.169 0.006 0.067 0.054 0.195 0.009 0.184 0.049 0.094 0.078 0.191 
20.0 4.0 0.135 0.007 0.291 0.028 0.275 0.060 0.074 0.040 0.192 0.136 0.030 0.137 0.047 0.097 0.008 0.225 0.027 0.058 0.080 0.144 
21.0 4.0 0.166 0.009 0.246 0.028 0.298 0.055 0.014 0.074 0.179 0.079 0.061 0.166 0.034 0.013 0.011 0.189 0.007 0.168 0.064 0.031 
22.0 4.0 0.199 0.011 0.195 0.031 0.306 0.042 0.043 0.096 0.150 0.011 0.082 0.150 0.017 0.097 0.016 0.101 0.003 0.196 0.040 0.083 
23.0 4.0 0.233 0.010 0.140 0.036 0.299 0.023 0.091 0.101 0.110 0.050 0.091 0.099 0.002 0.132 0.019 0.010 0.002 0.152 0.022 0.140 
24.0 4.0 0.267 0.008 0.084 0.042 0.279 0.001 0.129 0.091 0.064 0.093 0.087 0.035 0.017 0.118 0.019 0.052 0.006 0.082 0.014 0.139 
25.0 4.0 0.299 0.006 0.028 0.048 0.247 0.025 0.154 0.067 0.019 0.111 0.074 0.023 0.028 0.074 0.015 0.070 0.014 0.022 0.015 0.106 
26.0 4.0 0.327 0.005 0.026 0.050 0.208 0.047 0.165 0.036 0.021 0.104 0.053 0.061 0.031 0.021 0.011 0.054 0.021 0.007 0.022 0.070 
27.0 4.0 0.350 0.006 0.074 0.047 0.163 0.061 0.164 0.004 0.053 0.080 0.030 0.076 0.028 0.022 0.007 0.022 0.024 0.008 0.029 0.048 
28.0 4.0 0.365 0.011 0.116 0.037 0.117 0.066 0.152 0.022 0.074 0.048 0.007 0.071 0.020 0.046 0.005 0.009 0.025 0.006 0.034 0.041 
29.0 4.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 4.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 5.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 5.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 5.0 0.470 0.087 0.148 0.037 0.166 0.072 0.224 0.064 0.106 0.007 0.031 0.052 0.066 0.033 0.038 0.013 0.009 0.030 0.006 0.017 
4.0 5.0 0.441 0.081 0.086 0.017 0.239 0.086 0.249 0.053 0.074 0.034 0.074 0.061 0.089 0.013 0.037 0.038 0.002 0.038 0.016 0.007 
5.0 5.0 0.400 0.075 0.013 0.004 0.311 0.096 0.256 0.037 0.018 0.058 0.125 0.053 0.103 0.021 0.022 0.060 0.025 0.028 0.029 0.017 
6.0 5.0 0.349 0.068 0.068 0.024 0.375 0.102 0.237 0.018 0.061 0.071 0.173 0.029 0.096 0.058 0.013 0.062 0.055 0.008 0.036 0.045 
7.0 5.0 0.293 0.059 0.152 0.046 0.423 0.106 0.190 0.001 0.155 0.071 0.205 0.007 0.058 0.083 0.063 0.034 0.080 0.056 0.028 0.057 
8.0 5.0 0.236 0.049 0.233 0.070 0.450 0.108 0.117 0.014 0.251 0.059 0.207 0.042 0.012 0.081 0.117 0.019 0.083 0.092 0.002 0.033 
9.0 5.0 0.181 0.038 0.309 0.096 0.452 0.109 0.021 0.025 0.333 0.039 0.168 0.066 0.105 0.048 0.150 0.078 0.049 0.089 0.048 0.027 
10.0 5.0 0.130 0.027 0.376 0.121 0.428 0.106 0.090 0.035 0.384 0.019 0.087 0.071 0.199 0.006 0.142 0.114 0.020 0.035 0.088 0.091 
11.0 5.0 0.087 0.016 0.432 0.145 0.379 0.098 0.203 0.045 0.392 0.002 0.027 0.057 0.265 0.062 0.080 0.106 0.101 0.055 0.097 0.117 
12.0 5.0 0.050 0.008 0.476 0.165 0.308 0.085 0.309 0.055 0.351 0.007 0.156 0.028 0.276 0.100 0.026 0.050 0.156 0.137 0.060 0.075 
13.0 5.0 0.019 0.001 0.507 0.181 0.218 0.066 0.395 0.065 0.261 0.010 0.274 0.005 0.221 0.105 0.144 0.034 0.153 0.164 0.012 0.028 
14.0 5.0 0.005 0.001 0.524 0.192 0.114 0.041 0.450 0.074 0.130 0.009 0.352 0.030 0.099 0.071 0.227 0.108 0.076 0.109 0.076 0.132 
15.0 5.0 0.026 0.002 0.530 0.197 0.004 0.012 0.469 0.080 0.021 0.007 0.373 0.040 0.053 0.017 0.243 0.140 0.037 0.002 0.094 0.172 
16.0 5.0 0.045 0.000 0.523 0.198 0.107 0.019 0.450 0.083 0.171 0.007 0.332 0.034 0.199 0.038 0.181 0.119 0.137 0.105 0.054 0.124 
17.0 5.0 0.065 0.001 0.504 0.195 0.211 0.050 0.396 0.081 0.300 0.012 0.238 0.016 0.301 0.074 0.061 0.055 0.178 0.162 0.019 0.017 
18.0 5.0 0.088 0.002 0.474 0.187 0.304 0.079 0.312 0.073 0.390 0.022 0.107 0.007 0.334 0.080 0.077 0.022 0.142 0.148 0.080 0.090 
19.0 5.0 0.114 0.001 0.432 0.175 0.381 0.105 0.205 0.060 0.431 0.037 0.033 0.025 0.294 0.058 0.188 0.080 0.046 0.075 0.094 0.141 
20.0 5.0 0.147 0.003 0.379 0.158 0.436 0.126 0.087 0.042 0.420 0.053 0.157 0.031 0.195 0.019 0.238 0.100 0.068 0.017 0.051 0.118 
21.0 5.0 0.186 0.011 0.315 0.136 0.466 0.141 0.031 0.020 0.360 0.066 0.242 0.023 0.068 0.019 0.219 0.082 0.151 0.085 0.024 0.045 
22.0 5.0 0.231 0.023 0.242 0.110 0.469 0.149 0.136 0.005 0.264 0.073 0.275 0.001 0.051 0.041 0.145 0.040 0.174 0.106 0.092 0.035 
23.0 5.0 0.282 0.037 0.161 0.079 0.445 0.148 0.217 0.031 0.151 0.069 0.257 0.025 0.132 0.038 0.054 0.003 0.141 0.086 0.121 0.081 
24.0 5.0 0.333 0.054 0.077 0.044 0.398 0.140 0.269 0.054 0.041 0.054 0.204 0.046 0.165 0.017 0.023 0.017 0.081 0.054 0.112 0.092 
25.0 5.0 0.383 0.071 0.006 0.008 0.334 0.123 0.290 0.072 0.051 0.030 0.134 0.056 0.157 0.010 0.067 0.014 0.026 0.029 0.082 0.081 
26.0 5.0 0.425 0.087 0.083 0.028 0.259 0.101 0.284 0.083 0.116 0.004 0.064 0.053 0.123 0.033 0.078 0.002 0.010 0.020 0.052 0.066 
27.0 5.0 0.457 0.101 0.150 0.062 0.181 0.073 0.257 0.085 0.153 0.021 0.006 0.040 0.078 0.044 0.066 0.021 0.022 0.025 0.032 0.058 
28.0 5.0 0.477 0.112 0.203 0.093 0.106 0.042 0.216 0.078 0.164 0.039 0.034 0.022 0.037 0.044 0.044 0.035 0.018 0.035 0.024 0.057 
29.0 5.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 5.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 6.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 6.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 6.0 0.534 0.217 0.206 0.186 0.166 0.059 0.287 0.154 0.181 0.118 0.012 0.006 0.093 0.049 0.072 0.034 0.027 0.007 0.005 0.009 
4.0 6.0 0.499 0.199 0.132 0.131 0.263 0.128 0.333 0.190 0.149 0.105 0.078 0.031 0.142 0.073 0.079 0.033 0.008 0.005 0.026 0.017 
5.0 6.0 0.447 0.172 0.042 0.060 0.362 0.200 0.356 0.213 0.077 0.068 0.163 0.078 0.180 0.089 0.059 0.018 0.035 0.023 0.054 0.023 
6.0 6.0 0.381 0.138 0.058 0.020 0.451 0.266 0.343 0.213 0.035 0.006 0.252 0.127 0.182 0.087 0.001 0.012 0.095 0.042 0.071 0.024 
7.0 6.0 0.310 0.101 0.161 0.102 0.521 0.320 0.290 0.187 0.175 0.074 0.319 0.163 0.130 0.059 0.095 0.052 0.146 0.054 0.058 0.013 
8.0 6.0 0.238 0.064 0.261 0.180 0.562 0.353 0.195 0.135 0.325 0.160 0.340 0.175 0.016 0.004 0.199 0.091 0.154 0.047 0.003 0.008 
9.0 6.0 0.170 0.031 0.353 0.249 0.570 0.363 0.066 0.060 0.459 0.239 0.294 0.152 0.145 0.068 0.271 0.113 0.091 0.016 0.084 0.035 
10.0 6.0 0.111 0.004 0.432 0.305 0.543 0.348 0.086 0.031 0.550 0.293 0.176 0.091 0.315 0.142 0.264 0.101 0.039 0.034 0.156 0.051 
11.0 6.0 0.062 0.016 0.497 0.347 0.482 0.309 0.245 0.127 0.576 0.311 0.002 0.000 0.442 0.195 0.157 0.051 0.194 0.085 0.165 0.045 
12.0 6.0 0.023 0.029 0.546 0.375 0.392 0.250 0.394 0.217 0.526 0.286 0.210 0.106 0.479 0.206 0.036 0.028 0.300 0.112 0.084 0.011 
13.0 6.0 0.007 0.034 0.579 0.391 0.277 0.175 0.515 0.292 0.400 0.217 0.405 0.205 0.397 0.165 0.259 0.115 0.291 0.096 0.060 0.036 
14.0 6.0 0.028 0.032 0.597 0.396 0.146 0.090 0.593 0.340 0.211 0.111 0.538 0.272 0.198 0.073 0.424 0.173 0.138 0.031 0.184 0.067 
15.0 6.0 0.045 0.026 0.600 0.394 0.006 0.001 0.620 0.357 0.010 0.014 0.581 0.292 0.061 0.044 0.465 0.180 0.092 0.055 0.208 0.059 
16.0 6.0 0.059 0.017 0.590 0.385 0.133 0.090 0.595 0.342 0.231 0.140 0.524 0.259 0.313 0.156 0.364 0.130 0.302 0.126 0.111 0.011 
17.0 6.0 0.074 0.007 0.567 0.372 0.264 0.175 0.520 0.296 0.419 0.248 0.379 0.179 0.494 0.233 0.151 0.037 0.402 0.151 0.060 0.055 
18.0 6.0 0.093 0.000 0.531 0.352 0.380 0.251 0.403 0.224 0.551 0.322 0.176 0.068 0.559 0.256 0.102 0.069 0.350 0.117 0.216 0.105 
19.0 6.0 0.118 0.003 0.482 0.326 0.474 0.313 0.257 0.133 0.608 0.352 0.044 0.052 0.499 0.218 0.314 0.152 0.172 0.038 0.277 0.111 
20.0 6.0 0.151 0.000 0.419 0.291 0.540 0.357 0.096 0.031 0.586 0.334 0.236 0.157 0.338 0.132 0.420 0.187 0.054 0.052 0.215 0.070 
21.0 6.0 0.193 0.013 0.344 0.244 0.573 0.380 0.062 0.069 0.494 0.272 0.367 0.226 0.126 0.023 0.403 0.164 0.239 0.116 0.069 0.005 
22.0 6.0 0.244 0.036 0.257 0.184 0.571 0.377 0.201 0.157 0.351 0.178 0.416 0.247 0.074 0.079 0.284 0.095 0.318 0.127 0.087 0.052 
23.0 6.0 0.303 0.068 0.161 0.111 0.534 0.347 0.303 0.219 0.186 0.071 0.385 0.219 0.211 0.145 0.125 0.011 0.286 0.090 0.182 0.069 
24.0 6.0 0.364 0.106 0.061 0.029 0.469 0.294 0.364 0.251 0.031 0.028 0.301 0.161 0.270 0.168 0.014 0.059 0.192 0.030 0.202 0.050 
25.0 6.0 0.423 0.145 0.037 0.056 0.382 0.222 0.383 0.252 0.095 0.103 0.193 0.089 0.259 0.153 0.102 0.099 0.089 0.028 0.169 0.011 
26.0 6.0 0.473 0.180 0.127 0.135 0.283 0.141 0.364 0.226 0.179 0.148 0.087 0.023 0.204 0.115 0.133 0.108 0.011 0.067 0.117 0.030 
27.0 6.0 0.509 0.208 0.203 0.202 0.183 0.061 0.319 0.181 0.221 0.160 0.002 0.027 0.133 0.070 0.121 0.095 0.028 0.083 0.071 0.058 
28.0 6.0 0.529 0.224 0.261 0.250 0.091 0.010 0.257 0.127 0.226 0.148 0.055 0.055 0.065 0.031 0.088 0.073 0.036 0.082 0.043 0.073 
29.0 6.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 6.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 7.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 7.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 7.0 0.513 0.293 0.224 0.291 0.147 0.029 0.304 0.207 0.216 0.219 0.004 0.067 0.111 0.055 0.087 0.078 0.030 0.046 0.006 0.001 
4.0 7.0 0.477 0.268 0.151 0.213 0.251 0.136 0.360 0.283 0.184 0.225 0.082 0.009 0.170 0.120 0.093 0.101 0.005 0.031 0.030 0.026 
5.0 7.0 0.422 0.226 0.060 0.108 0.357 0.254 0.391 0.340 0.106 0.183 0.183 0.085 0.214 0.185 0.065 0.096 0.046 0.016 0.059 0.062 
6.0 7.0 0.354 0.173 0.042 0.012 0.454 0.365 0.382 0.360 0.018 0.087 0.288 0.198 0.216 0.220 0.010 0.041 0.113 0.089 0.075 0.089 
7.0 7.0 0.279 0.115 0.147 0.135 0.531 0.456 0.329 0.333 0.176 0.056 0.369 0.302 0.153 0.195 0.122 0.063 0.165 0.159 0.057 0.078 
8.0 7.0 0.205 0.059 0.249 0.248 0.578 0.512 0.230 0.256 0.346 0.223 0.396 0.361 0.018 0.093 0.242 0.190 0.164 0.181 0.005 0.016 
9.0 7.0 0.136 0.011 0.341 0.343 0.590 0.529 0.092 0.135 0.500 0.383 0.348 0.345 0.171 0.073 0.320 0.290 0.081 0.116 0.094 0.096 
10.0 7.0 0.076 0.026 0.420 0.415 0.564 0.504 0.072 0.015 0.606 0.502 0.216 0.243 0.371 0.264 0.306 0.307 0.077 0.038 0.162 0.188 
11.0 7.0 0.027 0.052 0.483 0.463 0.501 0.442 0.244 0.174 0.642 0.553 0.015 0.066 0.523 0.421 0.175 0.206 0.255 0.226 0.155 0.196 
12.0 7.0 0.010 0.066 0.530 0.490 0.408 0.351 0.405 0.324 0.593 0.520 0.221 0.153 0.570 0.484 0.055 0.004 0.371 0.362 0.049 0.083 
13.0 7.0 0.036 0.070 0.561 0.500 0.289 0.238 0.538 0.445 0.459 0.403 0.446 0.366 0.482 0.419 0.320 0.246 0.349 0.360 0.123 0.117 
14.0 7.0 0.053 0.065 0.576 0.495 0.152 0.112 0.623 0.519 0.253 0.215 0.603 0.514 0.258 0.224 0.522 0.437 0.158 0.182 0.266 0.289 
15.0 7.0 0.064 0.054 0.576 0.482 0.008 0.016 0.653 0.542 0.012 0.007 0.659 0.563 0.039 0.040 0.582 0.494 0.126 0.093 0.291 0.324 
16.0 7.0 0.073 0.041 0.564 0.462 0.136 0.141 0.627 0.512 0.231 0.227 0.604 0.504 0.333 0.298 0.477 0.392 0.390 0.348 0.169 0.189 
17.0 7.0 0.082 0.026 0.539 0.438 0.270 0.256 0.547 0.434 0.439 0.411 0.448 0.348 0.550 0.480 0.238 0.166 0.531 0.473 0.050 0.052 
18.0 7.0 0.095 0.014 0.502 0.409 0.388 0.356 0.422 0.316 0.585 0.532 0.225 0.132 0.641 0.537 0.058 0.103 0.494 0.419 0.264 0.278 
19.0 7.0 0.115 0.007 0.452 0.373 0.482 0.435 0.267 0.170 0.649 0.571 0.018 0.096 0.589 0.459 0.318 0.323 0.301 0.216 0.376 0.380 
20.0 7.0 0.143 0.008 0.389 0.327 0.547 0.488 0.096 0.014 0.628 0.526 0.235 0.287 0.422 0.279 0.469 0.424 0.033 0.042 0.344 0.318 
21.0 7.0 0.181 0.021 0.314 0.268 0.578 0.510 0.070 0.136 0.532 0.409 0.386 0.404 0.192 0.054 0.482 0.386 0.207 0.244 0.196 0.144 
22.0 7.0 0.228 0.046 0.228 0.192 0.572 0.495 0.214 0.259 0.380 0.244 0.449 0.426 0.034 0.148 0.374 0.242 0.342 0.320 0.010 0.047 
23.0 7.0 0.283 0.084 0.134 0.099 0.531 0.443 0.320 0.340 0.205 0.068 0.424 0.361 0.198 0.269 0.209 0.064 0.351 0.265 0.134 0.153 
24.0 7.0 0.341 0.130 0.037 0.004 0.460 0.360 0.381 0.372 0.039 0.085 0.340 0.246 0.279 0.301 0.050 0.082 0.277 0.145 0.201 0.164 
25.0 7.0 0.396 0.177 0.058 0.109 0.369 0.254 0.397 0.355 0.095 0.192 0.226 0.117 0.283 0.259 0.061 0.161 0.172 0.022 0.199 0.109 
26.0 7.0 0.442 0.220 0.144 0.206 0.267 0.141 0.374 0.301 0.185 0.244 0.112 0.006 0.235 0.179 0.115 0.174 0.079 0.064 0.160 0.033 
27.0 7.0 0.476 0.250 0.216 0.283 0.164 0.032 0.324 0.224 0.230 0.244 0.018 0.069 0.162 0.094 0.120 0.145 0.017 0.102 0.112 0.028 
28.0 7.0 0.492 0.266 0.270 0.333 0.071 0.058 0.257 0.140 0.235 0.208 0.047 0.103 0.089 0.026 0.097 0.100 0.011 0.103 0.074 0.063 
29.0 7.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 7.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 8.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 8.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 8.0 0.398 0.248 0.199 0.272 0.108 0.006 0.266 0.180 0.204 0.229 0.005 0.092 0.111 0.048 0.080 0.090 0.019 0.059 0.005 0.001 
4.0 8.0 0.367 0.226 0.139 0.203 0.198 0.094 0.319 0.261 0.175 0.246 0.078 0.034 0.164 0.124 0.079 0.122 0.006 0.042 0.024 0.030 
5.0 8.0 0.320 0.187 0.064 0.108 0.291 0.207 0.349 0.326 0.106 0.213 0.172 0.067 0.202 0.205 0.046 0.120 0.052 0.014 0.044 0.074 
6.0 8.0 0.261 0.136 0.021 0.003 0.376 0.315 0.344 0.354 0.006 0.121 0.269 0.193 0.198 0.253 0.028 0.059 0.106 0.104 0.050 0.106 
7.0 8.0 0.198 0.082 0.108 0.115 0.443 0.403 0.300 0.335 0.148 0.022 0.343 0.313 0.135 0.234 0.133 0.063 0.141 0.191 0.029 0.089 
8.0 8.0 0.134 0.030 0.193 0.217 0.486 0.457 0.216 0.265 0.301 0.195 0.369 0.388 0.007 0.128 0.239 0.215 0.125 0.218 0.025 0.014 
9.0 8.0 0.075 0.015 0.269 0.300 0.497 0.472 0.097 0.150 0.441 0.364 0.326 0.383 0.168 0.056 0.304 0.339 0.037 0.141 0.094 0.127 
10.0 8.0 0.025 0.049 0.333 0.359 0.476 0.447 0.045 0.006 0.539 0.493 0.209 0.285 0.352 0.273 0.283 0.369 0.114 0.046 0.135 0.237 
11.0 8.0 0.015 0.073 0.384 0.394 0.424 0.388 0.195 0.147 0.575 0.552 0.030 0.103 0.493 0.458 0.158 0.263 0.278 0.279 0.106 0.242 
12.0 8.0 0.045 0.086 0.420 0.408 0.345 0.300 0.336 0.290 0.536 0.525 0.181 0.127 0.542 0.543 0.057 0.033 0.381 0.454 0.011 0.097 
13.0 8.0 0.065 0.090 0.443 0.406 0.244 0.195 0.452 0.404 0.424 0.413 0.384 0.353 0.471 0.489 0.305 0.255 0.359 0.469 0.185 0.161 
14.0 8.0 0.076 0.086 0.451 0.390 0.129 0.082 0.526 0.471 0.247 0.229 0.530 0.513 0.277 0.289 0.500 0.489 0.180 0.274 0.329 0.396 
15.0 8.0 0.081 0.078 0.448 0.367 0.007 0.032 0.553 0.488 0.037 0.013 0.588 0.572 0.015 0.010 0.572 0.577 0.088 0.048 0.363 0.470 
16.0 8.0 0.084 0.066 0.435 0.340 0.113 0.138 0.531 0.455 0.174 0.201 0.549 0.518 0.251 0.269 0.498 0.489 0.349 0.364 0.256 0.336 
17.0 8.0 0.087 0.053 0.412 0.310 0.225 0.233 0.464 0.378 0.356 0.377 0.423 0.366 0.457 0.471 0.299 0.258 0.510 0.547 0.048 0.054 
18.0 8.0 0.093 0.041 0.379 0.279 0.321 0.311 0.358 0.266 0.486 0.489 0.235 0.154 0.557 0.545 0.037 0.032 0.517 0.531 0.178 0.241 
19.0 8.0 0.103 0.031 0.337 0.244 0.397 0.369 0.226 0.133 0.547 0.522 0.026 0.071 0.538 0.482 0.208 0.282 0.378 0.339 0.333 0.420 
20.0 8.0 0.120 0.027 0.285 0.205 0.448 0.404 0.083 0.006 0.535 0.477 0.164 0.258 0.415 0.312 0.373 0.415 0.154 0.068 0.367 0.420 
21.0 8.0 0.145 0.031 0.224 0.158 0.471 0.412 0.056 0.135 0.459 0.365 0.302 0.372 0.232 0.093 0.425 0.408 0.072 0.171 0.287 0.276 
22.0 8.0 0.178 0.044 0.155 0.100 0.463 0.390 0.176 0.236 0.336 0.212 0.368 0.394 0.041 0.105 0.371 0.286 0.228 0.290 0.145 0.083 
23.0 8.0 0.216 0.068 0.081 0.031 0.425 0.338 0.263 0.297 0.191 0.053 0.360 0.334 0.108 0.228 0.254 0.119 0.285 0.276 0.008 0.061 
24.0 8.0 0.257 0.097 0.005 0.044 0.365 0.262 0.313 0.315 0.053 0.081 0.299 0.227 0.194 0.266 0.126 0.026 0.264 0.183 0.083 0.115 
25.0 8.0 0.296 0.129 0.069 0.120 0.288 0.172 0.326 0.291 0.061 0.171 0.211 0.108 0.216 0.234 0.022 0.113 0.200 0.071 0.122 0.097 
26.0 8.0 0.329 0.157 0.134 0.187 0.203 0.077 0.307 0.237 0.140 0.210 0.117 0.008 0.192 0.163 0.041 0.138 0.128 0.017 0.122 0.046 
27.0 8.0 0.351 0.177 0.188 0.237 0.119 0.009 0.265 0.166 0.181 0.205 0.036 0.059 0.143 0.086 0.065 0.121 0.069 0.064 0.103 0.006 
28.0 8.0 0.360 0.184 0.227 0.266 0.043 0.077 0.209 0.093 0.189 0.168 0.022 0.088 0.087 0.025 0.062 0.085 0.033 0.076 0.080 0.041 
29.0 8.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 8.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 9.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 9.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 9.0 0.202 0.076 0.137 0.117 0.048 0.040 0.179 0.066 0.154 0.128 0.004 0.070 0.090 0.022 0.057 0.059 0.001 0.040 0.003 0.003 
4.0 9.0 0.182 0.068 0.101 0.091 0.107 0.004 0.218 0.112 0.135 0.146 0.059 0.039 0.129 0.073 0.050 0.082 0.020 0.027 0.013 0.025 
5.0 9.0 0.152 0.051 0.056 0.052 0.169 0.056 0.241 0.151 0.087 0.138 0.129 0.019 0.154 0.128 0.018 0.082 0.053 0.013 0.020 0.054 
6.0 9.0 0.114 0.029 0.004 0.006 0.226 0.106 0.241 0.173 0.009 0.095 0.199 0.095 0.147 0.164 0.041 0.042 0.084 0.074 0.014 0.070 
7.0 9.0 0.072 0.004 0.049 0.041 0.271 0.146 0.215 0.170 0.090 0.022 0.254 0.171 0.098 0.159 0.120 0.038 0.097 0.131 0.012 0.050 
8.0 9.0 0.031 0.020 0.100 0.081 0.300 0.170 0.161 0.142 0.197 0.069 0.275 0.223 0.003 0.101 0.199 0.139 0.071 0.148 0.058 0.018 
9.0 9.0 0.007 0.041 0.145 0.110 0.309 0.175 0.084 0.090 0.295 0.161 0.248 0.232 0.126 0.008 0.245 0.226 0.008 0.096 0.104 0.112 
10.0 9.0 0.039 0.058 0.183 0.127 0.297 0.161 0.009 0.024 0.366 0.234 0.170 0.187 0.262 0.141 0.229 0.257 0.129 0.030 0.121 0.189 
11.0 9.0 0.064 0.070 0.210 0.130 0.264 0.130 0.107 0.045 0.396 0.270 0.049 0.095 0.369 0.260 0.137 0.203 0.258 0.191 0.077 0.192 
12.0 9.0 0.081 0.078 0.229 0.122 0.214 0.089 0.200 0.108 0.376 0.263 0.096 0.026 0.414 0.326 0.020 0.069 0.345 0.325 0.036 0.088 
13.0 9.0 0.091 0.083 0.238 0.105 0.150 0.042 0.276 0.155 0.306 0.212 0.238 0.148 0.378 0.314 0.205 0.109 0.343 0.365 0.194 0.099 
14.0 9.0 0.095 0.085 0.238 0.081 0.078 0.004 0.325 0.178 0.193 0.126 0.343 0.238 0.256 0.219 0.360 0.266 0.227 0.270 0.331 0.287 
15.0 9.0 0.094 0.085 0.232 0.054 0.002 0.045 0.343 0.178 0.057 0.027 0.393 0.275 0.083 0.075 0.436 0.346 0.035 0.083 0.386 0.383 
16.0 9.0 0.090 0.082 0.219 0.026 0.071 0.078 0.330 0.156 0.080 0.068 0.380 0.256 0.101 0.074 0.413 0.329 0.173 0.125 0.331 0.344 
17.0 9.0 0.085 0.076 0.201 0.000 0.138 0.101 0.287 0.117 0.201 0.143 0.308 0.190 0.254 0.191 0.300 0.227 0.331 0.279 0.186 0.192 
18.0 9.0 0.081 0.068 0.178 0.024 0.194 0.112 0.221 0.069 0.288 0.186 0.196 0.096 0.346 0.247 0.134 0.082 0.396 0.332 0.002 0.007 
19.0 9.0 0.079 0.057 0.151 0.043 0.236 0.113 0.140 0.018 0.332 0.194 0.066 0.003 0.364 0.237 0.040 0.056 0.358 0.284 0.159 0.168 
20.0 9.0 0.080 0.045 0.120 0.057 0.262 0.105 0.053 0.029 0.332 0.170 0.057 0.083 0.314 0.175 0.176 0.148 0.244 0.172 0.253 0.249 
21.0 9.0 0.085 0.033 0.085 0.068 0.271 0.088 0.031 0.066 0.291 0.123 0.151 0.131 0.218 0.088 0.251 0.178 0.100 0.049 0.268 0.244 
22.0 9.0 0.094 0.022 0.046 0.075 0.261 0.065 0.103 0.088 0.220 0.065 0.203 0.140 0.107 0.006 0.259 0.152 0.026 0.040 0.220 0.183 
23.0 9.0 0.107 0.014 0.006 0.079 0.235 0.037 0.154 0.094 0.135 0.010 0.210 0.119 0.010 0.051 0.216 0.095 0.106 0.075 0.143 0.110 
24.0 9.0 0.122 0.008 0.033 0.082 0.196 0.008 0.182 0.085 0.052 0.032 0.185 0.080 0.057 0.075 0.152 0.037 0.138 0.069 0.067 0.055 
25.0 9.0 0.136 0.003 0.070 0.082 0.148 0.020 0.189 0.065 0.018 0.056 0.139 0.038 0.089 0.072 0.089 0.006 0.134 0.041 0.009 0.027 
26.0 9.0 0.146 0.001 0.102 0.079 0.097 0.043 0.177 0.039 0.068 0.061 0.087 0.005 0.092 0.053 0.039 0.028 0.110 0.010 0.027 0.021 
27.0 9.0 0.152 0.005 0.126 0.071 0.048 0.059 0.151 0.011 0.096 0.051 0.039 0.015 0.076 0.030 0.009 0.033 0.082 0.014 0.045 0.026 
28.0 9.0 0.151 0.011 0.142 0.058 0.004 0.067 0.117 0.013 0.105 0.032 0.001 0.022 0.051 0.012 0.005 0.028 0.058 0.026 0.051 0.034 
29.0 9.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 9.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 10.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 10.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 10.0 0.044 0.162 0.050 0.115 0.026 0.068 0.057 0.098 0.080 0.043 0.003 0.018 0.053 0.019 0.029 0.001 0.015 0.005 0.001 0.006 
4.0 10.0 0.050 0.151 0.046 0.079 0.009 0.109 0.076 0.112 0.076 0.029 0.024 0.034 0.073 0.020 0.020 0.003 0.031 0.004 0.000 0.009 
5.0 10.0 0.059 0.134 0.039 0.036 0.010 0.150 0.090 0.119 0.059 0.005 0.057 0.051 0.086 0.016 0.003 0.009 0.049 0.000 0.006 0.009 
6.0 10.0 0.070 0.115 0.031 0.013 0.028 0.189 0.096 0.113 0.031 0.029 0.092 0.064 0.083 0.005 0.039 0.015 0.062 0.006 0.022 0.007 
7.0 10.0 0.082 0.094 0.022 0.063 0.043 0.221 0.092 0.095 0.007 0.069 0.121 0.071 0.060 0.013 0.084 0.018 0.061 0.015 0.048 0.001 
8.0 10.0 0.093 0.075 0.015 0.113 0.053 0.243 0.080 0.063 0.050 0.111 0.137 0.065 0.015 0.038 0.129 0.015 0.036 0.024 0.083 0.015 
9.0 10.0 0.103 0.060 0.010 0.159 0.058 0.254 0.059 0.020 0.091 0.148 0.135 0.043 0.046 0.064 0.159 0.002 0.017 0.030 0.114 0.034 
10.0 10.0 0.110 0.049 0.008 0.200 0.056 0.252 0.032 0.033 0.124 0.172 0.111 0.006 0.113 0.085 0.160 0.023 0.096 0.031 0.125 0.059 
11.0 10.0 0.115 0.044 0.009 0.237 0.049 0.237 0.003 0.090 0.143 0.179 0.069 0.045 0.173 0.093 0.126 0.058 0.182 0.017 0.099 0.083 
12.0 10.0 0.116 0.044 0.014 0.270 0.037 0.208 0.025 0.148 0.145 0.164 0.015 0.101 0.211 0.078 0.057 0.098 0.253 0.016 0.029 0.099 
13.0 10.0 0.114 0.049 0.021 0.299 0.022 0.168 0.047 0.200 0.130 0.125 0.041 0.153 0.218 0.039 0.033 0.129 0.285 0.069 0.077 0.093 
14.0 10.0 0.108 0.058 0.031 0.325 0.007 0.116 0.061 0.240 0.100 0.062 0.089 0.187 0.189 0.025 0.124 0.134 0.258 0.135 0.191 0.050 
15.0 10.0 0.099 0.067 0.041 0.349 0.007 0.054 0.066 0.264 0.063 0.016 0.122 0.195 0.134 0.098 0.194 0.103 0.179 0.190 0.277 0.028 
16.0 10.0 0.087 0.076 0.052 0.369 0.019 0.016 0.063 0.266 0.023 0.100 0.135 0.171 0.064 0.165 0.229 0.038 0.067 0.210 0.310 0.126 
17.0 10.0 0.074 0.080 0.062 0.383 0.027 0.091 0.053 0.246 0.013 0.178 0.130 0.115 0.007 0.207 0.225 0.050 0.053 0.179 0.281 0.210 
18.0 10.0 0.058 0.079 0.071 0.390 0.030 0.166 0.039 0.202 0.040 0.239 0.111 0.035 0.069 0.209 0.187 0.140 0.156 0.093 0.199 0.247 
19.0 10.0 0.041 0.069 0.078 0.384 0.028 0.236 0.022 0.136 0.057 0.270 0.083 0.055 0.113 0.168 0.126 0.203 0.221 0.027 0.087 0.215 
20.0 10.0 0.023 0.050 0.082 0.364 0.023 0.296 0.007 0.056 0.064 0.265 0.052 0.136 0.136 0.091 0.056 0.221 0.242 0.147 0.026 0.118 
21.0 10.0 0.004 0.021 0.084 0.326 0.014 0.338 0.006 0.031 0.061 0.225 0.024 0.192 0.140 0.003 0.011 0.187 0.220 0.227 0.116 0.010 
22.0 10.0 0.014 0.017 0.083 0.268 0.003 0.355 0.015 0.112 0.053 0.154 0.000 0.210 0.127 0.088 0.063 0.114 0.167 0.243 0.163 0.119 
23.0 10.0 0.031 0.062 0.080 0.193 0.008 0.345 0.019 0.176 0.040 0.067 0.016 0.187 0.103 0.141 0.094 0.030 0.099 0.199 0.165 0.175 
24.0 10.0 0.048 0.110 0.074 0.107 0.020 0.309 0.019 0.215 0.027 0.016 0.025 0.138 0.075 0.155 0.105 0.037 0.037 0.127 0.137 0.175 
25.0 10.0 0.064 0.156 0.066 0.016 0.030 0.253 0.016 0.227 0.016 0.083 0.027 0.076 0.049 0.136 0.099 0.074 0.011 0.058 0.093 0.141 
26.0 10.0 0.078 0.196 0.056 0.071 0.037 0.184 0.011 0.215 0.006 0.126 0.024 0.018 0.027 0.097 0.083 0.079 0.040 0.010 0.049 0.098 
27.0 10.0 0.092 0.226 0.045 0.147 0.042 0.112 0.004 0.183 0.001 0.143 0.018 0.027 0.013 0.053 0.064 0.064 0.052 0.011 0.013 0.062 
28.0 10.0 0.104 0.245 0.033 0.205 0.045 0.044 0.003 0.142 0.004 0.139 0.012 0.054 0.005 0.015 0.046 0.039 0.053 0.013 0.011 0.042 
29.0 10.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 10.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 11.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 11.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 11.0 0.305 0.375 0.046 0.328 0.107 0.087 0.081 0.250 0.004 0.213 0.017 0.035 0.005 0.065 0.004 0.066 0.025 0.026 0.005 0.006 
4.0 11.0 0.295 0.344 0.016 0.235 0.135 0.205 0.083 0.322 0.011 0.204 0.024 0.027 0.007 0.119 0.002 0.077 0.033 0.010 0.004 0.011 
5.0 11.0 0.281 0.296 0.019 0.116 0.162 0.333 0.079 0.372 0.031 0.150 0.031 0.118 0.010 0.167 0.008 0.061 0.039 0.027 0.019 0.034 
6.0 11.0 0.262 0.237 0.057 0.020 0.186 0.453 0.067 0.384 0.057 0.044 0.035 0.221 0.017 0.182 0.015 0.005 0.042 0.077 0.038 0.046 
7.0 11.0 0.242 0.174 0.096 0.159 0.204 0.551 0.045 0.349 0.086 0.103 0.032 0.310 0.028 0.141 0.023 0.086 0.039 0.114 0.060 0.030 
8.0 11.0 0.221 0.114 0.136 0.289 0.214 0.616 0.013 0.263 0.113 0.271 0.021 0.353 0.044 0.034 0.033 0.188 0.033 0.106 0.081 0.023 
9.0 11.0 0.200 0.064 0.174 0.402 0.215 0.639 0.026 0.133 0.135 0.431 0.003 0.324 0.060 0.127 0.049 0.256 0.021 0.029 0.103 0.089 
10.0 11.0 0.181 0.026 0.210 0.494 0.205 0.620 0.070 0.028 0.145 0.550 0.038 0.214 0.069 0.304 0.074 0.244 0.001 0.113 0.125 0.124 
11.0 11.0 0.162 0.003 0.243 0.563 0.186 0.561 0.115 0.201 0.139 0.601 0.081 0.033 0.064 0.443 0.107 0.128 0.031 0.269 0.144 0.076 
12.0 11.0 0.146 0.007 0.272 0.613 0.157 0.467 0.158 0.368 0.115 0.569 0.125 0.188 0.039 0.493 0.141 0.079 0.079 0.363 0.152 0.074 
13.0 11.0 0.129 0.004 0.297 0.647 0.118 0.346 0.194 0.509 0.073 0.451 0.161 0.404 0.009 0.420 0.162 0.318 0.142 0.326 0.134 0.276 
14.0 11.0 0.113 0.009 0.316 0.668 0.072 0.204 0.219 0.604 0.016 0.257 0.178 0.559 0.075 0.222 0.152 0.498 0.210 0.129 0.073 0.426 
15.0 11.0 0.096 0.026 0.330 0.681 0.020 0.051 0.228 0.646 0.049 0.020 0.170 0.618 0.143 0.047 0.104 0.547 0.262 0.155 0.027 0.427 
16.0 11.0 0.076 0.044 0.338 0.688 0.035 0.107 0.222 0.630 0.114 0.224 0.135 0.566 0.199 0.317 0.022 0.438 0.276 0.419 0.149 0.253 
17.0 11.0 0.053 0.058 0.339 0.686 0.091 0.263 0.199 0.557 0.171 0.439 0.077 0.412 0.226 0.517 0.079 0.202 0.235 0.557 0.258 0.033 
18.0 11.0 0.025 0.064 0.331 0.673 0.144 0.408 0.160 0.432 0.211 0.593 0.004 0.186 0.214 0.598 0.175 0.089 0.139 0.513 0.320 0.312 
19.0 11.0 0.007 0.057 0.316 0.643 0.191 0.534 0.110 0.268 0.228 0.663 0.072 0.063 0.164 0.540 0.240 0.343 0.008 0.307 0.312 0.468 
20.0 11.0 0.044 0.035 0.292 0.591 0.230 0.631 0.051 0.082 0.221 0.638 0.137 0.285 0.084 0.367 0.258 0.485 0.124 0.026 0.237 0.448 
21.0 11.0 0.086 0.003 0.258 0.512 0.257 0.687 0.010 0.106 0.189 0.527 0.180 0.434 0.008 0.134 0.225 0.484 0.221 0.226 0.123 0.284 
22.0 11.0 0.132 0.059 0.217 0.403 0.269 0.695 0.067 0.271 0.138 0.352 0.194 0.484 0.089 0.089 0.154 0.360 0.256 0.359 0.011 0.071 
23.0 11.0 0.180 0.129 0.168 0.266 0.265 0.650 0.112 0.390 0.079 0.151 0.178 0.435 0.143 0.241 0.067 0.180 0.230 0.353 0.064 0.095 
24.0 11.0 0.228 0.206 0.115 0.111 0.247 0.559 0.144 0.453 0.020 0.035 0.143 0.322 0.165 0.302 0.009 0.017 0.169 0.260 0.096 0.169 
25.0 11.0 0.273 0.282 0.061 0.048 0.218 0.434 0.159 0.458 0.029 0.178 0.099 0.182 0.157 0.280 0.061 0.090 0.097 0.141 0.091 0.167 
26.0 11.0 0.313 0.347 0.008 0.197 0.181 0.291 0.160 0.413 0.065 0.262 0.054 0.051 0.130 0.208 0.085 0.130 0.035 0.044 0.067 0.125 
27.0 11.0 0.345 0.396 0.040 0.322 0.140 0.149 0.148 0.335 0.085 0.288 0.018 0.047 0.096 0.119 0.088 0.119 0.007 0.011 0.037 0.078 
28.0 11.0 0.368 0.424 0.081 0.413 0.099 0.022 0.129 0.241 0.091 0.268 0.008 0.104 0.062 0.040 0.076 0.082 0.030 0.029 0.011 0.045 
29.0 11.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 11.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 12.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 12.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 12.0 0.546 0.475 0.136 0.432 0.181 0.089 0.213 0.327 0.085 0.310 0.036 0.070 0.048 0.095 0.015 0.110 0.024 0.041 0.013 0.001 
4.0 12.0 0.521 0.434 0.074 0.311 0.252 0.246 0.236 0.430 0.052 0.307 0.076 0.019 0.062 0.183 0.012 0.129 0.024 0.010 0.007 0.029 
5.0 12.0 0.483 0.369 0.001 0.153 0.322 0.417 0.241 0.506 0.003 0.239 0.122 0.152 0.066 0.263 0.002 0.105 0.019 0.057 0.004 0.060 
6.0 12.0 0.437 0.288 0.079 0.027 0.384 0.578 0.222 0.528 0.081 0.097 0.163 0.308 0.047 0.297 0.029 0.015 0.014 0.148 0.017 0.071 
7.0 12.0 0.387 0.202 0.163 0.210 0.433 0.709 0.177 0.485 0.173 0.106 0.187 0.447 0.000 0.247 0.062 0.136 0.017 0.219 0.029 0.029 
8.0 12.0 0.335 0.119 0.246 0.380 0.462 0.792 0.105 0.373 0.266 0.341 0.181 0.523 0.075 0.096 0.088 0.308 0.039 0.215 0.037 0.076 
9.0 12.0 0.285 0.048 0.325 0.525 0.468 0.819 0.011 0.201 0.347 0.565 0.134 0.498 0.167 0.140 0.087 0.435 0.083 0.091 0.049 0.214 
10.0 12.0 0.240 0.007 0.396 0.638 0.448 0.788 0.098 0.013 0.397 0.736 0.046 0.357 0.253 0.408 0.040 0.446 0.141 0.148 0.079 0.310 
11.0 12.0 0.200 0.042 0.458 0.719 0.404 0.703 0.212 0.242 0.406 0.813 0.075 0.114 0.306 0.630 0.055 0.301 0.184 0.428 0.138 0.278 
12.0 12.0 0.165 0.060 0.509 0.771 0.337 0.574 0.320 0.459 0.364 0.777 0.208 0.189 0.299 0.731 0.185 0.014 0.178 0.631 0.222 0.075 
13.0 12.0 0.136 0.061 0.550 0.799 0.250 0.412 0.410 0.640 0.273 0.624 0.331 0.490 0.222 0.661 0.315 0.340 0.099 0.646 0.302 0.254 
14.0 12.0 0.109 0.049 0.578 0.808 0.146 0.227 0.470 0.759 0.139 0.370 0.411 0.711 0.075 0.411 0.393 0.633 0.056 0.412 0.327 0.560 
15.0 12.0 0.083 0.029 0.594 0.807 0.034 0.033 0.495 0.807 0.019 0.061 0.432 0.806 0.105 0.054 0.385 0.758 0.240 0.019 0.262 0.685 
16.0 12.0 0.055 0.007 0.598 0.797 0.082 0.161 0.481 0.780 0.180 0.254 0.386 0.754 0.278 0.315 0.284 0.672 0.393 0.386 0.107 0.563 
17.0 12.0 0.024 0.013 0.590 0.779 0.196 0.347 0.430 0.683 0.321 0.530 0.280 0.569 0.404 0.603 0.109 0.403 0.458 0.655 0.101 0.243 
18.0 12.0 0.014 0.024 0.568 0.751 0.301 0.515 0.346 0.525 0.426 0.725 0.132 0.290 0.452 0.740 0.095 0.042 0.411 0.699 0.293 0.135 
19.0 12.0 0.059 0.023 0.531 0.706 0.390 0.655 0.236 0.321 0.479 0.812 0.031 0.020 0.414 0.702 0.271 0.294 0.266 0.523 0.409 0.412 
20.0 12.0 0.113 0.006 0.480 0.639 0.458 0.756 0.112 0.095 0.475 0.783 0.180 0.298 0.302 0.514 0.377 0.507 0.073 0.220 0.416 0.496 
21.0 12.0 0.176 0.030 0.415 0.545 0.501 0.811 0.014 0.128 0.418 0.648 0.289 0.488 0.148 0.243 0.391 0.550 0.106 0.083 0.329 0.393 
22.0 12.0 0.245 0.086 0.336 0.419 0.514 0.808 0.129 0.321 0.320 0.437 0.341 0.558 0.010 0.028 0.321 0.440 0.218 0.275 0.195 0.192 
23.0 12.0 0.319 0.159 0.246 0.264 0.497 0.745 0.220 0.456 0.199 0.197 0.334 0.509 0.131 0.221 0.206 0.250 0.245 0.318 0.072 0.014 
24.0 12.0 0.394 0.240 0.152 0.092 0.454 0.632 0.281 0.525 0.079 0.025 0.284 0.382 0.201 0.309 0.087 0.066 0.210 0.255 0.008 0.098 
25.0 12.0 0.464 0.320 0.056 0.084 0.390 0.483 0.309 0.526 0.025 0.193 0.209 0.222 0.219 0.301 0.006 0.062 0.145 0.150 0.042 0.123 
26.0 12.0 0.525 0.390 0.034 0.248 0.313 0.316 0.308 0.470 0.101 0.293 0.129 0.071 0.197 0.229 0.063 0.118 0.077 0.055 0.042 0.101 
27.0 12.0 0.573 0.442 0.115 0.383 0.231 0.152 0.282 0.377 0.147 0.324 0.057 0.044 0.154 0.135 0.086 0.117 0.023 0.004 0.027 0.064 
28.0 12.0 0.605 0.470 0.181 0.479 0.151 0.008 0.242 0.267 0.166 0.301 0.003 0.111 0.106 0.049 0.085 0.084 0.012 0.025 0.008 0.037 
29.0 12.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 12.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 13.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 13.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 13.0 0.733 0.420 0.207 0.384 0.239 0.071 0.321 0.294 0.154 0.297 0.054 0.077 0.100 0.094 0.030 0.117 0.008 0.039 0.017 0.013 
4.0 13.0 0.696 0.381 0.121 0.273 0.343 0.214 0.360 0.391 0.107 0.299 0.122 0.006 0.130 0.183 0.016 0.139 0.004 0.002 0.019 0.046 
5.0 13.0 0.640 0.321 0.017 0.128 0.447 0.367 0.373 0.461 0.023 0.240 0.201 0.133 0.139 0.268 0.021 0.116 0.021 0.075 0.020 0.080 
6.0 13.0 0.572 0.244 0.097 0.036 0.540 0.511 0.350 0.484 0.095 0.112 0.275 0.284 0.112 0.309 0.082 0.026 0.035 0.178 0.026 0.086 
7.0 13.0 0.496 0.162 0.216 0.202 0.613 0.626 0.287 0.447 0.237 0.072 0.323 0.421 0.035 0.271 0.158 0.129 0.028 0.264 0.042 0.031 
8.0 13.0 0.419 0.083 0.333 0.354 0.657 0.697 0.184 0.347 0.384 0.286 0.324 0.501 0.090 0.136 0.222 0.310 0.022 0.276 0.065 0.100 
9.0 13.0 0.346 0.013 0.442 0.482 0.666 0.715 0.047 0.193 0.512 0.492 0.262 0.491 0.246 0.084 0.242 0.456 0.123 0.164 0.081 0.276 
10.0 13.0 0.279 0.041 0.540 0.578 0.639 0.681 0.112 0.003 0.596 0.649 0.135 0.373 0.400 0.339 0.188 0.497 0.260 0.071 0.064 0.422 
11.0 13.0 0.221 0.079 0.625 0.642 0.575 0.598 0.279 0.199 0.618 0.722 0.044 0.160 0.506 0.560 0.049 0.389 0.386 0.365 0.015 0.442 
12.0 13.0 0.172 0.100 0.693 0.677 0.478 0.477 0.437 0.388 0.566 0.694 0.248 0.109 0.525 0.676 0.156 0.140 0.441 0.607 0.158 0.282 
13.0 13.0 0.131 0.106 0.745 0.689 0.353 0.329 0.570 0.543 0.440 0.563 0.440 0.379 0.434 0.640 0.379 0.187 0.374 0.688 0.334 0.030 
14.0 13.0 0.095 0.098 0.780 0.683 0.205 0.166 0.659 0.641 0.248 0.345 0.576 0.583 0.233 0.441 0.543 0.479 0.166 0.536 0.464 0.370 
15.0 13.0 0.063 0.082 0.797 0.666 0.046 0.000 0.697 0.678 0.020 0.082 0.627 0.680 0.029 0.142 0.592 0.638 0.118 0.217 0.480 0.584 
16.0 13.0 0.029 0.062 0.798 0.642 0.118 0.161 0.681 0.651 0.213 0.186 0.582 0.652 0.294 0.177 0.504 0.619 0.391 0.150 0.355 0.589 
17.0 13.0 0.009 0.042 0.782 0.614 0.275 0.310 0.610 0.566 0.420 0.417 0.449 0.511 0.502 0.437 0.299 0.438 0.565 0.433 0.124 0.403 
18.0 13.0 0.054 0.027 0.747 0.579 0.419 0.439 0.493 0.432 0.575 0.579 0.252 0.291 0.607 0.576 0.035 0.164 0.591 0.544 0.134 0.126 
19.0 13.0 0.109 0.021 0.694 0.534 0.540 0.543 0.341 0.265 0.658 0.653 0.029 0.041 0.593 0.573 0.215 0.110 0.473 0.473 0.332 0.118 
20.0 13.0 0.174 0.027 0.622 0.475 0.630 0.615 0.168 0.082 0.662 0.632 0.180 0.185 0.471 0.446 0.387 0.302 0.266 0.278 0.414 0.240 
21.0 13.0 0.251 0.048 0.532 0.397 0.685 0.648 0.007 0.096 0.591 0.526 0.339 0.344 0.282 0.245 0.447 0.370 0.047 0.057 0.377 0.230 
22.0 13.0 0.337 0.085 0.425 0.299 0.699 0.638 0.165 0.247 0.461 0.360 0.424 0.409 0.078 0.037 0.397 0.318 0.114 0.105 0.265 0.135 
23.0 13.0 0.429 0.134 0.305 0.180 0.671 0.582 0.291 0.352 0.298 0.172 0.430 0.382 0.091 0.118 0.279 0.198 0.184 0.165 0.143 0.031 
24.0 13.0 0.522 0.192 0.179 0.050 0.609 0.489 0.374 0.404 0.134 0.002 0.375 0.291 0.196 0.196 0.145 0.071 0.181 0.148 0.053 0.037 
25.0 13.0 0.610 0.250 0.053 0.083 0.520 0.370 0.414 0.404 0.009 0.135 0.284 0.174 0.237 0.202 0.033 0.021 0.134 0.093 0.006 0.060 
26.0 13.0 0.685 0.301 0.066 0.204 0.414 0.239 0.412 0.360 0.117 0.213 0.182 0.061 0.225 0.158 0.041 0.066 0.075 0.038 0.007 0.054 
27.0 13.0 0.744 0.338 0.170 0.304 0.301 0.112 0.379 0.287 0.184 0.240 0.088 0.026 0.182 0.094 0.076 0.070 0.025 0.002 0.002 0.038 
28.0 13.0 0.782 0.357 0.256 0.374 0.193 0.002 0.324 0.203 0.213 0.224 0.015 0.078 0.129 0.034 0.083 0.051 0.008 0.011 0.008 0.026 
29.0 13.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 13.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 14.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 14.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 14.0 0.845 0.226 0.251 0.197 0.273 0.038 0.389 0.160 0.205 0.176 0.064 0.056 0.146 0.056 0.047 0.085 0.019 0.028 0.005 0.021 
4.0 14.0 0.798 0.202 0.149 0.132 0.397 0.115 0.440 0.213 0.150 0.180 0.152 0.010 0.188 0.114 0.024 0.104 0.047 0.000 0.009 0.053 
5.0 14.0 0.730 0.164 0.027 0.049 0.521 0.197 0.459 0.252 0.050 0.152 0.255 0.063 0.207 0.173 0.032 0.096 0.083 0.058 0.021 0.088 
6.0 14.0 0.647 0.118 0.108 0.045 0.633 0.272 0.434 0.264 0.094 0.085 0.353 0.151 0.177 0.209 0.123 0.045 0.112 0.139 0.052 0.101 
7.0 14.0 0.555 0.066 0.248 0.137 0.720 0.328 0.362 0.243 0.267 0.013 0.421 0.234 0.084 0.201 0.236 0.051 0.109 0.216 0.109 0.065 
8.0 14.0 0.462 0.016 0.385 0.221 0.772 0.359 0.241 0.189 0.447 0.127 0.431 0.288 0.072 0.136 0.340 0.173 0.047 0.253 0.188 0.034 
9.0 14.0 0.373 0.030 0.513 0.287 0.784 0.359 0.079 0.107 0.606 0.236 0.365 0.294 0.272 0.020 0.391 0.284 0.090 0.215 0.261 0.180 
10.0 14.0 0.292 0.068 0.627 0.333 0.751 0.330 0.110 0.009 0.714 0.319 0.219 0.242 0.473 0.123 0.348 0.342 0.284 0.092 0.283 0.325 
11.0 14.0 0.222 0.097 0.723 0.358 0.676 0.276 0.309 0.093 0.747 0.358 0.007 0.140 0.623 0.256 0.192 0.318 0.480 0.090 0.209 0.404 
12.0 14.0 0.163 0.115 0.801 0.363 0.561 0.203 0.497 0.185 0.692 0.346 0.240 0.006 0.670 0.340 0.058 0.209 0.602 0.271 0.026 0.369 
13.0 14.0 0.114 0.124 0.859 0.352 0.413 0.121 0.656 0.255 0.549 0.284 0.478 0.130 0.586 0.351 0.346 0.043 0.582 0.390 0.227 0.219 
14.0 14.0 0.073 0.124 0.896 0.328 0.240 0.037 0.763 0.295 0.327 0.182 0.652 0.236 0.365 0.282 0.581 0.127 0.381 0.392 0.456 0.005 
15.0 14.0 0.036 0.117 0.914 0.299 0.053 0.041 0.811 0.303 0.061 0.063 0.731 0.294 0.063 0.160 0.690 0.249 0.063 0.294 0.566 0.188 
16.0 14.0 0.001 0.104 0.912 0.266 0.136 0.109 0.795 0.283 0.212 0.053 0.697 0.297 0.252 0.020 0.640 0.294 0.274 0.139 0.512 0.300 
17.0 14.0 0.042 0.089 0.890 0.234 0.319 0.166 0.716 0.239 0.457 0.150 0.559 0.250 0.510 0.102 0.448 0.265 0.526 0.016 0.320 0.318 
18.0 14.0 0.090 0.074 0.848 0.203 0.484 0.209 0.582 0.179 0.642 0.217 0.344 0.169 0.656 0.181 0.173 0.183 0.622 0.123 0.069 0.261 
19.0 14.0 0.149 0.061 0.784 0.173 0.621 0.238 0.407 0.109 0.745 0.246 0.093 0.075 0.667 0.206 0.105 0.083 0.552 0.163 0.146 0.173 
20.0 14.0 0.219 0.052 0.700 0.142 0.724 0.253 0.209 0.036 0.757 0.239 0.147 0.013 0.554 0.183 0.311 0.004 0.368 0.145 0.262 0.092 
21.0 14.0 0.302 0.049 0.596 0.109 0.784 0.253 0.008 0.030 0.682 0.200 0.334 0.077 0.359 0.128 0.405 0.057 0.149 0.094 0.268 0.037 
22.0 14.0 0.396 0.052 0.473 0.073 0.798 0.239 0.174 0.085 0.539 0.142 0.440 0.110 0.139 0.063 0.381 0.072 0.025 0.041 0.201 0.012 
23.0 14.0 0.496 0.062 0.336 0.034 0.765 0.211 0.318 0.121 0.357 0.076 0.458 0.110 0.048 0.010 0.279 0.060 0.113 0.006 0.118 0.006 
24.0 14.0 0.597 0.076 0.193 0.008 0.693 0.173 0.415 0.138 0.172 0.015 0.407 0.088 0.171 0.023 0.154 0.037 0.126 0.011 0.056 0.007 
25.0 14.0 0.692 0.091 0.051 0.050 0.590 0.128 0.462 0.137 0.009 0.031 0.313 0.056 0.224 0.034 0.044 0.017 0.094 0.014 0.024 0.010 
26.0 14.0 0.775 0.106 0.082 0.087 0.469 0.081 0.462 0.121 0.115 0.060 0.205 0.023 0.221 0.029 0.031 0.004 0.048 0.013 0.014 0.014 
27.0 14.0 0.838 0.116 0.200 0.116 0.341 0.037 0.426 0.097 0.193 0.071 0.103 0.004 0.183 0.017 0.068 0.000 0.008 0.012 0.016 0.018 
28.0 14.0 0.878 0.121 0.295 0.136 0.217 0.001 0.364 0.068 0.229 0.068 0.023 0.020 0.131 0.003 0.077 0.003 0.018 0.013 0.022 0.022 
29.0 14.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 14.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 15.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 15.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 15.0 0.866 0.042 0.260 0.063 0.277 0.002 0.409 0.030 0.231 0.012 0.061 0.015 0.174 0.008 0.070 0.021 0.041 0.016 0.026 0.013 
4.0 15.0 0.815 0.044 0.155 0.062 0.406 0.016 0.464 0.040 0.177 0.007 0.157 0.023 0.229 0.004 0.046 0.033 0.088 0.013 0.030 0.031 
5.0 15.0 0.743 0.046 0.028 0.058 0.535 0.035 0.486 0.050 0.075 0.003 0.270 0.034 0.258 0.005 0.018 0.046 0.147 0.002 0.018 0.055 
6.0 15.0 0.654 0.048 0.111 0.050 0.650 0.056 0.463 0.055 0.074 0.020 0.381 0.043 0.236 0.022 0.127 0.059 0.202 0.022 0.025 0.082 
7.0 15.0 0.556 0.053 0.256 0.040 0.740 0.079 0.390 0.054 0.256 0.044 0.462 0.047 0.145 0.047 0.265 0.064 0.222 0.062 0.112 0.104 
8.0 15.0 0.456 0.059 0.397 0.027 0.794 0.102 0.267 0.046 0.446 0.072 0.483 0.044 0.018 0.078 0.401 0.058 0.172 0.113 0.236 0.107 
9.0 15.0 0.361 0.068 0.528 0.010 0.805 0.123 0.101 0.029 0.615 0.101 0.424 0.028 0.233 0.111 0.484 0.033 0.032 0.167 0.367 0.079 
10.0 15.0 0.275 0.078 0.645 0.010 0.771 0.139 0.094 0.003 0.733 0.126 0.280 0.002 0.457 0.138 0.467 0.012 0.185 0.210 0.446 0.012 
11.0 15.0 0.201 0.090 0.743 0.035 0.693 0.149 0.300 0.032 0.775 0.140 0.063 0.046 0.633 0.150 0.324 0.077 0.426 0.223 0.415 0.090 
12.0 15.0 0.138 0.101 0.821 0.064 0.575 0.150 0.495 0.073 0.726 0.136 0.194 0.098 0.707 0.137 0.070 0.152 0.609 0.191 0.247 0.207 
13.0 15.0 0.087 0.112 0.878 0.098 0.423 0.140 0.659 0.116 0.586 0.111 0.446 0.151 0.647 0.091 0.240 0.220 0.655 0.105 0.026 0.307 
14.0 15.0 0.044 0.119 0.914 0.135 0.246 0.116 0.772 0.154 0.364 0.061 0.637 0.190 0.443 0.011 0.513 0.255 0.513 0.032 0.311 0.342 
15.0 15.0 0.007 0.122 0.929 0.172 0.056 0.078 0.823 0.181 0.096 0.008 0.733 0.202 0.150 0.087 0.667 0.240 0.233 0.184 0.499 0.291 
16.0 15.0 0.030 0.120 0.925 0.206 0.137 0.028 0.810 0.192 0.181 0.086 0.716 0.179 0.166 0.183 0.664 0.168 0.093 0.309 0.530 0.157 
17.0 15.0 0.070 0.114 0.900 0.234 0.321 0.030 0.732 0.182 0.430 0.162 0.591 0.122 0.433 0.251 0.512 0.053 0.360 0.365 0.414 0.022 
18.0 15.0 0.117 0.101 0.855 0.253 0.487 0.091 0.599 0.150 0.621 0.221 0.386 0.037 0.596 0.272 0.266 0.078 0.493 0.333 0.217 0.186 
19.0 15.0 0.174 0.084 0.789 0.260 0.625 0.150 0.425 0.099 0.730 0.251 0.141 0.058 0.628 0.238 0.004 0.187 0.472 0.224 0.027 0.282 
20.0 15.0 0.242 0.061 0.703 0.251 0.727 0.199 0.227 0.034 0.748 0.245 0.097 0.144 0.537 0.157 0.203 0.244 0.336 0.077 0.092 0.286 
21.0 15.0 0.322 0.033 0.597 0.227 0.787 0.234 0.025 0.036 0.679 0.205 0.287 0.202 0.362 0.051 0.308 0.238 0.158 0.056 0.124 0.215 
22.0 15.0 0.413 0.001 0.473 0.186 0.800 0.247 0.158 0.100 0.542 0.137 0.398 0.219 0.158 0.051 0.305 0.175 0.010 0.132 0.094 0.113 
23.0 15.0 0.510 0.034 0.335 0.131 0.767 0.238 0.303 0.148 0.365 0.057 0.424 0.196 0.019 0.120 0.227 0.087 0.066 0.140 0.048 0.029 
24.0 15.0 0.609 0.069 0.192 0.068 0.694 0.208 0.401 0.174 0.184 0.018 0.382 0.145 0.139 0.148 0.123 0.006 0.079 0.102 0.017 0.015 
25.0 15.0 0.702 0.102 0.050 0.002 0.592 0.162 0.450 0.177 0.023 0.076 0.297 0.084 0.193 0.139 0.029 0.049 0.053 0.047 0.006 0.023 
26.0 15.0 0.781 0.130 0.083 0.060 0.470 0.108 0.452 0.159 0.100 0.110 0.196 0.026 0.195 0.107 0.034 0.073 0.017 0.001 0.010 0.010 
27.0 15.0 0.843 0.149 0.200 0.112 0.342 0.053 0.418 0.128 0.179 0.119 0.101 0.017 0.162 0.067 0.064 0.072 0.012 0.030 0.018 0.009 
28.0 15.0 0.881 0.160 0.295 0.150 0.219 0.003 0.359 0.090 0.216 0.110 0.025 0.041 0.116 0.031 0.070 0.057 0.030 0.042 0.026 0.024 
29.0 15.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 15.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 16.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 16.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 16.0 0.794 0.291 0.234 0.303 0.251 0.037 0.376 0.208 0.229 0.198 0.042 0.036 0.177 0.072 0.099 0.059 0.040 0.002 0.065 0.015 
4.0 16.0 0.745 0.270 0.136 0.238 0.369 0.137 0.427 0.279 0.183 0.198 0.132 0.025 0.238 0.128 0.082 0.061 0.097 0.027 0.084 0.025 
5.0 16.0 0.675 0.237 0.020 0.150 0.486 0.248 0.450 0.334 0.093 0.154 0.241 0.115 0.279 0.176 0.025 0.032 0.177 0.077 0.089 0.027 
6.0 16.0 0.590 0.196 0.109 0.047 0.590 0.357 0.431 0.356 0.042 0.062 0.350 0.220 0.272 0.191 0.081 0.041 0.261 0.132 0.061 0.001 
7.0 16.0 0.498 0.153 0.241 0.060 0.671 0.452 0.366 0.337 0.207 0.073 0.434 0.314 0.200 0.149 0.222 0.150 0.316 0.163 0.016 0.071 
8.0 16.0 0.403 0.115 0.369 0.163 0.719 0.520 0.255 0.272 0.382 0.233 0.464 0.367 0.057 0.038 0.370 0.270 0.303 0.134 0.145 0.183 
9.0 16.0 0.313 0.086 0.489 0.255 0.728 0.557 0.106 0.165 0.539 0.390 0.422 0.352 0.141 0.130 0.476 0.354 0.194 0.021 0.303 0.305 
10.0 16.0 0.231 0.067 0.593 0.335 0.696 0.557 0.070 0.025 0.652 0.516 0.299 0.257 0.356 0.320 0.493 0.352 0.009 0.170 0.435 0.375 
11.0 16.0 0.160 0.060 0.681 0.401 0.624 0.523 0.256 0.134 0.698 0.582 0.108 0.087 0.537 0.480 0.391 0.236 0.258 0.385 0.478 0.327 
12.0 16.0 0.101 0.063 0.750 0.458 0.517 0.456 0.432 0.293 0.662 0.570 0.123 0.131 0.631 0.554 0.179 0.013 0.475 0.539 0.390 0.135 
13.0 16.0 0.052 0.072 0.800 0.506 0.380 0.360 0.582 0.436 0.544 0.473 0.354 0.356 0.607 0.505 0.098 0.265 0.583 0.550 0.181 0.162 
14.0 16.0 0.012 0.085 0.830 0.549 0.221 0.239 0.684 0.542 0.352 0.295 0.535 0.532 0.451 0.320 0.359 0.503 0.523 0.368 0.081 0.446 
15.0 16.0 0.022 0.098 0.841 0.585 0.052 0.099 0.732 0.600 0.118 0.067 0.634 0.617 0.209 0.048 0.528 0.618 0.331 0.053 0.292 0.590 
16.0 16.0 0.056 0.107 0.834 0.615 0.119 0.051 0.723 0.602 0.126 0.177 0.632 0.592 0.061 0.242 0.562 0.567 0.078 0.284 0.385 0.530 
17.0 16.0 0.091 0.109 0.810 0.633 0.283 0.204 0.656 0.546 0.347 0.400 0.536 0.458 0.297 0.476 0.465 0.367 0.146 0.523 0.350 0.298 
18.0 16.0 0.132 0.102 0.768 0.636 0.429 0.350 0.541 0.436 0.518 0.566 0.366 0.245 0.450 0.594 0.278 0.084 0.275 0.585 0.229 0.009 
19.0 16.0 0.181 0.084 0.707 0.617 0.551 0.479 0.389 0.283 0.618 0.648 0.158 0.003 0.493 0.571 0.066 0.188 0.288 0.464 0.092 0.234 
20.0 16.0 0.240 0.053 0.629 0.573 0.640 0.578 0.216 0.104 0.639 0.637 0.047 0.231 0.432 0.424 0.107 0.368 0.210 0.230 0.003 0.325 
21.0 16.0 0.309 0.008 0.533 0.499 0.693 0.638 0.039 0.079 0.586 0.536 0.212 0.393 0.298 0.203 0.200 0.414 0.096 0.017 0.034 0.272 
22.0 16.0 0.387 0.051 0.423 0.394 0.705 0.649 0.122 0.240 0.471 0.369 0.313 0.457 0.135 0.022 0.206 0.331 0.001 0.173 0.018 0.139 
23.0 16.0 0.471 0.120 0.301 0.262 0.676 0.607 0.250 0.357 0.322 0.173 0.340 0.423 0.009 0.186 0.150 0.180 0.047 0.211 0.011 0.019 
24.0 16.0 0.556 0.194 0.174 0.113 0.613 0.520 0.337 0.419 0.168 0.010 0.310 0.322 0.106 0.263 0.073 0.031 0.050 0.162 0.026 0.048 
25.0 16.0 0.636 0.264 0.048 0.039 0.524 0.400 0.381 0.425 0.031 0.151 0.242 0.191 0.151 0.260 0.005 0.075 0.026 0.077 0.023 0.055 
26.0 16.0 0.705 0.324 0.069 0.181 0.418 0.264 0.386 0.382 0.075 0.236 0.161 0.066 0.152 0.203 0.040 0.123 0.003 0.001 0.008 0.029 
27.0 16.0 0.757 0.368 0.172 0.298 0.307 0.128 0.358 0.307 0.143 0.263 0.083 0.030 0.126 0.126 0.059 0.122 0.025 0.048 0.010 0.005 
28.0 16.0 0.790 0.391 0.256 0.383 0.199 0.009 0.308 0.217 0.176 0.245 0.021 0.086 0.089 0.054 0.060 0.094 0.037 0.065 0.023 0.029 
29.0 16.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 16.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 17.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 17.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 17.0 0.638 0.436 0.175 0.437 0.201 0.058 0.294 0.310 0.193 0.314 0.013 0.079 0.145 0.107 0.118 0.125 0.006 0.033 0.086 0.044 
4.0 17.0 0.595 0.401 0.095 0.331 0.291 0.207 0.334 0.416 0.162 0.319 0.083 0.009 0.205 0.203 0.119 0.147 0.059 0.015 0.125 0.086 
5.0 17.0 0.536 0.344 0.002 0.191 0.382 0.370 0.352 0.496 0.096 0.261 0.170 0.144 0.252 0.296 0.085 0.122 0.140 0.108 0.160 0.128 
6.0 17.0 0.465 0.273 0.101 0.031 0.461 0.528 0.339 0.528 0.005 0.129 0.261 0.306 0.264 0.343 0.006 0.023 0.237 0.233 0.169 0.135 
7.0 17.0 0.388 0.200 0.205 0.134 0.522 0.659 0.290 0.498 0.132 0.065 0.335 0.455 0.223 0.307 0.111 0.145 0.320 0.341 0.133 0.070 
8.0 17.0 0.309 0.132 0.307 0.289 0.557 0.749 0.205 0.401 0.267 0.295 0.370 0.548 0.123 0.166 0.245 0.346 0.352 0.368 0.038 0.087 
9.0 17.0 0.234 0.077 0.399 0.424 0.562 0.789 0.091 0.244 0.392 0.523 0.349 0.545 0.028 0.069 0.357 0.512 0.301 0.260 0.107 0.304 
10.0 17.0 0.165 0.038 0.480 0.535 0.536 0.775 0.043 0.042 0.484 0.705 0.266 0.424 0.202 0.349 0.406 0.567 0.158 0.012 0.260 0.499 
11.0 17.0 0.106 0.017 0.547 0.621 0.479 0.711 0.185 0.181 0.526 0.802 0.128 0.196 0.359 0.601 0.365 0.458 0.044 0.323 0.367 0.563 
12.0 17.0 0.056 0.012 0.598 0.687 0.395 0.603 0.319 0.401 0.507 0.790 0.044 0.103 0.457 0.743 0.233 0.188 0.248 0.613 0.381 0.424 
13.0 17.0 0.015 0.019 0.635 0.737 0.290 0.459 0.433 0.593 0.426 0.663 0.219 0.414 0.468 0.722 0.040 0.180 0.387 0.737 0.291 0.098 
14.0 17.0 0.019 0.035 0.655 0.774 0.169 0.287 0.511 0.731 0.289 0.428 0.361 0.662 0.380 0.512 0.158 0.523 0.406 0.603 0.130 0.287 
15.0 17.0 0.048 0.053 0.660 0.801 0.041 0.097 0.549 0.801 0.120 0.128 0.444 0.792 0.221 0.179 0.301 0.722 0.319 0.271 0.026 0.552 
16.0 17.0 0.075 0.069 0.652 0.819 0.088 0.100 0.543 0.798 0.058 0.190 0.455 0.777 0.034 0.190 0.353 0.715 0.172 0.127 0.123 0.589 
17.0 17.0 0.103 0.078 0.630 0.825 0.210 0.294 0.496 0.719 0.221 0.478 0.396 0.621 0.137 0.498 0.313 0.513 0.025 0.441 0.143 0.405 
18.0 17.0 0.134 0.077 0.596 0.812 0.319 0.476 0.412 0.572 0.349 0.692 0.282 0.360 0.255 0.669 0.205 0.193 0.071 0.563 0.104 0.109 
19.0 17.0 0.171 0.062 0.547 0.777 0.409 0.632 0.301 0.374 0.427 0.801 0.139 0.054 0.298 0.668 0.073 0.133 0.098 0.475 0.048 0.154 
20.0 17.0 0.214 0.030 0.486 0.712 0.476 0.749 0.175 0.146 0.448 0.791 0.005 0.232 0.269 0.513 0.038 0.360 0.068 0.247 0.010 0.275 
21.0 17.0 0.265 0.019 0.413 0.614 0.516 0.817 0.047 0.084 0.415 0.671 0.123 0.438 0.187 0.263 0.099 0.432 0.014 0.012 0.004 0.239 
22.0 17.0 0.323 0.086 0.329 0.480 0.525 0.823 0.071 0.287 0.338 0.468 0.197 0.526 0.084 0.004 0.104 0.355 0.029 0.175 0.020 0.112 
23.0 17.0 0.384 0.167 0.236 0.314 0.505 0.766 0.165 0.433 0.236 0.229 0.219 0.494 0.008 0.194 0.070 0.194 0.044 0.217 0.038 0.014 
24.0 17.0 0.446 0.255 0.141 0.130 0.460 0.655 0.231 0.511 0.129 0.005 0.202 0.380 0.070 0.289 0.023 0.031 0.032 0.165 0.042 0.073 
25.0 17.0 0.505 0.340 0.046 0.058 0.395 0.505 0.265 0.520 0.033 0.169 0.160 0.229 0.097 0.290 0.017 0.085 0.009 0.075 0.032 0.073 
26.0 17.0 0.555 0.413 0.042 0.232 0.319 0.335 0.271 0.469 0.041 0.273 0.106 0.082 0.097 0.228 0.041 0.136 0.014 0.007 0.014 0.037 
27.0 17.0 0.593 0.465 0.120 0.377 0.238 0.166 0.254 0.378 0.090 0.310 0.056 0.030 0.079 0.141 0.048 0.134 0.029 0.056 0.005 0.004 
28.0 17.0 0.617 0.493 0.183 0.480 0.160 0.018 0.221 0.269 0.114 0.291 0.015 0.097 0.055 0.060 0.045 0.102 0.036 0.072 0.018 0.032 
29.0 17.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 17.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 18.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 18.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 18.0 0.417 0.432 0.089 0.414 0.133 0.066 0.173 0.302 0.124 0.312 0.017 0.095 0.079 0.095 0.110 0.143 0.048 0.069 0.062 0.042 
4.0 18.0 0.386 0.392 0.036 0.304 0.186 0.211 0.196 0.402 0.110 0.319 0.020 0.015 0.124 0.193 0.130 0.182 0.020 0.030 0.111 0.102 
5.0 18.0 0.344 0.331 0.024 0.161 0.237 0.367 0.205 0.477 0.077 0.267 0.071 0.112 0.167 0.293 0.128 0.177 0.036 0.061 0.168 0.178 
6.0 18.0 0.294 0.257 0.089 0.002 0.282 0.515 0.197 0.504 0.022 0.145 0.128 0.266 0.194 0.355 0.095 0.101 0.115 0.198 0.216 0.234 
7.0 18.0 0.240 0.179 0.155 0.166 0.314 0.635 0.168 0.472 0.047 0.035 0.178 0.413 0.190 0.342 0.028 0.051 0.201 0.338 0.230 0.221 
8.0 18.0 0.186 0.106 0.217 0.318 0.331 0.713 0.120 0.378 0.124 0.249 0.210 0.508 0.148 0.228 0.063 0.247 0.266 0.416 0.193 0.106 
9.0 18.0 0.134 0.045 0.273 0.448 0.329 0.741 0.056 0.227 0.196 0.461 0.213 0.517 0.070 0.022 0.157 0.428 0.285 0.370 0.102 0.103 
10.0 18.0 0.086 0.002 0.320 0.551 0.310 0.719 0.019 0.038 0.252 0.629 0.180 0.419 0.031 0.236 0.226 0.520 0.240 0.179 0.024 0.331 
11.0 18.0 0.044 0.024 0.358 0.628 0.274 0.649 0.097 0.168 0.282 0.721 0.116 0.222 0.132 0.478 0.249 0.470 0.139 0.113 0.148 0.478 
12.0 18.0 0.008 0.033 0.386 0.681 0.224 0.540 0.171 0.367 0.279 0.714 0.031 0.040 0.211 0.631 0.216 0.269 0.010 0.405 0.234 0.459 
13.0 18.0 0.022 0.029 0.403 0.717 0.162 0.402 0.232 0.537 0.244 0.605 0.061 0.316 0.247 0.644 0.140 0.031 0.109 0.578 0.262 0.263 
14.0 18.0 0.046 0.015 0.411 0.739 0.094 0.241 0.274 0.656 0.179 0.401 0.140 0.537 0.231 0.492 0.043 0.329 0.179 0.540 0.232 0.026 
15.0 18.0 0.067 0.003 0.410 0.751 0.023 0.069 0.294 0.714 0.097 0.143 0.192 0.659 0.174 0.228 0.041 0.522 0.192 0.323 0.176 0.258 
16.0 18.0 0.086 0.020 0.401 0.754 0.047 0.105 0.292 0.706 0.009 0.130 0.209 0.658 0.095 0.075 0.092 0.552 0.160 0.026 0.120 0.335 
17.0 18.0 0.104 0.031 0.384 0.747 0.113 0.274 0.269 0.635 0.074 0.377 0.193 0.538 0.015 0.337 0.103 0.421 0.110 0.231 0.077 0.248 
18.0 18.0 0.124 0.034 0.360 0.725 0.171 0.429 0.228 0.506 0.140 0.562 0.150 0.329 0.047 0.492 0.083 0.187 0.065 0.351 0.049 0.068 
19.0 18.0 0.146 0.025 0.330 0.686 0.220 0.560 0.174 0.335 0.184 0.659 0.090 0.080 0.079 0.509 0.048 0.061 0.041 0.312 0.027 0.100 
20.0 18.0 0.170 0.001 0.293 0.622 0.255 0.657 0.111 0.141 0.201 0.656 0.027 0.155 0.080 0.401 0.014 0.240 0.036 0.162 0.006 0.175 
21.0 18.0 0.198 0.038 0.249 0.533 0.277 0.711 0.047 0.055 0.192 0.562 0.026 0.328 0.058 0.214 0.006 0.304 0.040 0.016 0.015 0.145 
22.0 18.0 0.228 0.093 0.201 0.414 0.284 0.715 0.012 0.227 0.163 0.399 0.062 0.406 0.025 0.013 0.008 0.254 0.040 0.132 0.030 0.057 
23.0 18.0 0.261 0.161 0.149 0.271 0.275 0.665 0.060 0.351 0.120 0.206 0.076 0.389 0.005 0.139 0.003 0.138 0.028 0.157 0.034 0.025 
24.0 18.0 0.293 0.234 0.096 0.113 0.254 0.570 0.096 0.420 0.075 0.023 0.074 0.304 0.025 0.215 0.017 0.018 0.010 0.115 0.028 0.060 
25.0 18.0 0.324 0.305 0.043 0.048 0.223 0.443 0.116 0.431 0.033 0.121 0.060 0.188 0.033 0.219 0.027 0.067 0.008 0.046 0.015 0.052 
26.0 18.0 0.350 0.367 0.006 0.197 0.186 0.300 0.123 0.393 0.000 0.209 0.043 0.074 0.031 0.175 0.030 0.104 0.021 0.014 0.002 0.022 
27.0 18.0 0.370 0.412 0.050 0.321 0.146 0.157 0.119 0.321 0.023 0.243 0.025 0.015 0.025 0.110 0.027 0.102 0.027 0.049 0.009 0.009 
28.0 18.0 0.383 0.436 0.086 0.411 0.107 0.031 0.108 0.233 0.036 0.232 0.011 0.069 0.017 0.049 0.022 0.078 0.028 0.058 0.016 0.030 
29.0 18.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 18.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 19.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 19.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 19.0 0.161 0.288 0.013 0.245 0.060 0.066 0.032 0.194 0.028 0.190 0.036 0.067 0.007 0.042 0.061 0.093 0.088 0.078 0.007 0.001 
4.0 19.0 0.144 0.257 0.034 0.166 0.068 0.156 0.031 0.249 0.030 0.192 0.037 0.024 0.010 0.099 0.091 0.129 0.097 0.073 0.024 0.041 
5.0 19.0 0.123 0.212 0.055 0.066 0.074 0.251 0.029 0.287 0.032 0.160 0.033 0.045 0.035 0.161 0.120 0.145 0.090 0.034 0.073 0.105 
6.0 19.0 0.100 0.158 0.076 0.043 0.077 0.336 0.024 0.296 0.031 0.090 0.023 0.129 0.065 0.206 0.138 0.123 0.057 0.043 0.135 0.175 
7.0 19.0 0.075 0.101 0.095 0.151 0.075 0.402 0.018 0.270 0.028 0.011 0.008 0.211 0.094 0.214 0.138 0.056 0.001 0.140 0.192 0.217 
8.0 19.0 0.051 0.048 0.111 0.249 0.070 0.439 0.010 0.208 0.024 0.129 0.011 0.266 0.116 0.169 0.114 0.048 0.076 0.222 0.228 0.200 
9.0 19.0 0.027 0.004 0.124 0.331 0.061 0.445 0.003 0.117 0.018 0.243 0.032 0.277 0.127 0.072 0.067 0.159 0.153 0.253 0.225 0.113 
10.0 19.0 0.004 0.029 0.133 0.392 0.050 0.420 0.002 0.008 0.011 0.332 0.053 0.234 0.123 0.055 0.003 0.238 0.214 0.207 0.177 0.022 
11.0 19.0 0.016 0.050 0.138 0.433 0.038 0.369 0.006 0.106 0.002 0.378 0.071 0.142 0.103 0.181 0.067 0.255 0.242 0.095 0.089 0.152 
12.0 19.0 0.035 0.059 0.139 0.458 0.026 0.297 0.007 0.212 0.008 0.373 0.086 0.018 0.070 0.270 0.132 0.199 0.230 0.045 0.021 0.227 
13.0 19.0 0.052 0.058 0.137 0.469 0.015 0.211 0.006 0.298 0.020 0.317 0.095 0.112 0.025 0.299 0.181 0.089 0.177 0.160 0.129 0.221 
14.0 19.0 0.066 0.050 0.131 0.470 0.006 0.116 0.005 0.354 0.034 0.218 0.096 0.218 0.026 0.253 0.202 0.037 0.094 0.201 0.209 0.149 
15.0 19.0 0.078 0.038 0.123 0.464 0.001 0.020 0.004 0.378 0.050 0.094 0.086 0.280 0.076 0.156 0.193 0.134 0.002 0.167 0.245 0.064 
16.0 19.0 0.089 0.027 0.114 0.453 0.005 0.074 0.005 0.369 0.064 0.035 0.067 0.289 0.117 0.035 0.156 0.174 0.079 0.085 0.233 0.008 
17.0 19.0 0.098 0.018 0.104 0.437 0.007 0.161 0.009 0.329 0.076 0.151 0.039 0.246 0.142 0.075 0.100 0.154 0.132 0.004 0.184 0.007 
18.0 19.0 0.105 0.014 0.093 0.414 0.008 0.239 0.015 0.265 0.081 0.239 0.007 0.166 0.149 0.149 0.036 0.091 0.149 0.059 0.117 0.012 
19.0 19.0 0.110 0.017 0.083 0.383 0.008 0.302 0.024 0.181 0.079 0.287 0.026 0.066 0.135 0.172 0.023 0.014 0.134 0.068 0.052 0.037 
20.0 19.0 0.114 0.028 0.073 0.342 0.009 0.348 0.033 0.088 0.069 0.294 0.054 0.031 0.105 0.147 0.066 0.048 0.097 0.040 0.004 0.045 
21.0 19.0 0.117 0.047 0.064 0.289 0.011 0.373 0.043 0.004 0.051 0.261 0.073 0.107 0.066 0.090 0.087 0.077 0.051 0.002 0.019 0.033 
22.0 19.0 0.118 0.074 0.056 0.224 0.014 0.373 0.050 0.086 0.029 0.197 0.080 0.147 0.025 0.022 0.086 0.070 0.011 0.031 0.021 0.011 
23.0 19.0 0.119 0.107 0.050 0.148 0.019 0.349 0.053 0.148 0.005 0.118 0.075 0.151 0.009 0.034 0.069 0.040 0.017 0.036 0.011 0.005 
24.0 19.0 0.118 0.143 0.044 0.067 0.025 0.304 0.052 0.185 0.017 0.041 0.061 0.128 0.031 0.066 0.046 0.006 0.029 0.023 0.002 0.008 
25.0 19.0 0.118 0.178 0.039 0.015 0.032 0.245 0.047 0.197 0.035 0.023 0.041 0.090 0.041 0.074 0.024 0.020 0.031 0.003 0.011 0.002 
26.0 19.0 0.118 0.209 0.034 0.092 0.038 0.177 0.038 0.187 0.046 0.067 0.021 0.049 0.040 0.065 0.007 0.033 0.027 0.013 0.016 0.010 
27.0 19.0 0.118 0.232 0.028 0.157 0.044 0.108 0.027 0.161 0.051 0.089 0.002 0.014 0.032 0.048 0.003 0.035 0.020 0.023 0.018 0.018 
28.0 19.0 0.119 0.246 0.021 0.206 0.048 0.045 0.014 0.126 0.049 0.093 0.012 0.009 0.020 0.030 0.007 0.031 0.015 0.026 0.017 0.024 
29.0 19.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 19.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 20.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 20.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 20.0 0.095 0.067 0.115 0.000 0.008 0.062 0.106 0.036 0.081 0.000 0.033 0.001 0.088 0.015 0.023 0.005 0.077 0.033 0.078 0.042 
4.0 20.0 0.098 0.053 0.103 0.028 0.044 0.073 0.132 0.027 0.066 0.011 0.071 0.003 0.108 0.025 0.002 0.001 0.120 0.056 0.087 0.052 
5.0 20.0 0.096 0.037 0.085 0.056 0.084 0.077 0.150 0.012 0.034 0.020 0.116 0.014 0.113 0.034 0.047 0.019 0.163 0.084 0.076 0.051 
6.0 20.0 0.091 0.020 0.061 0.081 0.124 0.074 0.153 0.006 0.017 0.022 0.158 0.031 0.093 0.036 0.109 0.048 0.191 0.108 0.035 0.025 
7.0 20.0 0.085 0.002 0.034 0.102 0.160 0.064 0.139 0.023 0.081 0.014 0.186 0.050 0.043 0.024 0.177 0.085 0.186 0.113 0.039 0.029 
8.0 20.0 0.078 0.016 0.004 0.118 0.187 0.048 0.107 0.036 0.152 0.004 0.190 0.064 0.036 0.005 0.234 0.122 0.135 0.085 0.135 0.105 
9.0 20.0 0.072 0.031 0.026 0.128 0.203 0.028 0.057 0.042 0.216 0.029 0.160 0.066 0.136 0.050 0.258 0.144 0.032 0.019 0.228 0.182 
10.0 20.0 0.069 0.044 0.055 0.130 0.207 0.007 0.006 0.039 0.264 0.057 0.095 0.050 0.235 0.103 0.229 0.134 0.108 0.079 0.284 0.227 
11.0 20.0 0.068 0.054 0.082 0.125 0.195 0.012 0.077 0.026 0.284 0.079 0.000 0.013 0.309 0.150 0.140 0.083 0.253 0.187 0.273 0.211 
12.0 20.0 0.070 0.060 0.106 0.115 0.170 0.028 0.148 0.005 0.267 0.089 0.113 0.041 0.335 0.173 0.001 0.007 0.359 0.267 0.184 0.120 
13.0 20.0 0.073 0.062 0.128 0.100 0.132 0.038 0.211 0.020 0.214 0.080 0.223 0.101 0.297 0.158 0.159 0.117 0.388 0.283 0.039 0.027 
14.0 20.0 0.078 0.062 0.146 0.082 0.083 0.041 0.256 0.044 0.124 0.049 0.306 0.151 0.192 0.095 0.293 0.210 0.314 0.209 0.115 0.175 
15.0 20.0 0.082 0.060 0.159 0.062 0.027 0.037 0.279 0.063 0.014 0.003 0.343 0.175 0.044 0.001 0.362 0.253 0.166 0.073 0.218 0.261 
16.0 20.0 0.084 0.058 0.168 0.042 0.033 0.025 0.276 0.071 0.102 0.052 0.328 0.166 0.113 0.102 0.347 0.229 0.007 0.077 0.241 0.253 
17.0 20.0 0.084 0.055 0.172 0.022 0.092 0.009 0.247 0.068 0.206 0.103 0.261 0.122 0.242 0.182 0.256 0.143 0.148 0.187 0.188 0.161 
18.0 20.0 0.079 0.053 0.169 0.005 0.147 0.010 0.195 0.051 0.284 0.141 0.157 0.052 0.317 0.219 0.118 0.024 0.216 0.217 0.095 0.035 
19.0 20.0 0.070 0.050 0.160 0.009 0.193 0.030 0.125 0.024 0.324 0.155 0.036 0.027 0.323 0.201 0.024 0.088 0.202 0.166 0.007 0.066 
20.0 20.0 0.055 0.047 0.143 0.018 0.227 0.047 0.046 0.011 0.322 0.144 0.080 0.097 0.266 0.138 0.133 0.158 0.126 0.064 0.042 0.103 
21.0 20.0 0.034 0.043 0.118 0.021 0.245 0.058 0.035 0.047 0.280 0.107 0.168 0.141 0.167 0.050 0.185 0.169 0.029 0.040 0.044 0.075 
22.0 20.0 0.007 0.037 0.086 0.017 0.245 0.060 0.106 0.077 0.208 0.053 0.215 0.149 0.056 0.034 0.176 0.127 0.048 0.103 0.017 0.015 
23.0 20.0 0.023 0.029 0.048 0.007 0.228 0.051 0.159 0.095 0.120 0.006 0.217 0.122 0.037 0.088 0.126 0.060 0.084 0.111 0.016 0.039 
24.0 20.0 0.055 0.020 0.008 0.008 0.196 0.033 0.191 0.098 0.033 0.055 0.184 0.076 0.096 0.105 0.064 0.003 0.082 0.082 0.036 0.063 
25.0 20.0 0.085 0.011 0.033 0.025 0.153 0.009 0.201 0.086 0.041 0.087 0.132 0.024 0.117 0.090 0.010 0.040 0.059 0.039 0.041 0.060 
26.0 20.0 0.111 0.004 0.070 0.040 0.104 0.016 0.190 0.064 0.093 0.098 0.074 0.020 0.109 0.056 0.025 0.050 0.032 0.006 0.036 0.043 
27.0 20.0 0.130 0.000 0.101 0.049 0.054 0.039 0.163 0.035 0.122 0.090 0.022 0.048 0.084 0.019 0.039 0.040 0.010 0.011 0.028 0.026 
28.0 20.0 0.140 0.000 0.124 0.051 0.009 0.055 0.128 0.007 0.129 0.069 0.017 0.058 0.052 0.010 0.038 0.021 0.002 0.013 0.020 0.015 
29.0 20.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 20.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 21.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 21.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 21.0 0.315 0.137 0.199 0.217 0.063 0.053 0.218 0.104 0.179 0.171 0.009 0.078 0.135 0.043 0.108 0.093 0.011 0.048 0.092 0.031 
4.0 21.0 0.305 0.133 0.160 0.194 0.136 0.008 0.266 0.170 0.159 0.196 0.075 0.039 0.191 0.110 0.102 0.125 0.064 0.024 0.136 0.080 
5.0 21.0 0.282 0.119 0.107 0.152 0.215 0.084 0.297 0.229 0.105 0.188 0.159 0.037 0.231 0.184 0.061 0.128 0.140 0.040 0.171 0.142 
6.0 21.0 0.252 0.100 0.045 0.098 0.290 0.164 0.301 0.268 0.013 0.133 0.248 0.139 0.233 0.238 0.025 0.078 0.224 0.142 0.174 0.187 
7.0 21.0 0.218 0.080 0.023 0.038 0.354 0.238 0.272 0.275 0.107 0.033 0.320 0.246 0.180 0.240 0.146 0.032 0.285 0.247 0.123 0.174 
8.0 21.0 0.183 0.062 0.091 0.021 0.400 0.297 0.209 0.244 0.240 0.099 0.352 0.326 0.064 0.168 0.276 0.183 0.285 0.305 0.012 0.077 
9.0 21.0 0.152 0.049 0.157 0.077 0.423 0.335 0.113 0.176 0.368 0.242 0.326 0.349 0.103 0.020 0.375 0.327 0.198 0.262 0.138 0.099 
10.0 21.0 0.126 0.042 0.217 0.126 0.419 0.348 0.007 0.077 0.465 0.368 0.233 0.295 0.288 0.175 0.399 0.403 0.025 0.099 0.278 0.287 
11.0 21.0 0.107 0.041 0.271 0.168 0.389 0.337 0.138 0.041 0.513 0.449 0.081 0.164 0.447 0.365 0.319 0.362 0.193 0.148 0.347 0.397 
12.0 21.0 0.093 0.043 0.316 0.206 0.333 0.301 0.268 0.165 0.496 0.466 0.109 0.024 0.531 0.490 0.139 0.192 0.386 0.390 0.304 0.353 
13.0 21.0 0.085 0.049 0.352 0.239 0.255 0.245 0.382 0.280 0.412 0.409 0.302 0.232 0.510 0.500 0.100 0.065 0.480 0.521 0.154 0.149 
14.0 21.0 0.081 0.056 0.379 0.269 0.159 0.169 0.464 0.367 0.264 0.278 0.454 0.405 0.367 0.371 0.323 0.321 0.419 0.455 0.041 0.127 
15.0 21.0 0.078 0.063 0.396 0.295 0.051 0.080 0.505 0.418 0.078 0.099 0.534 0.502 0.146 0.143 0.458 0.478 0.236 0.226 0.189 0.329 
16.0 21.0 0.073 0.068 0.404 0.317 0.060 0.017 0.502 0.425 0.119 0.098 0.526 0.500 0.102 0.118 0.466 0.481 0.003 0.068 0.231 0.362 
17.0 21.0 0.065 0.072 0.401 0.334 0.169 0.117 0.454 0.387 0.299 0.279 0.431 0.399 0.314 0.340 0.350 0.335 0.192 0.302 0.166 0.228 
18.0 21.0 0.051 0.071 0.387 0.341 0.269 0.214 0.366 0.307 0.436 0.415 0.272 0.223 0.442 0.462 0.155 0.098 0.283 0.386 0.041 0.015 
19.0 21.0 0.030 0.065 0.361 0.337 0.353 0.299 0.248 0.193 0.511 0.482 0.081 0.014 0.462 0.456 0.053 0.142 0.252 0.305 0.071 0.165 
20.0 21.0 0.001 0.052 0.322 0.316 0.415 0.365 0.112 0.060 0.517 0.470 0.103 0.178 0.382 0.335 0.209 0.301 0.134 0.116 0.121 0.222 
21.0 21.0 0.041 0.029 0.270 0.277 0.450 0.404 0.025 0.076 0.457 0.385 0.245 0.311 0.234 0.147 0.277 0.338 0.008 0.084 0.099 0.156 
22.0 21.0 0.090 0.003 0.206 0.216 0.454 0.407 0.147 0.193 0.345 0.246 0.321 0.357 0.066 0.042 0.252 0.260 0.113 0.204 0.032 0.031 
23.0 21.0 0.145 0.043 0.132 0.135 0.427 0.373 0.241 0.274 0.207 0.088 0.326 0.318 0.072 0.173 0.167 0.124 0.150 0.214 0.032 0.076 
24.0 21.0 0.202 0.088 0.054 0.043 0.374 0.308 0.299 0.310 0.069 0.056 0.277 0.223 0.155 0.223 0.069 0.006 0.131 0.151 0.068 0.118 
25.0 21.0 0.257 0.131 0.025 0.053 0.302 0.219 0.320 0.302 0.048 0.159 0.197 0.108 0.181 0.203 0.010 0.083 0.084 0.066 0.072 0.105 
26.0 21.0 0.303 0.168 0.097 0.141 0.220 0.121 0.307 0.257 0.131 0.212 0.109 0.005 0.163 0.140 0.057 0.108 0.035 0.002 0.057 0.066 
27.0 21.0 0.338 0.193 0.158 0.210 0.135 0.027 0.269 0.190 0.176 0.217 0.032 0.066 0.120 0.066 0.070 0.091 0.001 0.035 0.037 0.030 
28.0 21.0 0.357 0.204 0.205 0.254 0.057 0.051 0.216 0.116 0.189 0.187 0.025 0.101 0.071 0.005 0.062 0.055 0.016 0.038 0.020 0.008 
29.0 21.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 21.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 22.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 22.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 22.0 0.466 0.246 0.249 0.315 0.100 0.032 0.283 0.175 0.239 0.243 0.023 0.114 0.136 0.036 0.152 0.113 0.067 0.097 0.040 0.017 
4.0 22.0 0.445 0.228 0.190 0.261 0.197 0.064 0.344 0.261 0.219 0.270 0.054 0.064 0.213 0.119 0.170 0.164 0.028 0.091 0.093 0.027 
5.0 22.0 0.408 0.197 0.114 0.180 0.298 0.176 0.384 0.334 0.155 0.252 0.160 0.032 0.281 0.216 0.147 0.187 0.052 0.037 0.155 0.101 
6.0 22.0 0.360 0.157 0.026 0.083 0.395 0.289 0.389 0.376 0.043 0.174 0.278 0.162 0.308 0.291 0.063 0.147 0.165 0.074 0.201 0.180 
7.0 22.0 0.307 0.116 0.068 0.019 0.476 0.388 0.352 0.374 0.108 0.040 0.380 0.297 0.268 0.308 0.077 0.032 0.274 0.210 0.196 0.216 
8.0 22.0 0.254 0.079 0.162 0.116 0.533 0.461 0.270 0.321 0.279 0.133 0.437 0.401 0.146 0.235 0.248 0.141 0.331 0.313 0.116 0.164 
9.0 22.0 0.205 0.050 0.251 0.203 0.559 0.502 0.148 0.221 0.444 0.316 0.423 0.435 0.048 0.071 0.398 0.320 0.287 0.317 0.031 0.020 
10.0 22.0 0.163 0.032 0.331 0.276 0.550 0.507 0.004 0.084 0.573 0.473 0.324 0.376 0.278 0.153 0.467 0.432 0.128 0.185 0.196 0.182 
11.0 22.0 0.130 0.023 0.400 0.335 0.507 0.477 0.171 0.074 0.640 0.572 0.146 0.224 0.486 0.378 0.411 0.418 0.107 0.055 0.304 0.327 
12.0 22.0 0.106 0.023 0.457 0.383 0.433 0.415 0.334 0.235 0.627 0.589 0.083 0.004 0.610 0.531 0.225 0.259 0.336 0.312 0.294 0.329 
13.0 22.0 0.089 0.030 0.502 0.421 0.330 0.328 0.478 0.378 0.529 0.517 0.321 0.239 0.607 0.559 0.046 0.006 0.465 0.472 0.156 0.165 
14.0 22.0 0.078 0.039 0.533 0.452 0.206 0.217 0.580 0.485 0.351 0.356 0.514 0.444 0.454 0.430 0.314 0.282 0.417 0.434 0.046 0.089 
15.0 22.0 0.068 0.050 0.552 0.476 0.069 0.093 0.632 0.544 0.125 0.141 0.620 0.562 0.199 0.190 0.483 0.461 0.222 0.224 0.201 0.286 
16.0 22.0 0.058 0.059 0.558 0.494 0.073 0.039 0.629 0.549 0.117 0.094 0.620 0.568 0.093 0.093 0.504 0.482 0.035 0.060 0.236 0.324 
17.0 22.0 0.044 0.065 0.551 0.503 0.211 0.171 0.571 0.499 0.338 0.310 0.514 0.462 0.346 0.338 0.375 0.345 0.247 0.293 0.147 0.197 
18.0 22.0 0.023 0.064 0.529 0.500 0.338 0.295 0.465 0.398 0.508 0.474 0.328 0.271 0.500 0.478 0.151 0.107 0.336 0.378 0.007 0.013 
19.0 22.0 0.007 0.056 0.492 0.482 0.444 0.403 0.321 0.259 0.603 0.559 0.102 0.041 0.526 0.483 0.088 0.138 0.283 0.298 0.139 0.182 
20.0 22.0 0.048 0.038 0.439 0.445 0.522 0.486 0.156 0.096 0.615 0.553 0.116 0.174 0.431 0.364 0.265 0.304 0.131 0.110 0.187 0.232 
21.0 22.0 0.100 0.008 0.370 0.384 0.567 0.533 0.012 0.069 0.546 0.463 0.284 0.326 0.256 0.170 0.334 0.346 0.042 0.089 0.142 0.160 
22.0 22.0 0.162 0.034 0.286 0.299 0.575 0.538 0.163 0.212 0.415 0.310 0.373 0.386 0.060 0.029 0.292 0.269 0.161 0.208 0.046 0.031 
23.0 22.0 0.232 0.086 0.190 0.191 0.544 0.497 0.279 0.314 0.252 0.132 0.378 0.353 0.098 0.170 0.183 0.132 0.193 0.217 0.042 0.078 
24.0 22.0 0.304 0.142 0.089 0.069 0.481 0.417 0.352 0.365 0.089 0.032 0.319 0.257 0.190 0.229 0.063 0.006 0.158 0.153 0.087 0.119 
25.0 22.0 0.373 0.198 0.012 0.055 0.394 0.310 0.380 0.364 0.048 0.155 0.225 0.137 0.214 0.214 0.028 0.080 0.094 0.068 0.089 0.105 
26.0 22.0 0.432 0.245 0.106 0.169 0.293 0.190 0.367 0.319 0.146 0.223 0.123 0.026 0.187 0.153 0.077 0.107 0.033 0.001 0.067 0.066 
27.0 22.0 0.475 0.278 0.186 0.261 0.190 0.074 0.324 0.247 0.200 0.238 0.034 0.054 0.134 0.080 0.087 0.092 0.008 0.032 0.039 0.030 
28.0 22.0 0.500 0.293 0.248 0.323 0.093 0.026 0.263 0.165 0.215 0.214 0.029 0.096 0.076 0.017 0.073 0.059 0.024 0.036 0.019 0.010 
29.0 22.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 22.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 23.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 23.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 23.0 0.527 0.232 0.251 0.265 0.122 0.005 0.291 0.165 0.240 0.193 0.040 0.080 0.101 0.023 0.134 0.068 0.097 0.066 0.023 0.035 
4.0 23.0 0.501 0.211 0.185 0.208 0.222 0.090 0.352 0.229 0.223 0.204 0.031 0.040 0.177 0.078 0.165 0.101 0.081 0.071 0.014 0.020 
5.0 23.0 0.458 0.180 0.101 0.130 0.327 0.184 0.391 0.279 0.161 0.180 0.133 0.030 0.251 0.140 0.162 0.117 0.024 0.048 0.073 0.015 
6.0 23.0 0.403 0.141 0.004 0.040 0.426 0.275 0.394 0.303 0.052 0.114 0.250 0.121 0.292 0.187 0.103 0.097 0.076 0.008 0.134 0.063 
7.0 23.0 0.343 0.102 0.098 0.052 0.508 0.352 0.355 0.291 0.097 0.010 0.356 0.211 0.272 0.197 0.016 0.034 0.190 0.082 0.164 0.098 
8.0 23.0 0.283 0.068 0.199 0.139 0.564 0.407 0.272 0.242 0.267 0.117 0.421 0.278 0.172 0.152 0.175 0.063 0.270 0.146 0.131 0.097 
9.0 23.0 0.228 0.040 0.294 0.216 0.587 0.434 0.148 0.159 0.432 0.247 0.417 0.296 0.002 0.052 0.327 0.166 0.265 0.164 0.030 0.047 
10.0 23.0 0.180 0.022 0.379 0.280 0.576 0.431 0.005 0.050 0.561 0.355 0.331 0.254 0.218 0.083 0.411 0.234 0.152 0.113 0.102 0.035 
11.0 23.0 0.141 0.013 0.452 0.332 0.529 0.401 0.172 0.072 0.630 0.419 0.166 0.152 0.420 0.219 0.379 0.234 0.045 0.003 0.198 0.104 
12.0 23.0 0.111 0.012 0.512 0.372 0.449 0.345 0.335 0.193 0.620 0.426 0.052 0.008 0.549 0.312 0.223 0.153 0.251 0.126 0.195 0.116 
13.0 23.0 0.088 0.016 0.558 0.404 0.343 0.268 0.478 0.300 0.528 0.372 0.282 0.149 0.558 0.332 0.021 0.014 0.375 0.211 0.081 0.055 
14.0 23.0 0.071 0.023 0.589 0.427 0.214 0.174 0.580 0.378 0.357 0.259 0.470 0.281 0.424 0.261 0.268 0.135 0.338 0.203 0.090 0.050 
15.0 23.0 0.056 0.031 0.606 0.444 0.074 0.071 0.632 0.420 0.138 0.110 0.577 0.359 0.191 0.124 0.427 0.236 0.164 0.109 0.215 0.134 
16.0 23.0 0.040 0.037 0.610 0.453 0.072 0.038 0.631 0.422 0.096 0.053 0.582 0.367 0.080 0.040 0.447 0.255 0.069 0.026 0.227 0.149 
17.0 23.0 0.021 0.040 0.600 0.454 0.213 0.145 0.575 0.383 0.311 0.202 0.487 0.307 0.317 0.185 0.328 0.189 0.260 0.141 0.124 0.091 
18.0 23.0 0.005 0.038 0.574 0.444 0.341 0.243 0.472 0.309 0.478 0.317 0.314 0.192 0.462 0.273 0.120 0.068 0.331 0.187 0.032 0.004 
19.0 23.0 0.039 0.028 0.533 0.421 0.449 0.328 0.331 0.208 0.574 0.380 0.103 0.051 0.487 0.287 0.102 0.062 0.268 0.153 0.157 0.082 
20.0 23.0 0.083 0.011 0.476 0.383 0.530 0.391 0.170 0.090 0.590 0.384 0.103 0.084 0.397 0.229 0.262 0.157 0.113 0.064 0.194 0.108 
21.0 23.0 0.139 0.015 0.403 0.327 0.578 0.427 0.005 0.029 0.529 0.333 0.262 0.186 0.233 0.126 0.319 0.189 0.056 0.036 0.141 0.076 
22.0 23.0 0.204 0.050 0.314 0.253 0.588 0.431 0.144 0.135 0.407 0.238 0.347 0.235 0.050 0.013 0.272 0.160 0.167 0.102 0.041 0.017 
23.0 23.0 0.276 0.091 0.215 0.165 0.560 0.402 0.260 0.213 0.252 0.124 0.353 0.227 0.096 0.074 0.165 0.094 0.190 0.115 0.044 0.036 
24.0 23.0 0.349 0.135 0.109 0.068 0.499 0.345 0.335 0.256 0.098 0.014 0.298 0.180 0.179 0.120 0.052 0.026 0.150 0.091 0.084 0.060 
25.0 23.0 0.419 0.177 0.004 0.030 0.415 0.268 0.366 0.265 0.033 0.074 0.211 0.113 0.198 0.124 0.032 0.023 0.085 0.053 0.083 0.059 
26.0 23.0 0.479 0.213 0.094 0.121 0.316 0.181 0.358 0.244 0.127 0.130 0.117 0.045 0.171 0.100 0.074 0.046 0.027 0.019 0.060 0.046 
27.0 23.0 0.524 0.239 0.177 0.196 0.213 0.094 0.320 0.201 0.181 0.153 0.036 0.010 0.121 0.063 0.080 0.047 0.009 0.001 0.035 0.031 
28.0 23.0 0.550 0.252 0.243 0.249 0.117 0.016 0.264 0.148 0.197 0.149 0.022 0.045 0.069 0.027 0.065 0.035 0.022 0.008 0.017 0.020 
29.0 23.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 23.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 24.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 24.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 24.0 0.496 0.134 0.206 0.121 0.133 0.047 0.249 0.104 0.182 0.072 0.027 0.001 0.061 0.025 0.075 0.010 0.064 0.004 0.039 0.003 
4.0 24.0 0.471 0.119 0.143 0.083 0.217 0.090 0.293 0.121 0.163 0.057 0.026 0.021 0.112 0.032 0.098 0.002 0.064 0.008 0.027 0.010 
5.0 24.0 0.432 0.101 0.067 0.038 0.304 0.131 0.319 0.127 0.112 0.031 0.099 0.043 0.163 0.031 0.104 0.009 0.040 0.006 0.003 0.023 
6.0 24.0 0.383 0.080 0.020 0.009 0.384 0.167 0.316 0.121 0.026 0.004 0.183 0.059 0.195 0.021 0.075 0.017 0.013 0.008 0.044 0.038 
7.0 24.0 0.329 0.061 0.111 0.057 0.449 0.195 0.280 0.103 0.088 0.041 0.259 0.065 0.186 0.005 0.007 0.018 0.082 0.029 0.074 0.045 
8.0 24.0 0.275 0.043 0.200 0.101 0.492 0.211 0.210 0.074 0.216 0.076 0.305 0.061 0.124 0.010 0.091 0.006 0.138 0.050 0.073 0.030 
9.0 24.0 0.225 0.029 0.285 0.142 0.508 0.217 0.109 0.036 0.339 0.103 0.303 0.047 0.009 0.019 0.189 0.013 0.147 0.056 0.032 0.011 
10.0 24.0 0.180 0.019 0.360 0.177 0.495 0.209 0.014 0.006 0.435 0.120 0.241 0.028 0.135 0.019 0.248 0.032 0.089 0.037 0.034 0.062 
11.0 24.0 0.142 0.013 0.426 0.206 0.453 0.191 0.147 0.049 0.485 0.124 0.123 0.007 0.273 0.011 0.233 0.037 0.024 0.006 0.083 0.100 
12.0 24.0 0.110 0.010 0.479 0.230 0.384 0.161 0.277 0.090 0.476 0.116 0.032 0.013 0.362 0.002 0.138 0.025 0.147 0.054 0.077 0.100 
13.0 24.0 0.085 0.011 0.520 0.248 0.293 0.123 0.389 0.124 0.406 0.096 0.196 0.028 0.372 0.004 0.016 0.004 0.221 0.085 0.007 0.055 
14.0 24.0 0.063 0.012 0.547 0.261 0.184 0.077 0.469 0.148 0.278 0.067 0.331 0.039 0.286 0.002 0.174 0.035 0.195 0.074 0.095 0.014 
15.0 24.0 0.043 0.014 0.561 0.269 0.065 0.027 0.511 0.159 0.115 0.033 0.410 0.047 0.131 0.008 0.277 0.053 0.084 0.028 0.164 0.064 
16.0 24.0 0.023 0.014 0.563 0.270 0.058 0.023 0.511 0.158 0.060 0.002 0.418 0.051 0.052 0.018 0.290 0.048 0.064 0.029 0.160 0.069 
17.0 24.0 0.001 0.011 0.551 0.265 0.176 0.071 0.468 0.145 0.223 0.035 0.355 0.053 0.214 0.022 0.212 0.021 0.183 0.070 0.084 0.028 
18.0 24.0 0.029 0.005 0.526 0.252 0.284 0.114 0.389 0.121 0.350 0.062 0.236 0.051 0.315 0.016 0.075 0.014 0.225 0.074 0.023 0.029 
19.0 24.0 0.064 0.004 0.488 0.232 0.375 0.149 0.281 0.090 0.427 0.082 0.089 0.045 0.335 0.003 0.071 0.042 0.179 0.043 0.107 0.068 
20.0 24.0 0.107 0.017 0.435 0.204 0.444 0.174 0.156 0.055 0.445 0.094 0.057 0.033 0.279 0.027 0.177 0.048 0.075 0.005 0.130 0.069 
21.0 24.0 0.157 0.032 0.369 0.170 0.486 0.188 0.027 0.019 0.407 0.098 0.173 0.015 0.171 0.050 0.216 0.030 0.038 0.041 0.092 0.036 
22.0 24.0 0.214 0.050 0.292 0.131 0.497 0.191 0.091 0.015 0.324 0.094 0.239 0.008 0.048 0.060 0.187 0.004 0.111 0.047 0.026 0.006 
23.0 24.0 0.276 0.068 0.205 0.089 0.478 0.183 0.185 0.044 0.214 0.080 0.250 0.031 0.052 0.053 0.118 0.035 0.127 0.025 0.030 0.023 
24.0 24.0 0.339 0.085 0.114 0.046 0.433 0.167 0.250 0.068 0.102 0.059 0.219 0.049 0.111 0.032 0.044 0.051 0.102 0.008 0.055 0.018 
25.0 24.0 0.397 0.101 0.024 0.005 0.368 0.145 0.281 0.085 0.003 0.033 0.163 0.057 0.129 0.005 0.011 0.049 0.061 0.032 0.055 0.002 
26.0 24.0 0.447 0.114 0.060 0.033 0.291 0.118 0.283 0.095 0.071 0.005 0.100 0.054 0.116 0.017 0.040 0.033 0.025 0.042 0.042 0.020 
27.0 24.0 0.485 0.125 0.134 0.067 0.209 0.088 0.261 0.096 0.118 0.022 0.043 0.040 0.087 0.030 0.047 0.014 0.003 0.037 0.027 0.031 
28.0 24.0 0.508 0.132 0.193 0.097 0.131 0.056 0.224 0.089 0.138 0.042 0.000 0.022 0.055 0.031 0.040 0.002 0.007 0.026 0.017 0.032 
29.0 24.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 24.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 25.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 25.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 25.0 0.398 0.026 0.128 0.019 0.134 0.069 0.176 0.033 0.087 0.037 0.012 0.060 0.035 0.026 0.014 0.025 0.006 0.045 0.013 0.025 
4.0 25.0 0.379 0.021 0.078 0.031 0.190 0.068 0.193 0.010 0.064 0.067 0.040 0.063 0.049 0.002 0.015 0.057 0.008 0.056 0.018 0.012 
5.0 25.0 0.351 0.018 0.021 0.039 0.244 0.059 0.197 0.017 0.026 0.088 0.072 0.045 0.059 0.045 0.013 0.085 0.010 0.044 0.022 0.021 
6.0 25.0 0.316 0.017 0.043 0.042 0.291 0.045 0.184 0.044 0.026 0.091 0.103 0.005 0.060 0.094 0.005 0.089 0.010 0.006 0.022 0.068 
7.0 25.0 0.279 0.017 0.108 0.043 0.328 0.028 0.152 0.063 0.086 0.071 0.125 0.051 0.048 0.125 0.008 0.053 0.008 0.076 0.016 0.100 
8.0 25.0 0.240 0.017 0.173 0.045 0.350 0.012 0.104 0.070 0.147 0.030 0.133 0.104 0.022 0.120 0.024 0.022 0.006 0.143 0.007 0.087 
9.0 25.0 0.203 0.017 0.235 0.047 0.354 0.000 0.041 0.065 0.201 0.022 0.121 0.139 0.015 0.069 0.038 0.113 0.006 0.166 0.005 0.018 
10.0 25.0 0.167 0.016 0.291 0.052 0.341 0.009 0.032 0.048 0.240 0.075 0.088 0.139 0.057 0.020 0.043 0.182 0.010 0.114 0.016 0.093 
11.0 25.0 0.135 0.014 0.340 0.058 0.310 0.014 0.109 0.023 0.256 0.115 0.037 0.100 0.093 0.120 0.036 0.192 0.016 0.007 0.025 0.178 
12.0 25.0 0.106 0.012 0.381 0.064 0.261 0.016 0.182 0.005 0.245 0.133 0.026 0.030 0.114 0.197 0.016 0.127 0.022 0.144 0.032 0.183 
13.0 25.0 0.079 0.009 0.413 0.069 0.199 0.016 0.244 0.032 0.207 0.125 0.089 0.055 0.114 0.220 0.013 0.003 0.023 0.235 0.037 0.088 
14.0 25.0 0.055 0.006 0.433 0.072 0.125 0.015 0.289 0.054 0.144 0.088 0.141 0.130 0.088 0.173 0.042 0.134 0.016 0.215 0.039 0.061 
15.0 25.0 0.031 0.002 0.444 0.072 0.045 0.012 0.313 0.067 0.065 0.033 0.173 0.173 0.044 0.072 0.062 0.221 0.002 0.097 0.037 0.173 
16.0 25.0 0.007 0.004 0.444 0.068 0.037 0.007 0.313 0.070 0.019 0.030 0.180 0.175 0.009 0.048 0.067 0.227 0.017 0.063 0.031 0.183 
17.0 25.0 0.020 0.010 0.433 0.061 0.116 0.000 0.291 0.063 0.099 0.087 0.161 0.133 0.059 0.149 0.055 0.151 0.032 0.187 0.020 0.091 
18.0 25.0 0.049 0.017 0.411 0.050 0.188 0.008 0.248 0.044 0.164 0.128 0.122 0.059 0.097 0.199 0.029 0.027 0.040 0.222 0.007 0.045 
19.0 25.0 0.082 0.024 0.380 0.039 0.249 0.017 0.190 0.018 0.209 0.144 0.069 0.027 0.115 0.185 0.003 0.094 0.038 0.160 0.005 0.146 
20.0 25.0 0.118 0.031 0.339 0.027 0.296 0.025 0.122 0.014 0.228 0.131 0.011 0.101 0.112 0.115 0.032 0.164 0.026 0.041 0.013 0.164 
21.0 25.0 0.158 0.035 0.289 0.018 0.326 0.030 0.050 0.046 0.223 0.091 0.041 0.145 0.091 0.018 0.053 0.162 0.008 0.071 0.014 0.104 
22.0 25.0 0.200 0.036 0.232 0.013 0.337 0.028 0.019 0.072 0.196 0.034 0.080 0.148 0.058 0.071 0.061 0.100 0.011 0.123 0.009 0.018 
23.0 25.0 0.243 0.034 0.170 0.015 0.331 0.018 0.077 0.084 0.153 0.025 0.101 0.112 0.023 0.120 0.056 0.017 0.025 0.106 0.001 0.045 
24.0 25.0 0.286 0.028 0.107 0.022 0.309 0.001 0.122 0.081 0.102 0.071 0.105 0.057 0.008 0.124 0.044 0.050 0.033 0.050 0.008 0.056 
25.0 25.0 0.324 0.022 0.044 0.031 0.275 0.021 0.152 0.063 0.051 0.095 0.096 0.002 0.030 0.093 0.028 0.081 0.034 0.009 0.015 0.033 
26.0 25.0 0.358 0.016 0.015 0.039 0.232 0.043 0.167 0.035 0.006 0.095 0.078 0.041 0.041 0.048 0.012 0.077 0.029 0.044 0.020 0.001 
27.0 25.0 0.383 0.013 0.069 0.041 0.184 0.061 0.168 0.004 0.030 0.075 0.055 0.060 0.044 0.006 0.000 0.054 0.023 0.053 0.021 0.024 
28.0 25.0 0.400 0.014 0.114 0.037 0.134 0.069 0.157 0.023 0.056 0.046 0.031 0.059 0.039 0.021 0.007 0.026 0.016 0.045 0.020 0.034 
29.0 25.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 25.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 26.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 26.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 26.0 0.274 0.035 0.044 0.086 0.126 0.058 0.095 0.018 0.007 0.082 0.049 0.065 0.020 0.010 0.025 0.035 0.033 0.040 0.011 0.018 
4.0 26.0 0.262 0.034 0.012 0.081 0.149 0.035 0.085 0.052 0.033 0.106 0.055 0.054 0.001 0.024 0.045 0.062 0.034 0.043 0.001 0.006 
5.0 26.0 0.247 0.028 0.023 0.068 0.168 0.003 0.068 0.087 0.057 0.114 0.049 0.021 0.027 0.069 0.059 0.080 0.019 0.027 0.023 0.019 
6.0 26.0 0.230 0.020 0.059 0.049 0.180 0.032 0.046 0.113 0.074 0.097 0.030 0.032 0.056 0.111 0.056 0.073 0.016 0.015 0.051 0.048 
7.0 26.0 0.211 0.010 0.095 0.027 0.187 0.066 0.021 0.125 0.081 0.055 0.002 0.092 0.075 0.130 0.028 0.033 0.063 0.070 0.066 0.064 
8.0 26.0 0.191 0.002 0.132 0.006 0.187 0.094 0.004 0.119 0.077 0.007 0.027 0.145 0.072 0.112 0.021 0.036 0.104 0.116 0.053 0.049 
9.0 26.0 0.168 0.005 0.167 0.012 0.182 0.113 0.028 0.094 0.065 0.078 0.049 0.172 0.044 0.052 0.077 0.112 0.112 0.124 0.007 0.008 
10.0 26.0 0.145 0.009 0.201 0.026 0.169 0.120 0.049 0.054 0.049 0.144 0.056 0.160 0.005 0.039 0.117 0.165 0.074 0.076 0.058 0.075 
11.0 26.0 0.121 0.010 0.231 0.035 0.151 0.118 0.068 0.004 0.033 0.190 0.047 0.108 0.058 0.135 0.120 0.165 0.003 0.018 0.107 0.126 
12.0 26.0 0.097 0.009 0.257 0.042 0.125 0.106 0.083 0.050 0.020 0.206 0.024 0.023 0.099 0.206 0.078 0.103 0.089 0.122 0.108 0.121 
13.0 26.0 0.072 0.006 0.278 0.047 0.095 0.086 0.096 0.099 0.012 0.187 0.006 0.074 0.110 0.224 0.002 0.006 0.143 0.186 0.054 0.051 
14.0 26.0 0.047 0.001 0.291 0.051 0.059 0.060 0.104 0.137 0.011 0.131 0.031 0.159 0.083 0.176 0.078 0.123 0.129 0.166 0.029 0.052 
15.0 26.0 0.021 0.005 0.297 0.055 0.022 0.030 0.109 0.159 0.013 0.053 0.044 0.209 0.030 0.078 0.128 0.199 0.058 0.074 0.090 0.128 
16.0 26.0 0.005 0.011 0.296 0.060 0.017 0.003 0.109 0.163 0.016 0.034 0.040 0.213 0.031 0.040 0.129 0.207 0.037 0.049 0.094 0.135 
17.0 26.0 0.032 0.017 0.287 0.066 0.053 0.037 0.106 0.147 0.016 0.114 0.019 0.170 0.080 0.141 0.082 0.146 0.110 0.149 0.043 0.072 
18.0 26.0 0.059 0.023 0.272 0.070 0.086 0.070 0.100 0.114 0.012 0.174 0.012 0.091 0.100 0.197 0.009 0.042 0.129 0.184 0.031 0.025 
19.0 26.0 0.088 0.026 0.250 0.073 0.114 0.098 0.091 0.067 0.000 0.202 0.045 0.002 0.085 0.194 0.060 0.064 0.091 0.145 0.085 0.103 
20.0 26.0 0.116 0.027 0.223 0.071 0.137 0.120 0.079 0.012 0.018 0.194 0.069 0.088 0.042 0.138 0.098 0.134 0.020 0.058 0.093 0.128 
21.0 26.0 0.143 0.024 0.192 0.063 0.154 0.131 0.064 0.042 0.041 0.154 0.078 0.146 0.014 0.051 0.093 0.148 0.045 0.032 0.058 0.096 
22.0 26.0 0.169 0.016 0.159 0.047 0.165 0.129 0.046 0.088 0.065 0.091 0.066 0.164 0.062 0.035 0.053 0.109 0.076 0.086 0.009 0.037 
23.0 26.0 0.192 0.005 0.125 0.023 0.170 0.113 0.025 0.117 0.083 0.020 0.038 0.142 0.085 0.094 0.002 0.044 0.064 0.089 0.025 0.014 
24.0 26.0 0.213 0.010 0.092 0.006 0.171 0.085 0.000 0.126 0.092 0.042 0.003 0.095 0.082 0.115 0.040 0.017 0.029 0.057 0.032 0.034 
25.0 26.0 0.231 0.025 0.059 0.037 0.167 0.049 0.025 0.116 0.088 0.084 0.028 0.040 0.059 0.102 0.058 0.055 0.007 0.014 0.019 0.027 
26.0 26.0 0.246 0.037 0.027 0.064 0.158 0.010 0.049 0.091 0.072 0.102 0.050 0.007 0.028 0.070 0.056 0.066 0.031 0.020 0.001 0.008 
27.0 26.0 0.259 0.046 0.004 0.084 0.144 0.025 0.069 0.058 0.049 0.097 0.058 0.039 0.001 0.033 0.041 0.057 0.038 0.038 0.015 0.012 
28.0 26.0 0.269 0.048 0.033 0.093 0.125 0.052 0.083 0.024 0.022 0.077 0.054 0.052 0.020 0.003 0.022 0.038 0.034 0.040 0.022 0.024 
29.0 26.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 26.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 27.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 27.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 27.0 0.163 0.046 0.020 0.083 0.105 0.028 0.026 0.039 0.068 0.071 0.062 0.033 0.002 0.012 0.043 0.029 0.040 0.015 0.014 0.001 
4.0 27.0 0.158 0.043 0.037 0.073 0.104 0.004 0.000 0.064 0.090 0.078 0.050 0.017 0.032 0.034 0.068 0.036 0.040 0.007 0.001 0.008 
5.0 27.0 0.153 0.037 0.052 0.057 0.096 0.025 0.028 0.085 0.100 0.072 0.021 0.011 0.075 0.055 0.081 0.034 0.019 0.008 0.024 0.015 
6.0 27.0 0.149 0.029 0.066 0.037 0.084 0.055 0.052 0.099 0.091 0.051 0.025 0.044 0.112 0.066 0.069 0.018 0.025 0.027 0.052 0.016 
7.0 27.0 0.144 0.020 0.078 0.014 0.069 0.082 0.069 0.101 0.063 0.016 0.076 0.076 0.127 0.063 0.023 0.008 0.082 0.041 0.066 0.007 
8.0 27.0 0.138 0.012 0.091 0.008 0.055 0.105 0.075 0.090 0.020 0.028 0.120 0.098 0.105 0.041 0.049 0.037 0.127 0.043 0.048 0.009 
9.0 27.0 0.128 0.005 0.105 0.028 0.042 0.120 0.069 0.067 0.031 0.074 0.141 0.104 0.043 0.004 0.127 0.060 0.130 0.030 0.008 0.025 
10.0 27.0 0.116 0.000 0.118 0.046 0.032 0.125 0.054 0.033 0.078 0.114 0.130 0.089 0.046 0.040 0.177 0.069 0.075 0.006 0.079 0.035 
11.0 27.0 0.100 0.002 0.132 0.061 0.023 0.122 0.033 0.008 0.112 0.141 0.086 0.053 0.137 0.082 0.171 0.058 0.028 0.024 0.128 0.033 
12.0 27.0 0.081 0.002 0.144 0.073 0.017 0.109 0.009 0.051 0.124 0.147 0.016 0.003 0.202 0.109 0.102 0.027 0.137 0.047 0.119 0.021 
13.0 27.0 0.060 0.000 0.155 0.082 0.011 0.088 0.013 0.090 0.111 0.131 0.063 0.052 0.215 0.112 0.014 0.015 0.201 0.056 0.044 0.004 
14.0 27.0 0.037 0.003 0.161 0.089 0.006 0.060 0.030 0.120 0.074 0.092 0.129 0.098 0.163 0.086 0.134 0.057 0.175 0.045 0.061 0.013 
15.0 27.0 0.013 0.007 0.164 0.095 0.002 0.028 0.039 0.137 0.022 0.038 0.166 0.126 0.066 0.040 0.209 0.084 0.073 0.018 0.135 0.024 
16.0 27.0 0.011 0.011 0.162 0.099 0.001 0.006 0.038 0.139 0.034 0.021 0.165 0.129 0.048 0.014 0.212 0.088 0.059 0.016 0.137 0.025 
17.0 27.0 0.036 0.015 0.156 0.101 0.004 0.040 0.028 0.126 0.084 0.076 0.125 0.107 0.143 0.062 0.145 0.070 0.162 0.046 0.068 0.017 
18.0 27.0 0.060 0.017 0.146 0.101 0.007 0.072 0.011 0.100 0.119 0.117 0.058 0.065 0.194 0.093 0.034 0.035 0.193 0.064 0.031 0.001 
19.0 27.0 0.082 0.017 0.134 0.096 0.010 0.098 0.013 0.063 0.130 0.139 0.019 0.014 0.186 0.100 0.075 0.006 0.146 0.064 0.108 0.021 
20.0 27.0 0.101 0.014 0.121 0.087 0.014 0.117 0.039 0.022 0.117 0.140 0.088 0.035 0.128 0.083 0.145 0.040 0.052 0.048 0.127 0.039 
21.0 27.0 0.117 0.008 0.107 0.073 0.020 0.127 0.063 0.020 0.082 0.119 0.132 0.074 0.041 0.049 0.156 0.059 0.044 0.020 0.089 0.047 
22.0 27.0 0.129 0.001 0.095 0.053 0.029 0.125 0.080 0.056 0.031 0.083 0.142 0.093 0.043 0.008 0.112 0.058 0.098 0.007 0.027 0.042 
23.0 27.0 0.137 0.012 0.084 0.028 0.042 0.112 0.086 0.081 0.022 0.040 0.119 0.093 0.099 0.028 0.043 0.041 0.097 0.025 0.022 0.026 
24.0 27.0 0.141 0.024 0.074 0.000 0.058 0.091 0.080 0.093 0.065 0.001 0.075 0.077 0.118 0.052 0.020 0.015 0.061 0.029 0.040 0.010 
25.0 27.0 0.144 0.036 0.065 0.027 0.074 0.063 0.062 0.093 0.093 0.034 0.025 0.051 0.103 0.060 0.058 0.010 0.016 0.019 0.031 0.001 
26.0 27.0 0.146 0.046 0.054 0.051 0.089 0.033 0.037 0.082 0.101 0.056 0.017 0.022 0.070 0.055 0.069 0.027 0.019 0.004 0.011 0.002 
27.0 27.0 0.150 0.053 0.042 0.071 0.099 0.004 0.008 0.063 0.091 0.064 0.045 0.003 0.033 0.040 0.059 0.035 0.036 0.012 0.008 0.004 
28.0 27.0 0.155 0.056 0.028 0.083 0.103 0.021 0.019 0.041 0.070 0.061 0.056 0.020 0.002 0.022 0.040 0.033 0.038 0.022 0.019 0.012 
29.0 27.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 27.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 28.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 28.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 28.0 0.086 0.034 0.054 0.053 0.076 0.003 0.020 0.037 0.088 0.039 0.048 0.002 0.017 0.020 0.045 0.015 0.028 0.004 0.005 0.008 
4.0 28.0 0.084 0.031 0.061 0.044 0.061 0.013 0.049 0.047 0.100 0.033 0.027 0.012 0.050 0.026 0.060 0.009 0.022 0.014 0.007 0.010 
5.0 28.0 0.085 0.028 0.064 0.034 0.041 0.030 0.076 0.054 0.097 0.022 0.009 0.025 0.085 0.026 0.063 0.003 0.000 0.022 0.023 0.005 
6.0 28.0 0.087 0.023 0.064 0.021 0.017 0.046 0.095 0.055 0.074 0.006 0.055 0.036 0.110 0.017 0.043 0.016 0.035 0.021 0.037 0.008 
7.0 28.0 0.090 0.018 0.062 0.007 0.006 0.061 0.103 0.051 0.033 0.012 0.103 0.040 0.111 0.004 0.001 0.024 0.074 0.011 0.037 0.021 
8.0 28.0 0.091 0.014 0.060 0.008 0.026 0.072 0.097 0.042 0.020 0.030 0.138 0.038 0.080 0.011 0.061 0.022 0.097 0.006 0.016 0.028 
9.0 28.0 0.089 0.010 0.059 0.023 0.040 0.080 0.077 0.027 0.078 0.046 0.149 0.030 0.017 0.022 0.118 0.012 0.087 0.021 0.024 0.021 
10.0 28.0 0.084 0.007 0.059 0.037 0.049 0.083 0.046 0.009 0.128 0.058 0.129 0.018 0.064 0.028 0.149 0.003 0.037 0.024 0.069 0.002 
11.0 28.0 0.075 0.005 0.061 0.050 0.051 0.080 0.008 0.012 0.161 0.063 0.077 0.005 0.144 0.027 0.135 0.015 0.041 0.012 0.093 0.017 
12.0 28.0 0.062 0.004 0.063 0.061 0.047 0.072 0.032 0.033 0.169 0.062 0.003 0.010 0.196 0.022 0.071 0.019 0.118 0.008 0.077 0.024 
13.0 28.0 0.046 0.004 0.065 0.070 0.038 0.058 0.068 0.053 0.148 0.053 0.078 0.022 0.203 0.016 0.026 0.014 0.157 0.025 0.021 0.012 
14.0 28.0 0.027 0.005 0.066 0.077 0.025 0.040 0.095 0.068 0.100 0.036 0.147 0.032 0.153 0.011 0.122 0.006 0.132 0.028 0.051 0.014 
15.0 28.0 0.007 0.007 0.066 0.082 0.009 0.018 0.109 0.076 0.035 0.015 0.185 0.037 0.063 0.008 0.183 0.001 0.053 0.015 0.100 0.034 
16.0 28.0 0.013 0.008 0.064 0.085 0.008 0.005 0.109 0.077 0.036 0.007 0.185 0.038 0.041 0.004 0.186 0.001 0.047 0.003 0.101 0.035 
17.0 28.0 0.033 0.008 0.061 0.085 0.024 0.027 0.095 0.071 0.100 0.029 0.148 0.035 0.130 0.001 0.133 0.009 0.127 0.015 0.054 0.019 
18.0 28.0 0.051 0.007 0.057 0.081 0.038 0.047 0.067 0.058 0.146 0.046 0.082 0.028 0.182 0.007 0.044 0.019 0.157 0.013 0.016 0.004 
19.0 28.0 0.066 0.005 0.053 0.075 0.050 0.064 0.031 0.040 0.168 0.057 0.004 0.017 0.183 0.015 0.049 0.025 0.129 0.004 0.074 0.017 
20.0 28.0 0.078 0.002 0.050 0.065 0.056 0.075 0.009 0.020 0.162 0.062 0.070 0.004 0.139 0.023 0.114 0.022 0.062 0.024 0.096 0.011 
21.0 28.0 0.086 0.003 0.049 0.052 0.056 0.080 0.049 0.000 0.130 0.059 0.122 0.010 0.067 0.028 0.135 0.009 0.013 0.037 0.078 0.008 
22.0 28.0 0.089 0.010 0.050 0.036 0.048 0.079 0.081 0.018 0.080 0.051 0.143 0.024 0.010 0.025 0.111 0.007 0.063 0.035 0.038 0.028 
23.0 28.0 0.088 0.016 0.053 0.019 0.033 0.073 0.100 0.033 0.023 0.038 0.133 0.034 0.069 0.014 0.060 0.019 0.076 0.020 0.001 0.036 
24.0 28.0 0.084 0.023 0.057 0.002 0.013 0.062 0.106 0.043 0.030 0.022 0.100 0.039 0.099 0.001 0.007 0.021 0.059 0.004 0.020 0.032 
25.0 28.0 0.080 0.029 0.061 0.014 0.011 0.049 0.098 0.048 0.068 0.005 0.057 0.038 0.100 0.016 0.033 0.014 0.028 0.007 0.022 0.021 
26.0 28.0 0.076 0.034 0.064 0.028 0.035 0.034 0.078 0.048 0.090 0.010 0.014 0.031 0.080 0.026 0.052 0.002 0.002 0.008 0.012 0.011 
27.0 28.0 0.074 0.038 0.063 0.041 0.057 0.018 0.052 0.044 0.094 0.023 0.019 0.019 0.051 0.029 0.053 0.010 0.021 0.002 0.001 0.007 
28.0 28.0 0.076 0.040 0.058 0.050 0.073 0.003 0.024 0.036 0.084 0.030 0.039 0.007 0.023 0.026 0.043 0.018 0.030 0.007 0.011 0.008 
29.0 28.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 28.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 29.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 29.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 29.0 0.040 0.019 0.064 0.026 0.047 0.010 0.044 0.025 0.079 0.012 0.024 0.012 0.029 0.015 0.035 0.002 0.011 0.011 0.003 0.005 
4.0 29.0 0.040 0.018 0.065 0.020 0.028 0.017 0.067 0.026 0.081 0.004 0.002 0.019 0.051 0.012 0.038 0.006 0.001 0.015 0.010 0.002 
5.0 29.0 0.042 0.016 0.062 0.015 0.005 0.024 0.086 0.024 0.069 0.005 0.029 0.022 0.070 0.003 0.031 0.015 0.016 0.015 0.016 0.005 
6.0 29.0 0.046 0.015 0.056 0.008 0.019 0.030 0.097 0.020 0.043 0.014 0.063 0.019 0.077 0.008 0.010 0.019 0.035 0.007 0.016 0.015 
7.0 29.0 0.051 0.013 0.048 0.002 0.042 0.035 0.098 0.015 0.004 0.020 0.093 0.012 0.067 0.019 0.021 0.016 0.049 0.006 0.009 0.021 
8.0 29.0 0.054 0.012 0.039 0.006 0.061 0.039 0.086 0.009 0.041 0.022 0.112 0.002 0.037 0.024 0.055 0.005 0.051 0.019 0.007 0.019 
9.0 29.0 0.056 0.010 0.031 0.014 0.074 0.041 0.063 0.002 0.087 0.021 0.112 0.007 0.009 0.022 0.081 0.011 0.035 0.024 0.027 0.008 
10.0 29.0 0.054 0.009 0.024 0.022 0.080 0.042 0.031 0.005 0.125 0.018 0.090 0.013 0.063 0.012 0.089 0.026 0.003 0.017 0.043 0.009 
11.0 29.0 0.050 0.008 0.018 0.031 0.079 0.040 0.007 0.011 0.147 0.013 0.048 0.014 0.111 0.002 0.072 0.031 0.037 0.002 0.046 0.021 
12.0 29.0 0.042 0.007 0.014 0.039 0.071 0.036 0.046 0.017 0.150 0.009 0.009 0.010 0.139 0.015 0.030 0.025 0.071 0.024 0.032 0.020 
13.0 29.0 0.031 0.006 0.010 0.046 0.056 0.029 0.082 0.023 0.129 0.005 0.068 0.004 0.138 0.021 0.027 0.008 0.084 0.040 0.004 0.005 
14.0 29.0 0.017 0.006 0.008 0.051 0.036 0.020 0.108 0.027 0.087 0.003 0.118 0.003 0.103 0.017 0.081 0.012 0.067 0.038 0.026 0.019 
15.0 29.0 0.003 0.005 0.006 0.054 0.014 0.009 0.121 0.029 0.032 0.001 0.145 0.008 0.044 0.005 0.115 0.025 0.025 0.020 0.046 0.037 
16.0 29.0 0.012 0.004 0.005 0.056 0.010 0.002 0.121 0.029 0.028 0.000 0.146 0.008 0.024 0.009 0.117 0.025 0.026 0.004 0.046 0.039 
17.0 29.0 0.026 0.003 0.004 0.055 0.034 0.013 0.108 0.027 0.083 0.002 0.121 0.003 0.084 0.021 0.089 0.013 0.068 0.022 0.027 0.025 
18.0 29.0 0.038 0.001 0.004 0.051 0.054 0.023 0.082 0.024 0.124 0.004 0.074 0.004 0.122 0.025 0.040 0.006 0.088 0.026 0.003 0.004 
19.0 29.0 0.048 0.002 0.006 0.045 0.070 0.030 0.048 0.020 0.146 0.008 0.018 0.011 0.130 0.020 0.015 0.024 0.081 0.014 0.032 0.012 
20.0 29.0 0.054 0.005 0.009 0.038 0.080 0.035 0.009 0.015 0.146 0.013 0.038 0.016 0.108 0.008 0.058 0.033 0.052 0.007 0.049 0.014 
21.0 29.0 0.056 0.008 0.015 0.029 0.083 0.037 0.029 0.009 0.126 0.018 0.081 0.015 0.066 0.006 0.080 0.030 0.014 0.026 0.050 0.004 
22.0 29.0 0.055 0.011 0.023 0.020 0.078 0.038 0.062 0.003 0.090 0.023 0.105 0.009 0.016 0.018 0.077 0.017 0.019 0.034 0.036 0.013 
23.0 29.0 0.051 0.014 0.032 0.011 0.065 0.036 0.085 0.003 0.046 0.025 0.107 0.001 0.028 0.021 0.054 0.002 0.036 0.031 0.018 0.026 
24.0 29.0 0.045 0.017 0.043 0.003 0.046 0.033 0.096 0.009 0.002 0.024 0.091 0.011 0.058 0.016 0.023 0.009 0.037 0.020 0.002 0.029 
25.0 29.0 0.039 0.019 0.052 0.004 0.024 0.030 0.096 0.015 0.035 0.020 0.064 0.019 0.070 0.006 0.005 0.013 0.026 0.008 0.005 0.026 
26.0 29.0 0.033 0.021 0.060 0.011 0.001 0.025 0.085 0.020 0.060 0.012 0.034 0.023 0.066 0.005 0.025 0.009 0.009 0.000 0.005 0.019 
27.0 29.0 0.030 0.022 0.065 0.017 0.024 0.019 0.067 0.022 0.072 0.003 0.006 0.022 0.052 0.014 0.035 0.002 0.006 0.001 0.001 0.014 
28.0 29.0 0.030 0.023 0.066 0.023 0.043 0.012 0.045 0.023 0.073 0.005 0.015 0.016 0.033 0.018 0.035 0.006 0.016 0.002 0.006 0.011 
29.0 29.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 29.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 30.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 30.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 30.0 0.015 0.010 0.061 0.010 0.023 0.012 0.050 0.013 0.058 0.002 0.003 0.013 0.030 0.006 0.021 0.004 0.001 0.009 0.005 0.000 
4.0 30.0 0.015 0.009 0.059 0.007 0.005 0.015 0.065 0.011 0.052 0.008 0.015 0.014 0.040 0.001 0.017 0.009 0.010 0.009 0.007 0.004 
5.0 30.0 0.018 0.009 0.053 0.004 0.015 0.016 0.076 0.007 0.038 0.013 0.036 0.012 0.045 0.007 0.007 0.012 0.019 0.006 0.006 0.008 
6.0 30.0 0.021 0.008 0.045 0.002 0.035 0.017 0.080 0.003 0.015 0.015 0.055 0.006 0.041 0.014 0.008 0.010 0.025 0.001 0.002 0.012 
7.0 30.0 0.025 0.008 0.035 0.001 0.054 0.018 0.076 0.002 0.014 0.015 0.070 0.002 0.028 0.018 0.025 0.004 0.025 0.008 0.006 0.012 
8.0 30.0 0.029 0.008 0.025 0.004 0.069 0.017 0.063 0.005 0.046 0.011 0.075 0.009 0.005 0.018 0.038 0.005 0.018 0.013 0.014 0.008 
9.0 30.0 0.031 0.008 0.014 0.008 0.078 0.017 0.042 0.007 0.076 0.006 0.068 0.015 0.022 0.012 0.044 0.015 0.005 0.011 0.020 0.001 
10.0 30.0 0.031 0.008 0.005 0.012 0.082 0.016 0.015 0.008 0.099 0.001 0.050 0.017 0.050 0.002 0.040 0.022 0.010 0.004 0.020 0.006 
11.0 30.0 0.029 0.007 0.004 0.017 0.079 0.015 0.015 0.008 0.111 0.007 0.021 0.013 0.071 0.010 0.026 0.023 0.023 0.008 0.015 0.009 
12.0 30.0 0.025 0.007 0.011 0.021 0.070 0.013 0.046 0.007 0.109 0.011 0.014 0.006 0.081 0.019 0.004 0.016 0.031 0.020 0.008 0.005 
13.0 30.0 0.018 0.006 0.017 0.025 0.056 0.010 0.073 0.006 0.093 0.011 0.050 0.004 0.076 0.022 0.022 0.003 0.030 0.027 0.001 0.004 
14.0 30.0 0.009 0.005 0.021 0.029 0.036 0.007 0.094 0.005 0.063 0.009 0.078 0.013 0.056 0.017 0.044 0.010 0.021 0.025 0.007 0.015 
15.0 30.0 0.000 0.003 0.024 0.030 0.014 0.003 0.104 0.005 0.024 0.004 0.095 0.018 0.025 0.006 0.057 0.019 0.006 0.015 0.011 0.024 
16.0 30.0 0.009 0.002 0.025 0.031 0.010 0.000 0.105 0.005 0.018 0.002 0.096 0.019 0.010 0.008 0.059 0.019 0.011 0.001 0.010 0.025 
17.0 30.0 0.018 0.000 0.024 0.030 0.032 0.004 0.094 0.005 0.057 0.007 0.082 0.014 0.042 0.019 0.049 0.012 0.027 0.010 0.007 0.020 
18.0 30.0 0.025 0.002 0.022 0.027 0.053 0.007 0.075 0.006 0.087 0.010 0.055 0.006 0.065 0.025 0.030 0.001 0.038 0.014 0.001 0.010 
19.0 30.0 0.030 0.004 0.017 0.024 0.068 0.009 0.048 0.008 0.106 0.010 0.022 0.004 0.074 0.024 0.006 0.014 0.041 0.010 0.010 0.002 
20.0 30.0 0.033 0.006 0.011 0.019 0.079 0.011 0.018 0.009 0.110 0.006 0.013 0.012 0.069 0.016 0.017 0.023 0.035 0.001 0.019 0.002 
21.0 30.0 0.033 0.008 0.002 0.015 0.083 0.012 0.012 0.010 0.100 0.001 0.042 0.016 0.051 0.005 0.034 0.025 0.023 0.013 0.025 0.000 
22.0 30.0 0.030 0.009 0.008 0.010 0.080 0.013 0.039 0.010 0.079 0.006 0.063 0.015 0.026 0.006 0.040 0.020 0.008 0.021 0.026 0.007 
23.0 30.0 0.026 0.010 0.019 0.006 0.070 0.014 0.060 0.008 0.051 0.013 0.071 0.010 0.001 0.012 0.036 0.011 0.006 0.024 0.022 0.015 
24.0 30.0 0.020 0.011 0.031 0.003 0.056 0.015 0.072 0.005 0.021 0.017 0.068 0.002 0.023 0.013 0.024 0.002 0.013 0.021 0.015 0.021 
25.0 30.0 0.015 0.011 0.041 0.000 0.038 0.015 0.077 0.001 0.007 0.018 0.056 0.006 0.038 0.010 0.009 0.004 0.014 0.015 0.008 0.022 
26.0 30.0 0.010 0.011 0.051 0.002 0.018 0.015 0.074 0.003 0.030 0.016 0.039 0.012 0.043 0.003 0.006 0.005 0.009 0.009 0.004 0.020 
27.0 30.0 0.007 0.012 0.057 0.005 0.001 0.014 0.064 0.008 0.044 0.012 0.020 0.015 0.041 0.003 0.016 0.003 0.002 0.005 0.003 0.018 
28.0 30.0 0.007 0.012 0.061 0.008 0.019 0.012 0.050 0.011 0.051 0.006 0.003 0.015 0.033 0.009 0.022 0.001 0.006 0.004 0.005 0.015 
29.0 30.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 30.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 



==> pics/SMD1Easy2Anis2.csv <==
x y 1M5 1M8 2M5 2M8 3M5 3M8 4M5 4M8 5M5 5M8 6M5 6M8 7M5 7M8 8M5 8M8 9M5 9M8 10M5 10M8 
1.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
4.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
5.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
6.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
7.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
8.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
9.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
10.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
11.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
12.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
13.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
14.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
15.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
16.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
17.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
18.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
19.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
20.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
21.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
22.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
23.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
24.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
25.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
26.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
27.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
28.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
29.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 2.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 2.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 2.0 0.193 0.072 0.005 0.083 0.105 0.043 0.058 0.019 0.026 0.057 0.058 0.045 0.037 0.011 0.003 0.013 0.022 0.021 0.022 0.008 
4.0 2.0 0.184 0.065 0.015 0.069 0.112 0.014 0.037 0.051 0.059 0.077 0.068 0.040 0.020 0.010 0.030 0.031 0.042 0.026 0.026 0.002 
5.0 2.0 0.177 0.049 0.032 0.044 0.111 0.024 0.010 0.082 0.085 0.083 0.059 0.017 0.020 0.042 0.064 0.045 0.050 0.018 0.008 0.016 
6.0 2.0 0.169 0.027 0.049 0.012 0.106 0.064 0.016 0.102 0.093 0.067 0.024 0.023 0.071 0.072 0.083 0.041 0.023 0.009 0.041 0.036 
7.0 2.0 0.159 0.005 0.067 0.019 0.100 0.096 0.035 0.105 0.079 0.029 0.027 0.068 0.109 0.084 0.061 0.013 0.045 0.044 0.089 0.044 
8.0 2.0 0.144 0.013 0.089 0.045 0.096 0.115 0.045 0.089 0.048 0.024 0.076 0.104 0.110 0.067 0.007 0.035 0.117 0.069 0.089 0.026 
9.0 2.0 0.123 0.024 0.114 0.062 0.093 0.120 0.047 0.057 0.010 0.081 0.105 0.116 0.063 0.018 0.093 0.084 0.142 0.063 0.013 0.018 
10.0 2.0 0.100 0.028 0.139 0.071 0.088 0.112 0.044 0.014 0.024 0.126 0.102 0.096 0.018 0.049 0.153 0.109 0.083 0.018 0.116 0.065 
11.0 2.0 0.074 0.027 0.164 0.072 0.081 0.093 0.040 0.032 0.047 0.149 0.068 0.045 0.102 0.111 0.149 0.092 0.045 0.053 0.198 0.084 
12.0 2.0 0.049 0.022 0.186 0.070 0.069 0.068 0.038 0.073 0.053 0.143 0.015 0.025 0.154 0.144 0.072 0.032 0.173 0.114 0.161 0.052 
13.0 2.0 0.025 0.016 0.202 0.066 0.052 0.039 0.037 0.105 0.045 0.110 0.042 0.094 0.154 0.132 0.049 0.050 0.225 0.131 0.007 0.021 
14.0 2.0 0.004 0.010 0.213 0.061 0.030 0.009 0.038 0.122 0.025 0.055 0.083 0.141 0.096 0.073 0.154 0.117 0.151 0.083 0.170 0.095 
15.0 2.0 0.015 0.005 0.217 0.056 0.006 0.019 0.040 0.123 0.000 0.009 0.098 0.155 0.006 0.011 0.195 0.139 0.002 0.003 0.242 0.122 
16.0 2.0 0.032 0.003 0.214 0.052 0.019 0.046 0.042 0.110 0.023 0.070 0.082 0.132 0.083 0.091 0.155 0.106 0.154 0.084 0.164 0.086 
17.0 2.0 0.048 0.001 0.206 0.048 0.043 0.069 0.044 0.084 0.040 0.116 0.042 0.080 0.139 0.142 0.054 0.033 0.225 0.121 0.011 0.011 
18.0 2.0 0.064 0.001 0.193 0.043 0.065 0.087 0.047 0.048 0.045 0.140 0.011 0.012 0.144 0.150 0.062 0.050 0.183 0.097 0.171 0.057 
19.0 2.0 0.079 0.000 0.175 0.038 0.083 0.100 0.048 0.007 0.037 0.138 0.062 0.054 0.097 0.113 0.142 0.110 0.059 0.028 0.219 0.081 
20.0 2.0 0.095 0.002 0.154 0.031 0.097 0.106 0.048 0.034 0.014 0.110 0.094 0.100 0.017 0.049 0.152 0.127 0.074 0.050 0.142 0.050 
21.0 2.0 0.112 0.003 0.132 0.023 0.108 0.105 0.045 0.070 0.017 0.063 0.098 0.117 0.063 0.020 0.094 0.099 0.143 0.101 0.013 0.013 
22.0 2.0 0.127 0.004 0.108 0.013 0.117 0.095 0.037 0.095 0.051 0.007 0.071 0.100 0.112 0.068 0.005 0.045 0.120 0.106 0.086 0.069 
23.0 2.0 0.142 0.001 0.085 0.000 0.124 0.076 0.021 0.106 0.075 0.044 0.025 0.060 0.113 0.081 0.067 0.006 0.040 0.075 0.085 0.090 
24.0 2.0 0.154 0.007 0.063 0.016 0.129 0.050 0.001 0.101 0.082 0.080 0.021 0.011 0.077 0.063 0.093 0.033 0.036 0.035 0.030 0.080 
25.0 2.0 0.166 0.018 0.041 0.035 0.131 0.019 0.028 0.082 0.070 0.095 0.052 0.031 0.028 0.028 0.077 0.033 0.069 0.007 0.027 0.056 
26.0 2.0 0.179 0.030 0.018 0.052 0.127 0.012 0.054 0.053 0.043 0.089 0.060 0.056 0.011 0.008 0.044 0.016 0.065 0.002 0.052 0.036 
27.0 2.0 0.192 0.039 0.007 0.063 0.116 0.038 0.072 0.022 0.011 0.068 0.049 0.061 0.029 0.031 0.014 0.005 0.043 0.005 0.050 0.026 
28.0 2.0 0.207 0.041 0.034 0.066 0.096 0.054 0.081 0.005 0.017 0.040 0.029 0.051 0.030 0.039 0.003 0.020 0.023 0.014 0.037 0.023 
29.0 2.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 2.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 3.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 3.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 3.0 0.310 0.054 0.073 0.083 0.108 0.070 0.106 0.006 0.027 0.053 0.036 0.063 0.042 0.036 0.013 0.002 0.009 0.024 0.017 0.020 
4.0 3.0 0.291 0.049 0.036 0.073 0.141 0.042 0.105 0.034 0.000 0.091 0.058 0.072 0.042 0.015 0.005 0.032 0.028 0.045 0.026 0.022 
5.0 3.0 0.266 0.030 0.003 0.047 0.171 0.001 0.095 0.077 0.033 0.114 0.070 0.053 0.023 0.033 0.034 0.070 0.044 0.052 0.019 0.004 
6.0 3.0 0.237 0.005 0.046 0.013 0.194 0.046 0.076 0.109 0.063 0.106 0.066 0.004 0.013 0.092 0.060 0.087 0.037 0.023 0.016 0.047 
7.0 3.0 0.204 0.019 0.091 0.018 0.212 0.082 0.052 0.119 0.085 0.062 0.045 0.071 0.050 0.133 0.062 0.059 0.006 0.050 0.059 0.091 
8.0 3.0 0.167 0.034 0.138 0.039 0.223 0.101 0.023 0.104 0.097 0.007 0.017 0.134 0.072 0.124 0.031 0.022 0.061 0.123 0.074 0.087 
9.0 3.0 0.128 0.040 0.183 0.048 0.224 0.102 0.009 0.068 0.102 0.081 0.011 0.162 0.067 0.057 0.021 0.119 0.094 0.144 0.030 0.014 
10.0 3.0 0.091 0.037 0.224 0.047 0.214 0.090 0.045 0.020 0.100 0.141 0.031 0.141 0.040 0.049 0.067 0.182 0.072 0.075 0.057 0.116 
11.0 3.0 0.058 0.028 0.260 0.040 0.192 0.069 0.082 0.028 0.093 0.171 0.042 0.074 0.004 0.154 0.081 0.169 0.001 0.063 0.124 0.190 
12.0 3.0 0.029 0.017 0.288 0.031 0.158 0.046 0.117 0.070 0.079 0.165 0.046 0.020 0.026 0.214 0.055 0.072 0.081 0.198 0.113 0.146 
13.0 3.0 0.005 0.007 0.308 0.023 0.113 0.022 0.148 0.100 0.058 0.126 0.046 0.114 0.039 0.202 0.002 0.071 0.121 0.246 0.018 0.013 
14.0 3.0 0.014 0.000 0.319 0.017 0.061 0.001 0.168 0.115 0.030 0.061 0.045 0.178 0.030 0.114 0.049 0.191 0.088 0.160 0.097 0.183 
15.0 3.0 0.028 0.004 0.322 0.014 0.005 0.021 0.177 0.114 0.002 0.013 0.044 0.196 0.011 0.012 0.072 0.231 0.006 0.008 0.148 0.248 
16.0 3.0 0.040 0.004 0.318 0.012 0.052 0.039 0.172 0.100 0.035 0.083 0.044 0.164 0.009 0.132 0.057 0.175 0.077 0.166 0.101 0.166 
17.0 3.0 0.052 0.002 0.306 0.011 0.106 0.056 0.155 0.073 0.066 0.135 0.042 0.093 0.017 0.206 0.015 0.049 0.115 0.234 0.010 0.008 
18.0 3.0 0.064 0.001 0.287 0.009 0.153 0.069 0.127 0.037 0.091 0.159 0.038 0.001 0.010 0.210 0.032 0.091 0.089 0.179 0.109 0.157 
19.0 3.0 0.078 0.004 0.262 0.006 0.192 0.077 0.091 0.005 0.109 0.152 0.028 0.085 0.013 0.147 0.058 0.184 0.020 0.039 0.135 0.194 
20.0 3.0 0.096 0.005 0.231 0.002 0.221 0.080 0.051 0.046 0.118 0.114 0.012 0.142 0.039 0.043 0.050 0.195 0.049 0.106 0.081 0.106 
21.0 3.0 0.119 0.003 0.195 0.003 0.239 0.077 0.008 0.081 0.118 0.054 0.011 0.155 0.058 0.061 0.012 0.129 0.076 0.182 0.010 0.037 
22.0 3.0 0.146 0.001 0.154 0.009 0.244 0.065 0.033 0.104 0.106 0.016 0.037 0.121 0.057 0.124 0.033 0.028 0.048 0.159 0.054 0.133 
23.0 3.0 0.177 0.003 0.109 0.018 0.238 0.044 0.069 0.108 0.082 0.075 0.060 0.056 0.034 0.126 0.058 0.053 0.005 0.078 0.042 0.140 
24.0 3.0 0.210 0.001 0.062 0.029 0.221 0.017 0.099 0.094 0.050 0.110 0.070 0.013 0.002 0.081 0.055 0.079 0.043 0.012 0.002 0.091 
25.0 3.0 0.243 0.005 0.015 0.041 0.195 0.014 0.120 0.065 0.012 0.115 0.064 0.063 0.025 0.019 0.033 0.057 0.052 0.030 0.034 0.040 
26.0 3.0 0.274 0.012 0.031 0.052 0.161 0.043 0.129 0.028 0.024 0.093 0.045 0.083 0.036 0.032 0.009 0.016 0.041 0.021 0.046 0.015 
27.0 3.0 0.300 0.015 0.075 0.055 0.120 0.062 0.126 0.008 0.052 0.056 0.019 0.075 0.032 0.056 0.005 0.019 0.024 0.004 0.040 0.016 
28.0 3.0 0.320 0.010 0.112 0.047 0.077 0.068 0.112 0.032 0.067 0.020 0.004 0.052 0.019 0.055 0.008 0.036 0.012 0.023 0.030 0.025 
29.0 3.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 3.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 4.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 4.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 4.0 0.443 0.032 0.160 0.021 0.094 0.073 0.155 0.046 0.099 0.012 0.006 0.052 0.034 0.049 0.028 0.016 0.011 0.015 0.002 0.023 
4.0 4.0 0.412 0.030 0.105 0.027 0.162 0.068 0.186 0.020 0.088 0.052 0.024 0.075 0.057 0.042 0.032 0.014 0.004 0.045 0.012 0.036 
5.0 4.0 0.365 0.037 0.036 0.021 0.232 0.049 0.204 0.014 0.056 0.086 0.065 0.074 0.076 0.006 0.025 0.061 0.013 0.069 0.023 0.025 
6.0 4.0 0.306 0.047 0.040 0.012 0.296 0.027 0.202 0.044 0.001 0.096 0.109 0.036 0.081 0.064 0.002 0.098 0.036 0.052 0.027 0.034 
7.0 4.0 0.242 0.053 0.119 0.006 0.346 0.011 0.175 0.059 0.071 0.074 0.145 0.026 0.063 0.119 0.035 0.087 0.053 0.027 0.017 0.102 
8.0 4.0 0.177 0.051 0.195 0.011 0.376 0.007 0.123 0.056 0.150 0.029 0.160 0.088 0.018 0.130 0.074 0.014 0.053 0.122 0.008 0.121 
9.0 4.0 0.118 0.041 0.263 0.023 0.383 0.010 0.049 0.040 0.222 0.023 0.144 0.123 0.048 0.079 0.102 0.094 0.028 0.168 0.038 0.039 
10.0 4.0 0.068 0.025 0.320 0.040 0.365 0.019 0.038 0.020 0.273 0.065 0.093 0.116 0.118 0.016 0.101 0.173 0.019 0.109 0.059 0.115 
11.0 4.0 0.027 0.008 0.365 0.058 0.323 0.026 0.131 0.001 0.291 0.087 0.013 0.069 0.174 0.114 0.064 0.173 0.072 0.040 0.055 0.222 
12.0 4.0 0.004 0.007 0.398 0.071 0.261 0.029 0.217 0.012 0.269 0.085 0.083 0.001 0.193 0.174 0.003 0.086 0.107 0.194 0.022 0.187 
13.0 4.0 0.025 0.017 0.420 0.079 0.184 0.028 0.288 0.018 0.207 0.063 0.175 0.069 0.165 0.169 0.083 0.053 0.106 0.257 0.028 0.008 
14.0 4.0 0.038 0.022 0.429 0.082 0.095 0.022 0.333 0.018 0.111 0.027 0.239 0.114 0.088 0.097 0.144 0.171 0.057 0.172 0.071 0.198 
15.0 4.0 0.045 0.022 0.430 0.080 0.002 0.015 0.349 0.014 0.002 0.012 0.261 0.125 0.015 0.007 0.161 0.212 0.017 0.004 0.081 0.278 
16.0 4.0 0.050 0.016 0.422 0.077 0.091 0.007 0.335 0.005 0.116 0.046 0.236 0.100 0.117 0.106 0.128 0.158 0.086 0.172 0.053 0.184 
17.0 4.0 0.053 0.006 0.406 0.073 0.178 0.000 0.293 0.007 0.214 0.069 0.169 0.047 0.191 0.162 0.055 0.038 0.120 0.240 0.000 0.017 
18.0 4.0 0.059 0.006 0.383 0.071 0.256 0.008 0.226 0.021 0.282 0.074 0.074 0.018 0.217 0.158 0.034 0.091 0.105 0.176 0.050 0.187 
19.0 4.0 0.070 0.016 0.351 0.070 0.320 0.015 0.141 0.036 0.312 0.059 0.030 0.074 0.191 0.097 0.109 0.170 0.048 0.027 0.070 0.219 
20.0 4.0 0.088 0.022 0.311 0.070 0.366 0.025 0.048 0.047 0.299 0.027 0.121 0.104 0.123 0.006 0.145 0.167 0.025 0.120 0.051 0.109 
21.0 4.0 0.116 0.021 0.262 0.069 0.392 0.037 0.046 0.053 0.248 0.016 0.181 0.098 0.033 0.076 0.134 0.091 0.083 0.183 0.003 0.055 
22.0 4.0 0.156 0.012 0.202 0.064 0.394 0.049 0.129 0.050 0.168 0.057 0.200 0.057 0.050 0.113 0.085 0.010 0.102 0.139 0.046 0.148 
23.0 4.0 0.207 0.005 0.133 0.054 0.370 0.062 0.192 0.035 0.075 0.084 0.176 0.001 0.102 0.093 0.023 0.070 0.081 0.048 0.068 0.135 
24.0 4.0 0.265 0.023 0.057 0.041 0.324 0.071 0.228 0.012 0.013 0.088 0.125 0.052 0.116 0.038 0.025 0.074 0.042 0.025 0.062 0.072 
25.0 4.0 0.324 0.040 0.021 0.026 0.261 0.077 0.236 0.015 0.081 0.069 0.063 0.077 0.097 0.020 0.047 0.037 0.008 0.037 0.042 0.024 
26.0 4.0 0.378 0.055 0.095 0.009 0.186 0.075 0.218 0.039 0.121 0.036 0.008 0.074 0.060 0.056 0.044 0.009 0.009 0.013 0.024 0.010 
27.0 4.0 0.419 0.069 0.158 0.014 0.110 0.064 0.182 0.054 0.134 0.001 0.031 0.051 0.024 0.062 0.028 0.038 0.009 0.018 0.016 0.020 
28.0 4.0 0.443 0.083 0.206 0.037 0.041 0.043 0.138 0.056 0.126 0.024 0.051 0.023 0.004 0.048 0.010 0.045 0.002 0.036 0.015 0.035 
29.0 4.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 4.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 5.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 5.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 5.0 0.558 0.191 0.245 0.117 0.069 0.032 0.195 0.088 0.174 0.067 0.058 0.004 0.018 0.032 0.041 0.028 0.035 0.007 0.017 0.010 
4.0 5.0 0.516 0.175 0.174 0.083 0.169 0.076 0.261 0.107 0.185 0.055 0.023 0.023 0.066 0.049 0.072 0.023 0.045 0.011 0.010 0.025 
5.0 5.0 0.446 0.152 0.078 0.040 0.281 0.119 0.313 0.116 0.159 0.029 0.047 0.051 0.131 0.051 0.096 0.001 0.031 0.037 0.023 0.031 
6.0 5.0 0.357 0.122 0.032 0.008 0.386 0.159 0.331 0.113 0.081 0.006 0.146 0.069 0.187 0.032 0.082 0.034 0.028 0.049 0.076 0.010 
7.0 5.0 0.262 0.088 0.142 0.059 0.469 0.192 0.304 0.099 0.044 0.041 0.249 0.072 0.197 0.005 0.011 0.055 0.117 0.027 0.114 0.035 
8.0 5.0 0.172 0.052 0.245 0.110 0.520 0.215 0.229 0.074 0.195 0.075 0.318 0.064 0.131 0.031 0.117 0.051 0.191 0.019 0.083 0.065 
9.0 5.0 0.094 0.017 0.333 0.155 0.531 0.224 0.114 0.037 0.342 0.105 0.319 0.047 0.014 0.050 0.243 0.023 0.182 0.060 0.043 0.047 
10.0 5.0 0.032 0.013 0.402 0.191 0.504 0.216 0.026 0.009 0.452 0.127 0.238 0.023 0.199 0.055 0.303 0.014 0.055 0.063 0.199 0.016 
11.0 5.0 0.013 0.037 0.454 0.216 0.444 0.192 0.174 0.060 0.499 0.136 0.082 0.006 0.364 0.051 0.244 0.034 0.152 0.027 0.280 0.076 
12.0 5.0 0.043 0.052 0.488 0.229 0.355 0.153 0.312 0.110 0.469 0.128 0.117 0.037 0.444 0.042 0.066 0.036 0.336 0.025 0.195 0.082 
13.0 5.0 0.060 0.059 0.508 0.231 0.246 0.104 0.423 0.151 0.365 0.101 0.311 0.069 0.401 0.031 0.174 0.025 0.386 0.056 0.041 0.026 
14.0 5.0 0.066 0.058 0.516 0.225 0.124 0.050 0.493 0.177 0.198 0.057 0.449 0.092 0.228 0.015 0.371 0.014 0.240 0.046 0.286 0.050 
15.0 5.0 0.065 0.049 0.513 0.214 0.002 0.003 0.516 0.187 0.000 0.003 0.497 0.103 0.015 0.004 0.440 0.012 0.027 0.011 0.376 0.084 
16.0 5.0 0.060 0.034 0.501 0.202 0.127 0.054 0.493 0.180 0.198 0.052 0.446 0.099 0.257 0.026 0.352 0.014 0.286 0.024 0.252 0.058 
17.0 5.0 0.056 0.014 0.482 0.191 0.244 0.100 0.425 0.159 0.365 0.102 0.308 0.078 0.425 0.049 0.142 0.018 0.412 0.032 0.013 0.005 
18.0 5.0 0.054 0.009 0.455 0.183 0.348 0.140 0.319 0.126 0.476 0.141 0.114 0.044 0.475 0.068 0.109 0.017 0.349 0.012 0.256 0.049 
19.0 5.0 0.059 0.031 0.419 0.177 0.434 0.176 0.187 0.082 0.517 0.163 0.092 0.003 0.395 0.076 0.304 0.009 0.138 0.024 0.340 0.046 
20.0 5.0 0.075 0.047 0.372 0.173 0.496 0.206 0.040 0.032 0.481 0.167 0.263 0.048 0.218 0.067 0.375 0.028 0.110 0.039 0.230 0.004 
21.0 5.0 0.106 0.049 0.312 0.164 0.528 0.230 0.104 0.024 0.377 0.149 0.363 0.091 0.007 0.037 0.308 0.050 0.275 0.024 0.019 0.039 
22.0 5.0 0.155 0.032 0.237 0.143 0.526 0.242 0.228 0.079 0.225 0.109 0.371 0.118 0.169 0.011 0.149 0.051 0.287 0.009 0.166 0.045 
23.0 5.0 0.223 0.005 0.147 0.104 0.485 0.235 0.313 0.124 0.060 0.052 0.297 0.118 0.253 0.056 0.017 0.024 0.180 0.026 0.208 0.024 
24.0 5.0 0.303 0.057 0.046 0.049 0.411 0.205 0.353 0.153 0.083 0.009 0.179 0.093 0.244 0.084 0.115 0.016 0.050 0.015 0.149 0.008 
25.0 5.0 0.387 0.114 0.060 0.018 0.310 0.155 0.344 0.157 0.179 0.060 0.058 0.053 0.173 0.085 0.136 0.048 0.040 0.013 0.063 0.013 
26.0 5.0 0.462 0.166 0.158 0.085 0.198 0.092 0.297 0.139 0.220 0.089 0.034 0.010 0.085 0.064 0.103 0.060 0.063 0.039 0.007 0.030 
27.0 5.0 0.516 0.206 0.238 0.142 0.089 0.027 0.227 0.105 0.214 0.095 0.085 0.021 0.014 0.036 0.054 0.053 0.047 0.051 0.010 0.046 
28.0 5.0 0.541 0.228 0.293 0.182 0.003 0.031 0.153 0.063 0.179 0.081 0.099 0.035 0.028 0.012 0.013 0.038 0.020 0.049 0.003 0.051 
29.0 5.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 5.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 6.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 6.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 6.0 0.613 0.364 0.303 0.282 0.039 0.040 0.217 0.115 0.230 0.156 0.102 0.087 0.004 0.012 0.052 0.029 0.055 0.034 0.033 0.017 
4.0 6.0 0.565 0.334 0.222 0.216 0.162 0.061 0.310 0.196 0.261 0.193 0.064 0.069 0.072 0.032 0.106 0.063 0.079 0.046 0.027 0.010 
5.0 6.0 0.479 0.273 0.110 0.115 0.301 0.183 0.387 0.268 0.241 0.194 0.029 0.012 0.174 0.099 0.154 0.093 0.066 0.037 0.024 0.018 
6.0 6.0 0.370 0.193 0.021 0.005 0.435 0.302 0.422 0.309 0.147 0.139 0.171 0.085 0.272 0.164 0.146 0.089 0.025 0.016 0.117 0.063 
7.0 6.0 0.255 0.109 0.151 0.122 0.542 0.397 0.397 0.301 0.016 0.030 0.326 0.192 0.305 0.190 0.044 0.031 0.170 0.092 0.191 0.093 
8.0 6.0 0.148 0.034 0.270 0.224 0.606 0.452 0.309 0.241 0.220 0.113 0.438 0.273 0.223 0.145 0.151 0.080 0.303 0.159 0.153 0.069 
9.0 6.0 0.059 0.026 0.368 0.301 0.622 0.462 0.165 0.138 0.424 0.258 0.456 0.293 0.018 0.026 0.356 0.196 0.305 0.156 0.053 0.033 
10.0 6.0 0.009 0.067 0.443 0.351 0.589 0.431 0.012 0.007 0.579 0.370 0.353 0.232 0.259 0.138 0.465 0.257 0.112 0.054 0.314 0.154 
11.0 6.0 0.055 0.092 0.495 0.377 0.515 0.365 0.199 0.129 0.649 0.422 0.140 0.099 0.511 0.288 0.389 0.214 0.219 0.118 0.460 0.216 
12.0 6.0 0.082 0.104 0.528 0.383 0.410 0.277 0.372 0.252 0.616 0.401 0.135 0.077 0.642 0.366 0.124 0.068 0.522 0.270 0.331 0.147 
13.0 6.0 0.094 0.106 0.544 0.375 0.281 0.175 0.510 0.347 0.482 0.310 0.409 0.250 0.590 0.336 0.243 0.134 0.616 0.313 0.055 0.039 
14.0 6.0 0.094 0.098 0.547 0.357 0.139 0.070 0.596 0.401 0.264 0.162 0.603 0.371 0.344 0.191 0.550 0.301 0.392 0.193 0.466 0.229 
15.0 6.0 0.085 0.082 0.540 0.334 0.007 0.032 0.624 0.413 0.006 0.009 0.673 0.411 0.007 0.013 0.664 0.360 0.030 0.026 0.624 0.296 
16.0 6.0 0.073 0.061 0.526 0.311 0.151 0.126 0.592 0.386 0.251 0.177 0.604 0.364 0.356 0.215 0.538 0.286 0.444 0.238 0.427 0.193 
17.0 6.0 0.061 0.033 0.504 0.290 0.284 0.209 0.507 0.323 0.467 0.315 0.414 0.241 0.600 0.353 0.224 0.109 0.650 0.340 0.009 0.020 
18.0 6.0 0.052 0.001 0.474 0.274 0.403 0.281 0.375 0.233 0.608 0.403 0.149 0.071 0.669 0.389 0.152 0.101 0.560 0.287 0.414 0.218 
19.0 6.0 0.051 0.033 0.436 0.263 0.499 0.342 0.210 0.122 0.655 0.430 0.131 0.108 0.553 0.314 0.444 0.264 0.234 0.111 0.565 0.289 
20.0 6.0 0.063 0.059 0.387 0.253 0.568 0.391 0.030 0.001 0.601 0.391 0.360 0.255 0.299 0.155 0.549 0.319 0.152 0.099 0.400 0.201 
21.0 6.0 0.092 0.068 0.323 0.237 0.603 0.423 0.146 0.122 0.460 0.292 0.488 0.338 0.006 0.035 0.448 0.251 0.407 0.237 0.062 0.025 
22.0 6.0 0.144 0.049 0.242 0.202 0.596 0.431 0.294 0.231 0.259 0.148 0.490 0.334 0.246 0.192 0.213 0.099 0.431 0.239 0.230 0.131 
23.0 6.0 0.219 0.005 0.141 0.137 0.543 0.399 0.392 0.306 0.047 0.010 0.381 0.250 0.356 0.261 0.028 0.060 0.271 0.129 0.308 0.158 
24.0 6.0 0.310 0.087 0.027 0.041 0.449 0.324 0.431 0.331 0.132 0.141 0.217 0.124 0.334 0.236 0.168 0.151 0.077 0.019 0.224 0.088 
25.0 6.0 0.406 0.183 0.092 0.075 0.325 0.213 0.409 0.301 0.245 0.217 0.056 0.009 0.230 0.152 0.195 0.161 0.057 0.091 0.096 0.019 
26.0 6.0 0.491 0.272 0.201 0.189 0.190 0.084 0.341 0.229 0.284 0.229 0.061 0.079 0.106 0.059 0.146 0.118 0.093 0.110 0.009 0.064 
27.0 6.0 0.550 0.334 0.287 0.278 0.062 0.035 0.248 0.137 0.265 0.190 0.120 0.108 0.011 0.009 0.075 0.063 0.072 0.088 0.020 0.079 
28.0 6.0 0.574 0.359 0.342 0.327 0.041 0.124 0.154 0.050 0.211 0.127 0.130 0.098 0.042 0.037 0.018 0.022 0.033 0.057 0.012 0.069 
29.0 6.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 6.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 7.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 7.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 7.0 0.577 0.446 0.312 0.378 0.011 0.106 0.210 0.112 0.249 0.208 0.123 0.152 0.005 0.056 0.058 0.023 0.065 0.054 0.041 0.041 
4.0 7.0 0.529 0.409 0.233 0.296 0.136 0.029 0.313 0.236 0.290 0.288 0.086 0.149 0.074 0.011 0.122 0.091 0.093 0.097 0.032 0.045 
5.0 7.0 0.442 0.325 0.122 0.162 0.281 0.199 0.401 0.356 0.276 0.317 0.016 0.076 0.192 0.124 0.180 0.170 0.079 0.107 0.027 0.013 
6.0 7.0 0.330 0.214 0.009 0.003 0.421 0.370 0.445 0.431 0.180 0.255 0.175 0.078 0.308 0.262 0.173 0.198 0.027 0.039 0.136 0.107 
7.0 7.0 0.213 0.102 0.139 0.157 0.534 0.504 0.424 0.432 0.008 0.098 0.351 0.267 0.351 0.343 0.057 0.115 0.196 0.139 0.221 0.207 
8.0 7.0 0.105 0.006 0.256 0.286 0.601 0.577 0.335 0.352 0.215 0.122 0.482 0.423 0.263 0.296 0.166 0.091 0.351 0.309 0.176 0.196 
9.0 7.0 0.016 0.064 0.351 0.375 0.618 0.585 0.187 0.205 0.438 0.350 0.508 0.477 0.035 0.101 0.405 0.330 0.354 0.348 0.062 0.036 
10.0 7.0 0.049 0.108 0.421 0.427 0.584 0.536 0.002 0.022 0.609 0.526 0.401 0.393 0.277 0.188 0.533 0.477 0.133 0.167 0.366 0.298 
11.0 7.0 0.092 0.130 0.467 0.447 0.509 0.444 0.193 0.167 0.689 0.608 0.171 0.185 0.565 0.463 0.452 0.426 0.252 0.183 0.535 0.475 
12.0 7.0 0.115 0.137 0.494 0.444 0.402 0.325 0.373 0.334 0.658 0.578 0.131 0.094 0.719 0.613 0.154 0.165 0.605 0.515 0.385 0.359 
13.0 7.0 0.122 0.135 0.504 0.426 0.272 0.194 0.516 0.458 0.518 0.443 0.432 0.371 0.668 0.573 0.263 0.210 0.720 0.629 0.065 0.039 
14.0 7.0 0.117 0.126 0.502 0.397 0.131 0.061 0.603 0.523 0.287 0.227 0.646 0.560 0.399 0.332 0.618 0.526 0.469 0.407 0.548 0.467 
15.0 7.0 0.104 0.112 0.491 0.364 0.014 0.063 0.630 0.531 0.014 0.021 0.725 0.620 0.012 0.012 0.755 0.640 0.014 0.022 0.744 0.633 
16.0 7.0 0.088 0.092 0.474 0.330 0.154 0.176 0.596 0.485 0.257 0.257 0.653 0.540 0.375 0.346 0.623 0.508 0.494 0.439 0.529 0.430 
17.0 7.0 0.070 0.066 0.451 0.299 0.283 0.272 0.506 0.394 0.483 0.445 0.450 0.344 0.647 0.567 0.278 0.192 0.745 0.638 0.035 0.016 
18.0 7.0 0.056 0.032 0.421 0.273 0.397 0.352 0.369 0.268 0.629 0.556 0.166 0.082 0.728 0.611 0.140 0.177 0.660 0.534 0.448 0.420 
19.0 7.0 0.049 0.005 0.385 0.254 0.488 0.415 0.200 0.120 0.675 0.576 0.133 0.182 0.607 0.474 0.470 0.448 0.307 0.200 0.650 0.561 
20.0 7.0 0.054 0.038 0.338 0.240 0.551 0.462 0.018 0.037 0.615 0.503 0.376 0.387 0.335 0.210 0.596 0.522 0.123 0.181 0.496 0.384 
21.0 7.0 0.076 0.057 0.279 0.222 0.581 0.488 0.159 0.189 0.465 0.350 0.511 0.485 0.014 0.086 0.498 0.391 0.419 0.414 0.133 0.051 
22.0 7.0 0.120 0.046 0.203 0.185 0.569 0.485 0.305 0.316 0.256 0.146 0.511 0.454 0.249 0.309 0.252 0.134 0.467 0.400 0.199 0.235 
23.0 7.0 0.188 0.005 0.109 0.116 0.512 0.436 0.399 0.394 0.037 0.063 0.395 0.313 0.369 0.384 0.014 0.109 0.313 0.206 0.311 0.277 
24.0 7.0 0.273 0.091 0.002 0.011 0.416 0.338 0.431 0.406 0.144 0.224 0.224 0.127 0.350 0.321 0.160 0.231 0.110 0.031 0.246 0.158 
25.0 7.0 0.362 0.195 0.109 0.116 0.291 0.200 0.403 0.351 0.255 0.302 0.057 0.040 0.243 0.183 0.197 0.225 0.037 0.132 0.120 0.026 
26.0 7.0 0.441 0.292 0.211 0.240 0.157 0.047 0.329 0.246 0.291 0.294 0.064 0.135 0.115 0.048 0.152 0.147 0.085 0.147 0.025 0.077 
27.0 7.0 0.494 0.357 0.289 0.332 0.033 0.089 0.232 0.125 0.266 0.224 0.124 0.156 0.015 0.039 0.081 0.062 0.071 0.106 0.011 0.093 
28.0 7.0 0.513 0.378 0.335 0.373 0.065 0.181 0.137 0.020 0.208 0.132 0.133 0.126 0.041 0.067 0.022 0.009 0.035 0.058 0.009 0.074 
29.0 7.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 7.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 8.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 8.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 8.0 0.439 0.350 0.266 0.324 0.014 0.127 0.172 0.070 0.225 0.182 0.118 0.157 0.006 0.074 0.056 0.013 0.061 0.056 0.037 0.048 
4.0 8.0 0.400 0.322 0.203 0.259 0.092 0.015 0.264 0.187 0.265 0.270 0.085 0.166 0.068 0.019 0.116 0.086 0.086 0.108 0.028 0.057 
5.0 8.0 0.327 0.250 0.111 0.144 0.216 0.140 0.345 0.305 0.256 0.312 0.008 0.103 0.178 0.107 0.168 0.178 0.070 0.128 0.029 0.018 
6.0 8.0 0.232 0.154 0.003 0.005 0.337 0.294 0.387 0.383 0.174 0.264 0.152 0.048 0.285 0.257 0.160 0.221 0.030 0.057 0.128 0.113 
7.0 8.0 0.133 0.059 0.105 0.131 0.434 0.413 0.373 0.391 0.022 0.122 0.313 0.239 0.326 0.355 0.051 0.143 0.187 0.136 0.201 0.233 
8.0 8.0 0.043 0.020 0.200 0.237 0.492 0.476 0.298 0.321 0.175 0.087 0.434 0.402 0.247 0.320 0.155 0.073 0.326 0.332 0.153 0.230 
9.0 8.0 0.031 0.075 0.276 0.307 0.506 0.479 0.172 0.190 0.373 0.304 0.462 0.466 0.040 0.129 0.375 0.332 0.326 0.388 0.069 0.039 
10.0 8.0 0.085 0.106 0.329 0.343 0.478 0.430 0.013 0.025 0.527 0.472 0.369 0.393 0.244 0.164 0.494 0.499 0.119 0.202 0.349 0.322 
11.0 8.0 0.119 0.121 0.363 0.352 0.413 0.345 0.154 0.143 0.601 0.550 0.167 0.195 0.508 0.447 0.424 0.458 0.236 0.175 0.501 0.531 
12.0 8.0 0.136 0.126 0.379 0.341 0.322 0.239 0.307 0.286 0.576 0.520 0.101 0.074 0.652 0.606 0.154 0.195 0.565 0.541 0.360 0.416 
13.0 8.0 0.139 0.128 0.382 0.319 0.214 0.125 0.429 0.389 0.455 0.394 0.369 0.338 0.613 0.572 0.225 0.192 0.678 0.678 0.058 0.018 
14.0 8.0 0.133 0.128 0.374 0.287 0.096 0.013 0.501 0.437 0.256 0.194 0.560 0.516 0.379 0.337 0.552 0.520 0.459 0.456 0.513 0.495 
15.0 8.0 0.119 0.127 0.359 0.250 0.022 0.089 0.521 0.432 0.020 0.029 0.633 0.566 0.037 0.002 0.687 0.642 0.025 0.011 0.711 0.694 
16.0 8.0 0.102 0.122 0.340 0.210 0.135 0.176 0.489 0.380 0.212 0.236 0.572 0.484 0.306 0.319 0.582 0.515 0.417 0.425 0.537 0.497 
17.0 8.0 0.082 0.109 0.317 0.171 0.237 0.243 0.410 0.291 0.404 0.390 0.398 0.297 0.550 0.524 0.285 0.204 0.662 0.638 0.101 0.044 
18.0 8.0 0.065 0.088 0.291 0.136 0.324 0.291 0.293 0.177 0.525 0.471 0.154 0.057 0.629 0.556 0.081 0.152 0.614 0.543 0.344 0.390 
19.0 8.0 0.052 0.058 0.260 0.109 0.392 0.321 0.152 0.053 0.561 0.468 0.100 0.174 0.532 0.421 0.375 0.407 0.326 0.222 0.560 0.552 
20.0 8.0 0.047 0.023 0.224 0.091 0.436 0.335 0.002 0.069 0.508 0.389 0.306 0.341 0.307 0.177 0.500 0.472 0.043 0.141 0.471 0.400 
21.0 8.0 0.056 0.007 0.178 0.079 0.453 0.334 0.140 0.178 0.381 0.251 0.420 0.409 0.038 0.084 0.435 0.348 0.310 0.360 0.188 0.088 
22.0 8.0 0.082 0.018 0.121 0.061 0.437 0.315 0.256 0.261 0.207 0.081 0.422 0.366 0.183 0.268 0.242 0.119 0.378 0.353 0.096 0.177 
23.0 8.0 0.128 0.002 0.052 0.024 0.387 0.268 0.327 0.303 0.027 0.081 0.328 0.237 0.289 0.320 0.035 0.090 0.276 0.185 0.215 0.227 
24.0 8.0 0.187 0.047 0.028 0.037 0.306 0.191 0.347 0.295 0.119 0.197 0.188 0.081 0.281 0.257 0.103 0.190 0.120 0.022 0.192 0.133 
25.0 8.0 0.251 0.111 0.110 0.114 0.205 0.089 0.320 0.239 0.209 0.243 0.051 0.050 0.200 0.137 0.144 0.181 0.007 0.104 0.109 0.020 
26.0 8.0 0.307 0.173 0.183 0.189 0.098 0.020 0.256 0.151 0.236 0.221 0.048 0.118 0.098 0.027 0.117 0.114 0.048 0.117 0.038 0.060 
27.0 8.0 0.343 0.213 0.238 0.240 0.002 0.109 0.176 0.056 0.214 0.154 0.098 0.125 0.017 0.040 0.065 0.044 0.046 0.083 0.006 0.075 
28.0 8.0 0.353 0.222 0.268 0.256 0.074 0.163 0.097 0.021 0.165 0.077 0.107 0.093 0.030 0.056 0.019 0.004 0.023 0.045 0.002 0.061 
29.0 8.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 8.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 9.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 9.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 9.0 0.214 0.074 0.170 0.110 0.036 0.091 0.103 0.008 0.160 0.071 0.090 0.088 0.005 0.054 0.044 0.004 0.046 0.033 0.026 0.031 
4.0 9.0 0.190 0.069 0.134 0.094 0.032 0.051 0.168 0.047 0.191 0.124 0.067 0.103 0.050 0.027 0.088 0.044 0.061 0.068 0.017 0.039 
5.0 9.0 0.144 0.047 0.079 0.056 0.112 0.008 0.225 0.106 0.188 0.158 0.004 0.079 0.131 0.042 0.125 0.103 0.046 0.085 0.026 0.012 
6.0 9.0 0.085 0.016 0.014 0.007 0.190 0.070 0.257 0.148 0.134 0.147 0.102 0.008 0.209 0.132 0.117 0.137 0.029 0.045 0.097 0.070 
7.0 9.0 0.022 0.015 0.051 0.040 0.253 0.116 0.251 0.159 0.032 0.086 0.217 0.097 0.240 0.197 0.035 0.099 0.144 0.072 0.144 0.148 
8.0 9.0 0.035 0.037 0.107 0.073 0.290 0.138 0.205 0.133 0.102 0.009 0.305 0.188 0.185 0.190 0.115 0.023 0.243 0.196 0.101 0.150 
9.0 9.0 0.081 0.049 0.149 0.091 0.299 0.133 0.124 0.080 0.239 0.110 0.329 0.230 0.038 0.095 0.276 0.175 0.240 0.240 0.065 0.029 
10.0 9.0 0.114 0.055 0.177 0.094 0.280 0.107 0.021 0.013 0.345 0.188 0.269 0.200 0.163 0.059 0.365 0.280 0.089 0.140 0.272 0.192 
11.0 9.0 0.135 0.058 0.191 0.089 0.237 0.068 0.087 0.053 0.397 0.221 0.133 0.108 0.352 0.211 0.320 0.269 0.170 0.078 0.384 0.331 
12.0 9.0 0.144 0.064 0.193 0.076 0.179 0.021 0.185 0.104 0.382 0.203 0.049 0.019 0.459 0.298 0.134 0.134 0.414 0.298 0.282 0.276 
13.0 9.0 0.145 0.075 0.186 0.058 0.110 0.025 0.261 0.133 0.304 0.142 0.232 0.140 0.440 0.285 0.134 0.073 0.509 0.391 0.021 0.028 
14.0 9.0 0.138 0.092 0.173 0.035 0.038 0.068 0.303 0.135 0.173 0.052 0.362 0.214 0.286 0.170 0.368 0.247 0.371 0.284 0.361 0.259 
15.0 9.0 0.127 0.114 0.156 0.005 0.032 0.100 0.311 0.111 0.020 0.039 0.412 0.223 0.059 0.012 0.475 0.312 0.077 0.053 0.531 0.393 
16.0 9.0 0.112 0.135 0.136 0.034 0.096 0.118 0.285 0.069 0.128 0.110 0.374 0.172 0.171 0.129 0.419 0.250 0.233 0.174 0.443 0.311 
17.0 9.0 0.094 0.149 0.116 0.076 0.150 0.117 0.231 0.017 0.246 0.146 0.263 0.083 0.336 0.206 0.234 0.107 0.423 0.286 0.163 0.088 
18.0 9.0 0.075 0.151 0.095 0.117 0.193 0.098 0.157 0.033 0.317 0.143 0.109 0.013 0.395 0.201 0.004 0.046 0.425 0.252 0.144 0.128 
19.0 9.0 0.056 0.138 0.075 0.150 0.222 0.062 0.070 0.070 0.334 0.106 0.048 0.085 0.343 0.132 0.196 0.141 0.268 0.123 0.324 0.220 
20.0 9.0 0.040 0.108 0.054 0.167 0.236 0.018 0.017 0.088 0.296 0.052 0.173 0.117 0.212 0.037 0.289 0.153 0.050 0.018 0.319 0.181 
21.0 9.0 0.030 0.067 0.031 0.165 0.235 0.025 0.096 0.086 0.217 0.003 0.241 0.109 0.053 0.043 0.269 0.101 0.126 0.090 0.182 0.080 
22.0 9.0 0.029 0.022 0.005 0.147 0.216 0.060 0.157 0.069 0.113 0.045 0.242 0.071 0.079 0.083 0.169 0.027 0.193 0.087 0.026 0.007 
23.0 9.0 0.040 0.016 0.026 0.120 0.181 0.083 0.190 0.042 0.010 0.066 0.188 0.024 0.145 0.079 0.055 0.028 0.161 0.040 0.068 0.026 
24.0 9.0 0.059 0.043 0.061 0.091 0.131 0.096 0.194 0.012 0.073 0.067 0.109 0.015 0.148 0.049 0.026 0.049 0.090 0.007 0.085 0.009 
25.0 9.0 0.082 0.059 0.095 0.064 0.074 0.102 0.172 0.018 0.121 0.050 0.031 0.036 0.108 0.015 0.058 0.041 0.028 0.032 0.062 0.017 
26.0 9.0 0.102 0.069 0.125 0.041 0.015 0.100 0.132 0.044 0.134 0.021 0.026 0.037 0.055 0.009 0.052 0.023 0.004 0.034 0.035 0.032 
27.0 9.0 0.113 0.076 0.144 0.017 0.035 0.090 0.083 0.060 0.119 0.008 0.055 0.023 0.010 0.016 0.029 0.008 0.009 0.027 0.019 0.036 
28.0 9.0 0.110 0.085 0.150 0.009 0.072 0.071 0.038 0.065 0.090 0.030 0.061 0.004 0.017 0.011 0.007 0.002 0.002 0.020 0.015 0.034 
29.0 9.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 9.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 10.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 10.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 10.0 0.068 0.297 0.042 0.193 0.056 0.016 0.011 0.100 0.064 0.092 0.048 0.028 0.005 0.010 0.024 0.018 0.023 0.007 0.011 0.002 
4.0 10.0 0.072 0.269 0.040 0.142 0.041 0.084 0.037 0.142 0.083 0.101 0.040 0.011 0.021 0.030 0.045 0.026 0.028 0.006 0.005 0.001 
5.0 10.0 0.081 0.221 0.034 0.071 0.020 0.160 0.061 0.178 0.088 0.089 0.014 0.022 0.059 0.053 0.062 0.028 0.018 0.003 0.017 0.007 
6.0 10.0 0.095 0.161 0.024 0.010 0.001 0.233 0.078 0.194 0.074 0.052 0.029 0.067 0.097 0.071 0.058 0.017 0.020 0.019 0.049 0.013 
7.0 10.0 0.109 0.098 0.016 0.088 0.018 0.292 0.082 0.184 0.040 0.011 0.079 0.113 0.114 0.070 0.020 0.011 0.077 0.037 0.068 0.011 
8.0 10.0 0.122 0.041 0.010 0.157 0.027 0.329 0.073 0.147 0.007 0.088 0.120 0.145 0.096 0.040 0.050 0.050 0.125 0.045 0.043 0.005 
9.0 10.0 0.132 0.003 0.010 0.209 0.027 0.340 0.052 0.086 0.056 0.166 0.136 0.148 0.038 0.017 0.126 0.086 0.126 0.030 0.041 0.029 
10.0 10.0 0.138 0.032 0.015 0.244 0.020 0.329 0.025 0.010 0.095 0.228 0.121 0.114 0.045 0.091 0.174 0.098 0.058 0.014 0.147 0.050 
11.0 10.0 0.140 0.044 0.026 0.263 0.007 0.300 0.003 0.072 0.115 0.263 0.076 0.045 0.127 0.157 0.166 0.069 0.063 0.073 0.212 0.046 
12.0 10.0 0.140 0.038 0.040 0.272 0.008 0.257 0.026 0.152 0.112 0.263 0.013 0.047 0.178 0.194 0.097 0.001 0.184 0.120 0.180 0.003 
13.0 10.0 0.138 0.015 0.056 0.276 0.024 0.207 0.041 0.223 0.089 0.226 0.049 0.146 0.182 0.184 0.008 0.095 0.248 0.124 0.050 0.075 
14.0 10.0 0.134 0.023 0.075 0.282 0.037 0.152 0.043 0.280 0.051 0.152 0.093 0.229 0.136 0.115 0.107 0.181 0.217 0.059 0.116 0.144 
15.0 10.0 0.127 0.070 0.094 0.296 0.044 0.090 0.035 0.319 0.011 0.051 0.109 0.279 0.065 0.002 0.163 0.221 0.117 0.057 0.228 0.157 
16.0 10.0 0.116 0.119 0.112 0.323 0.044 0.019 0.018 0.339 0.023 0.068 0.098 0.281 0.007 0.130 0.165 0.190 0.003 0.181 0.247 0.083 
17.0 10.0 0.101 0.164 0.128 0.359 0.037 0.066 0.002 0.331 0.043 0.192 0.069 0.225 0.058 0.247 0.124 0.085 0.092 0.254 0.183 0.061 
18.0 10.0 0.082 0.194 0.141 0.400 0.023 0.165 0.021 0.289 0.046 0.302 0.034 0.114 0.080 0.308 0.067 0.069 0.134 0.227 0.084 0.209 
19.0 10.0 0.057 0.202 0.148 0.433 0.004 0.273 0.035 0.208 0.036 0.374 0.006 0.034 0.077 0.285 0.016 0.215 0.132 0.091 0.009 0.269 
20.0 10.0 0.028 0.183 0.148 0.446 0.019 0.379 0.041 0.092 0.019 0.385 0.011 0.183 0.061 0.173 0.019 0.289 0.105 0.098 0.072 0.190 
21.0 10.0 0.003 0.134 0.143 0.427 0.041 0.465 0.039 0.047 0.000 0.323 0.015 0.288 0.043 0.008 0.037 0.253 0.068 0.243 0.100 0.016 
22.0 10.0 0.036 0.058 0.131 0.367 0.061 0.509 0.029 0.184 0.014 0.196 0.010 0.312 0.030 0.148 0.045 0.124 0.030 0.264 0.096 0.159 
23.0 10.0 0.068 0.040 0.114 0.265 0.075 0.495 0.015 0.287 0.021 0.039 0.003 0.250 0.021 0.225 0.045 0.026 0.003 0.168 0.067 0.203 
24.0 10.0 0.097 0.150 0.093 0.133 0.084 0.425 0.000 0.337 0.021 0.102 0.003 0.136 0.015 0.212 0.040 0.114 0.026 0.047 0.029 0.147 
25.0 10.0 0.123 0.258 0.070 0.012 0.086 0.311 0.014 0.327 0.016 0.194 0.006 0.021 0.010 0.139 0.032 0.127 0.035 0.040 0.003 0.065 
26.0 10.0 0.145 0.350 0.047 0.149 0.083 0.177 0.025 0.270 0.009 0.223 0.007 0.066 0.008 0.052 0.022 0.088 0.033 0.058 0.020 0.010 
27.0 10.0 0.165 0.411 0.023 0.256 0.075 0.049 0.032 0.188 0.001 0.202 0.007 0.104 0.006 0.014 0.015 0.036 0.027 0.038 0.026 0.005 
28.0 10.0 0.181 0.436 0.001 0.323 0.064 0.053 0.036 0.105 0.005 0.153 0.006 0.104 0.007 0.047 0.011 0.004 0.021 0.009 0.025 0.004 
29.0 10.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 10.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 11.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 11.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 11.0 0.369 0.623 0.099 0.466 0.075 0.062 0.090 0.178 0.045 0.244 0.000 0.145 0.009 0.037 0.002 0.034 0.003 0.050 0.004 0.037 
4.0 11.0 0.350 0.566 0.063 0.354 0.117 0.104 0.109 0.312 0.041 0.315 0.011 0.128 0.017 0.031 0.005 0.097 0.006 0.082 0.006 0.036 
5.0 11.0 0.320 0.455 0.018 0.184 0.161 0.305 0.121 0.437 0.026 0.328 0.030 0.042 0.026 0.145 0.007 0.162 0.008 0.082 0.004 0.011 
6.0 11.0 0.283 0.311 0.033 0.015 0.203 0.502 0.122 0.509 0.004 0.247 0.055 0.120 0.032 0.271 0.003 0.175 0.004 0.023 0.003 0.099 
7.0 11.0 0.244 0.163 0.085 0.207 0.237 0.657 0.107 0.502 0.047 0.071 0.078 0.310 0.027 0.336 0.011 0.083 0.005 0.149 0.009 0.175 
8.0 11.0 0.208 0.034 0.135 0.367 0.259 0.745 0.076 0.407 0.096 0.169 0.090 0.463 0.003 0.275 0.032 0.118 0.008 0.293 0.008 0.148 
9.0 11.0 0.177 0.063 0.181 0.482 0.268 0.761 0.031 0.241 0.144 0.416 0.082 0.511 0.038 0.071 0.050 0.343 0.004 0.310 0.003 0.053 
10.0 11.0 0.153 0.125 0.222 0.549 0.262 0.711 0.024 0.033 0.181 0.610 0.050 0.421 0.087 0.223 0.048 0.476 0.032 0.126 0.008 0.303 
11.0 11.0 0.137 0.152 0.257 0.577 0.243 0.614 0.084 0.184 0.198 0.707 0.004 0.202 0.127 0.503 0.016 0.418 0.069 0.213 0.009 0.446 
12.0 11.0 0.127 0.148 0.287 0.578 0.211 0.487 0.143 0.381 0.189 0.689 0.073 0.094 0.142 0.664 0.045 0.157 0.091 0.533 0.058 0.317 
13.0 11.0 0.121 0.119 0.314 0.563 0.169 0.345 0.196 0.538 0.153 0.559 0.143 0.396 0.118 0.636 0.120 0.224 0.070 0.649 0.126 0.076 
14.0 11.0 0.119 0.068 0.337 0.545 0.116 0.200 0.238 0.640 0.091 0.335 0.197 0.623 0.050 0.402 0.176 0.562 0.008 0.438 0.169 0.509 
15.0 11.0 0.117 0.002 0.357 0.537 0.055 0.056 0.263 0.686 0.010 0.062 0.222 0.725 0.046 0.043 0.186 0.712 0.118 0.005 0.142 0.699 
16.0 11.0 0.111 0.069 0.372 0.544 0.013 0.089 0.269 0.677 0.081 0.223 0.207 0.680 0.148 0.336 0.134 0.612 0.217 0.452 0.032 0.519 
17.0 11.0 0.101 0.138 0.382 0.567 0.085 0.239 0.252 0.611 0.169 0.481 0.151 0.496 0.226 0.627 0.028 0.294 0.254 0.718 0.130 0.060 
18.0 11.0 0.081 0.192 0.385 0.599 0.159 0.396 0.211 0.487 0.239 0.675 0.061 0.207 0.253 0.743 0.101 0.125 0.198 0.667 0.265 0.423 
19.0 11.0 0.052 0.221 0.377 0.627 0.229 0.554 0.148 0.307 0.279 0.770 0.047 0.125 0.215 0.646 0.208 0.484 0.060 0.327 0.300 0.657 
20.0 11.0 0.011 0.216 0.356 0.634 0.289 0.699 0.069 0.082 0.278 0.738 0.146 0.421 0.120 0.366 0.249 0.643 0.103 0.127 0.209 0.525 
21.0 11.0 0.043 0.169 0.320 0.601 0.332 0.807 0.019 0.162 0.235 0.577 0.213 0.603 0.005 0.010 0.208 0.548 0.217 0.462 0.041 0.145 
22.0 11.0 0.108 0.076 0.268 0.511 0.352 0.849 0.102 0.388 0.157 0.314 0.228 0.614 0.115 0.309 0.103 0.265 0.228 0.518 0.107 0.224 
23.0 11.0 0.182 0.063 0.200 0.355 0.343 0.801 0.165 0.545 0.062 0.018 0.192 0.464 0.172 0.449 0.011 0.046 0.151 0.331 0.155 0.341 
24.0 11.0 0.260 0.231 0.123 0.149 0.308 0.664 0.201 0.604 0.024 0.233 0.125 0.233 0.171 0.409 0.084 0.220 0.049 0.091 0.117 0.252 
25.0 11.0 0.336 0.405 0.041 0.083 0.252 0.458 0.208 0.559 0.086 0.379 0.053 0.017 0.130 0.256 0.106 0.244 0.027 0.080 0.049 0.103 
26.0 11.0 0.402 0.556 0.037 0.300 0.185 0.223 0.189 0.436 0.117 0.407 0.004 0.141 0.075 0.087 0.089 0.168 0.057 0.119 0.005 0.008 
27.0 11.0 0.451 0.657 0.104 0.467 0.116 0.012 0.154 0.278 0.119 0.346 0.036 0.198 0.029 0.036 0.058 0.068 0.055 0.083 0.029 0.032 
28.0 11.0 0.480 0.693 0.155 0.561 0.055 0.155 0.113 0.128 0.104 0.242 0.047 0.185 0.001 0.089 0.031 0.005 0.040 0.030 0.032 0.017 
29.0 11.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 11.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 12.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 12.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 12.0 0.647 0.776 0.232 0.599 0.092 0.108 0.187 0.213 0.151 0.326 0.046 0.213 0.016 0.067 0.030 0.045 0.027 0.077 0.016 0.058 
4.0 12.0 0.606 0.705 0.161 0.457 0.187 0.107 0.248 0.395 0.161 0.432 0.016 0.198 0.057 0.029 0.055 0.140 0.037 0.131 0.013 0.058 
5.0 12.0 0.539 0.563 0.066 0.237 0.293 0.371 0.295 0.567 0.136 0.461 0.048 0.083 0.113 0.197 0.074 0.244 0.026 0.134 0.010 0.018 
6.0 12.0 0.454 0.377 0.041 0.024 0.394 0.631 0.312 0.670 0.064 0.358 0.138 0.143 0.160 0.387 0.059 0.271 0.021 0.037 0.051 0.154 
7.0 12.0 0.366 0.185 0.150 0.274 0.475 0.834 0.288 0.664 0.051 0.122 0.231 0.413 0.165 0.492 0.010 0.144 0.091 0.220 0.077 0.280 
8.0 12.0 0.283 0.018 0.252 0.481 0.527 0.945 0.219 0.539 0.192 0.203 0.294 0.634 0.101 0.417 0.118 0.151 0.144 0.450 0.048 0.246 
9.0 12.0 0.213 0.108 0.340 0.626 0.544 0.957 0.113 0.317 0.332 0.537 0.296 0.710 0.036 0.136 0.226 0.489 0.121 0.492 0.056 0.064 
10.0 12.0 0.161 0.190 0.413 0.707 0.526 0.882 0.019 0.042 0.440 0.798 0.220 0.592 0.211 0.278 0.271 0.698 0.011 0.230 0.175 0.456 
11.0 12.0 0.125 0.230 0.471 0.736 0.476 0.743 0.161 0.242 0.492 0.924 0.073 0.296 0.369 0.675 0.205 0.634 0.202 0.268 0.214 0.706 
12.0 12.0 0.104 0.233 0.517 0.725 0.400 0.566 0.297 0.493 0.475 0.892 0.118 0.103 0.449 0.906 0.025 0.277 0.368 0.753 0.097 0.553 
13.0 12.0 0.096 0.207 0.551 0.692 0.303 0.374 0.413 0.685 0.385 0.711 0.312 0.505 0.412 0.875 0.218 0.251 0.401 0.950 0.159 0.013 
14.0 12.0 0.095 0.156 0.577 0.652 0.189 0.183 0.495 0.797 0.230 0.412 0.459 0.798 0.244 0.562 0.425 0.722 0.232 0.685 0.415 0.642 
15.0 12.0 0.097 0.087 0.596 0.620 0.065 0.001 0.536 0.834 0.037 0.059 0.525 0.919 0.004 0.089 0.508 0.937 0.069 0.105 0.500 0.961 
16.0 12.0 0.097 0.009 0.608 0.603 0.067 0.171 0.533 0.800 0.168 0.294 0.491 0.850 0.266 0.401 0.425 0.819 0.375 0.513 0.340 0.779 
17.0 12.0 0.090 0.071 0.612 0.607 0.199 0.337 0.482 0.699 0.355 0.600 0.362 0.609 0.467 0.767 0.199 0.420 0.547 0.885 0.002 0.211 
18.0 12.0 0.072 0.138 0.604 0.624 0.327 0.502 0.387 0.537 0.495 0.816 0.161 0.249 0.548 0.906 0.094 0.102 0.503 0.853 0.352 0.414 
19.0 12.0 0.039 0.182 0.582 0.642 0.442 0.661 0.254 0.319 0.563 0.907 0.067 0.150 0.484 0.784 0.346 0.545 0.265 0.461 0.526 0.745 
20.0 12.0 0.012 0.191 0.540 0.642 0.535 0.802 0.097 0.060 0.548 0.850 0.271 0.493 0.298 0.448 0.464 0.742 0.052 0.078 0.447 0.638 
21.0 12.0 0.084 0.157 0.476 0.606 0.596 0.902 0.067 0.212 0.451 0.651 0.404 0.695 0.053 0.024 0.416 0.639 0.296 0.477 0.189 0.226 
22.0 12.0 0.177 0.070 0.388 0.511 0.614 0.932 0.215 0.455 0.291 0.343 0.433 0.699 0.166 0.338 0.239 0.318 0.362 0.561 0.079 0.194 
23.0 12.0 0.288 0.070 0.275 0.348 0.584 0.867 0.323 0.619 0.108 0.010 0.363 0.523 0.286 0.498 0.037 0.037 0.264 0.367 0.194 0.341 
24.0 12.0 0.409 0.246 0.147 0.129 0.509 0.708 0.379 0.674 0.055 0.271 0.237 0.258 0.296 0.454 0.106 0.233 0.109 0.107 0.170 0.262 
25.0 12.0 0.528 0.434 0.013 0.117 0.401 0.476 0.379 0.614 0.169 0.428 0.101 0.017 0.229 0.283 0.157 0.264 0.017 0.082 0.082 0.107 
26.0 12.0 0.631 0.598 0.113 0.349 0.277 0.217 0.334 0.470 0.222 0.453 0.007 0.160 0.133 0.095 0.139 0.182 0.071 0.127 0.006 0.008 
27.0 12.0 0.707 0.707 0.218 0.525 0.154 0.022 0.263 0.290 0.223 0.378 0.068 0.221 0.051 0.041 0.092 0.074 0.074 0.091 0.032 0.037 
28.0 12.0 0.747 0.744 0.294 0.621 0.048 0.193 0.184 0.123 0.190 0.259 0.090 0.203 0.002 0.099 0.047 0.006 0.054 0.034 0.038 0.022 
29.0 12.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 12.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 13.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 13.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 13.0 0.867 0.689 0.338 0.534 0.104 0.104 0.266 0.187 0.240 0.300 0.085 0.205 0.023 0.069 0.055 0.042 0.047 0.078 0.023 0.058 
4.0 13.0 0.808 0.626 0.238 0.405 0.243 0.091 0.361 0.354 0.261 0.402 0.038 0.194 0.093 0.022 0.099 0.137 0.059 0.132 0.014 0.058 
5.0 13.0 0.710 0.497 0.104 0.203 0.397 0.331 0.436 0.513 0.228 0.432 0.062 0.089 0.188 0.183 0.131 0.241 0.037 0.137 0.028 0.018 
6.0 13.0 0.587 0.328 0.048 0.035 0.545 0.566 0.466 0.608 0.122 0.340 0.206 0.122 0.270 0.368 0.106 0.272 0.047 0.038 0.095 0.160 
7.0 13.0 0.457 0.153 0.202 0.265 0.664 0.747 0.435 0.600 0.051 0.123 0.357 0.376 0.285 0.475 0.012 0.153 0.173 0.214 0.134 0.290 
8.0 13.0 0.336 0.003 0.345 0.454 0.739 0.843 0.337 0.484 0.265 0.175 0.463 0.585 0.188 0.411 0.192 0.129 0.269 0.448 0.076 0.261 
9.0 13.0 0.235 0.123 0.467 0.585 0.762 0.844 0.182 0.279 0.479 0.479 0.474 0.658 0.025 0.152 0.379 0.456 0.238 0.503 0.114 0.051 
10.0 13.0 0.158 0.205 0.566 0.657 0.733 0.764 0.011 0.027 0.645 0.712 0.366 0.551 0.302 0.231 0.468 0.666 0.033 0.265 0.338 0.439 
11.0 13.0 0.106 0.252 0.641 0.676 0.659 0.623 0.218 0.228 0.727 0.819 0.148 0.282 0.558 0.599 0.381 0.620 0.298 0.203 0.437 0.710 
12.0 13.0 0.076 0.267 0.697 0.656 0.547 0.450 0.414 0.446 0.703 0.779 0.138 0.077 0.697 0.811 0.112 0.303 0.593 0.669 0.278 0.601 
13.0 13.0 0.064 0.255 0.737 0.611 0.406 0.266 0.580 0.604 0.573 0.606 0.431 0.432 0.657 0.786 0.264 0.172 0.687 0.878 0.125 0.108 
14.0 13.0 0.064 0.219 0.764 0.555 0.244 0.091 0.693 0.684 0.347 0.336 0.653 0.681 0.417 0.511 0.597 0.595 0.465 0.669 0.564 0.487 
15.0 13.0 0.070 0.164 0.781 0.502 0.070 0.065 0.747 0.694 0.067 0.031 0.755 0.775 0.054 0.104 0.750 0.793 0.025 0.179 0.768 0.814 
16.0 13.0 0.074 0.096 0.789 0.464 0.110 0.202 0.736 0.645 0.226 0.261 0.712 0.706 0.331 0.309 0.660 0.705 0.444 0.352 0.608 0.713 
17.0 13.0 0.071 0.024 0.786 0.445 0.289 0.324 0.660 0.545 0.490 0.501 0.532 0.500 0.630 0.609 0.356 0.386 0.735 0.683 0.159 0.278 
18.0 13.0 0.054 0.042 0.770 0.443 0.458 0.437 0.523 0.403 0.683 0.660 0.252 0.206 0.759 0.721 0.051 0.032 0.726 0.687 0.340 0.223 
19.0 13.0 0.019 0.091 0.735 0.448 0.606 0.542 0.338 0.226 0.775 0.716 0.066 0.109 0.686 0.625 0.410 0.385 0.436 0.403 0.627 0.509 
20.0 13.0 0.039 0.114 0.677 0.446 0.723 0.632 0.122 0.026 0.750 0.659 0.348 0.374 0.441 0.364 0.593 0.547 0.027 0.018 0.581 0.465 
21.0 13.0 0.123 0.102 0.592 0.419 0.795 0.693 0.099 0.179 0.615 0.497 0.532 0.526 0.113 0.038 0.551 0.480 0.313 0.313 0.285 0.186 
22.0 13.0 0.235 0.047 0.475 0.353 0.811 0.704 0.296 0.358 0.397 0.258 0.575 0.526 0.184 0.236 0.334 0.249 0.426 0.391 0.052 0.113 
23.0 13.0 0.373 0.051 0.329 0.236 0.763 0.648 0.437 0.475 0.149 0.006 0.485 0.392 0.351 0.358 0.075 0.020 0.325 0.263 0.204 0.225 
24.0 13.0 0.524 0.181 0.163 0.077 0.659 0.523 0.507 0.510 0.071 0.205 0.319 0.193 0.374 0.329 0.113 0.157 0.143 0.082 0.190 0.178 
25.0 13.0 0.674 0.321 0.010 0.104 0.513 0.347 0.504 0.461 0.223 0.322 0.139 0.012 0.293 0.205 0.185 0.183 0.013 0.051 0.095 0.076 
26.0 13.0 0.804 0.445 0.171 0.274 0.346 0.151 0.441 0.350 0.295 0.339 0.006 0.119 0.173 0.068 0.168 0.127 0.079 0.084 0.007 0.005 
27.0 13.0 0.898 0.527 0.304 0.403 0.183 0.026 0.343 0.213 0.295 0.281 0.088 0.163 0.067 0.031 0.112 0.050 0.085 0.059 0.036 0.020 
28.0 13.0 0.946 0.555 0.398 0.471 0.044 0.153 0.236 0.087 0.251 0.191 0.118 0.150 0.002 0.074 0.057 0.007 0.062 0.019 0.043 0.009 
29.0 13.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 13.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 14.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 14.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 14.0 1.000 0.383 0.402 0.288 0.111 0.054 0.315 0.105 0.299 0.173 0.113 0.124 0.029 0.046 0.075 0.026 0.061 0.051 0.026 0.040 
4.0 14.0 0.929 0.348 0.283 0.211 0.277 0.057 0.431 0.199 0.327 0.231 0.055 0.118 0.119 0.010 0.133 0.085 0.075 0.086 0.010 0.038 
5.0 14.0 0.811 0.276 0.126 0.093 0.461 0.193 0.525 0.287 0.291 0.249 0.069 0.058 0.241 0.105 0.174 0.152 0.042 0.091 0.048 0.011 
6.0 14.0 0.662 0.179 0.055 0.046 0.637 0.323 0.564 0.337 0.165 0.196 0.248 0.063 0.348 0.218 0.143 0.176 0.072 0.029 0.138 0.109 
7.0 14.0 0.506 0.076 0.237 0.182 0.779 0.420 0.528 0.327 0.045 0.072 0.437 0.209 0.373 0.285 0.013 0.110 0.239 0.127 0.187 0.199 
8.0 14.0 0.360 0.020 0.405 0.294 0.867 0.465 0.412 0.254 0.305 0.095 0.573 0.327 0.258 0.253 0.237 0.056 0.371 0.279 0.103 0.192 
9.0 14.0 0.238 0.101 0.547 0.372 0.892 0.451 0.227 0.132 0.564 0.261 0.594 0.366 0.007 0.109 0.483 0.250 0.342 0.330 0.156 0.035 
10.0 14.0 0.144 0.164 0.661 0.412 0.856 0.387 0.002 0.012 0.766 0.381 0.469 0.302 0.344 0.103 0.611 0.379 0.090 0.209 0.467 0.238 
11.0 14.0 0.081 0.210 0.746 0.416 0.765 0.287 0.248 0.151 0.867 0.423 0.210 0.153 0.664 0.301 0.521 0.365 0.326 0.049 0.626 0.425 
12.0 14.0 0.045 0.238 0.806 0.390 0.631 0.169 0.480 0.260 0.841 0.381 0.134 0.038 0.846 0.410 0.202 0.202 0.716 0.313 0.458 0.401 
13.0 14.0 0.029 0.249 0.848 0.342 0.463 0.050 0.675 0.324 0.688 0.271 0.486 0.213 0.813 0.390 0.254 0.039 0.870 0.443 0.033 0.164 
14.0 14.0 0.030 0.240 0.873 0.279 0.272 0.051 0.806 0.336 0.422 0.123 0.756 0.319 0.539 0.250 0.670 0.244 0.642 0.366 0.592 0.138 
15.0 14.0 0.037 0.213 0.887 0.216 0.069 0.127 0.867 0.309 0.093 0.023 0.883 0.342 0.115 0.062 0.877 0.336 0.139 0.158 0.897 0.324 
16.0 14.0 0.044 0.171 0.891 0.162 0.139 0.177 0.852 0.256 0.250 0.142 0.840 0.292 0.339 0.111 0.800 0.303 0.421 0.066 0.775 0.327 
17.0 14.0 0.043 0.121 0.882 0.123 0.342 0.206 0.761 0.190 0.556 0.222 0.636 0.194 0.697 0.223 0.468 0.181 0.793 0.207 0.300 0.194 
18.0 14.0 0.029 0.070 0.859 0.102 0.532 0.222 0.601 0.119 0.779 0.261 0.316 0.077 0.859 0.258 0.010 0.032 0.825 0.231 0.261 0.028 
19.0 14.0 0.005 0.026 0.816 0.094 0.697 0.232 0.387 0.049 0.885 0.259 0.048 0.034 0.788 0.220 0.404 0.090 0.532 0.156 0.609 0.084 
20.0 14.0 0.065 0.006 0.748 0.092 0.825 0.238 0.140 0.019 0.856 0.223 0.372 0.119 0.520 0.133 0.626 0.149 0.086 0.041 0.597 0.102 
21.0 14.0 0.154 0.022 0.650 0.089 0.903 0.239 0.112 0.082 0.702 0.159 0.584 0.162 0.155 0.031 0.598 0.138 0.292 0.053 0.307 0.051 
22.0 14.0 0.275 0.017 0.518 0.076 0.916 0.230 0.334 0.132 0.455 0.077 0.637 0.159 0.177 0.052 0.373 0.080 0.431 0.087 0.044 0.014 
23.0 14.0 0.424 0.008 0.354 0.047 0.858 0.205 0.493 0.162 0.175 0.004 0.541 0.116 0.369 0.089 0.096 0.016 0.337 0.067 0.199 0.044 
24.0 14.0 0.590 0.049 0.168 0.004 0.738 0.161 0.570 0.167 0.073 0.067 0.358 0.056 0.401 0.083 0.110 0.026 0.150 0.029 0.187 0.041 
25.0 14.0 0.754 0.095 0.024 0.049 0.571 0.103 0.565 0.147 0.245 0.101 0.159 0.003 0.317 0.050 0.192 0.035 0.013 0.003 0.091 0.025 
26.0 14.0 0.897 0.138 0.202 0.100 0.382 0.041 0.494 0.110 0.326 0.105 0.005 0.036 0.188 0.014 0.176 0.022 0.083 0.007 0.005 0.014 
27.0 14.0 0.999 0.168 0.350 0.138 0.198 0.014 0.384 0.066 0.328 0.086 0.094 0.049 0.073 0.013 0.118 0.004 0.089 0.001 0.039 0.012 
28.0 14.0 1.051 0.178 0.453 0.157 0.042 0.053 0.263 0.027 0.280 0.059 0.129 0.045 0.002 0.024 0.059 0.010 0.064 0.008 0.044 0.015 
29.0 14.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 14.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 15.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 15.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 15.0 1.030 0.041 0.416 0.056 0.112 0.023 0.328 0.008 0.320 0.014 0.127 0.004 0.030 0.005 0.086 0.000 0.071 0.005 0.025 0.008 
4.0 15.0 0.954 0.036 0.292 0.056 0.284 0.014 0.451 0.020 0.352 0.020 0.066 0.002 0.128 0.007 0.152 0.003 0.085 0.010 0.003 0.008 
5.0 15.0 0.829 0.028 0.127 0.054 0.476 0.001 0.550 0.034 0.317 0.025 0.065 0.003 0.263 0.010 0.200 0.007 0.046 0.015 0.067 0.004 
6.0 15.0 0.671 0.021 0.061 0.052 0.659 0.017 0.591 0.049 0.186 0.024 0.256 0.014 0.384 0.013 0.170 0.015 0.084 0.017 0.174 0.009 
7.0 15.0 0.506 0.020 0.251 0.052 0.805 0.037 0.555 0.062 0.033 0.014 0.460 0.030 0.418 0.013 0.022 0.025 0.276 0.013 0.234 0.030 
8.0 15.0 0.351 0.029 0.425 0.055 0.895 0.060 0.434 0.070 0.304 0.006 0.608 0.048 0.303 0.005 0.243 0.038 0.434 0.001 0.142 0.053 
9.0 15.0 0.220 0.048 0.571 0.058 0.919 0.087 0.243 0.072 0.576 0.036 0.636 0.063 0.034 0.014 0.517 0.052 0.421 0.021 0.149 0.070 
10.0 15.0 0.121 0.078 0.687 0.056 0.878 0.118 0.005 0.064 0.788 0.076 0.512 0.067 0.330 0.049 0.670 0.060 0.163 0.056 0.512 0.075 
11.0 15.0 0.053 0.116 0.772 0.044 0.781 0.151 0.249 0.042 0.895 0.120 0.246 0.052 0.672 0.096 0.595 0.050 0.281 0.104 0.724 0.057 
12.0 15.0 0.013 0.155 0.831 0.018 0.640 0.182 0.488 0.003 0.870 0.158 0.109 0.010 0.875 0.143 0.275 0.007 0.714 0.155 0.588 0.007 
13.0 15.0 0.005 0.190 0.869 0.025 0.466 0.203 0.687 0.054 0.714 0.176 0.474 0.061 0.856 0.165 0.197 0.077 0.914 0.175 0.101 0.107 
14.0 15.0 0.005 0.212 0.891 0.083 0.269 0.200 0.821 0.122 0.443 0.156 0.755 0.147 0.588 0.130 0.638 0.179 0.722 0.117 0.501 0.231 
15.0 15.0 0.002 0.220 0.901 0.147 0.061 0.169 0.881 0.188 0.109 0.092 0.892 0.217 0.164 0.034 0.873 0.248 0.235 0.027 0.864 0.292 
16.0 15.0 0.010 0.213 0.900 0.209 0.149 0.110 0.864 0.234 0.238 0.010 0.855 0.242 0.296 0.104 0.821 0.235 0.329 0.206 0.804 0.219 
17.0 15.0 0.012 0.194 0.887 0.261 0.353 0.028 0.770 0.249 0.547 0.127 0.656 0.202 0.662 0.234 0.509 0.124 0.721 0.330 0.377 0.017 
18.0 15.0 0.000 0.167 0.860 0.296 0.542 0.066 0.608 0.224 0.772 0.232 0.339 0.100 0.835 0.303 0.063 0.050 0.785 0.322 0.160 0.214 
19.0 15.0 0.031 0.135 0.813 0.313 0.705 0.161 0.392 0.161 0.879 0.298 0.022 0.038 0.777 0.277 0.347 0.212 0.528 0.174 0.511 0.338 
20.0 15.0 0.088 0.099 0.743 0.309 0.830 0.245 0.145 0.068 0.852 0.303 0.345 0.171 0.523 0.161 0.575 0.290 0.112 0.041 0.526 0.284 
21.0 15.0 0.173 0.058 0.643 0.283 0.904 0.305 0.106 0.039 0.701 0.246 0.558 0.257 0.171 0.004 0.562 0.250 0.249 0.204 0.273 0.103 
22.0 15.0 0.290 0.010 0.511 0.234 0.915 0.331 0.327 0.138 0.457 0.139 0.616 0.268 0.154 0.144 0.356 0.118 0.388 0.235 0.044 0.081 
23.0 15.0 0.436 0.047 0.347 0.161 0.856 0.316 0.484 0.208 0.182 0.014 0.526 0.206 0.343 0.210 0.094 0.028 0.305 0.147 0.184 0.140 
24.0 15.0 0.598 0.109 0.162 0.072 0.735 0.261 0.562 0.236 0.063 0.092 0.350 0.105 0.378 0.193 0.100 0.113 0.134 0.030 0.170 0.098 
25.0 15.0 0.759 0.171 0.028 0.024 0.568 0.178 0.557 0.219 0.234 0.154 0.158 0.010 0.301 0.125 0.179 0.127 0.016 0.055 0.080 0.026 
26.0 15.0 0.899 0.223 0.205 0.112 0.380 0.083 0.487 0.168 0.315 0.165 0.006 0.057 0.179 0.048 0.165 0.093 0.081 0.077 0.005 0.030 
27.0 15.0 0.999 0.255 0.350 0.178 0.198 0.005 0.379 0.103 0.318 0.138 0.089 0.081 0.070 0.008 0.110 0.047 0.085 0.062 0.040 0.047 
28.0 15.0 1.049 0.264 0.453 0.215 0.043 0.068 0.261 0.042 0.272 0.092 0.123 0.074 0.002 0.031 0.055 0.013 0.061 0.038 0.043 0.041 
29.0 15.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 15.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 16.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 16.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 16.0 0.953 0.442 0.377 0.378 0.106 0.094 0.303 0.115 0.299 0.194 0.124 0.131 0.024 0.039 0.086 0.026 0.074 0.045 0.024 0.026 
4.0 16.0 0.880 0.398 0.261 0.304 0.265 0.029 0.416 0.228 0.331 0.264 0.070 0.124 0.118 0.019 0.153 0.082 0.090 0.073 0.001 0.023 
5.0 16.0 0.761 0.312 0.107 0.185 0.441 0.184 0.507 0.340 0.300 0.291 0.051 0.057 0.248 0.122 0.205 0.144 0.055 0.070 0.075 0.019 
6.0 16.0 0.612 0.204 0.068 0.047 0.608 0.341 0.545 0.414 0.182 0.238 0.228 0.081 0.369 0.240 0.183 0.159 0.073 0.020 0.189 0.101 
7.0 16.0 0.456 0.101 0.244 0.084 0.740 0.469 0.510 0.427 0.018 0.103 0.420 0.251 0.409 0.312 0.045 0.079 0.269 0.149 0.264 0.166 
8.0 16.0 0.309 0.023 0.404 0.186 0.819 0.550 0.399 0.372 0.267 0.092 0.561 0.400 0.312 0.274 0.202 0.106 0.439 0.291 0.193 0.129 
9.0 16.0 0.185 0.020 0.538 0.255 0.837 0.583 0.223 0.259 0.515 0.306 0.593 0.469 0.069 0.105 0.468 0.327 0.452 0.320 0.081 0.073 
10.0 16.0 0.089 0.027 0.642 0.294 0.796 0.575 0.006 0.107 0.709 0.490 0.484 0.421 0.264 0.159 0.627 0.479 0.229 0.155 0.442 0.346 
11.0 16.0 0.023 0.002 0.718 0.316 0.704 0.537 0.224 0.064 0.806 0.609 0.247 0.256 0.584 0.436 0.579 0.463 0.179 0.177 0.686 0.528 
12.0 16.0 0.017 0.043 0.768 0.337 0.573 0.479 0.439 0.236 0.785 0.639 0.072 0.004 0.779 0.630 0.306 0.244 0.594 0.531 0.618 0.444 
13.0 16.0 0.035 0.097 0.800 0.367 0.413 0.403 0.617 0.396 0.647 0.571 0.400 0.289 0.778 0.663 0.112 0.125 0.812 0.720 0.215 0.063 
14.0 16.0 0.037 0.147 0.815 0.411 0.234 0.304 0.735 0.528 0.406 0.399 0.655 0.543 0.553 0.484 0.513 0.504 0.680 0.579 0.324 0.449 
15.0 16.0 0.031 0.186 0.820 0.467 0.047 0.179 0.787 0.619 0.111 0.151 0.781 0.694 0.186 0.147 0.741 0.727 0.280 0.159 0.683 0.762 
16.0 16.0 0.024 0.212 0.815 0.525 0.140 0.028 0.770 0.652 0.195 0.136 0.756 0.697 0.215 0.250 0.718 0.694 0.203 0.353 0.684 0.685 
17.0 16.0 0.022 0.224 0.800 0.580 0.321 0.143 0.686 0.616 0.468 0.416 0.587 0.543 0.539 0.584 0.466 0.406 0.552 0.710 0.362 0.250 
18.0 16.0 0.031 0.222 0.771 0.621 0.487 0.323 0.542 0.507 0.666 0.637 0.314 0.261 0.698 0.743 0.092 0.024 0.628 0.738 0.075 0.287 
19.0 16.0 0.057 0.205 0.726 0.640 0.628 0.498 0.352 0.331 0.761 0.751 0.003 0.080 0.659 0.673 0.258 0.416 0.434 0.437 0.374 0.608 
20.0 16.0 0.105 0.170 0.661 0.629 0.736 0.648 0.135 0.107 0.740 0.730 0.278 0.388 0.451 0.402 0.458 0.610 0.100 0.028 0.403 0.552 
21.0 16.0 0.179 0.112 0.570 0.578 0.800 0.753 0.085 0.136 0.611 0.575 0.464 0.580 0.156 0.037 0.456 0.540 0.193 0.377 0.209 0.215 
22.0 16.0 0.280 0.024 0.452 0.478 0.808 0.789 0.278 0.355 0.402 0.317 0.517 0.599 0.118 0.282 0.290 0.271 0.307 0.462 0.041 0.146 
23.0 16.0 0.407 0.097 0.307 0.323 0.756 0.737 0.415 0.504 0.166 0.029 0.444 0.457 0.279 0.431 0.076 0.037 0.241 0.299 0.154 0.270 
24.0 16.0 0.548 0.242 0.144 0.127 0.650 0.602 0.483 0.557 0.045 0.212 0.298 0.233 0.311 0.400 0.084 0.213 0.102 0.073 0.140 0.197 
25.0 16.0 0.688 0.391 0.023 0.087 0.504 0.405 0.481 0.511 0.192 0.350 0.137 0.022 0.248 0.257 0.148 0.245 0.018 0.095 0.064 0.061 
26.0 16.0 0.809 0.519 0.179 0.286 0.340 0.185 0.422 0.391 0.263 0.375 0.008 0.126 0.148 0.096 0.136 0.177 0.070 0.138 0.006 0.043 
27.0 16.0 0.897 0.601 0.307 0.435 0.181 0.018 0.330 0.240 0.268 0.313 0.071 0.179 0.058 0.022 0.090 0.084 0.072 0.108 0.036 0.073 
28.0 16.0 0.940 0.626 0.397 0.516 0.046 0.162 0.229 0.099 0.230 0.211 0.101 0.164 0.001 0.071 0.045 0.016 0.051 0.059 0.039 0.061 
29.0 16.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 16.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 17.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 17.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 17.0 0.779 0.688 0.290 0.567 0.096 0.130 0.243 0.184 0.239 0.305 0.105 0.211 0.014 0.069 0.072 0.041 0.070 0.080 0.025 0.052 
4.0 17.0 0.716 0.618 0.194 0.444 0.222 0.065 0.331 0.356 0.265 0.413 0.064 0.202 0.089 0.023 0.132 0.137 0.089 0.133 0.004 0.049 
5.0 17.0 0.617 0.482 0.067 0.250 0.361 0.305 0.401 0.524 0.242 0.451 0.029 0.099 0.196 0.186 0.182 0.244 0.065 0.138 0.064 0.027 
6.0 17.0 0.493 0.310 0.075 0.025 0.491 0.543 0.429 0.630 0.150 0.368 0.169 0.113 0.299 0.378 0.174 0.280 0.040 0.037 0.174 0.174 
7.0 17.0 0.362 0.140 0.217 0.188 0.592 0.731 0.399 0.638 0.006 0.159 0.321 0.375 0.340 0.497 0.070 0.165 0.207 0.221 0.260 0.312 
8.0 17.0 0.240 0.004 0.345 0.356 0.650 0.841 0.309 0.540 0.199 0.139 0.435 0.599 0.274 0.448 0.124 0.118 0.366 0.471 0.229 0.291 
9.0 17.0 0.135 0.085 0.452 0.467 0.659 0.867 0.170 0.355 0.392 0.454 0.464 0.698 0.091 0.199 0.341 0.461 0.404 0.551 0.034 0.045 
10.0 17.0 0.053 0.120 0.534 0.526 0.621 0.825 0.001 0.118 0.540 0.716 0.385 0.621 0.166 0.191 0.482 0.704 0.253 0.333 0.278 0.437 
11.0 17.0 0.005 0.109 0.591 0.551 0.544 0.736 0.177 0.136 0.614 0.869 0.207 0.372 0.415 0.593 0.467 0.699 0.054 0.145 0.511 0.765 
12.0 17.0 0.040 0.065 0.628 0.560 0.437 0.618 0.341 0.377 0.597 0.886 0.033 0.008 0.574 0.868 0.278 0.403 0.383 0.667 0.516 0.718 
13.0 17.0 0.058 0.003 0.649 0.573 0.310 0.481 0.474 0.586 0.493 0.765 0.279 0.393 0.586 0.911 0.025 0.100 0.577 0.965 0.261 0.236 
14.0 17.0 0.062 0.064 0.657 0.598 0.170 0.326 0.560 0.741 0.313 0.513 0.470 0.725 0.432 0.668 0.324 0.612 0.518 0.816 0.122 0.444 
15.0 17.0 0.059 0.123 0.655 0.636 0.027 0.152 0.597 0.833 0.094 0.177 0.566 0.909 0.172 0.226 0.502 0.915 0.257 0.298 0.401 0.895 
16.0 17.0 0.054 0.171 0.646 0.682 0.115 0.041 0.581 0.849 0.131 0.195 0.552 0.901 0.116 0.283 0.504 0.887 0.076 0.345 0.441 0.859 
17.0 17.0 0.053 0.205 0.630 0.728 0.251 0.248 0.517 0.782 0.330 0.543 0.434 0.695 0.351 0.703 0.342 0.539 0.327 0.802 0.253 0.371 
18.0 17.0 0.061 0.221 0.603 0.764 0.374 0.460 0.410 0.630 0.476 0.808 0.242 0.339 0.471 0.902 0.090 0.019 0.397 0.862 0.027 0.261 
19.0 17.0 0.080 0.216 0.565 0.779 0.479 0.662 0.269 0.403 0.547 0.938 0.020 0.083 0.453 0.821 0.152 0.461 0.281 0.527 0.224 0.655 
20.0 17.0 0.116 0.187 0.511 0.762 0.558 0.834 0.110 0.122 0.534 0.904 0.180 0.460 0.315 0.498 0.293 0.702 0.067 0.027 0.247 0.615 
21.0 17.0 0.171 0.125 0.440 0.699 0.604 0.953 0.051 0.176 0.445 0.709 0.314 0.693 0.115 0.062 0.297 0.631 0.124 0.415 0.125 0.246 
22.0 17.0 0.247 0.021 0.349 0.577 0.610 0.988 0.193 0.442 0.298 0.393 0.356 0.718 0.072 0.319 0.189 0.322 0.198 0.520 0.034 0.161 
23.0 17.0 0.341 0.126 0.239 0.388 0.571 0.919 0.294 0.622 0.131 0.042 0.309 0.550 0.184 0.498 0.047 0.037 0.153 0.340 0.106 0.304 
24.0 17.0 0.445 0.305 0.116 0.148 0.493 0.750 0.346 0.686 0.019 0.250 0.210 0.284 0.208 0.467 0.059 0.240 0.061 0.086 0.092 0.224 
25.0 17.0 0.549 0.492 0.010 0.116 0.387 0.506 0.347 0.629 0.125 0.419 0.100 0.032 0.167 0.302 0.100 0.279 0.018 0.106 0.038 0.071 
26.0 17.0 0.639 0.653 0.127 0.360 0.267 0.235 0.307 0.483 0.177 0.451 0.011 0.145 0.100 0.114 0.091 0.201 0.051 0.154 0.009 0.046 
27.0 17.0 0.704 0.757 0.224 0.545 0.150 0.017 0.243 0.300 0.183 0.379 0.044 0.210 0.040 0.024 0.060 0.095 0.050 0.120 0.029 0.079 
28.0 17.0 0.737 0.790 0.293 0.646 0.050 0.195 0.172 0.128 0.159 0.259 0.064 0.194 0.002 0.082 0.030 0.018 0.036 0.064 0.030 0.065 
29.0 17.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 17.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 18.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 18.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 18.0 0.531 0.706 0.167 0.560 0.084 0.110 0.157 0.195 0.146 0.309 0.069 0.213 0.001 0.073 0.044 0.041 0.055 0.086 0.027 0.060 
4.0 18.0 0.485 0.630 0.099 0.427 0.164 0.088 0.208 0.365 0.161 0.413 0.046 0.204 0.046 0.019 0.086 0.139 0.076 0.146 0.016 0.061 
5.0 18.0 0.414 0.488 0.013 0.224 0.249 0.330 0.247 0.527 0.146 0.447 0.009 0.102 0.113 0.180 0.127 0.252 0.070 0.158 0.031 0.018 
6.0 18.0 0.328 0.307 0.082 0.013 0.326 0.565 0.258 0.624 0.090 0.360 0.091 0.106 0.181 0.371 0.134 0.297 0.014 0.059 0.117 0.175 
7.0 18.0 0.238 0.127 0.175 0.233 0.383 0.746 0.235 0.621 0.003 0.150 0.180 0.360 0.214 0.492 0.082 0.194 0.099 0.193 0.198 0.335 
8.0 18.0 0.152 0.024 0.258 0.408 0.411 0.842 0.176 0.513 0.116 0.141 0.248 0.574 0.184 0.449 0.030 0.077 0.214 0.451 0.210 0.347 
9.0 18.0 0.077 0.125 0.326 0.521 0.409 0.852 0.089 0.321 0.225 0.442 0.266 0.663 0.085 0.214 0.162 0.407 0.267 0.554 0.110 0.105 
10.0 18.0 0.017 0.173 0.376 0.577 0.377 0.791 0.014 0.084 0.307 0.682 0.224 0.583 0.056 0.151 0.258 0.644 0.210 0.375 0.072 0.326 
11.0 18.0 0.027 0.173 0.409 0.593 0.322 0.684 0.117 0.160 0.344 0.812 0.127 0.346 0.196 0.522 0.271 0.654 0.057 0.053 0.238 0.665 
12.0 18.0 0.056 0.137 0.428 0.589 0.251 0.552 0.208 0.383 0.331 0.813 0.000 0.009 0.288 0.772 0.190 0.399 0.124 0.529 0.295 0.675 
13.0 18.0 0.072 0.079 0.436 0.583 0.171 0.407 0.279 0.566 0.271 0.687 0.129 0.349 0.304 0.810 0.045 0.039 0.250 0.815 0.215 0.298 
14.0 18.0 0.079 0.012 0.435 0.587 0.086 0.255 0.321 0.693 0.174 0.451 0.227 0.637 0.237 0.599 0.103 0.483 0.258 0.718 0.051 0.269 
15.0 18.0 0.080 0.051 0.428 0.604 0.002 0.093 0.336 0.759 0.059 0.149 0.277 0.790 0.118 0.221 0.199 0.748 0.165 0.304 0.088 0.665 
16.0 18.0 0.079 0.105 0.416 0.630 0.079 0.078 0.323 0.759 0.056 0.175 0.272 0.777 0.016 0.209 0.217 0.736 0.029 0.219 0.137 0.672 
17.0 18.0 0.081 0.144 0.399 0.659 0.155 0.256 0.286 0.689 0.157 0.472 0.219 0.599 0.128 0.562 0.161 0.461 0.085 0.601 0.092 0.313 
18.0 18.0 0.086 0.167 0.377 0.682 0.222 0.436 0.228 0.549 0.230 0.693 0.132 0.298 0.190 0.732 0.062 0.043 0.130 0.669 0.006 0.172 
19.0 18.0 0.099 0.169 0.349 0.689 0.277 0.605 0.154 0.348 0.267 0.800 0.030 0.053 0.191 0.672 0.036 0.343 0.100 0.421 0.064 0.482 
20.0 18.0 0.120 0.147 0.313 0.669 0.319 0.747 0.071 0.106 0.264 0.770 0.063 0.367 0.139 0.416 0.097 0.543 0.028 0.029 0.073 0.462 
21.0 18.0 0.152 0.094 0.268 0.611 0.342 0.843 0.011 0.148 0.225 0.606 0.127 0.563 0.059 0.066 0.105 0.496 0.040 0.308 0.032 0.188 
22.0 18.0 0.195 0.004 0.213 0.502 0.345 0.869 0.084 0.374 0.159 0.343 0.151 0.588 0.018 0.242 0.068 0.259 0.066 0.395 0.018 0.119 
23.0 18.0 0.246 0.126 0.149 0.336 0.325 0.806 0.137 0.527 0.082 0.051 0.136 0.456 0.066 0.391 0.016 0.025 0.048 0.261 0.037 0.226 
24.0 18.0 0.304 0.283 0.080 0.127 0.286 0.660 0.167 0.583 0.012 0.193 0.098 0.244 0.079 0.372 0.023 0.182 0.014 0.067 0.026 0.166 
25.0 18.0 0.360 0.445 0.009 0.101 0.231 0.452 0.173 0.539 0.040 0.337 0.053 0.038 0.066 0.246 0.038 0.215 0.014 0.080 0.005 0.051 
26.0 18.0 0.410 0.586 0.058 0.313 0.170 0.220 0.158 0.419 0.068 0.369 0.016 0.106 0.042 0.099 0.034 0.159 0.024 0.118 0.012 0.037 
27.0 18.0 0.447 0.679 0.114 0.474 0.108 0.012 0.131 0.267 0.076 0.315 0.008 0.162 0.020 0.011 0.023 0.078 0.022 0.093 0.018 0.062 
28.0 18.0 0.467 0.709 0.155 0.565 0.055 0.152 0.099 0.123 0.070 0.221 0.018 0.154 0.006 0.059 0.013 0.018 0.016 0.052 0.017 0.052 
29.0 18.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 18.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 19.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 19.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 19.0 0.241 0.505 0.023 0.369 0.073 0.040 0.059 0.153 0.034 0.211 0.017 0.136 0.008 0.045 0.008 0.027 0.026 0.058 0.025 0.045 
4.0 19.0 0.215 0.446 0.011 0.266 0.097 0.100 0.065 0.262 0.032 0.270 0.014 0.126 0.001 0.014 0.022 0.089 0.043 0.100 0.029 0.051 
5.0 19.0 0.180 0.341 0.048 0.115 0.119 0.264 0.066 0.359 0.023 0.280 0.006 0.057 0.014 0.113 0.042 0.160 0.056 0.115 0.017 0.014 
6.0 19.0 0.140 0.208 0.087 0.055 0.135 0.417 0.057 0.409 0.008 0.213 0.008 0.074 0.031 0.228 0.059 0.192 0.053 0.060 0.020 0.096 
7.0 19.0 0.098 0.072 0.122 0.215 0.141 0.528 0.040 0.391 0.012 0.072 0.021 0.226 0.045 0.297 0.064 0.134 0.028 0.088 0.071 0.206 
8.0 19.0 0.056 0.045 0.153 0.339 0.136 0.577 0.016 0.305 0.030 0.112 0.029 0.347 0.051 0.267 0.054 0.023 0.015 0.242 0.117 0.237 
9.0 19.0 0.018 0.129 0.175 0.416 0.120 0.564 0.010 0.169 0.042 0.292 0.029 0.386 0.048 0.127 0.033 0.206 0.061 0.314 0.137 0.120 
10.0 19.0 0.016 0.174 0.190 0.449 0.097 0.503 0.034 0.012 0.043 0.422 0.023 0.326 0.042 0.078 0.007 0.337 0.099 0.234 0.120 0.103 
11.0 19.0 0.043 0.181 0.196 0.449 0.069 0.413 0.050 0.139 0.035 0.479 0.018 0.182 0.038 0.275 0.020 0.344 0.123 0.027 0.070 0.292 
12.0 19.0 0.063 0.158 0.196 0.431 0.041 0.312 0.058 0.266 0.023 0.458 0.019 0.006 0.035 0.397 0.050 0.218 0.129 0.206 0.005 0.329 
13.0 19.0 0.077 0.115 0.190 0.410 0.014 0.211 0.058 0.360 0.011 0.370 0.026 0.191 0.026 0.407 0.084 0.010 0.109 0.348 0.095 0.190 
14.0 19.0 0.087 0.063 0.179 0.396 0.008 0.113 0.051 0.417 0.006 0.232 0.038 0.329 0.003 0.300 0.112 0.194 0.054 0.322 0.172 0.039 
15.0 19.0 0.093 0.013 0.167 0.393 0.025 0.017 0.041 0.439 0.009 0.068 0.045 0.396 0.032 0.121 0.119 0.315 0.026 0.161 0.199 0.208 
16.0 19.0 0.097 0.030 0.153 0.397 0.038 0.080 0.032 0.426 0.018 0.098 0.041 0.383 0.071 0.076 0.096 0.317 0.104 0.049 0.159 0.234 
17.0 19.0 0.101 0.062 0.138 0.405 0.046 0.177 0.025 0.379 0.029 0.245 0.025 0.296 0.101 0.235 0.042 0.210 0.149 0.207 0.064 0.123 
18.0 19.0 0.106 0.080 0.122 0.412 0.051 0.273 0.021 0.298 0.038 0.352 0.002 0.154 0.109 0.313 0.024 0.044 0.141 0.248 0.041 0.042 
19.0 19.0 0.111 0.082 0.106 0.409 0.052 0.361 0.022 0.190 0.040 0.403 0.033 0.008 0.091 0.295 0.081 0.113 0.084 0.170 0.105 0.155 
20.0 19.0 0.117 0.067 0.090 0.391 0.052 0.433 0.025 0.063 0.033 0.388 0.060 0.153 0.050 0.193 0.108 0.201 0.006 0.031 0.104 0.159 
21.0 19.0 0.124 0.033 0.075 0.352 0.051 0.479 0.030 0.067 0.017 0.312 0.073 0.246 0.001 0.050 0.097 0.194 0.059 0.092 0.052 0.076 
22.0 19.0 0.131 0.023 0.062 0.285 0.051 0.489 0.034 0.182 0.005 0.191 0.069 0.267 0.042 0.080 0.057 0.112 0.081 0.132 0.012 0.026 
23.0 19.0 0.137 0.098 0.049 0.190 0.052 0.454 0.034 0.262 0.028 0.054 0.049 0.218 0.062 0.151 0.011 0.014 0.065 0.094 0.045 0.062 
24.0 19.0 0.142 0.186 0.039 0.075 0.055 0.377 0.028 0.295 0.045 0.064 0.021 0.132 0.060 0.155 0.021 0.058 0.032 0.029 0.046 0.047 
25.0 19.0 0.147 0.275 0.029 0.049 0.058 0.270 0.018 0.281 0.053 0.139 0.005 0.044 0.042 0.114 0.032 0.080 0.005 0.024 0.029 0.013 
26.0 19.0 0.152 0.353 0.019 0.165 0.061 0.151 0.005 0.230 0.050 0.165 0.024 0.023 0.018 0.060 0.027 0.067 0.009 0.042 0.013 0.016 
27.0 19.0 0.157 0.405 0.009 0.256 0.062 0.038 0.009 0.160 0.040 0.152 0.032 0.056 0.001 0.016 0.015 0.041 0.010 0.039 0.004 0.027 
28.0 19.0 0.162 0.426 0.002 0.312 0.059 0.051 0.020 0.090 0.026 0.117 0.032 0.062 0.013 0.009 0.003 0.020 0.005 0.028 0.003 0.026 
29.0 19.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 19.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 20.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 20.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 20.0 0.051 0.179 0.121 0.077 0.062 0.054 0.037 0.080 0.080 0.055 0.042 0.013 0.009 0.007 0.029 0.008 0.014 0.010 0.010 0.009 
4.0 20.0 0.056 0.151 0.119 0.028 0.032 0.099 0.076 0.095 0.102 0.046 0.029 0.002 0.039 0.016 0.048 0.012 0.010 0.012 0.027 0.013 
5.0 20.0 0.053 0.111 0.107 0.030 0.009 0.141 0.114 0.097 0.106 0.023 0.006 0.022 0.082 0.022 0.058 0.010 0.014 0.014 0.057 0.018 
6.0 20.0 0.046 0.060 0.088 0.091 0.055 0.170 0.144 0.082 0.084 0.012 0.062 0.038 0.122 0.017 0.043 0.005 0.066 0.018 0.088 0.020 
7.0 20.0 0.038 0.003 0.066 0.146 0.100 0.180 0.155 0.049 0.032 0.047 0.129 0.041 0.137 0.001 0.013 0.000 0.133 0.028 0.091 0.017 
8.0 20.0 0.035 0.052 0.043 0.188 0.137 0.167 0.144 0.005 0.044 0.072 0.186 0.024 0.104 0.021 0.104 0.008 0.182 0.043 0.034 0.002 
9.0 20.0 0.036 0.099 0.021 0.209 0.164 0.133 0.110 0.039 0.131 0.076 0.210 0.008 0.017 0.031 0.204 0.034 0.166 0.052 0.098 0.041 
10.0 20.0 0.042 0.129 0.001 0.209 0.178 0.087 0.056 0.072 0.211 0.054 0.184 0.040 0.113 0.014 0.265 0.071 0.056 0.030 0.254 0.105 
11.0 20.0 0.052 0.140 0.019 0.191 0.178 0.038 0.012 0.087 0.265 0.016 0.103 0.054 0.248 0.032 0.240 0.091 0.135 0.042 0.346 0.160 
12.0 20.0 0.063 0.133 0.038 0.163 0.165 0.004 0.086 0.083 0.280 0.025 0.021 0.039 0.340 0.087 0.114 0.064 0.331 0.140 0.287 0.148 
13.0 20.0 0.075 0.112 0.057 0.133 0.138 0.034 0.155 0.063 0.247 0.053 0.162 0.003 0.348 0.119 0.088 0.017 0.432 0.211 0.059 0.034 
14.0 20.0 0.087 0.084 0.075 0.107 0.099 0.051 0.210 0.035 0.164 0.057 0.282 0.057 0.246 0.101 0.289 0.119 0.351 0.184 0.238 0.145 
15.0 20.0 0.097 0.056 0.091 0.088 0.052 0.058 0.243 0.009 0.049 0.038 0.347 0.098 0.067 0.033 0.403 0.188 0.120 0.060 0.428 0.266 
16.0 20.0 0.106 0.034 0.106 0.075 0.001 0.057 0.249 0.011 0.079 0.004 0.339 0.110 0.138 0.059 0.381 0.183 0.158 0.104 0.404 0.248 
17.0 20.0 0.113 0.019 0.118 0.066 0.058 0.053 0.227 0.022 0.199 0.036 0.259 0.087 0.305 0.140 0.230 0.100 0.355 0.219 0.186 0.095 
18.0 20.0 0.116 0.013 0.127 0.057 0.113 0.045 0.178 0.022 0.287 0.070 0.124 0.033 0.383 0.177 0.011 0.026 0.385 0.224 0.093 0.096 
19.0 20.0 0.115 0.014 0.130 0.047 0.163 0.034 0.107 0.012 0.328 0.088 0.032 0.035 0.351 0.152 0.191 0.139 0.247 0.116 0.273 0.205 
20.0 20.0 0.107 0.023 0.126 0.035 0.203 0.022 0.022 0.006 0.313 0.082 0.171 0.095 0.224 0.075 0.299 0.187 0.027 0.039 0.270 0.173 
21.0 20.0 0.091 0.034 0.112 0.022 0.228 0.010 0.066 0.030 0.245 0.051 0.259 0.126 0.052 0.024 0.283 0.152 0.161 0.153 0.122 0.041 
22.0 20.0 0.064 0.045 0.086 0.012 0.231 0.002 0.143 0.052 0.140 0.003 0.274 0.115 0.102 0.102 0.169 0.057 0.226 0.166 0.052 0.089 
23.0 20.0 0.026 0.052 0.049 0.007 0.210 0.004 0.194 0.063 0.023 0.048 0.221 0.067 0.185 0.125 0.032 0.037 0.172 0.095 0.130 0.125 
24.0 20.0 0.018 0.053 0.002 0.009 0.167 0.015 0.212 0.059 0.076 0.084 0.130 0.005 0.190 0.095 0.067 0.082 0.072 0.014 0.116 0.084 
25.0 20.0 0.064 0.049 0.047 0.016 0.109 0.034 0.198 0.039 0.139 0.094 0.037 0.047 0.140 0.039 0.101 0.074 0.010 0.041 0.060 0.027 
26.0 20.0 0.102 0.046 0.092 0.021 0.044 0.054 0.158 0.008 0.161 0.077 0.034 0.070 0.071 0.014 0.085 0.037 0.043 0.043 0.011 0.009 
27.0 20.0 0.127 0.047 0.125 0.020 0.015 0.066 0.106 0.021 0.147 0.044 0.071 0.066 0.013 0.042 0.050 0.002 0.041 0.021 0.010 0.012 
28.0 20.0 0.135 0.054 0.143 0.010 0.061 0.066 0.055 0.041 0.114 0.011 0.078 0.046 0.022 0.045 0.017 0.021 0.024 0.002 0.010 0.001 
29.0 20.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 20.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 21.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 21.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 21.0 0.304 0.139 0.240 0.196 0.051 0.131 0.117 0.005 0.175 0.093 0.097 0.102 0.002 0.058 0.055 0.004 0.054 0.036 0.018 0.033 
4.0 21.0 0.291 0.133 0.208 0.186 0.026 0.084 0.193 0.067 0.215 0.161 0.074 0.123 0.059 0.029 0.105 0.054 0.070 0.075 0.003 0.039 
5.0 21.0 0.254 0.107 0.153 0.152 0.120 0.010 0.264 0.149 0.218 0.212 0.008 0.099 0.150 0.051 0.150 0.125 0.049 0.096 0.063 0.008 
6.0 21.0 0.205 0.076 0.084 0.105 0.217 0.076 0.310 0.219 0.166 0.213 0.108 0.016 0.244 0.163 0.146 0.173 0.041 0.052 0.158 0.093 
7.0 21.0 0.154 0.052 0.012 0.059 0.303 0.155 0.317 0.259 0.056 0.152 0.243 0.116 0.291 0.258 0.060 0.141 0.186 0.087 0.228 0.202 
8.0 21.0 0.111 0.044 0.056 0.021 0.367 0.219 0.277 0.257 0.098 0.034 0.356 0.252 0.246 0.276 0.114 0.015 0.326 0.257 0.189 0.231 
9.0 21.0 0.080 0.050 0.116 0.011 0.402 0.264 0.193 0.213 0.266 0.116 0.405 0.343 0.089 0.180 0.318 0.206 0.358 0.356 0.023 0.093 
10.0 21.0 0.062 0.063 0.166 0.040 0.407 0.288 0.074 0.134 0.414 0.266 0.358 0.350 0.149 0.022 0.462 0.389 0.209 0.275 0.305 0.202 
11.0 21.0 0.056 0.075 0.208 0.071 0.383 0.292 0.063 0.029 0.508 0.380 0.211 0.256 0.399 0.266 0.454 0.442 0.105 0.018 0.530 0.468 
12.0 21.0 0.060 0.083 0.242 0.104 0.334 0.276 0.203 0.087 0.525 0.432 0.011 0.074 0.573 0.464 0.263 0.306 0.452 0.358 0.510 0.510 
13.0 21.0 0.069 0.084 0.270 0.136 0.263 0.239 0.328 0.201 0.457 0.406 0.258 0.152 0.601 0.534 0.066 0.010 0.658 0.604 0.195 0.234 
14.0 21.0 0.081 0.080 0.293 0.166 0.174 0.181 0.421 0.294 0.305 0.296 0.464 0.358 0.442 0.420 0.404 0.328 0.569 0.555 0.266 0.232 
15.0 21.0 0.095 0.076 0.312 0.193 0.074 0.109 0.472 0.355 0.101 0.128 0.578 0.484 0.153 0.165 0.606 0.545 0.229 0.235 0.582 0.569 
16.0 21.0 0.106 0.074 0.326 0.216 0.033 0.026 0.476 0.377 0.122 0.068 0.570 0.495 0.180 0.146 0.592 0.546 0.198 0.193 0.576 0.572 
17.0 21.0 0.115 0.076 0.335 0.236 0.142 0.064 0.431 0.353 0.326 0.257 0.442 0.387 0.454 0.409 0.370 0.331 0.510 0.507 0.267 0.247 
18.0 21.0 0.117 0.081 0.337 0.254 0.246 0.157 0.340 0.286 0.478 0.402 0.225 0.185 0.588 0.535 0.035 0.006 0.565 0.550 0.145 0.187 
19.0 21.0 0.110 0.087 0.328 0.266 0.338 0.247 0.213 0.179 0.550 0.473 0.028 0.058 0.546 0.484 0.278 0.312 0.363 0.318 0.412 0.451 
20.0 21.0 0.090 0.088 0.307 0.268 0.410 0.326 0.063 0.043 0.530 0.452 0.255 0.274 0.355 0.279 0.447 0.461 0.034 0.045 0.402 0.402 
21.0 21.0 0.054 0.080 0.268 0.255 0.453 0.383 0.091 0.103 0.424 0.341 0.401 0.402 0.089 0.009 0.425 0.399 0.248 0.321 0.175 0.123 
22.0 21.0 0.001 0.053 0.210 0.216 0.460 0.403 0.225 0.234 0.255 0.163 0.430 0.402 0.150 0.227 0.251 0.183 0.341 0.373 0.088 0.166 
23.0 21.0 0.073 0.002 0.131 0.145 0.423 0.372 0.317 0.319 0.065 0.033 0.351 0.286 0.280 0.321 0.042 0.051 0.252 0.227 0.201 0.252 
24.0 21.0 0.158 0.069 0.039 0.046 0.349 0.290 0.355 0.340 0.098 0.188 0.212 0.116 0.289 0.277 0.106 0.177 0.099 0.045 0.173 0.174 
25.0 21.0 0.243 0.148 0.059 0.067 0.247 0.170 0.338 0.295 0.204 0.265 0.068 0.040 0.212 0.154 0.154 0.181 0.024 0.083 0.083 0.056 
26.0 21.0 0.316 0.217 0.148 0.172 0.133 0.039 0.279 0.205 0.244 0.260 0.042 0.131 0.108 0.028 0.128 0.112 0.071 0.100 0.008 0.025 
27.0 21.0 0.366 0.259 0.218 0.245 0.027 0.075 0.197 0.099 0.228 0.197 0.099 0.151 0.022 0.055 0.074 0.033 0.065 0.062 0.022 0.038 
28.0 21.0 0.385 0.264 0.260 0.274 0.057 0.149 0.115 0.011 0.180 0.115 0.112 0.124 0.029 0.080 0.025 0.019 0.037 0.017 0.021 0.019 
29.0 21.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 21.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 22.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 22.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 22.0 0.484 0.330 0.316 0.344 0.035 0.152 0.170 0.056 0.233 0.176 0.133 0.158 0.016 0.081 0.063 0.009 0.079 0.056 0.046 0.055 
4.0 22.0 0.456 0.299 0.261 0.294 0.071 0.051 0.268 0.168 0.283 0.268 0.107 0.176 0.060 0.034 0.133 0.081 0.114 0.115 0.034 0.071 
5.0 22.0 0.396 0.231 0.176 0.201 0.199 0.088 0.358 0.288 0.287 0.323 0.022 0.128 0.179 0.083 0.203 0.181 0.107 0.150 0.036 0.036 
6.0 22.0 0.318 0.149 0.073 0.089 0.329 0.232 0.414 0.377 0.217 0.299 0.126 0.012 0.308 0.238 0.216 0.246 0.018 0.097 0.166 0.097 
7.0 22.0 0.237 0.076 0.033 0.016 0.441 0.354 0.416 0.410 0.072 0.185 0.301 0.191 0.380 0.362 0.121 0.203 0.183 0.086 0.290 0.250 
8.0 22.0 0.166 0.027 0.132 0.100 0.520 0.438 0.357 0.377 0.128 0.005 0.451 0.372 0.334 0.375 0.094 0.026 0.383 0.310 0.290 0.312 
9.0 22.0 0.113 0.007 0.218 0.161 0.558 0.481 0.240 0.283 0.345 0.218 0.516 0.481 0.145 0.236 0.358 0.251 0.460 0.446 0.083 0.162 
10.0 22.0 0.078 0.007 0.288 0.205 0.555 0.487 0.082 0.146 0.533 0.417 0.460 0.470 0.151 0.032 0.555 0.482 0.310 0.359 0.281 0.181 
11.0 22.0 0.060 0.019 0.344 0.240 0.515 0.461 0.097 0.015 0.649 0.556 0.278 0.328 0.465 0.341 0.568 0.547 0.056 0.041 0.584 0.505 
12.0 22.0 0.057 0.036 0.387 0.271 0.442 0.408 0.275 0.181 0.667 0.603 0.004 0.084 0.687 0.582 0.352 0.383 0.480 0.381 0.604 0.576 
13.0 22.0 0.062 0.051 0.422 0.301 0.342 0.333 0.432 0.333 0.578 0.547 0.301 0.206 0.730 0.660 0.037 0.031 0.746 0.671 0.265 0.288 
14.0 22.0 0.074 0.064 0.448 0.330 0.221 0.236 0.547 0.450 0.388 0.388 0.555 0.461 0.546 0.518 0.444 0.364 0.663 0.627 0.267 0.217 
15.0 22.0 0.087 0.076 0.467 0.357 0.087 0.123 0.608 0.522 0.135 0.161 0.695 0.613 0.203 0.211 0.694 0.618 0.278 0.278 0.644 0.592 
16.0 22.0 0.099 0.088 0.480 0.382 0.054 0.001 0.610 0.539 0.139 0.095 0.689 0.623 0.192 0.158 0.688 0.626 0.216 0.194 0.648 0.608 
17.0 22.0 0.106 0.099 0.485 0.404 0.195 0.132 0.551 0.498 0.390 0.337 0.539 0.488 0.521 0.471 0.435 0.390 0.580 0.544 0.297 0.272 
18.0 22.0 0.105 0.108 0.480 0.421 0.328 0.263 0.437 0.400 0.577 0.521 0.281 0.243 0.684 0.624 0.046 0.015 0.647 0.601 0.178 0.188 
19.0 22.0 0.093 0.113 0.462 0.428 0.445 0.387 0.278 0.252 0.668 0.611 0.021 0.052 0.641 0.572 0.319 0.335 0.413 0.358 0.484 0.474 
20.0 22.0 0.064 0.108 0.428 0.421 0.536 0.493 0.092 0.069 0.648 0.588 0.292 0.315 0.419 0.343 0.517 0.509 0.032 0.034 0.468 0.431 
21.0 22.0 0.015 0.086 0.372 0.389 0.592 0.566 0.098 0.124 0.523 0.453 0.468 0.475 0.109 0.031 0.491 0.452 0.293 0.335 0.198 0.143 
22.0 22.0 0.056 0.038 0.293 0.323 0.601 0.588 0.266 0.297 0.321 0.235 0.507 0.486 0.172 0.239 0.288 0.221 0.396 0.400 0.109 0.164 
23.0 22.0 0.151 0.041 0.188 0.215 0.556 0.543 0.382 0.411 0.094 0.008 0.416 0.359 0.325 0.357 0.044 0.040 0.289 0.252 0.238 0.261 
24.0 22.0 0.259 0.143 0.067 0.073 0.464 0.433 0.432 0.445 0.103 0.201 0.255 0.166 0.335 0.321 0.127 0.182 0.109 0.059 0.199 0.186 
25.0 22.0 0.369 0.253 0.060 0.086 0.337 0.275 0.416 0.399 0.232 0.307 0.086 0.020 0.246 0.191 0.179 0.197 0.033 0.079 0.091 0.064 
26.0 22.0 0.463 0.349 0.177 0.232 0.196 0.101 0.348 0.293 0.282 0.315 0.043 0.130 0.125 0.052 0.147 0.129 0.085 0.103 0.005 0.021 
27.0 22.0 0.527 0.409 0.269 0.339 0.063 0.054 0.252 0.165 0.267 0.253 0.110 0.165 0.026 0.043 0.083 0.046 0.075 0.069 0.029 0.037 
28.0 22.0 0.553 0.423 0.328 0.389 0.044 0.161 0.154 0.051 0.214 0.162 0.126 0.144 0.032 0.079 0.028 0.011 0.042 0.024 0.026 0.021 
29.0 22.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 22.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 23.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 23.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 23.0 0.569 0.349 0.335 0.330 0.013 0.107 0.192 0.086 0.244 0.177 0.137 0.137 0.023 0.060 0.054 0.013 0.078 0.047 0.058 0.045 
4.0 23.0 0.532 0.309 0.268 0.266 0.104 0.006 0.293 0.187 0.293 0.247 0.112 0.140 0.050 0.016 0.125 0.070 0.121 0.090 0.059 0.058 
5.0 23.0 0.463 0.235 0.170 0.165 0.241 0.132 0.383 0.287 0.293 0.278 0.026 0.089 0.169 0.082 0.201 0.144 0.127 0.114 0.011 0.034 
6.0 23.0 0.373 0.147 0.054 0.050 0.379 0.265 0.437 0.354 0.218 0.240 0.124 0.029 0.301 0.200 0.225 0.186 0.046 0.073 0.127 0.060 
7.0 23.0 0.281 0.068 0.065 0.057 0.494 0.372 0.433 0.369 0.068 0.130 0.301 0.179 0.379 0.285 0.141 0.146 0.141 0.059 0.264 0.164 
8.0 23.0 0.199 0.013 0.176 0.142 0.574 0.441 0.366 0.325 0.138 0.034 0.452 0.316 0.340 0.282 0.064 0.014 0.346 0.213 0.294 0.209 
9.0 23.0 0.135 0.015 0.271 0.202 0.611 0.471 0.242 0.232 0.359 0.214 0.518 0.390 0.159 0.167 0.324 0.187 0.442 0.303 0.122 0.115 
10.0 23.0 0.092 0.019 0.349 0.244 0.603 0.466 0.076 0.106 0.547 0.372 0.463 0.368 0.130 0.036 0.524 0.345 0.319 0.242 0.214 0.102 
11.0 23.0 0.068 0.008 0.411 0.274 0.555 0.433 0.111 0.037 0.662 0.475 0.283 0.249 0.438 0.262 0.548 0.384 0.021 0.030 0.510 0.304 
12.0 23.0 0.058 0.010 0.459 0.300 0.473 0.376 0.294 0.180 0.678 0.504 0.013 0.055 0.658 0.432 0.350 0.266 0.420 0.244 0.549 0.349 
13.0 23.0 0.059 0.029 0.496 0.324 0.363 0.301 0.455 0.308 0.587 0.450 0.288 0.168 0.704 0.483 0.017 0.023 0.680 0.432 0.249 0.176 
14.0 23.0 0.066 0.047 0.522 0.348 0.232 0.207 0.571 0.405 0.395 0.316 0.538 0.360 0.532 0.377 0.404 0.245 0.614 0.405 0.238 0.129 
15.0 23.0 0.076 0.064 0.541 0.370 0.088 0.100 0.632 0.462 0.142 0.130 0.677 0.473 0.206 0.157 0.645 0.417 0.261 0.185 0.588 0.358 
16.0 23.0 0.085 0.077 0.551 0.391 0.062 0.015 0.632 0.472 0.131 0.077 0.674 0.480 0.173 0.106 0.645 0.426 0.198 0.113 0.594 0.373 
17.0 23.0 0.088 0.088 0.552 0.407 0.211 0.136 0.572 0.433 0.382 0.271 0.531 0.379 0.489 0.330 0.412 0.273 0.539 0.339 0.269 0.176 
18.0 23.0 0.083 0.094 0.542 0.417 0.351 0.254 0.456 0.346 0.569 0.417 0.284 0.197 0.649 0.443 0.047 0.025 0.603 0.384 0.172 0.099 
19.0 23.0 0.065 0.094 0.518 0.417 0.474 0.363 0.295 0.220 0.661 0.489 0.008 0.021 0.612 0.414 0.296 0.209 0.385 0.241 0.454 0.277 
20.0 23.0 0.031 0.082 0.476 0.400 0.568 0.453 0.107 0.067 0.645 0.473 0.272 0.218 0.405 0.263 0.484 0.334 0.029 0.013 0.436 0.265 
21.0 23.0 0.024 0.054 0.413 0.361 0.626 0.512 0.086 0.093 0.527 0.373 0.445 0.342 0.112 0.050 0.462 0.311 0.275 0.194 0.182 0.102 
22.0 23.0 0.101 0.005 0.325 0.293 0.636 0.526 0.256 0.235 0.332 0.209 0.487 0.360 0.155 0.139 0.272 0.171 0.370 0.252 0.104 0.081 
23.0 23.0 0.201 0.067 0.213 0.193 0.591 0.486 0.375 0.330 0.111 0.027 0.405 0.281 0.302 0.233 0.045 0.016 0.269 0.176 0.222 0.151 
24.0 23.0 0.314 0.156 0.084 0.068 0.499 0.394 0.430 0.364 0.083 0.126 0.253 0.150 0.314 0.225 0.115 0.098 0.101 0.060 0.184 0.122 
25.0 23.0 0.428 0.249 0.051 0.068 0.371 0.265 0.420 0.336 0.212 0.217 0.093 0.022 0.233 0.150 0.165 0.123 0.030 0.029 0.084 0.055 
26.0 23.0 0.526 0.329 0.174 0.193 0.228 0.123 0.357 0.261 0.266 0.238 0.030 0.070 0.122 0.059 0.136 0.091 0.077 0.055 0.006 0.006 
27.0 23.0 0.593 0.381 0.273 0.288 0.093 0.009 0.266 0.166 0.257 0.206 0.096 0.109 0.030 0.010 0.077 0.043 0.067 0.043 0.025 0.013 
28.0 23.0 0.622 0.396 0.337 0.338 0.019 0.103 0.170 0.075 0.210 0.147 0.114 0.106 0.024 0.044 0.027 0.005 0.038 0.019 0.022 0.008 
29.0 23.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 23.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 24.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 24.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 24.0 0.557 0.239 0.298 0.200 0.020 0.024 0.187 0.090 0.210 0.118 0.107 0.064 0.016 0.010 0.040 0.020 0.056 0.024 0.046 0.014 
4.0 24.0 0.520 0.205 0.231 0.148 0.126 0.048 0.270 0.143 0.243 0.138 0.082 0.048 0.043 0.022 0.093 0.042 0.090 0.031 0.051 0.011 
5.0 24.0 0.455 0.153 0.138 0.078 0.247 0.128 0.342 0.187 0.235 0.132 0.010 0.007 0.135 0.063 0.150 0.058 0.098 0.024 0.019 0.004 
6.0 24.0 0.372 0.095 0.029 0.004 0.367 0.200 0.380 0.207 0.167 0.091 0.111 0.053 0.235 0.098 0.169 0.052 0.043 0.004 0.073 0.023 
7.0 24.0 0.287 0.043 0.082 0.062 0.466 0.255 0.371 0.199 0.038 0.024 0.250 0.113 0.292 0.108 0.107 0.019 0.090 0.036 0.174 0.031 
8.0 24.0 0.211 0.006 0.185 0.114 0.533 0.288 0.308 0.164 0.133 0.058 0.367 0.154 0.260 0.083 0.044 0.030 0.239 0.058 0.204 0.020 
9.0 24.0 0.150 0.012 0.275 0.152 0.562 0.299 0.197 0.107 0.313 0.138 0.414 0.164 0.119 0.028 0.236 0.076 0.311 0.054 0.094 0.006 
10.0 24.0 0.107 0.015 0.350 0.180 0.552 0.291 0.053 0.037 0.464 0.201 0.366 0.139 0.101 0.042 0.383 0.099 0.228 0.024 0.133 0.024 
11.0 24.0 0.079 0.007 0.410 0.201 0.507 0.269 0.107 0.039 0.554 0.238 0.222 0.081 0.335 0.107 0.401 0.091 0.011 0.018 0.337 0.028 
12.0 24.0 0.065 0.006 0.457 0.220 0.430 0.233 0.264 0.114 0.564 0.242 0.007 0.003 0.500 0.148 0.257 0.052 0.292 0.054 0.367 0.018 
13.0 24.0 0.060 0.021 0.493 0.238 0.330 0.184 0.401 0.181 0.487 0.211 0.229 0.081 0.535 0.153 0.010 0.006 0.478 0.072 0.164 0.006 
14.0 24.0 0.061 0.035 0.518 0.255 0.209 0.124 0.499 0.231 0.328 0.146 0.425 0.150 0.406 0.116 0.293 0.061 0.433 0.062 0.171 0.017 
15.0 24.0 0.064 0.046 0.534 0.271 0.077 0.056 0.550 0.259 0.121 0.059 0.535 0.190 0.161 0.049 0.470 0.096 0.186 0.033 0.411 0.028 
16.0 24.0 0.066 0.054 0.541 0.284 0.059 0.018 0.550 0.262 0.102 0.035 0.535 0.192 0.124 0.028 0.474 0.100 0.139 0.004 0.415 0.034 
17.0 24.0 0.063 0.057 0.539 0.292 0.194 0.094 0.498 0.238 0.307 0.122 0.426 0.156 0.364 0.094 0.307 0.073 0.382 0.037 0.190 0.033 
18.0 24.0 0.052 0.056 0.525 0.292 0.319 0.166 0.400 0.190 0.461 0.188 0.235 0.092 0.489 0.132 0.043 0.027 0.431 0.055 0.116 0.024 
19.0 24.0 0.030 0.048 0.497 0.284 0.427 0.229 0.264 0.123 0.539 0.221 0.010 0.015 0.467 0.136 0.208 0.023 0.281 0.054 0.315 0.009 
20.0 24.0 0.007 0.031 0.453 0.263 0.511 0.277 0.105 0.045 0.531 0.218 0.197 0.056 0.319 0.107 0.349 0.062 0.031 0.035 0.307 0.019 
21.0 24.0 0.061 0.005 0.391 0.227 0.561 0.305 0.057 0.034 0.442 0.182 0.336 0.107 0.104 0.058 0.341 0.080 0.187 0.006 0.134 0.034 
22.0 24.0 0.134 0.030 0.308 0.177 0.570 0.307 0.200 0.103 0.290 0.121 0.376 0.128 0.097 0.004 0.211 0.075 0.261 0.031 0.065 0.028 
23.0 24.0 0.224 0.075 0.205 0.113 0.534 0.283 0.303 0.151 0.116 0.052 0.322 0.120 0.213 0.039 0.048 0.051 0.197 0.052 0.151 0.005 
24.0 24.0 0.323 0.122 0.089 0.042 0.457 0.238 0.355 0.174 0.040 0.013 0.213 0.091 0.231 0.063 0.070 0.018 0.083 0.052 0.130 0.027 
25.0 24.0 0.422 0.169 0.031 0.030 0.351 0.177 0.354 0.174 0.148 0.063 0.093 0.051 0.180 0.066 0.112 0.011 0.011 0.035 0.064 0.038 
26.0 24.0 0.507 0.208 0.141 0.096 0.231 0.109 0.310 0.154 0.200 0.092 0.004 0.010 0.102 0.051 0.097 0.027 0.047 0.012 0.011 0.032 
27.0 24.0 0.566 0.235 0.231 0.149 0.114 0.043 0.241 0.120 0.203 0.101 0.059 0.021 0.035 0.027 0.060 0.027 0.044 0.003 0.011 0.020 
28.0 24.0 0.594 0.247 0.292 0.185 0.016 0.014 0.166 0.080 0.174 0.091 0.080 0.039 0.007 0.003 0.025 0.016 0.026 0.007 0.011 0.010 
29.0 24.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 24.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 25.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 25.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 25.0 0.473 0.093 0.220 0.048 0.055 0.048 0.162 0.071 0.146 0.042 0.055 0.011 0.006 0.035 0.028 0.024 0.027 0.003 0.019 0.013 
4.0 25.0 0.441 0.073 0.162 0.019 0.136 0.075 0.215 0.074 0.155 0.018 0.029 0.038 0.043 0.047 0.053 0.014 0.039 0.020 0.019 0.030 
5.0 25.0 0.390 0.051 0.087 0.008 0.224 0.093 0.255 0.063 0.136 0.016 0.023 0.061 0.092 0.038 0.074 0.019 0.036 0.050 0.005 0.036 
6.0 25.0 0.328 0.031 0.002 0.030 0.308 0.100 0.270 0.042 0.079 0.048 0.095 0.062 0.137 0.002 0.073 0.061 0.008 0.060 0.029 0.010 
7.0 25.0 0.265 0.015 0.084 0.046 0.376 0.101 0.253 0.019 0.010 0.066 0.171 0.037 0.154 0.050 0.034 0.082 0.048 0.024 0.062 0.061 
8.0 25.0 0.206 0.004 0.166 0.060 0.421 0.097 0.202 0.004 0.119 0.064 0.228 0.005 0.123 0.087 0.040 0.056 0.104 0.058 0.066 0.113 
9.0 25.0 0.157 0.001 0.239 0.070 0.439 0.091 0.121 0.016 0.228 0.048 0.244 0.045 0.042 0.086 0.126 0.015 0.123 0.131 0.023 0.090 
10.0 25.0 0.119 0.001 0.302 0.080 0.430 0.085 0.019 0.025 0.318 0.024 0.206 0.069 0.074 0.042 0.185 0.096 0.081 0.137 0.056 0.027 
11.0 25.0 0.093 0.006 0.355 0.090 0.394 0.078 0.092 0.031 0.368 0.004 0.116 0.066 0.191 0.027 0.184 0.139 0.019 0.052 0.122 0.159 
12.0 25.0 0.075 0.013 0.397 0.101 0.334 0.068 0.201 0.036 0.368 0.014 0.009 0.040 0.271 0.091 0.112 0.114 0.132 0.084 0.124 0.210 
13.0 25.0 0.064 0.021 0.429 0.113 0.256 0.054 0.295 0.040 0.316 0.020 0.144 0.002 0.284 0.122 0.013 0.027 0.203 0.190 0.047 0.121 
14.0 25.0 0.058 0.026 0.451 0.124 0.162 0.034 0.363 0.043 0.213 0.017 0.256 0.038 0.214 0.102 0.143 0.080 0.182 0.187 0.074 0.062 
15.0 25.0 0.053 0.029 0.465 0.133 0.059 0.012 0.398 0.044 0.081 0.008 0.319 0.061 0.088 0.043 0.224 0.151 0.080 0.079 0.160 0.201 
16.0 25.0 0.046 0.029 0.469 0.139 0.048 0.013 0.397 0.042 0.061 0.004 0.320 0.064 0.059 0.032 0.228 0.154 0.053 0.072 0.163 0.203 
17.0 25.0 0.035 0.024 0.464 0.139 0.152 0.038 0.361 0.036 0.192 0.016 0.260 0.044 0.185 0.095 0.156 0.086 0.157 0.180 0.084 0.072 
18.0 25.0 0.018 0.016 0.448 0.133 0.247 0.059 0.293 0.029 0.291 0.026 0.155 0.007 0.255 0.120 0.038 0.018 0.185 0.187 0.028 0.100 
19.0 25.0 0.008 0.003 0.420 0.121 0.329 0.073 0.200 0.022 0.345 0.029 0.029 0.037 0.255 0.096 0.080 0.109 0.134 0.092 0.109 0.195 
20.0 25.0 0.044 0.014 0.379 0.101 0.391 0.080 0.092 0.018 0.346 0.022 0.090 0.073 0.190 0.032 0.155 0.141 0.037 0.044 0.120 0.155 
21.0 25.0 0.093 0.032 0.324 0.077 0.428 0.079 0.018 0.018 0.299 0.004 0.175 0.088 0.088 0.046 0.167 0.101 0.057 0.134 0.069 0.028 
22.0 25.0 0.152 0.050 0.254 0.052 0.435 0.074 0.116 0.019 0.214 0.027 0.211 0.071 0.015 0.102 0.123 0.013 0.103 0.128 0.006 0.087 
23.0 25.0 0.222 0.063 0.173 0.030 0.411 0.069 0.190 0.017 0.112 0.055 0.196 0.027 0.085 0.108 0.055 0.065 0.095 0.048 0.046 0.100 
24.0 25.0 0.295 0.069 0.084 0.016 0.360 0.068 0.232 0.007 0.015 0.070 0.148 0.023 0.112 0.069 0.005 0.093 0.059 0.035 0.055 0.044 
25.0 25.0 0.366 0.070 0.005 0.008 0.290 0.071 0.242 0.014 0.059 0.063 0.087 0.057 0.103 0.014 0.037 0.071 0.021 0.068 0.040 0.020 
26.0 25.0 0.426 0.070 0.088 0.004 0.209 0.074 0.225 0.038 0.105 0.036 0.031 0.063 0.074 0.028 0.044 0.029 0.004 0.057 0.021 0.044 
27.0 25.0 0.471 0.073 0.158 0.012 0.127 0.070 0.190 0.056 0.122 0.002 0.010 0.046 0.041 0.043 0.035 0.006 0.013 0.029 0.008 0.039 
28.0 25.0 0.494 0.080 0.210 0.028 0.054 0.056 0.145 0.063 0.118 0.027 0.033 0.019 0.014 0.034 0.022 0.018 0.011 0.008 0.003 0.024 
29.0 25.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 25.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 26.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 26.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 26.0 0.353 0.011 0.127 0.050 0.085 0.078 0.126 0.040 0.074 0.016 0.000 0.050 0.029 0.047 0.020 0.016 0.003 0.012 0.006 0.022 
4.0 26.0 0.329 0.019 0.084 0.059 0.135 0.072 0.144 0.014 0.059 0.056 0.025 0.073 0.044 0.043 0.018 0.010 0.007 0.040 0.014 0.037 
5.0 26.0 0.298 0.018 0.033 0.055 0.184 0.050 0.151 0.024 0.030 0.093 0.053 0.076 0.050 0.010 0.004 0.054 0.023 0.067 0.016 0.033 
6.0 26.0 0.262 0.013 0.022 0.044 0.226 0.020 0.143 0.061 0.010 0.109 0.076 0.045 0.040 0.054 0.019 0.096 0.031 0.061 0.003 0.017 
7.0 26.0 0.224 0.006 0.077 0.029 0.259 0.011 0.120 0.087 0.055 0.095 0.087 0.017 0.017 0.116 0.038 0.100 0.019 0.012 0.029 0.083 
8.0 26.0 0.188 0.001 0.132 0.016 0.280 0.035 0.085 0.094 0.098 0.050 0.084 0.088 0.012 0.144 0.041 0.045 0.012 0.097 0.052 0.126 
9.0 26.0 0.155 0.006 0.184 0.007 0.287 0.050 0.039 0.083 0.134 0.014 0.068 0.142 0.037 0.114 0.026 0.059 0.045 0.171 0.043 0.085 
10.0 26.0 0.127 0.011 0.230 0.004 0.278 0.055 0.014 0.056 0.158 0.078 0.041 0.157 0.051 0.026 0.003 0.160 0.054 0.159 0.006 0.048 
11.0 26.0 0.103 0.014 0.271 0.004 0.255 0.053 0.071 0.021 0.167 0.127 0.009 0.124 0.054 0.088 0.020 0.202 0.031 0.044 0.064 0.188 
12.0 26.0 0.084 0.017 0.305 0.007 0.216 0.046 0.126 0.016 0.159 0.149 0.026 0.051 0.049 0.184 0.026 0.154 0.012 0.123 0.087 0.232 
13.0 26.0 0.068 0.019 0.332 0.012 0.165 0.037 0.174 0.049 0.132 0.141 0.060 0.041 0.039 0.223 0.017 0.026 0.048 0.246 0.052 0.126 
14.0 26.0 0.055 0.019 0.351 0.018 0.104 0.027 0.208 0.073 0.089 0.102 0.085 0.124 0.027 0.181 0.003 0.124 0.048 0.237 0.019 0.077 
15.0 26.0 0.042 0.016 0.361 0.021 0.037 0.017 0.225 0.089 0.035 0.043 0.100 0.175 0.014 0.077 0.009 0.223 0.017 0.103 0.071 0.230 
16.0 26.0 0.028 0.010 0.363 0.022 0.033 0.007 0.224 0.093 0.021 0.024 0.101 0.179 0.001 0.051 0.006 0.228 0.027 0.083 0.068 0.236 
17.0 26.0 0.010 0.001 0.357 0.018 0.100 0.005 0.205 0.087 0.073 0.087 0.090 0.137 0.014 0.159 0.011 0.139 0.053 0.220 0.014 0.095 
18.0 26.0 0.012 0.010 0.341 0.011 0.161 0.019 0.170 0.068 0.115 0.135 0.069 0.058 0.029 0.208 0.029 0.004 0.045 0.239 0.051 0.095 
19.0 26.0 0.040 0.023 0.315 0.001 0.211 0.035 0.124 0.038 0.141 0.156 0.042 0.036 0.046 0.183 0.038 0.132 0.006 0.136 0.080 0.210 
20.0 26.0 0.073 0.035 0.280 0.013 0.248 0.052 0.071 0.000 0.151 0.145 0.012 0.117 0.060 0.095 0.028 0.191 0.039 0.022 0.053 0.185 
21.0 26.0 0.112 0.045 0.237 0.023 0.270 0.067 0.018 0.042 0.145 0.101 0.019 0.162 0.066 0.021 0.003 0.157 0.060 0.140 0.007 0.059 
22.0 26.0 0.156 0.047 0.186 0.026 0.275 0.073 0.031 0.080 0.126 0.034 0.046 0.154 0.058 0.114 0.034 0.059 0.043 0.155 0.050 0.069 
23.0 26.0 0.201 0.039 0.131 0.018 0.265 0.065 0.071 0.102 0.097 0.037 0.066 0.099 0.035 0.145 0.055 0.043 0.002 0.084 0.047 0.102 
24.0 26.0 0.245 0.021 0.074 0.002 0.242 0.041 0.102 0.101 0.062 0.089 0.076 0.027 0.003 0.118 0.053 0.094 0.033 0.013 0.015 0.062 
25.0 26.0 0.285 0.002 0.019 0.028 0.210 0.004 0.121 0.077 0.025 0.109 0.073 0.035 0.025 0.058 0.032 0.090 0.044 0.056 0.017 0.011 
26.0 26.0 0.318 0.022 0.032 0.053 0.171 0.035 0.129 0.038 0.011 0.095 0.057 0.067 0.041 0.005 0.007 0.054 0.033 0.061 0.028 0.032 
27.0 26.0 0.345 0.033 0.078 0.068 0.128 0.066 0.126 0.003 0.039 0.059 0.034 0.066 0.041 0.031 0.010 0.016 0.016 0.041 0.024 0.038 
28.0 26.0 0.363 0.031 0.116 0.067 0.084 0.079 0.113 0.034 0.057 0.020 0.011 0.046 0.031 0.037 0.016 0.007 0.003 0.019 0.015 0.028 
29.0 26.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 26.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 27.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 27.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 27.0 0.236 0.052 0.046 0.079 0.100 0.066 0.085 0.010 0.013 0.042 0.039 0.052 0.040 0.032 0.011 0.001 0.013 0.017 0.020 0.017 
4.0 27.0 0.221 0.051 0.017 0.076 0.122 0.047 0.077 0.022 0.017 0.073 0.059 0.061 0.037 0.018 0.009 0.022 0.034 0.034 0.030 0.021 
5.0 27.0 0.206 0.043 0.011 0.062 0.137 0.016 0.059 0.058 0.049 0.096 0.066 0.050 0.013 0.017 0.043 0.052 0.053 0.042 0.023 0.010 
6.0 27.0 0.192 0.030 0.039 0.041 0.145 0.021 0.035 0.089 0.072 0.097 0.052 0.014 0.031 0.063 0.073 0.071 0.046 0.026 0.018 0.022 
7.0 27.0 0.177 0.017 0.067 0.018 0.149 0.056 0.012 0.107 0.080 0.072 0.018 0.040 0.076 0.101 0.075 0.060 0.009 0.021 0.076 0.057 
8.0 27.0 0.161 0.005 0.097 0.003 0.149 0.084 0.009 0.107 0.072 0.024 0.024 0.096 0.098 0.109 0.034 0.012 0.082 0.078 0.108 0.068 
9.0 27.0 0.143 0.004 0.127 0.019 0.147 0.100 0.025 0.088 0.053 0.038 0.060 0.133 0.081 0.075 0.042 0.060 0.137 0.112 0.067 0.031 
10.0 27.0 0.124 0.010 0.157 0.030 0.139 0.106 0.039 0.054 0.029 0.098 0.075 0.138 0.027 0.003 0.114 0.123 0.122 0.091 0.048 0.046 
11.0 27.0 0.105 0.013 0.185 0.036 0.127 0.102 0.050 0.011 0.008 0.142 0.065 0.103 0.044 0.084 0.142 0.143 0.029 0.013 0.164 0.118 
12.0 27.0 0.087 0.015 0.210 0.039 0.107 0.090 0.060 0.033 0.006 0.161 0.036 0.036 0.103 0.155 0.106 0.102 0.101 0.090 0.194 0.132 
13.0 27.0 0.069 0.014 0.231 0.040 0.082 0.072 0.069 0.074 0.011 0.149 0.004 0.045 0.126 0.181 0.015 0.010 0.193 0.162 0.098 0.066 
14.0 27.0 0.051 0.011 0.245 0.039 0.051 0.051 0.075 0.106 0.008 0.107 0.040 0.119 0.099 0.145 0.089 0.095 0.180 0.152 0.074 0.049 
15.0 27.0 0.033 0.006 0.252 0.039 0.017 0.027 0.077 0.124 0.001 0.045 0.060 0.163 0.036 0.063 0.154 0.164 0.072 0.066 0.198 0.135 
16.0 27.0 0.013 0.001 0.253 0.041 0.018 0.002 0.076 0.129 0.009 0.025 0.059 0.166 0.040 0.038 0.152 0.168 0.072 0.052 0.195 0.139 
17.0 27.0 0.009 0.009 0.246 0.045 0.052 0.025 0.072 0.118 0.017 0.091 0.036 0.129 0.100 0.124 0.084 0.108 0.174 0.141 0.071 0.061 
18.0 27.0 0.033 0.019 0.232 0.051 0.081 0.052 0.065 0.092 0.021 0.139 0.002 0.061 0.122 0.165 0.017 0.010 0.181 0.159 0.088 0.047 
19.0 27.0 0.060 0.028 0.211 0.056 0.104 0.077 0.058 0.054 0.016 0.162 0.044 0.020 0.098 0.151 0.104 0.082 0.095 0.103 0.179 0.119 
20.0 27.0 0.088 0.034 0.184 0.060 0.120 0.100 0.050 0.008 0.003 0.153 0.076 0.092 0.036 0.089 0.138 0.129 0.029 0.009 0.152 0.118 
21.0 27.0 0.117 0.035 0.154 0.059 0.130 0.115 0.042 0.040 0.021 0.113 0.088 0.134 0.038 0.005 0.107 0.118 0.118 0.070 0.041 0.058 
22.0 27.0 0.145 0.029 0.122 0.050 0.134 0.118 0.033 0.081 0.048 0.053 0.071 0.135 0.093 0.068 0.032 0.060 0.125 0.095 0.065 0.016 
23.0 27.0 0.169 0.014 0.091 0.030 0.135 0.105 0.020 0.106 0.073 0.011 0.031 0.100 0.106 0.103 0.042 0.008 0.065 0.066 0.092 0.048 
24.0 27.0 0.187 0.008 0.063 0.001 0.134 0.076 0.001 0.110 0.084 0.061 0.014 0.047 0.079 0.097 0.077 0.051 0.009 0.018 0.056 0.041 
25.0 27.0 0.202 0.033 0.038 0.032 0.133 0.037 0.022 0.094 0.078 0.088 0.049 0.004 0.033 0.063 0.071 0.063 0.047 0.022 0.008 0.014 
26.0 27.0 0.214 0.055 0.014 0.062 0.128 0.005 0.046 0.063 0.056 0.088 0.064 0.037 0.009 0.024 0.041 0.049 0.050 0.038 0.026 0.012 
27.0 27.0 0.226 0.068 0.011 0.082 0.116 0.041 0.066 0.027 0.025 0.068 0.058 0.049 0.032 0.006 0.011 0.027 0.034 0.034 0.030 0.024 
28.0 27.0 0.237 0.070 0.037 0.089 0.098 0.064 0.076 0.005 0.005 0.040 0.040 0.043 0.036 0.020 0.007 0.008 0.015 0.023 0.022 0.024 
29.0 27.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 27.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 28.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 28.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 28.0 0.144 0.051 0.010 0.067 0.097 0.039 0.047 0.010 0.029 0.042 0.055 0.034 0.036 0.010 0.001 0.010 0.020 0.014 0.021 0.008 
4.0 28.0 0.136 0.047 0.027 0.060 0.100 0.020 0.024 0.033 0.060 0.057 0.066 0.030 0.021 0.005 0.026 0.022 0.041 0.017 0.027 0.003 
5.0 28.0 0.133 0.040 0.039 0.047 0.093 0.005 0.005 0.055 0.086 0.063 0.058 0.015 0.016 0.026 0.060 0.031 0.053 0.011 0.014 0.008 
6.0 28.0 0.132 0.029 0.049 0.030 0.080 0.032 0.034 0.072 0.095 0.055 0.025 0.010 0.067 0.045 0.084 0.030 0.035 0.005 0.029 0.019 
7.0 28.0 0.132 0.019 0.058 0.012 0.066 0.057 0.054 0.080 0.080 0.034 0.027 0.040 0.111 0.055 0.073 0.014 0.025 0.026 0.082 0.021 
8.0 28.0 0.129 0.010 0.068 0.005 0.053 0.078 0.064 0.076 0.044 0.001 0.082 0.066 0.121 0.048 0.015 0.012 0.102 0.040 0.103 0.010 
9.0 28.0 0.122 0.002 0.082 0.020 0.044 0.091 0.061 0.061 0.003 0.037 0.120 0.081 0.084 0.024 0.073 0.040 0.150 0.039 0.051 0.010 
10.0 28.0 0.112 0.003 0.098 0.032 0.037 0.097 0.049 0.036 0.049 0.074 0.125 0.078 0.005 0.013 0.150 0.058 0.122 0.021 0.066 0.030 
11.0 28.0 0.098 0.006 0.114 0.041 0.032 0.094 0.032 0.004 0.084 0.100 0.094 0.054 0.090 0.054 0.173 0.058 0.013 0.009 0.177 0.040 
12.0 28.0 0.082 0.008 0.130 0.048 0.026 0.085 0.014 0.030 0.099 0.111 0.033 0.015 0.165 0.085 0.121 0.036 0.128 0.040 0.197 0.033 
13.0 28.0 0.064 0.007 0.144 0.052 0.020 0.069 0.002 0.062 0.092 0.102 0.040 0.032 0.190 0.094 0.007 0.004 0.223 0.058 0.092 0.012 
14.0 28.0 0.045 0.005 0.153 0.055 0.011 0.048 0.015 0.087 0.064 0.072 0.103 0.073 0.147 0.074 0.120 0.046 0.204 0.050 0.085 0.015 
15.0 28.0 0.025 0.001 0.158 0.057 0.002 0.025 0.021 0.101 0.022 0.030 0.138 0.098 0.056 0.033 0.199 0.074 0.082 0.021 0.212 0.034 
16.0 28.0 0.003 0.004 0.157 0.059 0.007 0.001 0.022 0.104 0.024 0.017 0.138 0.100 0.052 0.017 0.197 0.076 0.078 0.018 0.210 0.036 
17.0 28.0 0.020 0.010 0.151 0.062 0.015 0.027 0.017 0.095 0.066 0.061 0.101 0.079 0.140 0.059 0.118 0.053 0.195 0.049 0.085 0.019 
18.0 28.0 0.043 0.016 0.140 0.064 0.021 0.052 0.006 0.074 0.095 0.094 0.037 0.041 0.179 0.082 0.003 0.015 0.210 0.061 0.080 0.006 
19.0 28.0 0.067 0.020 0.125 0.065 0.025 0.074 0.011 0.045 0.104 0.109 0.036 0.004 0.157 0.080 0.112 0.023 0.124 0.050 0.182 0.030 
20.0 28.0 0.089 0.021 0.108 0.062 0.027 0.091 0.031 0.010 0.090 0.105 0.097 0.045 0.085 0.055 0.164 0.048 0.009 0.024 0.166 0.042 
21.0 28.0 0.109 0.018 0.090 0.055 0.029 0.101 0.051 0.025 0.055 0.082 0.130 0.072 0.010 0.017 0.142 0.053 0.112 0.006 0.063 0.039 
22.0 28.0 0.123 0.010 0.074 0.042 0.033 0.100 0.066 0.054 0.006 0.047 0.123 0.079 0.088 0.019 0.065 0.039 0.136 0.026 0.046 0.022 
23.0 28.0 0.132 0.003 0.062 0.023 0.041 0.089 0.070 0.072 0.044 0.009 0.083 0.067 0.120 0.044 0.019 0.014 0.086 0.030 0.086 0.002 
24.0 28.0 0.134 0.020 0.054 0.001 0.055 0.068 0.061 0.077 0.080 0.023 0.028 0.044 0.106 0.052 0.069 0.010 0.017 0.019 0.064 0.010 
25.0 28.0 0.133 0.037 0.048 0.025 0.071 0.040 0.040 0.071 0.094 0.045 0.022 0.017 0.064 0.045 0.076 0.026 0.033 0.002 0.019 0.009 
26.0 28.0 0.132 0.052 0.042 0.047 0.086 0.011 0.012 0.055 0.085 0.053 0.052 0.006 0.018 0.030 0.054 0.030 0.047 0.013 0.015 0.001 
27.0 28.0 0.134 0.061 0.032 0.063 0.095 0.015 0.018 0.034 0.060 0.049 0.059 0.020 0.015 0.012 0.026 0.025 0.037 0.020 0.026 0.010 
28.0 28.0 0.141 0.064 0.017 0.072 0.095 0.035 0.041 0.012 0.031 0.037 0.050 0.025 0.028 0.001 0.004 0.015 0.021 0.019 0.023 0.016 
29.0 28.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 28.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 29.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 29.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 29.0 0.082 0.035 0.041 0.043 0.083 0.015 0.016 0.018 0.049 0.030 0.052 0.014 0.022 0.004 0.010 0.011 0.021 0.007 0.016 0.000 
4.0 29.0 0.079 0.032 0.049 0.037 0.074 0.002 0.011 0.029 0.074 0.033 0.054 0.006 0.003 0.014 0.032 0.014 0.034 0.003 0.016 0.005 
5.0 29.0 0.081 0.027 0.052 0.029 0.057 0.013 0.040 0.039 0.090 0.029 0.037 0.006 0.032 0.021 0.056 0.012 0.036 0.007 0.002 0.010 
6.0 29.0 0.087 0.022 0.051 0.019 0.034 0.028 0.066 0.044 0.088 0.020 0.001 0.018 0.074 0.023 0.067 0.002 0.014 0.016 0.031 0.009 
7.0 29.0 0.093 0.016 0.049 0.009 0.013 0.042 0.081 0.045 0.063 0.006 0.049 0.028 0.104 0.017 0.049 0.010 0.035 0.018 0.064 0.002 
8.0 29.0 0.097 0.011 0.049 0.002 0.006 0.054 0.083 0.041 0.020 0.010 0.097 0.034 0.103 0.007 0.005 0.017 0.090 0.011 0.069 0.015 
9.0 29.0 0.097 0.007 0.051 0.013 0.018 0.063 0.071 0.031 0.033 0.027 0.127 0.033 0.062 0.006 0.076 0.018 0.117 0.003 0.023 0.021 
10.0 29.0 0.093 0.003 0.056 0.023 0.024 0.067 0.048 0.017 0.083 0.042 0.124 0.028 0.013 0.017 0.134 0.012 0.086 0.012 0.063 0.013 
11.0 29.0 0.084 0.001 0.064 0.032 0.026 0.066 0.018 0.001 0.118 0.052 0.088 0.016 0.098 0.025 0.146 0.004 0.004 0.013 0.138 0.003 
12.0 29.0 0.071 0.001 0.072 0.039 0.023 0.061 0.012 0.021 0.131 0.056 0.024 0.001 0.162 0.029 0.096 0.004 0.112 0.006 0.144 0.014 
13.0 29.0 0.056 0.001 0.079 0.044 0.019 0.050 0.040 0.040 0.119 0.050 0.051 0.017 0.181 0.028 0.002 0.009 0.182 0.004 0.062 0.010 
14.0 29.0 0.038 0.000 0.084 0.049 0.013 0.035 0.061 0.054 0.082 0.036 0.115 0.031 0.139 0.021 0.109 0.012 0.163 0.008 0.069 0.005 
15.0 29.0 0.018 0.002 0.087 0.052 0.007 0.018 0.072 0.063 0.029 0.015 0.152 0.040 0.054 0.010 0.175 0.014 0.066 0.005 0.162 0.017 
16.0 29.0 0.003 0.005 0.086 0.054 0.000 0.001 0.073 0.065 0.028 0.009 0.152 0.041 0.046 0.002 0.175 0.015 0.062 0.001 0.161 0.017 
17.0 29.0 0.023 0.007 0.081 0.055 0.008 0.020 0.063 0.059 0.081 0.031 0.115 0.034 0.129 0.013 0.110 0.015 0.156 0.003 0.070 0.006 
18.0 29.0 0.044 0.009 0.074 0.054 0.016 0.038 0.043 0.046 0.118 0.047 0.051 0.020 0.169 0.021 0.008 0.013 0.173 0.004 0.053 0.008 
19.0 29.0 0.063 0.010 0.065 0.052 0.023 0.053 0.016 0.029 0.132 0.055 0.022 0.004 0.154 0.024 0.086 0.009 0.111 0.013 0.133 0.011 
20.0 29.0 0.079 0.008 0.055 0.046 0.029 0.063 0.016 0.010 0.121 0.054 0.086 0.012 0.094 0.022 0.137 0.002 0.011 0.022 0.132 0.003 
21.0 29.0 0.091 0.004 0.047 0.038 0.030 0.067 0.047 0.010 0.086 0.046 0.124 0.024 0.011 0.017 0.127 0.008 0.076 0.023 0.064 0.018 
22.0 29.0 0.097 0.003 0.043 0.026 0.026 0.066 0.072 0.025 0.036 0.033 0.127 0.031 0.062 0.007 0.071 0.015 0.105 0.013 0.018 0.028 
23.0 29.0 0.097 0.011 0.042 0.013 0.014 0.058 0.085 0.036 0.017 0.017 0.096 0.033 0.099 0.006 0.005 0.016 0.077 0.001 0.056 0.023 
24.0 29.0 0.091 0.021 0.045 0.002 0.005 0.046 0.084 0.041 0.060 0.002 0.049 0.030 0.098 0.017 0.044 0.009 0.028 0.010 0.050 0.011 
25.0 29.0 0.083 0.029 0.050 0.016 0.028 0.031 0.068 0.041 0.083 0.012 0.003 0.022 0.069 0.024 0.059 0.003 0.014 0.008 0.022 0.002 
26.0 29.0 0.076 0.037 0.053 0.029 0.051 0.016 0.043 0.036 0.085 0.021 0.031 0.011 0.033 0.024 0.050 0.012 0.032 0.000 0.004 0.000 
27.0 29.0 0.073 0.042 0.052 0.039 0.069 0.001 0.014 0.028 0.070 0.026 0.046 0.000 0.002 0.018 0.031 0.017 0.031 0.008 0.017 0.004 
28.0 29.0 0.077 0.045 0.045 0.046 0.080 0.013 0.012 0.017 0.047 0.025 0.046 0.007 0.015 0.010 0.012 0.015 0.022 0.013 0.018 0.010 
29.0 29.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 29.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 30.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 30.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 30.0 0.045 0.021 0.053 0.024 0.063 0.001 0.005 0.016 0.053 0.017 0.040 0.001 0.008 0.008 0.014 0.008 0.017 0.001 0.009 0.003 
4.0 30.0 0.044 0.018 0.056 0.020 0.050 0.006 0.029 0.021 0.069 0.014 0.035 0.005 0.010 0.012 0.029 0.006 0.022 0.004 0.006 0.005 
5.0 30.0 0.048 0.016 0.055 0.015 0.029 0.014 0.054 0.022 0.076 0.008 0.017 0.012 0.036 0.012 0.042 0.001 0.018 0.011 0.006 0.006 
6.0 30.0 0.055 0.014 0.049 0.011 0.006 0.020 0.073 0.022 0.067 0.001 0.016 0.016 0.064 0.007 0.043 0.008 0.002 0.013 0.025 0.002 
7.0 30.0 0.063 0.012 0.042 0.006 0.017 0.026 0.083 0.020 0.041 0.007 0.054 0.016 0.079 0.002 0.023 0.014 0.034 0.008 0.040 0.010 
8.0 30.0 0.070 0.010 0.036 0.000 0.035 0.032 0.080 0.016 0.001 0.012 0.088 0.012 0.071 0.011 0.016 0.012 0.065 0.003 0.035 0.018 
9.0 30.0 0.073 0.009 0.032 0.007 0.048 0.037 0.065 0.011 0.045 0.016 0.106 0.007 0.035 0.015 0.064 0.004 0.074 0.014 0.004 0.016 
10.0 30.0 0.072 0.007 0.030 0.014 0.054 0.039 0.039 0.004 0.087 0.019 0.100 0.002 0.022 0.013 0.099 0.008 0.047 0.017 0.049 0.003 
11.0 30.0 0.067 0.005 0.031 0.020 0.053 0.040 0.008 0.004 0.116 0.020 0.066 0.003 0.084 0.008 0.101 0.016 0.013 0.008 0.089 0.014 
12.0 30.0 0.057 0.003 0.033 0.026 0.048 0.037 0.024 0.012 0.125 0.019 0.013 0.005 0.129 0.001 0.062 0.016 0.081 0.008 0.087 0.021 
13.0 30.0 0.045 0.003 0.036 0.032 0.038 0.031 0.054 0.021 0.112 0.017 0.049 0.006 0.140 0.004 0.008 0.008 0.122 0.022 0.033 0.011 
14.0 30.0 0.029 0.003 0.038 0.036 0.025 0.022 0.076 0.028 0.077 0.011 0.101 0.007 0.107 0.004 0.081 0.003 0.107 0.024 0.046 0.011 
15.0 30.0 0.013 0.003 0.038 0.039 0.011 0.011 0.088 0.032 0.028 0.004 0.131 0.007 0.042 0.000 0.127 0.010 0.043 0.012 0.101 0.028 
16.0 30.0 0.005 0.003 0.037 0.040 0.004 0.001 0.088 0.033 0.025 0.003 0.131 0.007 0.034 0.005 0.128 0.010 0.040 0.004 0.101 0.028 
17.0 30.0 0.023 0.004 0.034 0.040 0.019 0.012 0.078 0.030 0.074 0.010 0.102 0.007 0.097 0.008 0.084 0.002 0.103 0.015 0.047 0.014 
18.0 30.0 0.039 0.003 0.030 0.038 0.034 0.023 0.057 0.024 0.109 0.016 0.050 0.007 0.130 0.008 0.014 0.009 0.118 0.015 0.028 0.006 
19.0 30.0 0.053 0.002 0.026 0.035 0.046 0.031 0.028 0.017 0.124 0.020 0.009 0.006 0.123 0.004 0.053 0.017 0.083 0.002 0.080 0.016 
20.0 30.0 0.064 0.000 0.023 0.029 0.055 0.036 0.005 0.008 0.117 0.021 0.063 0.004 0.082 0.003 0.093 0.019 0.020 0.014 0.086 0.010 
21.0 30.0 0.071 0.004 0.022 0.022 0.058 0.038 0.037 0.000 0.090 0.021 0.097 0.001 0.022 0.010 0.093 0.012 0.038 0.025 0.051 0.007 
22.0 30.0 0.072 0.008 0.024 0.014 0.053 0.036 0.064 0.007 0.048 0.020 0.105 0.006 0.033 0.012 0.060 0.000 0.064 0.022 0.006 0.021 
23.0 30.0 0.067 0.013 0.030 0.006 0.041 0.032 0.080 0.012 0.002 0.017 0.087 0.012 0.067 0.009 0.016 0.009 0.055 0.012 0.026 0.024 
24.0 30.0 0.059 0.017 0.038 0.002 0.022 0.027 0.083 0.016 0.036 0.012 0.054 0.017 0.074 0.001 0.020 0.010 0.027 0.002 0.029 0.017 
25.0 30.0 0.050 0.021 0.047 0.009 0.001 0.021 0.073 0.019 0.061 0.005 0.018 0.018 0.060 0.008 0.037 0.005 0.001 0.004 0.017 0.009 
26.0 30.0 0.041 0.023 0.054 0.015 0.025 0.014 0.054 0.020 0.070 0.002 0.011 0.015 0.037 0.014 0.038 0.003 0.017 0.002 0.002 0.004 
27.0 30.0 0.037 0.026 0.058 0.021 0.046 0.007 0.031 0.018 0.064 0.008 0.028 0.009 0.014 0.015 0.028 0.009 0.021 0.003 0.009 0.005 
28.0 30.0 0.038 0.028 0.056 0.025 0.060 0.001 0.008 0.015 0.050 0.012 0.034 0.003 0.003 0.012 0.016 0.011 0.018 0.008 0.013 0.007 
29.0 30.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 30.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 



==> pics/SMD1Easy2Anis3.csv <==
x y 1M5 1M8 2M5 2M8 3M5 3M8 4M5 4M8 5M5 5M8 6M5 6M8 7M5 7M8 8M5 8M8 9M5 9M8 10M5 10M8 
1.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
4.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
5.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
6.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
7.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
8.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
9.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
10.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
11.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
12.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
13.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
14.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
15.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
16.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
17.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
18.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
19.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
20.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
21.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
22.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
23.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
24.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
25.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
26.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
27.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
28.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
29.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 2.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 2.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 2.0 0.243 0.063 0.045 0.080 0.098 0.064 0.083 0.006 0.014 0.041 0.038 0.049 0.043 0.029 0.015 0.004 0.007 0.015 0.016 0.015 
4.0 2.0 0.228 0.056 0.017 0.069 0.120 0.036 0.075 0.030 0.018 0.074 0.060 0.058 0.042 0.015 0.005 0.020 0.029 0.032 0.029 0.017 
5.0 2.0 0.212 0.037 0.011 0.043 0.134 0.006 0.056 0.070 0.050 0.095 0.069 0.045 0.018 0.020 0.039 0.049 0.052 0.039 0.026 0.005 
6.0 2.0 0.194 0.010 0.039 0.010 0.143 0.050 0.034 0.099 0.072 0.089 0.053 0.004 0.029 0.067 0.072 0.064 0.047 0.019 0.020 0.029 
7.0 2.0 0.171 0.014 0.071 0.021 0.151 0.084 0.014 0.108 0.078 0.053 0.017 0.053 0.074 0.100 0.073 0.045 0.012 0.030 0.070 0.060 
8.0 2.0 0.142 0.030 0.106 0.041 0.157 0.102 0.003 0.093 0.069 0.006 0.024 0.105 0.093 0.097 0.028 0.011 0.080 0.082 0.095 0.058 
9.0 2.0 0.110 0.035 0.142 0.050 0.159 0.103 0.019 0.060 0.053 0.069 0.053 0.129 0.071 0.047 0.046 0.083 0.123 0.099 0.043 0.007 
10.0 2.0 0.076 0.031 0.177 0.049 0.154 0.090 0.035 0.016 0.037 0.120 0.062 0.112 0.017 0.034 0.105 0.131 0.091 0.053 0.073 0.071 
11.0 2.0 0.045 0.021 0.208 0.044 0.140 0.071 0.053 0.028 0.025 0.145 0.051 0.059 0.043 0.114 0.115 0.123 0.009 0.041 0.161 0.121 
12.0 2.0 0.017 0.009 0.232 0.037 0.117 0.048 0.071 0.066 0.017 0.139 0.027 0.017 0.084 0.160 0.067 0.055 0.118 0.133 0.147 0.094 
13.0 2.0 0.005 0.002 0.249 0.032 0.085 0.025 0.088 0.093 0.012 0.106 0.000 0.092 0.090 0.151 0.019 0.048 0.170 0.168 0.023 0.007 
14.0 2.0 0.022 0.010 0.257 0.030 0.046 0.002 0.101 0.106 0.008 0.050 0.018 0.143 0.057 0.084 0.096 0.135 0.119 0.110 0.128 0.118 
15.0 2.0 0.034 0.014 0.259 0.030 0.004 0.019 0.107 0.106 0.003 0.013 0.024 0.156 0.004 0.012 0.126 0.163 0.002 0.004 0.192 0.160 
16.0 2.0 0.044 0.013 0.254 0.031 0.038 0.039 0.105 0.092 0.004 0.071 0.015 0.130 0.047 0.103 0.097 0.122 0.113 0.111 0.129 0.108 
17.0 2.0 0.052 0.008 0.242 0.031 0.077 0.058 0.097 0.068 0.012 0.115 0.004 0.072 0.077 0.157 0.025 0.030 0.163 0.154 0.016 0.002 
18.0 2.0 0.060 0.001 0.226 0.029 0.111 0.074 0.083 0.034 0.022 0.135 0.028 0.002 0.072 0.158 0.055 0.070 0.122 0.115 0.143 0.096 
19.0 2.0 0.069 0.007 0.205 0.023 0.138 0.085 0.065 0.005 0.035 0.127 0.048 0.070 0.034 0.108 0.104 0.135 0.020 0.018 0.169 0.117 
20.0 2.0 0.081 0.011 0.180 0.016 0.158 0.089 0.044 0.044 0.051 0.093 0.055 0.113 0.022 0.029 0.097 0.141 0.080 0.080 0.089 0.059 
21.0 2.0 0.097 0.011 0.152 0.007 0.171 0.085 0.022 0.077 0.066 0.041 0.043 0.121 0.072 0.049 0.040 0.091 0.117 0.129 0.033 0.033 
22.0 2.0 0.116 0.006 0.121 0.001 0.176 0.073 0.001 0.097 0.077 0.019 0.013 0.091 0.091 0.093 0.033 0.018 0.075 0.112 0.092 0.096 
23.0 2.0 0.138 0.001 0.089 0.009 0.176 0.053 0.027 0.102 0.078 0.069 0.025 0.037 0.071 0.090 0.077 0.036 0.008 0.056 0.064 0.100 
24.0 2.0 0.161 0.003 0.057 0.018 0.170 0.028 0.053 0.090 0.063 0.098 0.054 0.019 0.028 0.052 0.077 0.052 0.057 0.007 0.014 0.068 
25.0 2.0 0.184 0.002 0.024 0.030 0.158 0.001 0.078 0.065 0.035 0.102 0.063 0.059 0.014 0.003 0.047 0.033 0.066 0.015 0.044 0.034 
26.0 2.0 0.207 0.012 0.011 0.042 0.139 0.029 0.095 0.031 0.000 0.083 0.051 0.074 0.035 0.035 0.013 0.001 0.046 0.006 0.051 0.019 
27.0 2.0 0.230 0.019 0.045 0.049 0.111 0.050 0.101 0.001 0.032 0.050 0.027 0.064 0.035 0.051 0.008 0.024 0.021 0.012 0.037 0.019 
28.0 2.0 0.250 0.018 0.079 0.046 0.076 0.059 0.094 0.024 0.051 0.018 0.003 0.043 0.022 0.046 0.012 0.033 0.006 0.024 0.022 0.024 
29.0 2.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 2.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 3.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 3.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 3.0 0.360 0.025 0.120 0.059 0.085 0.079 0.119 0.034 0.066 0.020 0.007 0.051 0.036 0.046 0.025 0.018 0.006 0.009 0.008 0.017 
4.0 3.0 0.334 0.023 0.076 0.056 0.135 0.060 0.136 0.003 0.048 0.064 0.034 0.075 0.051 0.042 0.020 0.009 0.011 0.036 0.022 0.032 
5.0 3.0 0.298 0.005 0.024 0.035 0.183 0.023 0.140 0.046 0.017 0.101 0.062 0.074 0.052 0.011 0.006 0.053 0.033 0.063 0.029 0.027 
6.0 3.0 0.253 0.021 0.034 0.007 0.226 0.018 0.132 0.082 0.023 0.107 0.081 0.033 0.033 0.063 0.033 0.093 0.047 0.055 0.020 0.027 
7.0 3.0 0.202 0.040 0.095 0.014 0.261 0.047 0.110 0.095 0.065 0.075 0.085 0.038 0.002 0.122 0.055 0.087 0.031 0.021 0.028 0.086 
8.0 3.0 0.150 0.048 0.156 0.023 0.283 0.058 0.075 0.083 0.104 0.014 0.075 0.106 0.032 0.133 0.054 0.017 0.013 0.108 0.061 0.113 
9.0 3.0 0.099 0.043 0.211 0.018 0.289 0.053 0.027 0.053 0.138 0.052 0.055 0.141 0.055 0.078 0.030 0.091 0.052 0.156 0.049 0.046 
10.0 3.0 0.053 0.030 0.259 0.006 0.277 0.039 0.029 0.017 0.162 0.104 0.026 0.129 0.066 0.022 0.004 0.170 0.060 0.105 0.008 0.094 
11.0 3.0 0.016 0.012 0.298 0.008 0.247 0.023 0.090 0.018 0.169 0.129 0.011 0.072 0.067 0.125 0.025 0.170 0.032 0.035 0.064 0.195 
12.0 3.0 0.012 0.005 0.325 0.019 0.201 0.010 0.148 0.045 0.155 0.123 0.050 0.010 0.058 0.186 0.033 0.083 0.011 0.179 0.074 0.167 
13.0 3.0 0.032 0.019 0.342 0.024 0.141 0.000 0.196 0.062 0.120 0.091 0.088 0.090 0.043 0.178 0.029 0.054 0.039 0.239 0.028 0.011 
14.0 3.0 0.044 0.027 0.349 0.024 0.073 0.007 0.227 0.069 0.066 0.041 0.115 0.143 0.021 0.100 0.021 0.171 0.034 0.159 0.037 0.174 
15.0 3.0 0.050 0.030 0.348 0.020 0.001 0.014 0.239 0.067 0.002 0.015 0.125 0.155 0.006 0.013 0.017 0.209 0.007 0.007 0.067 0.245 
16.0 3.0 0.053 0.026 0.340 0.014 0.070 0.022 0.230 0.056 0.063 0.066 0.117 0.126 0.033 0.119 0.017 0.153 0.021 0.161 0.044 0.159 
17.0 3.0 0.054 0.016 0.326 0.009 0.136 0.031 0.202 0.037 0.120 0.103 0.091 0.063 0.057 0.179 0.019 0.032 0.029 0.221 0.013 0.020 
18.0 3.0 0.055 0.002 0.305 0.008 0.195 0.039 0.158 0.010 0.161 0.118 0.052 0.015 0.074 0.175 0.016 0.098 0.011 0.157 0.059 0.168 
19.0 3.0 0.060 0.014 0.279 0.011 0.242 0.043 0.102 0.021 0.182 0.106 0.007 0.085 0.081 0.108 0.004 0.176 0.020 0.013 0.059 0.189 
20.0 3.0 0.071 0.026 0.248 0.018 0.276 0.042 0.041 0.051 0.181 0.068 0.038 0.126 0.074 0.009 0.022 0.169 0.039 0.126 0.016 0.081 
21.0 3.0 0.090 0.029 0.209 0.027 0.296 0.034 0.021 0.074 0.160 0.013 0.076 0.124 0.053 0.082 0.048 0.090 0.028 0.179 0.032 0.069 
22.0 3.0 0.119 0.021 0.164 0.033 0.300 0.019 0.077 0.084 0.121 0.046 0.100 0.080 0.019 0.124 0.062 0.015 0.011 0.130 0.041 0.148 
23.0 3.0 0.158 0.007 0.112 0.034 0.286 0.000 0.123 0.078 0.070 0.090 0.105 0.013 0.020 0.103 0.053 0.076 0.045 0.039 0.005 0.122 
24.0 3.0 0.204 0.008 0.054 0.032 0.256 0.021 0.154 0.058 0.014 0.107 0.090 0.049 0.049 0.042 0.025 0.076 0.054 0.035 0.033 0.059 
25.0 3.0 0.252 0.017 0.006 0.031 0.212 0.041 0.168 0.027 0.037 0.096 0.059 0.083 0.058 0.023 0.005 0.033 0.038 0.038 0.045 0.022 
26.0 3.0 0.297 0.021 0.065 0.030 0.158 0.057 0.163 0.007 0.074 0.062 0.021 0.084 0.047 0.061 0.020 0.017 0.017 0.010 0.037 0.005 
27.0 3.0 0.335 0.024 0.118 0.023 0.100 0.063 0.142 0.034 0.092 0.022 0.011 0.060 0.025 0.065 0.019 0.041 0.004 0.022 0.024 0.020 
28.0 3.0 0.359 0.033 0.161 0.009 0.043 0.054 0.111 0.046 0.093 0.011 0.032 0.030 0.004 0.049 0.010 0.044 0.000 0.036 0.015 0.032 
29.0 3.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 3.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 4.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 4.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 4.0 0.485 0.080 0.209 0.027 0.055 0.059 0.150 0.065 0.127 0.029 0.039 0.023 0.016 0.043 0.029 0.030 0.021 0.007 0.007 0.012 
4.0 4.0 0.448 0.074 0.148 0.017 0.138 0.072 0.200 0.056 0.133 0.007 0.013 0.054 0.048 0.055 0.046 0.020 0.022 0.026 0.002 0.034 
5.0 4.0 0.386 0.073 0.066 0.009 0.229 0.070 0.239 0.032 0.112 0.045 0.036 0.074 0.088 0.043 0.054 0.033 0.008 0.060 0.020 0.042 
6.0 4.0 0.308 0.074 0.028 0.005 0.315 0.065 0.252 0.010 0.056 0.068 0.102 0.059 0.117 0.019 0.038 0.077 0.026 0.078 0.042 0.051 
7.0 4.0 0.224 0.068 0.123 0.016 0.384 0.066 0.231 0.008 0.032 0.064 0.167 0.015 0.117 0.077 0.008 0.095 0.069 0.038 0.048 0.070 
8.0 4.0 0.143 0.053 0.211 0.038 0.425 0.074 0.175 0.010 0.138 0.042 0.209 0.035 0.072 0.103 0.075 0.046 0.095 0.077 0.022 0.127 
9.0 4.0 0.073 0.031 0.286 0.066 0.435 0.084 0.088 0.009 0.241 0.016 0.208 0.066 0.015 0.077 0.139 0.044 0.080 0.143 0.034 0.080 
10.0 4.0 0.017 0.006 0.345 0.092 0.413 0.089 0.018 0.010 0.318 0.003 0.154 0.067 0.124 0.013 0.164 0.118 0.013 0.113 0.095 0.066 
11.0 4.0 0.024 0.017 0.389 0.112 0.363 0.085 0.131 0.017 0.351 0.011 0.053 0.044 0.220 0.057 0.128 0.131 0.085 0.006 0.118 0.180 
12.0 4.0 0.051 0.036 0.417 0.123 0.289 0.070 0.236 0.028 0.331 0.010 0.075 0.009 0.266 0.099 0.031 0.073 0.168 0.133 0.073 0.168 
13.0 4.0 0.066 0.049 0.432 0.125 0.199 0.048 0.321 0.039 0.259 0.004 0.202 0.025 0.240 0.099 0.096 0.026 0.188 0.191 0.027 0.025 
14.0 4.0 0.071 0.055 0.436 0.118 0.099 0.023 0.373 0.048 0.141 0.004 0.292 0.045 0.138 0.054 0.201 0.110 0.116 0.130 0.128 0.148 
15.0 4.0 0.069 0.053 0.431 0.106 0.005 0.001 0.391 0.052 0.002 0.011 0.324 0.047 0.006 0.010 0.239 0.136 0.011 0.004 0.165 0.216 
16.0 4.0 0.062 0.044 0.420 0.092 0.106 0.020 0.373 0.053 0.137 0.015 0.293 0.031 0.149 0.067 0.194 0.095 0.135 0.127 0.114 0.136 
17.0 4.0 0.055 0.026 0.402 0.081 0.201 0.035 0.321 0.052 0.254 0.014 0.205 0.001 0.251 0.094 0.084 0.008 0.199 0.170 0.004 0.028 
18.0 4.0 0.048 0.003 0.379 0.074 0.284 0.046 0.242 0.051 0.334 0.006 0.080 0.032 0.285 0.081 0.051 0.080 0.175 0.109 0.101 0.158 
19.0 4.0 0.047 0.025 0.350 0.075 0.353 0.056 0.142 0.049 0.364 0.012 0.054 0.056 0.242 0.031 0.160 0.123 0.078 0.015 0.145 0.163 
20.0 4.0 0.054 0.048 0.312 0.082 0.404 0.070 0.032 0.045 0.341 0.038 0.167 0.059 0.141 0.033 0.206 0.100 0.043 0.119 0.107 0.049 
21.0 4.0 0.075 0.059 0.266 0.091 0.431 0.088 0.077 0.033 0.270 0.065 0.237 0.035 0.015 0.079 0.178 0.028 0.132 0.141 0.015 0.092 
22.0 4.0 0.113 0.050 0.207 0.092 0.432 0.106 0.172 0.012 0.165 0.082 0.248 0.010 0.095 0.081 0.095 0.048 0.149 0.075 0.070 0.140 
23.0 4.0 0.170 0.021 0.133 0.078 0.402 0.118 0.241 0.016 0.046 0.080 0.202 0.054 0.154 0.039 0.003 0.074 0.102 0.026 0.100 0.087 
24.0 4.0 0.241 0.020 0.048 0.049 0.344 0.117 0.274 0.044 0.059 0.058 0.123 0.079 0.153 0.020 0.060 0.046 0.035 0.053 0.079 0.046 
25.0 4.0 0.319 0.061 0.043 0.014 0.262 0.103 0.270 0.066 0.133 0.024 0.039 0.077 0.110 0.062 0.076 0.010 0.014 0.024 0.039 0.028 
26.0 4.0 0.390 0.095 0.130 0.027 0.167 0.077 0.234 0.076 0.166 0.014 0.027 0.052 0.052 0.071 0.058 0.046 0.029 0.021 0.011 0.012 
27.0 4.0 0.443 0.121 0.202 0.062 0.074 0.044 0.179 0.071 0.162 0.040 0.064 0.019 0.004 0.054 0.028 0.053 0.021 0.041 0.003 0.032 
28.0 4.0 0.470 0.138 0.252 0.092 0.005 0.010 0.118 0.053 0.135 0.047 0.074 0.007 0.024 0.029 0.003 0.043 0.006 0.045 0.005 0.042 
29.0 4.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 4.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 5.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 5.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 5.0 0.586 0.244 0.292 0.171 0.016 0.011 0.170 0.084 0.184 0.094 0.090 0.039 0.011 0.009 0.029 0.027 0.035 0.021 0.023 0.006 
4.0 5.0 0.540 0.224 0.216 0.128 0.129 0.055 0.255 0.126 0.220 0.102 0.069 0.017 0.038 0.037 0.071 0.040 0.058 0.017 0.024 0.014 
5.0 5.0 0.454 0.188 0.107 0.069 0.261 0.126 0.330 0.159 0.214 0.088 0.006 0.023 0.119 0.066 0.115 0.039 0.059 0.014 0.006 0.030 
6.0 5.0 0.343 0.140 0.019 0.002 0.389 0.194 0.368 0.173 0.144 0.052 0.114 0.064 0.205 0.073 0.122 0.010 0.014 0.046 0.074 0.048 
7.0 5.0 0.228 0.088 0.146 0.074 0.490 0.251 0.351 0.166 0.011 0.005 0.246 0.099 0.245 0.061 0.055 0.032 0.108 0.056 0.137 0.008 
8.0 5.0 0.123 0.037 0.258 0.141 0.550 0.287 0.275 0.132 0.163 0.070 0.346 0.121 0.193 0.030 0.091 0.057 0.217 0.035 0.125 0.045 
9.0 5.0 0.037 0.007 0.348 0.195 0.562 0.297 0.150 0.076 0.336 0.137 0.370 0.120 0.038 0.019 0.255 0.069 0.235 0.023 0.024 0.056 
10.0 5.0 0.027 0.041 0.415 0.233 0.530 0.280 0.004 0.002 0.469 0.189 0.293 0.090 0.179 0.067 0.349 0.064 0.104 0.034 0.212 0.033 
11.0 5.0 0.069 0.065 0.459 0.254 0.460 0.238 0.166 0.077 0.530 0.215 0.125 0.034 0.381 0.110 0.303 0.041 0.140 0.048 0.332 0.030 
12.0 5.0 0.093 0.080 0.485 0.259 0.363 0.179 0.315 0.149 0.504 0.204 0.096 0.038 0.489 0.130 0.110 0.006 0.370 0.054 0.252 0.038 
13.0 5.0 0.102 0.088 0.496 0.253 0.246 0.109 0.433 0.205 0.395 0.158 0.315 0.111 0.454 0.117 0.165 0.045 0.449 0.049 0.022 0.025 
14.0 5.0 0.099 0.089 0.495 0.236 0.118 0.039 0.505 0.235 0.215 0.084 0.471 0.162 0.267 0.069 0.397 0.083 0.293 0.027 0.320 0.028 
15.0 5.0 0.089 0.082 0.486 0.213 0.012 0.028 0.527 0.241 0.003 0.002 0.527 0.181 0.002 0.001 0.485 0.099 0.011 0.005 0.440 0.033 
16.0 5.0 0.074 0.068 0.471 0.189 0.138 0.085 0.500 0.223 0.207 0.086 0.471 0.164 0.270 0.069 0.392 0.087 0.310 0.039 0.303 0.025 
17.0 5.0 0.057 0.043 0.451 0.168 0.256 0.131 0.426 0.188 0.383 0.155 0.320 0.117 0.456 0.123 0.158 0.049 0.458 0.066 0.005 0.015 
18.0 5.0 0.042 0.009 0.426 0.154 0.360 0.168 0.314 0.140 0.499 0.202 0.107 0.049 0.506 0.147 0.122 0.008 0.388 0.075 0.288 0.029 
19.0 5.0 0.033 0.032 0.394 0.152 0.446 0.200 0.174 0.085 0.536 0.223 0.116 0.028 0.412 0.137 0.336 0.062 0.147 0.059 0.386 0.048 
20.0 5.0 0.036 0.070 0.355 0.159 0.508 0.231 0.020 0.022 0.490 0.217 0.298 0.100 0.210 0.091 0.406 0.101 0.133 0.024 0.255 0.063 
21.0 5.0 0.055 0.093 0.303 0.167 0.543 0.261 0.132 0.046 0.370 0.182 0.398 0.156 0.028 0.020 0.318 0.107 0.309 0.043 0.019 0.059 
22.0 5.0 0.099 0.086 0.234 0.163 0.541 0.283 0.262 0.116 0.199 0.116 0.392 0.178 0.215 0.062 0.130 0.068 0.305 0.076 0.192 0.021 
23.0 5.0 0.169 0.041 0.144 0.129 0.496 0.280 0.350 0.176 0.016 0.029 0.294 0.154 0.291 0.119 0.054 0.010 0.168 0.062 0.221 0.029 
24.0 5.0 0.262 0.034 0.037 0.062 0.410 0.242 0.383 0.207 0.136 0.057 0.150 0.096 0.257 0.132 0.150 0.062 0.026 0.015 0.137 0.031 
25.0 5.0 0.364 0.122 0.080 0.026 0.293 0.168 0.359 0.200 0.228 0.116 0.015 0.026 0.158 0.102 0.152 0.087 0.068 0.042 0.040 0.011 
26.0 5.0 0.457 0.201 0.190 0.117 0.162 0.075 0.292 0.158 0.252 0.136 0.079 0.029 0.053 0.053 0.097 0.077 0.076 0.065 0.016 0.042 
27.0 5.0 0.523 0.256 0.276 0.190 0.040 0.016 0.203 0.097 0.223 0.119 0.116 0.055 0.020 0.011 0.036 0.050 0.045 0.062 0.021 0.056 
28.0 5.0 0.549 0.280 0.330 0.233 0.057 0.087 0.115 0.036 0.168 0.081 0.113 0.055 0.051 0.012 0.005 0.025 0.012 0.046 0.006 0.052 
29.0 5.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 5.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 6.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 6.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 6.0 0.627 0.404 0.343 0.327 0.023 0.103 0.174 0.081 0.223 0.154 0.131 0.113 0.035 0.046 0.028 0.009 0.047 0.031 0.038 0.024 
4.0 6.0 0.575 0.372 0.260 0.258 0.109 0.017 0.285 0.185 0.283 0.221 0.116 0.117 0.026 0.010 0.090 0.054 0.088 0.060 0.046 0.030 
5.0 6.0 0.474 0.295 0.136 0.141 0.268 0.167 0.387 0.289 0.291 0.251 0.037 0.069 0.140 0.076 0.164 0.111 0.101 0.072 0.012 0.010 
6.0 6.0 0.343 0.193 0.011 0.003 0.423 0.320 0.444 0.356 0.214 0.208 0.117 0.045 0.272 0.177 0.191 0.137 0.037 0.033 0.100 0.059 
7.0 6.0 0.209 0.090 0.154 0.137 0.546 0.438 0.432 0.358 0.050 0.087 0.299 0.187 0.346 0.242 0.107 0.088 0.138 0.079 0.210 0.123 
8.0 6.0 0.089 0.005 0.279 0.247 0.617 0.502 0.345 0.291 0.171 0.087 0.446 0.307 0.290 0.215 0.100 0.049 0.315 0.192 0.209 0.124 
9.0 6.0 0.005 0.056 0.376 0.322 0.631 0.507 0.196 0.169 0.396 0.266 0.490 0.351 0.085 0.081 0.344 0.211 0.361 0.224 0.033 0.024 
10.0 6.0 0.071 0.093 0.443 0.364 0.591 0.460 0.010 0.016 0.570 0.405 0.399 0.292 0.215 0.122 0.495 0.315 0.180 0.116 0.306 0.171 
11.0 6.0 0.111 0.112 0.484 0.380 0.509 0.377 0.185 0.140 0.652 0.468 0.183 0.139 0.499 0.316 0.444 0.286 0.180 0.104 0.505 0.283 
12.0 6.0 0.130 0.120 0.505 0.376 0.397 0.272 0.361 0.276 0.623 0.442 0.105 0.067 0.657 0.424 0.176 0.115 0.529 0.315 0.397 0.219 
13.0 6.0 0.134 0.122 0.510 0.359 0.265 0.156 0.500 0.375 0.488 0.336 0.392 0.269 0.618 0.396 0.213 0.133 0.659 0.390 0.017 0.016 
14.0 6.0 0.125 0.119 0.504 0.332 0.122 0.042 0.582 0.425 0.266 0.168 0.596 0.406 0.369 0.229 0.546 0.342 0.439 0.255 0.475 0.268 
15.0 6.0 0.108 0.111 0.491 0.299 0.021 0.063 0.606 0.427 0.005 0.022 0.669 0.448 0.007 0.010 0.675 0.417 0.003 0.012 0.665 0.368 
16.0 6.0 0.087 0.097 0.472 0.264 0.158 0.154 0.571 0.388 0.253 0.200 0.597 0.388 0.354 0.241 0.548 0.330 0.442 0.271 0.465 0.249 
17.0 6.0 0.064 0.071 0.450 0.232 0.286 0.229 0.483 0.314 0.467 0.341 0.400 0.246 0.602 0.393 0.222 0.121 0.660 0.395 0.011 0.012 
18.0 6.0 0.042 0.031 0.424 0.208 0.398 0.287 0.350 0.216 0.604 0.425 0.127 0.057 0.666 0.424 0.167 0.123 0.560 0.329 0.427 0.254 
19.0 6.0 0.026 0.019 0.392 0.198 0.490 0.333 0.185 0.105 0.643 0.443 0.158 0.135 0.534 0.330 0.461 0.304 0.214 0.115 0.576 0.335 
20.0 6.0 0.022 0.072 0.353 0.202 0.557 0.374 0.005 0.015 0.580 0.395 0.386 0.289 0.261 0.145 0.551 0.355 0.186 0.130 0.385 0.222 
21.0 6.0 0.037 0.109 0.301 0.210 0.592 0.410 0.171 0.137 0.426 0.287 0.505 0.371 0.054 0.071 0.423 0.264 0.432 0.283 0.035 0.019 
22.0 6.0 0.079 0.111 0.230 0.203 0.586 0.429 0.319 0.251 0.213 0.129 0.486 0.355 0.295 0.242 0.161 0.077 0.421 0.266 0.269 0.176 
23.0 6.0 0.154 0.059 0.135 0.156 0.531 0.410 0.415 0.333 0.011 0.047 0.351 0.247 0.383 0.302 0.086 0.106 0.224 0.117 0.307 0.182 
24.0 6.0 0.255 0.042 0.018 0.059 0.429 0.333 0.444 0.358 0.189 0.191 0.164 0.093 0.326 0.248 0.208 0.194 0.033 0.059 0.186 0.084 
25.0 6.0 0.368 0.168 0.109 0.073 0.292 0.203 0.405 0.314 0.290 0.263 0.011 0.050 0.190 0.131 0.201 0.176 0.100 0.127 0.050 0.050 
26.0 6.0 0.471 0.287 0.227 0.208 0.141 0.048 0.316 0.216 0.305 0.251 0.114 0.123 0.054 0.025 0.124 0.105 0.106 0.121 0.029 0.084 
27.0 6.0 0.540 0.365 0.318 0.308 0.007 0.093 0.205 0.099 0.257 0.182 0.150 0.131 0.036 0.044 0.042 0.037 0.061 0.079 0.034 0.082 
28.0 6.0 0.563 0.389 0.368 0.354 0.099 0.184 0.102 0.008 0.182 0.096 0.136 0.097 0.070 0.056 0.010 0.002 0.016 0.040 0.013 0.059 
29.0 6.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 6.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 7.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 7.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 7.0 0.578 0.461 0.343 0.401 0.052 0.175 0.158 0.057 0.231 0.176 0.149 0.161 0.049 0.093 0.026 0.015 0.053 0.034 0.045 0.040 
4.0 7.0 0.528 0.425 0.265 0.325 0.079 0.040 0.276 0.197 0.302 0.288 0.139 0.192 0.018 0.056 0.098 0.057 0.102 0.095 0.056 0.067 
5.0 7.0 0.428 0.327 0.143 0.179 0.240 0.165 0.388 0.348 0.320 0.356 0.058 0.147 0.145 0.074 0.186 0.164 0.121 0.142 0.017 0.047 
6.0 7.0 0.296 0.196 0.003 0.005 0.400 0.365 0.454 0.451 0.246 0.318 0.108 0.027 0.296 0.240 0.222 0.238 0.049 0.110 0.113 0.095 
7.0 7.0 0.162 0.069 0.142 0.167 0.525 0.517 0.447 0.464 0.076 0.160 0.310 0.229 0.386 0.372 0.132 0.192 0.152 0.097 0.242 0.216 
8.0 7.0 0.044 0.029 0.262 0.293 0.597 0.591 0.361 0.379 0.158 0.081 0.475 0.422 0.332 0.360 0.100 0.039 0.358 0.309 0.245 0.267 
9.0 7.0 0.046 0.090 0.353 0.371 0.609 0.588 0.209 0.220 0.398 0.331 0.530 0.502 0.111 0.167 0.378 0.306 0.416 0.407 0.041 0.096 
10.0 7.0 0.106 0.120 0.412 0.407 0.569 0.524 0.020 0.023 0.584 0.522 0.438 0.427 0.219 0.146 0.554 0.500 0.214 0.245 0.347 0.274 
11.0 7.0 0.141 0.131 0.446 0.414 0.486 0.418 0.177 0.172 0.673 0.607 0.209 0.212 0.536 0.450 0.503 0.474 0.194 0.134 0.582 0.516 
12.0 7.0 0.156 0.132 0.459 0.403 0.373 0.290 0.355 0.337 0.645 0.571 0.098 0.079 0.714 0.621 0.210 0.210 0.595 0.512 0.464 0.429 
13.0 7.0 0.156 0.131 0.458 0.379 0.244 0.154 0.493 0.454 0.505 0.427 0.405 0.363 0.677 0.585 0.222 0.187 0.749 0.660 0.014 0.019 
14.0 7.0 0.144 0.132 0.446 0.347 0.106 0.022 0.574 0.507 0.275 0.205 0.623 0.551 0.410 0.336 0.596 0.522 0.508 0.438 0.537 0.462 
15.0 7.0 0.125 0.132 0.429 0.308 0.031 0.099 0.594 0.502 0.006 0.042 0.700 0.601 0.019 0.017 0.744 0.639 0.014 0.009 0.765 0.652 
16.0 7.0 0.101 0.127 0.407 0.264 0.161 0.201 0.556 0.443 0.258 0.270 0.624 0.509 0.370 0.351 0.610 0.498 0.481 0.439 0.550 0.442 
17.0 7.0 0.075 0.110 0.384 0.220 0.279 0.281 0.465 0.344 0.474 0.440 0.416 0.305 0.636 0.561 0.256 0.169 0.732 0.634 0.035 0.026 
18.0 7.0 0.049 0.077 0.358 0.183 0.382 0.338 0.330 0.219 0.609 0.531 0.130 0.045 0.704 0.586 0.166 0.202 0.631 0.509 0.458 0.433 
19.0 7.0 0.028 0.028 0.329 0.161 0.465 0.376 0.166 0.081 0.644 0.534 0.166 0.208 0.564 0.431 0.486 0.459 0.257 0.155 0.641 0.551 
20.0 7.0 0.017 0.032 0.294 0.157 0.523 0.405 0.011 0.059 0.574 0.453 0.399 0.395 0.275 0.158 0.586 0.507 0.179 0.227 0.447 0.339 
21.0 7.0 0.023 0.083 0.248 0.165 0.551 0.427 0.182 0.193 0.414 0.301 0.517 0.475 0.055 0.137 0.452 0.347 0.450 0.435 0.061 0.059 
22.0 7.0 0.056 0.101 0.185 0.163 0.541 0.434 0.323 0.311 0.196 0.101 0.492 0.426 0.305 0.346 0.177 0.071 0.447 0.376 0.262 0.292 
23.0 7.0 0.120 0.064 0.099 0.123 0.484 0.402 0.410 0.387 0.027 0.106 0.349 0.266 0.393 0.392 0.082 0.175 0.246 0.145 0.317 0.273 
24.0 7.0 0.212 0.030 0.007 0.030 0.382 0.312 0.431 0.396 0.202 0.262 0.157 0.068 0.332 0.291 0.210 0.266 0.038 0.103 0.199 0.119 
25.0 7.0 0.316 0.157 0.123 0.103 0.248 0.166 0.385 0.327 0.296 0.323 0.018 0.102 0.191 0.128 0.205 0.214 0.095 0.172 0.058 0.074 
26.0 7.0 0.409 0.280 0.230 0.239 0.102 0.018 0.292 0.203 0.303 0.284 0.121 0.173 0.052 0.032 0.126 0.110 0.106 0.146 0.024 0.104 
27.0 7.0 0.470 0.358 0.309 0.335 0.027 0.147 0.180 0.068 0.249 0.185 0.153 0.161 0.039 0.078 0.042 0.023 0.063 0.080 0.033 0.091 
28.0 7.0 0.487 0.375 0.349 0.367 0.121 0.230 0.079 0.042 0.170 0.078 0.136 0.105 0.072 0.077 0.010 0.019 0.017 0.031 0.013 0.058 
29.0 7.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 7.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 8.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 8.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 8.0 0.431 0.336 0.286 0.321 0.068 0.178 0.120 0.020 0.202 0.135 0.140 0.149 0.050 0.102 0.023 0.028 0.051 0.028 0.043 0.041 
4.0 8.0 0.391 0.312 0.224 0.266 0.041 0.070 0.225 0.137 0.269 0.247 0.134 0.192 0.012 0.077 0.091 0.044 0.096 0.095 0.053 0.076 
5.0 8.0 0.308 0.234 0.125 0.149 0.177 0.100 0.325 0.276 0.290 0.324 0.062 0.163 0.128 0.053 0.173 0.156 0.113 0.154 0.015 0.062 
6.0 8.0 0.199 0.127 0.008 0.006 0.311 0.270 0.386 0.374 0.229 0.303 0.086 0.034 0.269 0.214 0.207 0.245 0.045 0.134 0.107 0.100 
7.0 8.0 0.088 0.028 0.108 0.131 0.418 0.397 0.384 0.392 0.083 0.167 0.268 0.186 0.354 0.357 0.125 0.213 0.141 0.085 0.226 0.226 
8.0 8.0 0.009 0.044 0.204 0.226 0.478 0.455 0.313 0.321 0.122 0.047 0.420 0.375 0.309 0.360 0.087 0.033 0.332 0.307 0.226 0.296 
9.0 8.0 0.081 0.082 0.273 0.280 0.487 0.447 0.185 0.185 0.332 0.271 0.474 0.459 0.111 0.183 0.343 0.285 0.388 0.426 0.038 0.124 
10.0 8.0 0.129 0.096 0.317 0.301 0.452 0.388 0.025 0.019 0.497 0.441 0.395 0.394 0.186 0.116 0.507 0.489 0.203 0.272 0.325 0.271 
11.0 8.0 0.156 0.097 0.338 0.301 0.381 0.298 0.142 0.143 0.576 0.513 0.196 0.200 0.473 0.409 0.467 0.474 0.172 0.113 0.545 0.540 
12.0 8.0 0.166 0.097 0.342 0.288 0.286 0.192 0.291 0.276 0.552 0.477 0.074 0.065 0.638 0.575 0.204 0.220 0.544 0.505 0.440 0.465 
13.0 8.0 0.164 0.101 0.334 0.268 0.179 0.081 0.404 0.366 0.431 0.347 0.344 0.319 0.609 0.541 0.186 0.167 0.693 0.662 0.016 0.037 
14.0 8.0 0.153 0.114 0.318 0.241 0.067 0.026 0.468 0.399 0.234 0.151 0.534 0.481 0.375 0.306 0.526 0.489 0.482 0.445 0.486 0.460 
15.0 8.0 0.137 0.132 0.297 0.204 0.042 0.122 0.480 0.380 0.004 0.060 0.601 0.513 0.031 0.020 0.664 0.598 0.039 0.006 0.709 0.661 
16.0 8.0 0.115 0.149 0.274 0.157 0.143 0.199 0.442 0.316 0.217 0.246 0.534 0.418 0.309 0.320 0.552 0.458 0.408 0.414 0.530 0.456 
17.0 8.0 0.091 0.155 0.250 0.105 0.232 0.250 0.362 0.220 0.395 0.372 0.354 0.228 0.541 0.493 0.245 0.146 0.643 0.594 0.076 0.016 
18.0 8.0 0.065 0.144 0.225 0.055 0.306 0.274 0.249 0.109 0.502 0.421 0.109 0.003 0.600 0.493 0.122 0.189 0.568 0.466 0.369 0.399 
19.0 8.0 0.040 0.109 0.201 0.020 0.363 0.273 0.114 0.004 0.524 0.394 0.139 0.201 0.481 0.338 0.400 0.404 0.254 0.136 0.551 0.507 
20.0 8.0 0.021 0.054 0.174 0.012 0.400 0.259 0.028 0.098 0.459 0.304 0.331 0.332 0.238 0.098 0.491 0.425 0.118 0.204 0.409 0.307 
21.0 8.0 0.015 0.007 0.142 0.011 0.413 0.243 0.161 0.177 0.323 0.173 0.423 0.367 0.037 0.140 0.385 0.269 0.356 0.368 0.092 0.056 
22.0 8.0 0.028 0.050 0.098 0.019 0.397 0.227 0.267 0.235 0.144 0.022 0.399 0.304 0.243 0.289 0.162 0.039 0.368 0.303 0.179 0.238 
23.0 8.0 0.068 0.054 0.038 0.013 0.347 0.196 0.329 0.265 0.035 0.118 0.279 0.168 0.315 0.302 0.051 0.154 0.214 0.105 0.244 0.218 
24.0 8.0 0.129 0.012 0.037 0.026 0.265 0.135 0.338 0.251 0.172 0.212 0.123 0.021 0.266 0.207 0.159 0.212 0.044 0.090 0.164 0.085 
25.0 8.0 0.202 0.061 0.119 0.094 0.158 0.042 0.295 0.188 0.242 0.234 0.017 0.100 0.153 0.076 0.159 0.159 0.062 0.139 0.057 0.060 
26.0 8.0 0.268 0.136 0.194 0.168 0.046 0.064 0.216 0.093 0.242 0.186 0.100 0.138 0.041 0.037 0.099 0.074 0.076 0.111 0.009 0.086 
27.0 8.0 0.309 0.184 0.247 0.216 0.051 0.146 0.125 0.013 0.195 0.102 0.125 0.114 0.032 0.067 0.033 0.011 0.046 0.058 0.019 0.073 
28.0 8.0 0.316 0.189 0.269 0.221 0.119 0.183 0.045 0.068 0.129 0.023 0.110 0.063 0.059 0.056 0.009 0.018 0.012 0.021 0.006 0.047 
29.0 8.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 8.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 9.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 9.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 9.0 0.198 0.033 0.176 0.082 0.072 0.103 0.062 0.042 0.136 0.030 0.104 0.069 0.040 0.064 0.018 0.027 0.039 0.011 0.033 0.024 
4.0 9.0 0.176 0.036 0.142 0.078 0.006 0.076 0.133 0.010 0.187 0.089 0.103 0.103 0.005 0.060 0.068 0.014 0.072 0.052 0.039 0.048 
5.0 9.0 0.126 0.018 0.084 0.048 0.081 0.023 0.203 0.068 0.207 0.139 0.054 0.103 0.089 0.023 0.129 0.077 0.083 0.094 0.010 0.046 
6.0 9.0 0.059 0.009 0.015 0.008 0.166 0.036 0.248 0.115 0.170 0.145 0.050 0.046 0.192 0.090 0.154 0.136 0.030 0.090 0.081 0.050 
7.0 9.0 0.009 0.028 0.053 0.026 0.234 0.077 0.251 0.129 0.073 0.097 0.179 0.055 0.257 0.175 0.095 0.132 0.106 0.037 0.169 0.132 
8.0 9.0 0.067 0.033 0.108 0.045 0.271 0.091 0.207 0.107 0.064 0.011 0.288 0.150 0.228 0.191 0.059 0.033 0.246 0.161 0.166 0.183 
9.0 9.0 0.111 0.027 0.145 0.050 0.275 0.082 0.126 0.059 0.207 0.081 0.329 0.196 0.091 0.112 0.245 0.129 0.288 0.241 0.019 0.082 
10.0 9.0 0.139 0.016 0.164 0.047 0.250 0.057 0.023 0.002 0.318 0.148 0.279 0.172 0.118 0.031 0.367 0.246 0.156 0.168 0.244 0.142 
11.0 9.0 0.154 0.008 0.169 0.043 0.203 0.023 0.082 0.051 0.371 0.172 0.145 0.089 0.321 0.173 0.343 0.247 0.114 0.039 0.408 0.307 
12.0 9.0 0.159 0.010 0.162 0.039 0.142 0.014 0.174 0.089 0.354 0.149 0.037 0.025 0.439 0.251 0.162 0.123 0.386 0.252 0.338 0.276 
13.0 9.0 0.158 0.026 0.148 0.035 0.075 0.053 0.242 0.107 0.274 0.088 0.218 0.128 0.423 0.230 0.111 0.068 0.502 0.342 0.030 0.040 
14.0 9.0 0.152 0.059 0.128 0.026 0.008 0.092 0.275 0.099 0.144 0.006 0.343 0.180 0.266 0.117 0.349 0.219 0.366 0.232 0.330 0.229 
15.0 9.0 0.141 0.105 0.105 0.008 0.053 0.124 0.274 0.066 0.003 0.073 0.384 0.169 0.037 0.027 0.450 0.257 0.065 0.015 0.505 0.336 
16.0 9.0 0.127 0.152 0.081 0.042 0.106 0.141 0.242 0.013 0.140 0.124 0.336 0.103 0.187 0.140 0.380 0.176 0.244 0.178 0.403 0.231 
17.0 9.0 0.108 0.192 0.058 0.097 0.148 0.134 0.186 0.048 0.243 0.133 0.217 0.010 0.336 0.178 0.182 0.033 0.412 0.241 0.108 0.026 
18.0 9.0 0.084 0.213 0.037 0.160 0.177 0.096 0.113 0.101 0.298 0.097 0.063 0.071 0.371 0.135 0.053 0.091 0.379 0.165 0.191 0.155 
19.0 9.0 0.058 0.205 0.020 0.214 0.194 0.031 0.033 0.128 0.299 0.031 0.086 0.111 0.296 0.045 0.229 0.136 0.193 0.031 0.329 0.178 
20.0 9.0 0.031 0.166 0.005 0.245 0.198 0.047 0.045 0.121 0.250 0.038 0.195 0.100 0.148 0.040 0.288 0.100 0.033 0.073 0.269 0.094 
21.0 9.0 0.008 0.102 0.008 0.241 0.191 0.117 0.112 0.084 0.164 0.084 0.242 0.054 0.014 0.084 0.231 0.026 0.181 0.090 0.097 0.031 
22.0 9.0 0.004 0.031 0.023 0.205 0.170 0.162 0.161 0.032 0.059 0.097 0.221 0.003 0.129 0.078 0.107 0.035 0.201 0.044 0.062 0.043 
23.0 9.0 0.003 0.034 0.043 0.151 0.135 0.177 0.183 0.018 0.038 0.080 0.149 0.038 0.169 0.043 0.012 0.057 0.128 0.011 0.113 0.022 
24.0 9.0 0.013 0.080 0.070 0.094 0.088 0.169 0.177 0.056 0.109 0.048 0.059 0.054 0.141 0.003 0.073 0.045 0.039 0.043 0.088 0.020 
25.0 9.0 0.037 0.108 0.099 0.045 0.031 0.149 0.145 0.082 0.140 0.011 0.017 0.047 0.079 0.023 0.077 0.020 0.018 0.040 0.040 0.036 
26.0 9.0 0.060 0.123 0.124 0.007 0.025 0.121 0.096 0.094 0.134 0.027 0.061 0.025 0.018 0.028 0.048 0.004 0.029 0.026 0.009 0.037 
27.0 9.0 0.071 0.133 0.139 0.032 0.070 0.087 0.044 0.092 0.103 0.052 0.073 0.002 0.022 0.016 0.014 0.006 0.017 0.015 0.002 0.031 
28.0 9.0 0.066 0.141 0.137 0.062 0.097 0.050 0.002 0.078 0.063 0.062 0.062 0.023 0.036 0.001 0.009 0.000 0.001 0.012 0.006 0.026 
29.0 9.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 9.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 10.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 10.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 10.0 0.091 0.361 0.030 0.244 0.067 0.024 0.011 0.093 0.045 0.110 0.050 0.054 0.025 0.007 0.007 0.016 0.020 0.014 0.017 0.008 
4.0 10.0 0.091 0.326 0.032 0.182 0.056 0.064 0.014 0.156 0.070 0.137 0.054 0.044 0.006 0.018 0.032 0.034 0.036 0.019 0.019 0.004 
5.0 10.0 0.098 0.260 0.028 0.091 0.037 0.169 0.040 0.213 0.086 0.139 0.038 0.009 0.033 0.056 0.062 0.049 0.041 0.014 0.004 0.007 
6.0 10.0 0.109 0.173 0.020 0.016 0.018 0.270 0.060 0.245 0.080 0.102 0.002 0.054 0.080 0.096 0.076 0.048 0.015 0.010 0.041 0.025 
7.0 10.0 0.120 0.084 0.014 0.117 0.003 0.349 0.067 0.240 0.052 0.026 0.054 0.125 0.113 0.114 0.052 0.017 0.050 0.047 0.084 0.035 
8.0 10.0 0.128 0.004 0.013 0.200 0.003 0.392 0.060 0.194 0.008 0.076 0.100 0.182 0.108 0.089 0.016 0.044 0.118 0.078 0.083 0.022 
9.0 10.0 0.133 0.059 0.017 0.256 0.000 0.397 0.040 0.117 0.039 0.180 0.122 0.199 0.057 0.019 0.099 0.109 0.143 0.076 0.010 0.023 
10.0 10.0 0.136 0.099 0.027 0.285 0.010 0.371 0.016 0.021 0.075 0.263 0.109 0.166 0.024 0.081 0.158 0.146 0.089 0.025 0.114 0.076 
11.0 10.0 0.136 0.116 0.042 0.289 0.025 0.322 0.007 0.078 0.091 0.308 0.066 0.086 0.105 0.178 0.158 0.129 0.030 0.065 0.201 0.102 
12.0 10.0 0.137 0.110 0.059 0.277 0.041 0.262 0.024 0.167 0.084 0.308 0.006 0.025 0.154 0.239 0.092 0.050 0.153 0.151 0.184 0.067 
13.0 10.0 0.138 0.080 0.080 0.256 0.055 0.202 0.030 0.241 0.057 0.265 0.050 0.144 0.152 0.241 0.012 0.069 0.215 0.188 0.059 0.029 
14.0 10.0 0.138 0.026 0.102 0.240 0.063 0.148 0.024 0.296 0.019 0.185 0.084 0.246 0.101 0.171 0.102 0.189 0.177 0.136 0.099 0.144 
15.0 10.0 0.137 0.046 0.125 0.240 0.065 0.097 0.007 0.337 0.017 0.078 0.087 0.311 0.029 0.046 0.142 0.261 0.074 0.005 0.191 0.206 
16.0 10.0 0.133 0.125 0.148 0.266 0.057 0.040 0.016 0.364 0.040 0.050 0.064 0.326 0.033 0.111 0.124 0.251 0.032 0.157 0.184 0.163 
17.0 10.0 0.122 0.201 0.168 0.316 0.039 0.036 0.040 0.368 0.045 0.192 0.028 0.276 0.065 0.261 0.072 0.145 0.094 0.279 0.108 0.016 
18.0 10.0 0.104 0.258 0.184 0.383 0.013 0.140 0.059 0.338 0.032 0.327 0.006 0.156 0.063 0.355 0.018 0.037 0.100 0.286 0.024 0.181 
19.0 10.0 0.077 0.282 0.193 0.450 0.020 0.272 0.067 0.258 0.007 0.427 0.025 0.020 0.040 0.346 0.016 0.227 0.073 0.145 0.032 0.292 
20.0 10.0 0.042 0.265 0.193 0.492 0.054 0.413 0.063 0.124 0.021 0.454 0.024 0.208 0.015 0.216 0.023 0.334 0.044 0.083 0.052 0.227 
21.0 10.0 0.001 0.207 0.183 0.491 0.086 0.536 0.047 0.049 0.042 0.384 0.010 0.345 0.002 0.009 0.019 0.296 0.024 0.270 0.055 0.033 
22.0 10.0 0.042 0.112 0.162 0.432 0.110 0.605 0.024 0.225 0.050 0.222 0.009 0.374 0.003 0.190 0.015 0.131 0.010 0.293 0.049 0.188 
23.0 10.0 0.085 0.013 0.134 0.315 0.123 0.593 0.002 0.358 0.045 0.019 0.022 0.283 0.011 0.278 0.018 0.060 0.005 0.164 0.031 0.218 
24.0 10.0 0.125 0.154 0.102 0.154 0.126 0.500 0.025 0.415 0.031 0.161 0.026 0.128 0.017 0.243 0.020 0.155 0.018 0.042 0.008 0.136 
25.0 10.0 0.160 0.294 0.068 0.027 0.119 0.345 0.042 0.388 0.014 0.263 0.023 0.028 0.018 0.133 0.020 0.147 0.023 0.075 0.012 0.047 
26.0 10.0 0.189 0.411 0.034 0.194 0.105 0.165 0.052 0.297 0.002 0.276 0.016 0.115 0.016 0.025 0.017 0.082 0.022 0.073 0.020 0.017 
27.0 10.0 0.212 0.484 0.002 0.319 0.086 0.012 0.054 0.181 0.013 0.225 0.009 0.140 0.013 0.050 0.014 0.016 0.018 0.034 0.021 0.016 
28.0 10.0 0.231 0.504 0.027 0.385 0.064 0.118 0.051 0.075 0.020 0.149 0.003 0.120 0.010 0.072 0.011 0.025 0.015 0.005 0.019 0.005 
29.0 10.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 10.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 11.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 11.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 11.0 0.400 0.702 0.129 0.532 0.057 0.147 0.091 0.131 0.060 0.235 0.012 0.172 0.008 0.080 0.006 0.006 0.003 0.038 0.001 0.040 
4.0 11.0 0.374 0.639 0.088 0.413 0.107 0.048 0.118 0.296 0.063 0.346 0.002 0.188 0.019 0.032 0.011 0.073 0.005 0.092 0.003 0.058 
5.0 11.0 0.334 0.498 0.035 0.213 0.162 0.292 0.140 0.464 0.052 0.401 0.021 0.122 0.035 0.104 0.016 0.173 0.005 0.126 0.003 0.035 
6.0 11.0 0.283 0.312 0.026 0.025 0.215 0.538 0.148 0.572 0.023 0.338 0.053 0.060 0.050 0.273 0.013 0.232 0.004 0.079 0.006 0.087 
7.0 11.0 0.232 0.125 0.086 0.248 0.258 0.725 0.137 0.576 0.025 0.147 0.088 0.290 0.051 0.394 0.006 0.170 0.019 0.115 0.013 0.205 
8.0 11.0 0.186 0.031 0.142 0.422 0.286 0.819 0.105 0.468 0.085 0.130 0.112 0.491 0.030 0.365 0.037 0.061 0.031 0.318 0.006 0.232 
9.0 11.0 0.149 0.143 0.191 0.532 0.297 0.817 0.057 0.274 0.145 0.415 0.113 0.572 0.017 0.154 0.069 0.337 0.023 0.397 0.016 0.057 
10.0 11.0 0.123 0.210 0.232 0.581 0.291 0.738 0.004 0.038 0.193 0.636 0.085 0.486 0.078 0.178 0.082 0.528 0.013 0.227 0.042 0.292 
11.0 11.0 0.108 0.237 0.266 0.583 0.270 0.609 0.071 0.197 0.219 0.741 0.029 0.253 0.136 0.503 0.059 0.501 0.068 0.153 0.044 0.516 
12.0 11.0 0.103 0.230 0.294 0.551 0.237 0.457 0.138 0.399 0.218 0.715 0.047 0.067 0.167 0.697 0.003 0.232 0.115 0.536 0.002 0.426 
13.0 11.0 0.107 0.193 0.319 0.504 0.193 0.304 0.198 0.549 0.186 0.573 0.129 0.388 0.158 0.681 0.088 0.181 0.121 0.704 0.079 0.014 
14.0 11.0 0.115 0.127 0.342 0.458 0.138 0.166 0.247 0.637 0.123 0.342 0.198 0.624 0.096 0.442 0.167 0.554 0.059 0.508 0.156 0.477 
15.0 11.0 0.124 0.038 0.364 0.429 0.074 0.042 0.281 0.674 0.037 0.070 0.238 0.731 0.005 0.072 0.202 0.729 0.055 0.060 0.172 0.717 
16.0 11.0 0.130 0.065 0.385 0.431 0.002 0.075 0.293 0.666 0.063 0.211 0.235 0.692 0.121 0.323 0.171 0.640 0.176 0.430 0.095 0.559 
17.0 11.0 0.129 0.168 0.402 0.466 0.079 0.201 0.281 0.613 0.165 0.471 0.184 0.512 0.220 0.633 0.071 0.315 0.245 0.726 0.058 0.087 
18.0 11.0 0.117 0.254 0.412 0.528 0.164 0.349 0.241 0.507 0.252 0.678 0.089 0.220 0.268 0.765 0.067 0.127 0.215 0.683 0.211 0.427 
19.0 11.0 0.091 0.306 0.411 0.596 0.247 0.520 0.173 0.338 0.305 0.793 0.032 0.131 0.240 0.668 0.193 0.514 0.086 0.319 0.272 0.674 
20.0 11.0 0.049 0.314 0.394 0.644 0.321 0.696 0.082 0.106 0.310 0.775 0.150 0.455 0.140 0.362 0.249 0.681 0.085 0.179 0.194 0.509 
21.0 11.0 0.009 0.270 0.359 0.646 0.376 0.846 0.022 0.166 0.262 0.606 0.231 0.657 0.004 0.050 0.210 0.555 0.208 0.532 0.032 0.090 
22.0 11.0 0.084 0.167 0.302 0.574 0.402 0.924 0.121 0.429 0.169 0.307 0.249 0.659 0.126 0.392 0.095 0.214 0.217 0.546 0.125 0.332 
23.0 11.0 0.172 0.006 0.224 0.416 0.391 0.887 0.196 0.617 0.056 0.040 0.203 0.465 0.187 0.519 0.030 0.138 0.125 0.285 0.155 0.385 
24.0 11.0 0.268 0.203 0.131 0.183 0.345 0.729 0.236 0.681 0.047 0.323 0.120 0.180 0.177 0.425 0.103 0.300 0.021 0.074 0.098 0.225 
25.0 11.0 0.363 0.424 0.031 0.090 0.273 0.474 0.236 0.609 0.115 0.468 0.035 0.083 0.120 0.214 0.112 0.268 0.053 0.154 0.023 0.068 
26.0 11.0 0.444 0.615 0.063 0.347 0.186 0.183 0.205 0.439 0.141 0.459 0.026 0.222 0.055 0.031 0.081 0.142 0.067 0.143 0.027 0.054 
27.0 11.0 0.503 0.734 0.142 0.534 0.100 0.080 0.156 0.236 0.133 0.348 0.055 0.243 0.008 0.101 0.043 0.024 0.051 0.069 0.038 0.049 
28.0 11.0 0.534 0.762 0.198 0.621 0.028 0.250 0.104 0.064 0.106 0.206 0.058 0.191 0.015 0.124 0.016 0.044 0.030 0.006 0.031 0.012 
29.0 11.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 11.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 12.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 12.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 12.0 0.686 0.856 0.279 0.670 0.047 0.216 0.167 0.143 0.161 0.297 0.074 0.239 0.008 0.125 0.021 0.011 0.027 0.053 0.018 0.060 
4.0 12.0 0.637 0.782 0.202 0.524 0.154 0.038 0.244 0.361 0.192 0.456 0.056 0.272 0.033 0.063 0.056 0.096 0.046 0.136 0.020 0.093 
5.0 12.0 0.551 0.606 0.094 0.270 0.279 0.346 0.312 0.588 0.186 0.542 0.006 0.190 0.103 0.126 0.093 0.245 0.047 0.195 0.004 0.059 
6.0 12.0 0.443 0.372 0.030 0.035 0.400 0.666 0.346 0.735 0.123 0.467 0.106 0.059 0.178 0.370 0.099 0.343 0.011 0.138 0.055 0.135 
7.0 12.0 0.332 0.139 0.154 0.319 0.498 0.906 0.332 0.743 0.004 0.217 0.224 0.372 0.213 0.552 0.039 0.263 0.091 0.154 0.105 0.310 
8.0 12.0 0.233 0.055 0.264 0.539 0.557 1.022 0.264 0.602 0.155 0.152 0.316 0.654 0.166 0.525 0.089 0.063 0.181 0.460 0.091 0.366 
9.0 12.0 0.156 0.192 0.354 0.675 0.575 1.011 0.151 0.347 0.317 0.532 0.341 0.769 0.026 0.239 0.234 0.459 0.190 0.594 0.033 0.122 
10.0 12.0 0.102 0.275 0.424 0.734 0.553 0.899 0.009 0.037 0.445 0.821 0.276 0.655 0.172 0.219 0.319 0.741 0.067 0.359 0.199 0.409 
11.0 12.0 0.073 0.313 0.475 0.732 0.499 0.721 0.142 0.267 0.512 0.950 0.126 0.339 0.363 0.667 0.277 0.712 0.158 0.183 0.294 0.760 
12.0 12.0 0.063 0.314 0.512 0.688 0.418 0.514 0.287 0.520 0.503 0.902 0.077 0.087 0.475 0.928 0.098 0.345 0.374 0.737 0.205 0.659 
13.0 12.0 0.068 0.282 0.540 0.619 0.319 0.307 0.410 0.697 0.417 0.700 0.290 0.505 0.458 0.900 0.166 0.218 0.454 0.982 0.067 0.087 
14.0 12.0 0.083 0.220 0.562 0.547 0.205 0.122 0.498 0.787 0.261 0.390 0.456 0.796 0.295 0.573 0.407 0.716 0.308 0.718 0.375 0.608 
15.0 12.0 0.102 0.131 0.582 0.490 0.080 0.035 0.546 0.803 0.062 0.041 0.538 0.909 0.036 0.086 0.520 0.939 0.006 0.117 0.515 0.956 
16.0 12.0 0.118 0.023 0.599 0.464 0.052 0.171 0.549 0.762 0.153 0.298 0.515 0.832 0.246 0.410 0.455 0.813 0.338 0.521 0.384 0.767 
17.0 12.0 0.126 0.091 0.611 0.476 0.190 0.303 0.503 0.671 0.354 0.591 0.386 0.590 0.470 0.776 0.225 0.397 0.540 0.894 0.038 0.171 
18.0 12.0 0.121 0.191 0.614 0.521 0.327 0.447 0.408 0.527 0.509 0.805 0.174 0.229 0.565 0.911 0.087 0.145 0.507 0.838 0.333 0.471 
19.0 12.0 0.097 0.262 0.603 0.579 0.456 0.608 0.270 0.326 0.588 0.905 0.073 0.178 0.499 0.773 0.358 0.598 0.254 0.400 0.516 0.782 
20.0 12.0 0.050 0.291 0.572 0.625 0.564 0.772 0.099 0.070 0.573 0.856 0.297 0.535 0.292 0.406 0.481 0.781 0.089 0.183 0.413 0.604 
21.0 12.0 0.023 0.267 0.514 0.630 0.639 0.910 0.083 0.218 0.464 0.649 0.440 0.743 0.019 0.063 0.411 0.627 0.340 0.582 0.119 0.116 
22.0 12.0 0.124 0.177 0.424 0.564 0.664 0.977 0.249 0.492 0.280 0.311 0.460 0.728 0.219 0.441 0.200 0.238 0.378 0.598 0.160 0.336 
23.0 12.0 0.253 0.017 0.301 0.407 0.631 0.929 0.368 0.681 0.070 0.068 0.364 0.503 0.332 0.574 0.030 0.154 0.234 0.312 0.242 0.410 
24.0 12.0 0.399 0.199 0.153 0.168 0.541 0.754 0.423 0.737 0.111 0.370 0.207 0.185 0.312 0.463 0.163 0.328 0.052 0.073 0.165 0.237 
25.0 12.0 0.545 0.437 0.005 0.117 0.409 0.477 0.409 0.649 0.225 0.517 0.050 0.102 0.209 0.227 0.185 0.291 0.072 0.167 0.048 0.066 
26.0 12.0 0.672 0.645 0.152 0.388 0.257 0.164 0.341 0.456 0.262 0.498 0.059 0.249 0.092 0.033 0.135 0.152 0.101 0.155 0.031 0.061 
27.0 12.0 0.762 0.774 0.272 0.583 0.112 0.115 0.247 0.234 0.238 0.368 0.108 0.266 0.007 0.114 0.068 0.024 0.078 0.074 0.051 0.055 
28.0 12.0 0.804 0.803 0.351 0.669 0.006 0.292 0.151 0.048 0.182 0.209 0.109 0.203 0.035 0.136 0.020 0.049 0.043 0.006 0.041 0.016 
29.0 12.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 12.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 13.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 13.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 13.0 0.912 0.756 0.398 0.596 0.038 0.201 0.228 0.121 0.246 0.269 0.126 0.225 0.021 0.124 0.036 0.013 0.048 0.051 0.031 0.061 
4.0 13.0 0.844 0.693 0.291 0.465 0.191 0.031 0.346 0.321 0.299 0.418 0.101 0.260 0.046 0.067 0.095 0.089 0.080 0.134 0.034 0.094 
5.0 13.0 0.721 0.538 0.140 0.235 0.372 0.308 0.451 0.529 0.297 0.501 0.013 0.186 0.161 0.113 0.160 0.236 0.082 0.195 0.007 0.061 
6.0 13.0 0.566 0.329 0.036 0.043 0.548 0.599 0.507 0.664 0.207 0.434 0.149 0.047 0.286 0.345 0.172 0.335 0.021 0.140 0.101 0.131 
7.0 13.0 0.407 0.120 0.210 0.303 0.689 0.814 0.489 0.669 0.028 0.204 0.336 0.338 0.349 0.522 0.077 0.262 0.155 0.142 0.187 0.309 
8.0 13.0 0.265 0.056 0.363 0.504 0.773 0.915 0.392 0.536 0.209 0.136 0.484 0.600 0.283 0.500 0.132 0.050 0.313 0.443 0.165 0.371 
9.0 13.0 0.154 0.185 0.486 0.631 0.796 0.896 0.228 0.297 0.452 0.483 0.529 0.705 0.069 0.235 0.372 0.423 0.339 0.580 0.052 0.130 
10.0 13.0 0.078 0.270 0.578 0.686 0.760 0.780 0.022 0.011 0.645 0.740 0.435 0.596 0.241 0.190 0.519 0.692 0.146 0.366 0.335 0.379 
11.0 13.0 0.035 0.318 0.642 0.682 0.677 0.601 0.197 0.264 0.745 0.844 0.213 0.302 0.541 0.599 0.467 0.669 0.218 0.140 0.517 0.729 
12.0 13.0 0.020 0.335 0.684 0.634 0.559 0.395 0.403 0.486 0.731 0.781 0.092 0.086 0.720 0.829 0.198 0.332 0.579 0.657 0.403 0.651 
13.0 13.0 0.026 0.324 0.713 0.558 0.415 0.192 0.574 0.627 0.603 0.580 0.407 0.453 0.704 0.791 0.206 0.176 0.730 0.887 0.027 0.132 
14.0 13.0 0.047 0.283 0.733 0.470 0.253 0.019 0.693 0.679 0.373 0.292 0.652 0.691 0.464 0.490 0.579 0.611 0.530 0.656 0.516 0.492 
15.0 13.0 0.073 0.213 0.749 0.391 0.081 0.118 0.751 0.662 0.086 0.011 0.769 0.762 0.085 0.066 0.763 0.793 0.074 0.137 0.774 0.810 
16.0 13.0 0.097 0.119 0.762 0.339 0.098 0.221 0.745 0.597 0.218 0.285 0.732 0.672 0.326 0.344 0.681 0.676 0.429 0.400 0.628 0.666 
17.0 13.0 0.113 0.016 0.769 0.323 0.279 0.307 0.673 0.499 0.495 0.502 0.546 0.456 0.647 0.628 0.361 0.330 0.743 0.707 0.154 0.190 
18.0 13.0 0.113 0.081 0.766 0.341 0.456 0.394 0.536 0.371 0.701 0.646 0.248 0.163 0.784 0.718 0.076 0.101 0.724 0.665 0.376 0.321 
19.0 13.0 0.092 0.155 0.746 0.379 0.617 0.490 0.344 0.211 0.800 0.699 0.094 0.151 0.695 0.597 0.457 0.449 0.394 0.329 0.660 0.570 
20.0 13.0 0.042 0.197 0.702 0.415 0.749 0.591 0.114 0.021 0.771 0.643 0.397 0.414 0.414 0.309 0.634 0.584 0.066 0.113 0.559 0.449 
21.0 13.0 0.040 0.196 0.626 0.426 0.836 0.678 0.127 0.188 0.616 0.475 0.587 0.560 0.044 0.046 0.552 0.467 0.409 0.413 0.191 0.102 
22.0 13.0 0.160 0.141 0.511 0.388 0.861 0.718 0.343 0.382 0.366 0.219 0.611 0.540 0.275 0.323 0.279 0.181 0.478 0.431 0.170 0.228 
23.0 13.0 0.317 0.027 0.355 0.280 0.809 0.677 0.495 0.514 0.086 0.061 0.481 0.367 0.427 0.418 0.026 0.104 0.305 0.228 0.289 0.285 
24.0 13.0 0.498 0.133 0.167 0.110 0.687 0.545 0.560 0.548 0.153 0.282 0.272 0.131 0.404 0.335 0.199 0.232 0.076 0.054 0.204 0.169 
25.0 13.0 0.683 0.312 0.033 0.097 0.510 0.339 0.536 0.478 0.303 0.387 0.065 0.079 0.272 0.162 0.231 0.205 0.082 0.114 0.063 0.049 
26.0 13.0 0.843 0.471 0.219 0.296 0.310 0.108 0.442 0.332 0.349 0.368 0.080 0.186 0.118 0.023 0.169 0.105 0.122 0.106 0.034 0.037 
27.0 13.0 0.954 0.570 0.369 0.438 0.121 0.096 0.314 0.166 0.314 0.269 0.144 0.196 0.008 0.086 0.085 0.014 0.094 0.048 0.059 0.033 
28.0 13.0 1.004 0.592 0.466 0.499 0.030 0.225 0.187 0.030 0.238 0.151 0.145 0.149 0.047 0.101 0.024 0.039 0.051 0.005 0.047 0.006 
29.0 13.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 13.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 14.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 14.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 14.0 1.051 0.424 0.471 0.328 0.032 0.108 0.267 0.070 0.301 0.155 0.161 0.133 0.030 0.077 0.046 0.009 0.063 0.032 0.041 0.040 
4.0 14.0 0.969 0.392 0.345 0.251 0.214 0.023 0.410 0.184 0.369 0.242 0.133 0.154 0.055 0.043 0.123 0.054 0.105 0.085 0.042 0.062 
5.0 14.0 0.823 0.309 0.165 0.118 0.430 0.186 0.539 0.302 0.371 0.288 0.024 0.111 0.200 0.065 0.207 0.145 0.107 0.124 0.014 0.043 
6.0 14.0 0.637 0.194 0.043 0.046 0.640 0.351 0.608 0.375 0.264 0.246 0.174 0.026 0.360 0.203 0.226 0.207 0.022 0.089 0.137 0.075 
7.0 14.0 0.446 0.075 0.248 0.202 0.806 0.472 0.589 0.371 0.048 0.110 0.406 0.194 0.444 0.308 0.109 0.167 0.200 0.080 0.252 0.198 
8.0 14.0 0.276 0.032 0.428 0.327 0.906 0.522 0.473 0.284 0.239 0.087 0.591 0.342 0.367 0.294 0.154 0.028 0.408 0.265 0.225 0.243 
9.0 14.0 0.143 0.120 0.571 0.409 0.929 0.498 0.277 0.137 0.533 0.283 0.651 0.394 0.107 0.138 0.459 0.237 0.451 0.353 0.049 0.090 
10.0 14.0 0.051 0.190 0.675 0.448 0.884 0.411 0.031 0.036 0.766 0.416 0.542 0.319 0.273 0.104 0.653 0.391 0.221 0.235 0.426 0.204 
11.0 14.0 0.002 0.245 0.746 0.446 0.781 0.281 0.229 0.195 0.886 0.451 0.275 0.142 0.643 0.326 0.603 0.372 0.232 0.051 0.679 0.416 
12.0 14.0 0.021 0.285 0.790 0.406 0.638 0.132 0.471 0.310 0.868 0.384 0.090 0.075 0.867 0.431 0.284 0.180 0.689 0.331 0.563 0.380 
13.0 14.0 0.015 0.306 0.817 0.336 0.466 0.013 0.671 0.362 0.714 0.241 0.468 0.259 0.856 0.381 0.204 0.088 0.901 0.443 0.064 0.110 
14.0 14.0 0.008 0.300 0.834 0.247 0.275 0.123 0.805 0.348 0.442 0.069 0.759 0.347 0.577 0.206 0.661 0.288 0.687 0.319 0.558 0.199 
15.0 14.0 0.039 0.264 0.846 0.157 0.075 0.191 0.869 0.291 0.104 0.081 0.898 0.337 0.132 0.005 0.894 0.344 0.158 0.079 0.905 0.339 
16.0 14.0 0.068 0.203 0.853 0.085 0.130 0.217 0.856 0.215 0.251 0.184 0.856 0.257 0.351 0.163 0.814 0.267 0.438 0.138 0.776 0.279 
17.0 14.0 0.089 0.128 0.855 0.042 0.335 0.216 0.767 0.140 0.569 0.238 0.640 0.144 0.730 0.248 0.453 0.120 0.826 0.242 0.254 0.108 
18.0 14.0 0.094 0.052 0.846 0.030 0.531 0.205 0.606 0.075 0.803 0.252 0.297 0.028 0.893 0.251 0.046 0.032 0.832 0.218 0.353 0.063 
19.0 14.0 0.075 0.012 0.819 0.041 0.707 0.198 0.384 0.018 0.912 0.235 0.094 0.071 0.797 0.191 0.484 0.135 0.478 0.111 0.693 0.137 
20.0 14.0 0.027 0.057 0.767 0.063 0.850 0.201 0.122 0.036 0.874 0.194 0.439 0.141 0.482 0.092 0.694 0.168 0.034 0.016 0.609 0.111 
21.0 14.0 0.058 0.079 0.681 0.083 0.943 0.210 0.149 0.089 0.696 0.130 0.654 0.171 0.068 0.013 0.613 0.132 0.421 0.099 0.224 0.035 
22.0 14.0 0.187 0.073 0.552 0.088 0.964 0.213 0.391 0.136 0.413 0.050 0.682 0.155 0.291 0.086 0.318 0.055 0.510 0.108 0.169 0.050 
23.0 14.0 0.357 0.039 0.378 0.068 0.902 0.198 0.558 0.167 0.097 0.031 0.538 0.100 0.463 0.109 0.019 0.017 0.330 0.062 0.297 0.064 
24.0 14.0 0.555 0.016 0.171 0.024 0.761 0.158 0.629 0.171 0.171 0.093 0.304 0.031 0.443 0.084 0.209 0.050 0.086 0.019 0.214 0.047 
25.0 14.0 0.757 0.080 0.050 0.037 0.561 0.096 0.599 0.146 0.338 0.120 0.074 0.028 0.299 0.037 0.248 0.043 0.085 0.017 0.067 0.021 
26.0 14.0 0.934 0.139 0.257 0.097 0.336 0.026 0.492 0.100 0.389 0.111 0.088 0.057 0.131 0.008 0.183 0.018 0.129 0.013 0.035 0.007 
27.0 14.0 1.056 0.176 0.421 0.141 0.125 0.035 0.348 0.049 0.350 0.081 0.159 0.059 0.009 0.029 0.092 0.007 0.099 0.003 0.061 0.009 
28.0 14.0 1.108 0.187 0.526 0.158 0.043 0.073 0.205 0.008 0.264 0.046 0.161 0.045 0.052 0.033 0.025 0.018 0.054 0.013 0.048 0.015 
29.0 14.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 14.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 15.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 15.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 15.0 1.085 0.035 0.487 0.046 0.030 0.029 0.277 0.002 0.319 0.008 0.176 0.005 0.035 0.001 0.051 0.000 0.072 0.001 0.046 0.006 
4.0 15.0 0.998 0.024 0.355 0.045 0.221 0.023 0.428 0.008 0.393 0.016 0.147 0.007 0.056 0.002 0.136 0.001 0.118 0.005 0.046 0.009 
5.0 15.0 0.843 0.007 0.167 0.042 0.446 0.014 0.564 0.021 0.397 0.025 0.033 0.007 0.213 0.004 0.230 0.002 0.122 0.009 0.019 0.008 
6.0 15.0 0.647 0.010 0.051 0.041 0.664 0.002 0.636 0.036 0.285 0.031 0.177 0.002 0.387 0.009 0.253 0.004 0.023 0.011 0.157 0.007 
7.0 15.0 0.445 0.019 0.265 0.047 0.836 0.010 0.616 0.051 0.060 0.031 0.424 0.010 0.482 0.017 0.131 0.006 0.217 0.010 0.292 0.011 
8.0 15.0 0.265 0.012 0.452 0.062 0.937 0.025 0.494 0.067 0.241 0.023 0.623 0.029 0.406 0.023 0.150 0.013 0.451 0.009 0.269 0.023 
9.0 15.0 0.123 0.014 0.600 0.081 0.958 0.049 0.289 0.081 0.548 0.002 0.689 0.055 0.135 0.021 0.481 0.029 0.512 0.009 0.032 0.034 
10.0 15.0 0.024 0.057 0.705 0.098 0.906 0.084 0.033 0.089 0.790 0.035 0.578 0.079 0.263 0.000 0.698 0.054 0.279 0.001 0.444 0.049 
11.0 15.0 0.033 0.115 0.775 0.101 0.796 0.134 0.236 0.084 0.914 0.088 0.303 0.088 0.654 0.048 0.659 0.076 0.197 0.035 0.742 0.066 
12.0 15.0 0.055 0.178 0.816 0.080 0.644 0.190 0.484 0.055 0.894 0.150 0.075 0.066 0.895 0.116 0.336 0.068 0.690 0.100 0.652 0.063 
13.0 15.0 0.051 0.234 0.840 0.029 0.464 0.239 0.687 0.005 0.735 0.200 0.465 0.004 0.892 0.178 0.167 0.008 0.936 0.171 0.150 0.016 
14.0 15.0 0.028 0.267 0.851 0.049 0.267 0.258 0.822 0.092 0.455 0.206 0.765 0.107 0.614 0.182 0.644 0.121 0.745 0.172 0.501 0.144 
15.0 15.0 0.003 0.273 0.858 0.137 0.062 0.234 0.882 0.185 0.111 0.152 0.909 0.212 0.164 0.100 0.896 0.235 0.223 0.058 0.889 0.262 
16.0 15.0 0.034 0.254 0.860 0.220 0.145 0.166 0.866 0.258 0.248 0.040 0.869 0.269 0.325 0.053 0.831 0.263 0.380 0.143 0.801 0.244 
17.0 15.0 0.057 0.217 0.857 0.283 0.349 0.065 0.772 0.290 0.568 0.103 0.653 0.245 0.709 0.216 0.482 0.166 0.784 0.308 0.310 0.057 
18.0 15.0 0.064 0.173 0.843 0.323 0.543 0.052 0.607 0.269 0.801 0.237 0.311 0.138 0.879 0.316 0.011 0.023 0.812 0.328 0.284 0.194 
19.0 15.0 0.049 0.129 0.813 0.337 0.716 0.169 0.383 0.197 0.908 0.323 0.079 0.022 0.790 0.300 0.445 0.213 0.483 0.175 0.631 0.336 
20.0 15.0 0.005 0.087 0.758 0.328 0.855 0.270 0.122 0.088 0.870 0.337 0.422 0.180 0.485 0.172 0.659 0.306 0.016 0.064 0.570 0.270 
21.0 15.0 0.077 0.047 0.670 0.298 0.942 0.342 0.148 0.039 0.692 0.272 0.635 0.283 0.081 0.019 0.591 0.255 0.384 0.241 0.217 0.066 
22.0 15.0 0.200 0.004 0.541 0.245 0.961 0.374 0.387 0.158 0.412 0.144 0.666 0.291 0.270 0.179 0.311 0.095 0.476 0.252 0.153 0.145 
23.0 15.0 0.366 0.052 0.368 0.167 0.896 0.354 0.552 0.240 0.101 0.007 0.526 0.209 0.442 0.241 0.017 0.072 0.311 0.125 0.274 0.170 
24.0 15.0 0.560 0.118 0.163 0.068 0.755 0.286 0.621 0.268 0.163 0.128 0.300 0.084 0.425 0.200 0.195 0.152 0.082 0.040 0.198 0.091 
25.0 15.0 0.759 0.188 0.056 0.041 0.556 0.181 0.591 0.238 0.328 0.188 0.076 0.031 0.288 0.105 0.234 0.139 0.080 0.093 0.061 0.031 
26.0 15.0 0.933 0.248 0.260 0.140 0.333 0.063 0.486 0.167 0.379 0.183 0.082 0.090 0.127 0.019 0.173 0.080 0.122 0.090 0.035 0.054 
27.0 15.0 1.053 0.283 0.421 0.210 0.124 0.041 0.343 0.083 0.341 0.134 0.152 0.097 0.009 0.036 0.087 0.024 0.094 0.055 0.058 0.054 
28.0 15.0 1.104 0.286 0.524 0.240 0.042 0.108 0.203 0.014 0.259 0.073 0.155 0.072 0.049 0.045 0.024 0.006 0.050 0.024 0.046 0.037 
29.0 15.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 15.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 16.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 16.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 16.0 1.009 0.472 0.445 0.399 0.034 0.156 0.258 0.065 0.298 0.165 0.167 0.141 0.036 0.075 0.048 0.009 0.071 0.030 0.046 0.031 
4.0 16.0 0.926 0.419 0.319 0.322 0.211 0.029 0.397 0.193 0.367 0.265 0.142 0.167 0.049 0.041 0.131 0.052 0.118 0.078 0.047 0.048 
5.0 16.0 0.779 0.306 0.143 0.185 0.418 0.156 0.521 0.330 0.370 0.326 0.036 0.126 0.197 0.068 0.223 0.141 0.125 0.112 0.015 0.030 
6.0 16.0 0.594 0.162 0.061 0.025 0.618 0.336 0.587 0.427 0.268 0.298 0.158 0.021 0.363 0.215 0.251 0.202 0.032 0.076 0.156 0.076 
7.0 16.0 0.403 0.029 0.260 0.115 0.775 0.473 0.566 0.450 0.060 0.167 0.387 0.202 0.457 0.334 0.141 0.163 0.199 0.090 0.295 0.186 
8.0 16.0 0.232 0.064 0.434 0.208 0.864 0.545 0.452 0.393 0.216 0.038 0.572 0.381 0.393 0.337 0.120 0.032 0.431 0.278 0.289 0.218 
9.0 16.0 0.096 0.104 0.570 0.249 0.878 0.560 0.261 0.276 0.497 0.262 0.635 0.478 0.148 0.186 0.432 0.271 0.506 0.375 0.050 0.061 
10.0 16.0 0.001 0.091 0.665 0.253 0.825 0.537 0.026 0.127 0.716 0.454 0.536 0.452 0.217 0.082 0.642 0.472 0.305 0.257 0.378 0.261 
11.0 16.0 0.057 0.037 0.726 0.242 0.719 0.499 0.219 0.033 0.827 0.581 0.287 0.303 0.575 0.379 0.620 0.504 0.128 0.075 0.682 0.517 
12.0 16.0 0.080 0.042 0.761 0.239 0.575 0.458 0.443 0.191 0.807 0.627 0.053 0.060 0.799 0.605 0.339 0.317 0.586 0.462 0.640 0.508 
13.0 16.0 0.078 0.126 0.778 0.263 0.408 0.412 0.623 0.345 0.661 0.583 0.403 0.231 0.804 0.676 0.108 0.048 0.830 0.711 0.214 0.158 
14.0 16.0 0.058 0.196 0.784 0.319 0.228 0.342 0.740 0.488 0.410 0.436 0.671 0.502 0.563 0.527 0.536 0.454 0.686 0.620 0.365 0.377 
15.0 16.0 0.031 0.240 0.784 0.395 0.043 0.236 0.791 0.600 0.103 0.201 0.801 0.682 0.171 0.197 0.771 0.718 0.246 0.209 0.733 0.742 
16.0 16.0 0.002 0.262 0.782 0.476 0.142 0.091 0.772 0.659 0.213 0.092 0.767 0.712 0.257 0.220 0.729 0.712 0.276 0.333 0.695 0.691 
17.0 16.0 0.019 0.264 0.773 0.549 0.323 0.088 0.686 0.644 0.494 0.393 0.580 0.569 0.595 0.586 0.438 0.419 0.634 0.724 0.301 0.233 
18.0 16.0 0.027 0.252 0.757 0.605 0.493 0.286 0.538 0.545 0.698 0.642 0.283 0.277 0.747 0.768 0.020 0.044 0.675 0.752 0.194 0.347 
19.0 16.0 0.015 0.229 0.725 0.636 0.643 0.485 0.340 0.366 0.791 0.779 0.054 0.091 0.677 0.693 0.354 0.470 0.412 0.406 0.496 0.672 
20.0 16.0 0.022 0.196 0.673 0.637 0.762 0.662 0.110 0.125 0.758 0.765 0.351 0.431 0.422 0.386 0.542 0.665 0.020 0.111 0.461 0.554 
21.0 16.0 0.092 0.144 0.593 0.599 0.836 0.794 0.125 0.146 0.605 0.595 0.537 0.638 0.080 0.034 0.491 0.551 0.305 0.485 0.178 0.139 
22.0 16.0 0.200 0.062 0.478 0.508 0.850 0.850 0.333 0.396 0.363 0.300 0.566 0.640 0.219 0.377 0.261 0.213 0.385 0.515 0.120 0.276 
23.0 16.0 0.345 0.065 0.325 0.351 0.792 0.800 0.477 0.567 0.095 0.033 0.450 0.451 0.366 0.506 0.017 0.136 0.252 0.263 0.223 0.340 
24.0 16.0 0.514 0.229 0.143 0.138 0.668 0.644 0.538 0.619 0.132 0.299 0.259 0.177 0.354 0.417 0.160 0.300 0.065 0.072 0.159 0.188 
25.0 16.0 0.688 0.408 0.049 0.106 0.494 0.404 0.513 0.545 0.275 0.429 0.069 0.074 0.241 0.215 0.193 0.273 0.067 0.171 0.047 0.055 
26.0 16.0 0.840 0.564 0.228 0.333 0.300 0.136 0.423 0.381 0.321 0.414 0.065 0.201 0.107 0.035 0.143 0.153 0.101 0.164 0.031 0.088 
27.0 16.0 0.945 0.659 0.370 0.494 0.117 0.101 0.302 0.191 0.290 0.304 0.125 0.217 0.009 0.083 0.072 0.039 0.077 0.094 0.050 0.086 
28.0 16.0 0.991 0.674 0.461 0.565 0.029 0.252 0.181 0.033 0.221 0.168 0.129 0.163 0.039 0.103 0.020 0.023 0.042 0.032 0.039 0.052 
29.0 16.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 16.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 17.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 17.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 17.0 0.834 0.747 0.348 0.614 0.043 0.225 0.213 0.112 0.239 0.266 0.135 0.227 0.032 0.123 0.038 0.015 0.061 0.051 0.042 0.056 
4.0 17.0 0.762 0.668 0.242 0.485 0.186 0.029 0.322 0.313 0.293 0.420 0.116 0.266 0.035 0.069 0.106 0.085 0.103 0.133 0.045 0.088 
5.0 17.0 0.640 0.493 0.095 0.261 0.352 0.274 0.418 0.524 0.294 0.511 0.033 0.199 0.154 0.107 0.185 0.231 0.114 0.195 0.008 0.056 
6.0 17.0 0.485 0.268 0.072 0.007 0.510 0.557 0.467 0.667 0.212 0.457 0.121 0.034 0.289 0.340 0.214 0.336 0.041 0.145 0.128 0.132 
7.0 17.0 0.325 0.053 0.235 0.238 0.631 0.767 0.445 0.687 0.047 0.243 0.302 0.317 0.368 0.527 0.132 0.275 0.146 0.131 0.255 0.313 
8.0 17.0 0.181 0.109 0.377 0.401 0.696 0.868 0.350 0.578 0.171 0.081 0.447 0.589 0.323 0.528 0.072 0.036 0.343 0.438 0.270 0.389 
9.0 17.0 0.064 0.197 0.486 0.482 0.701 0.867 0.196 0.374 0.389 0.423 0.495 0.722 0.135 0.291 0.320 0.399 0.420 0.604 0.087 0.165 
10.0 17.0 0.019 0.212 0.562 0.497 0.651 0.795 0.009 0.126 0.556 0.698 0.418 0.659 0.146 0.118 0.491 0.700 0.279 0.432 0.247 0.341 
11.0 17.0 0.070 0.168 0.608 0.475 0.560 0.691 0.182 0.123 0.637 0.855 0.226 0.414 0.422 0.551 0.485 0.739 0.046 0.059 0.506 0.745 
12.0 17.0 0.094 0.085 0.632 0.450 0.441 0.580 0.354 0.350 0.616 0.877 0.032 0.049 0.595 0.856 0.283 0.460 0.399 0.619 0.511 0.759 
13.0 17.0 0.095 0.015 0.640 0.447 0.306 0.468 0.488 0.547 0.501 0.768 0.295 0.355 0.603 0.923 0.045 0.053 0.599 0.965 0.223 0.289 
14.0 17.0 0.081 0.106 0.640 0.477 0.163 0.345 0.573 0.704 0.309 0.533 0.493 0.699 0.430 0.694 0.361 0.592 0.516 0.838 0.193 0.426 
15.0 17.0 0.059 0.177 0.635 0.532 0.019 0.196 0.606 0.810 0.080 0.207 0.588 0.903 0.146 0.247 0.539 0.923 0.215 0.305 0.474 0.912 
16.0 17.0 0.037 0.228 0.627 0.599 0.123 0.017 0.587 0.848 0.155 0.167 0.563 0.910 0.162 0.284 0.520 0.903 0.151 0.376 0.475 0.870 
17.0 17.0 0.020 0.257 0.615 0.668 0.260 0.191 0.519 0.800 0.361 0.532 0.429 0.708 0.406 0.731 0.323 0.532 0.409 0.859 0.224 0.326 
18.0 17.0 0.014 0.269 0.597 0.726 0.387 0.416 0.407 0.660 0.509 0.821 0.216 0.336 0.519 0.943 0.035 0.036 0.450 0.897 0.105 0.364 
19.0 17.0 0.023 0.264 0.568 0.763 0.498 0.643 0.258 0.432 0.576 0.972 0.026 0.116 0.476 0.844 0.226 0.549 0.282 0.492 0.312 0.761 
20.0 17.0 0.051 0.239 0.524 0.768 0.584 0.846 0.088 0.134 0.553 0.942 0.238 0.525 0.301 0.472 0.360 0.785 0.021 0.116 0.298 0.640 
21.0 17.0 0.105 0.184 0.459 0.726 0.638 0.998 0.085 0.194 0.445 0.727 0.373 0.770 0.066 0.031 0.331 0.653 0.196 0.550 0.116 0.163 
22.0 17.0 0.186 0.084 0.369 0.618 0.647 1.060 0.238 0.497 0.273 0.366 0.397 0.772 0.142 0.439 0.178 0.258 0.251 0.590 0.078 0.303 
23.0 17.0 0.295 0.075 0.252 0.428 0.603 0.995 0.344 0.702 0.081 0.038 0.319 0.545 0.246 0.595 0.012 0.153 0.164 0.307 0.145 0.386 
24.0 17.0 0.422 0.283 0.114 0.166 0.512 0.801 0.391 0.764 0.082 0.359 0.188 0.217 0.241 0.493 0.106 0.343 0.041 0.077 0.101 0.214 
25.0 17.0 0.553 0.511 0.031 0.136 0.383 0.505 0.376 0.673 0.186 0.518 0.056 0.083 0.166 0.256 0.129 0.315 0.046 0.190 0.027 0.058 
26.0 17.0 0.667 0.711 0.166 0.417 0.240 0.175 0.314 0.474 0.222 0.503 0.038 0.237 0.076 0.044 0.096 0.178 0.068 0.185 0.024 0.096 
27.0 17.0 0.747 0.833 0.274 0.619 0.105 0.118 0.228 0.242 0.204 0.372 0.081 0.258 0.010 0.096 0.049 0.046 0.052 0.106 0.035 0.094 
28.0 17.0 0.782 0.855 0.345 0.708 0.005 0.306 0.142 0.049 0.158 0.210 0.085 0.196 0.023 0.120 0.015 0.026 0.029 0.035 0.028 0.056 
29.0 17.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 17.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 18.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 18.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 18.0 0.583 0.782 0.210 0.622 0.056 0.208 0.148 0.131 0.151 0.279 0.084 0.232 0.022 0.125 0.022 0.015 0.041 0.054 0.032 0.060 
4.0 18.0 0.529 0.698 0.133 0.481 0.150 0.031 0.213 0.335 0.180 0.430 0.071 0.267 0.019 0.069 0.066 0.088 0.072 0.140 0.038 0.096 
5.0 18.0 0.442 0.516 0.031 0.242 0.256 0.313 0.268 0.545 0.177 0.514 0.020 0.195 0.091 0.111 0.118 0.237 0.086 0.206 0.012 0.066 
6.0 18.0 0.334 0.280 0.083 0.040 0.354 0.601 0.291 0.679 0.122 0.449 0.073 0.039 0.175 0.343 0.143 0.343 0.044 0.158 0.073 0.128 
7.0 18.0 0.222 0.049 0.194 0.290 0.425 0.809 0.269 0.685 0.018 0.225 0.181 0.322 0.224 0.526 0.100 0.285 0.069 0.120 0.167 0.317 
8.0 18.0 0.118 0.132 0.288 0.467 0.458 0.900 0.202 0.559 0.114 0.104 0.264 0.584 0.199 0.520 0.020 0.039 0.195 0.422 0.197 0.409 
9.0 18.0 0.032 0.241 0.360 0.556 0.451 0.879 0.101 0.338 0.242 0.439 0.288 0.700 0.091 0.282 0.164 0.373 0.256 0.591 0.102 0.197 
10.0 18.0 0.032 0.275 0.409 0.570 0.409 0.782 0.017 0.080 0.333 0.694 0.238 0.622 0.068 0.113 0.268 0.657 0.193 0.434 0.085 0.278 
11.0 18.0 0.074 0.245 0.435 0.539 0.341 0.651 0.132 0.168 0.370 0.823 0.126 0.372 0.220 0.516 0.272 0.688 0.025 0.025 0.247 0.665 
12.0 18.0 0.095 0.170 0.446 0.497 0.259 0.515 0.229 0.381 0.348 0.817 0.018 0.023 0.312 0.785 0.171 0.426 0.164 0.529 0.280 0.695 
13.0 18.0 0.100 0.074 0.445 0.471 0.169 0.388 0.302 0.552 0.275 0.690 0.157 0.344 0.315 0.829 0.008 0.034 0.278 0.838 0.164 0.296 
14.0 18.0 0.093 0.022 0.438 0.475 0.079 0.261 0.342 0.676 0.166 0.458 0.257 0.639 0.228 0.612 0.149 0.503 0.257 0.733 0.025 0.311 
15.0 18.0 0.081 0.102 0.427 0.505 0.009 0.122 0.353 0.750 0.041 0.159 0.301 0.801 0.090 0.217 0.238 0.781 0.132 0.286 0.161 0.725 
16.0 18.0 0.068 0.163 0.415 0.552 0.092 0.036 0.336 0.764 0.082 0.170 0.286 0.793 0.057 0.237 0.237 0.761 0.026 0.280 0.184 0.705 
17.0 18.0 0.058 0.204 0.401 0.604 0.170 0.214 0.293 0.708 0.187 0.481 0.219 0.610 0.173 0.612 0.157 0.453 0.143 0.680 0.101 0.280 
18.0 18.0 0.055 0.226 0.383 0.651 0.241 0.405 0.229 0.576 0.261 0.722 0.117 0.289 0.228 0.786 0.036 0.014 0.173 0.721 0.022 0.267 
19.0 18.0 0.061 0.228 0.359 0.682 0.301 0.597 0.148 0.372 0.295 0.843 0.003 0.093 0.215 0.704 0.075 0.431 0.118 0.406 0.101 0.583 
20.0 18.0 0.079 0.208 0.327 0.684 0.347 0.768 0.057 0.112 0.285 0.813 0.098 0.435 0.143 0.400 0.136 0.627 0.019 0.075 0.102 0.498 
21.0 18.0 0.112 0.158 0.284 0.645 0.374 0.895 0.034 0.171 0.234 0.628 0.164 0.642 0.043 0.017 0.131 0.528 0.064 0.422 0.044 0.139 
22.0 18.0 0.161 0.066 0.228 0.547 0.378 0.944 0.115 0.430 0.152 0.323 0.181 0.646 0.047 0.347 0.075 0.217 0.088 0.462 0.026 0.228 
23.0 18.0 0.224 0.079 0.158 0.378 0.354 0.885 0.172 0.606 0.061 0.019 0.151 0.463 0.096 0.480 0.008 0.110 0.057 0.245 0.045 0.291 
24.0 18.0 0.296 0.265 0.078 0.146 0.305 0.715 0.200 0.661 0.019 0.290 0.097 0.195 0.099 0.404 0.037 0.267 0.014 0.062 0.030 0.166 
25.0 18.0 0.370 0.469 0.005 0.119 0.237 0.458 0.197 0.587 0.073 0.429 0.040 0.055 0.073 0.217 0.048 0.251 0.019 0.145 0.007 0.048 
26.0 18.0 0.435 0.647 0.083 0.367 0.161 0.172 0.171 0.421 0.096 0.423 0.003 0.184 0.039 0.044 0.038 0.146 0.026 0.144 0.013 0.073 
27.0 18.0 0.481 0.757 0.147 0.547 0.088 0.084 0.132 0.225 0.094 0.320 0.025 0.208 0.012 0.068 0.022 0.043 0.021 0.086 0.017 0.074 
28.0 18.0 0.504 0.781 0.192 0.630 0.027 0.252 0.091 0.058 0.078 0.188 0.030 0.163 0.002 0.092 0.010 0.015 0.014 0.032 0.014 0.046 
29.0 18.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 18.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 19.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 19.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 19.0 0.289 0.585 0.050 0.435 0.073 0.110 0.073 0.122 0.046 0.208 0.018 0.158 0.005 0.078 0.004 0.006 0.014 0.039 0.015 0.042 
4.0 19.0 0.257 0.519 0.008 0.321 0.109 0.061 0.087 0.262 0.046 0.301 0.012 0.172 0.004 0.036 0.016 0.063 0.026 0.095 0.023 0.066 
5.0 19.0 0.214 0.383 0.041 0.138 0.144 0.271 0.093 0.398 0.034 0.343 0.004 0.114 0.020 0.084 0.031 0.159 0.038 0.137 0.021 0.049 
6.0 19.0 0.161 0.206 0.092 0.074 0.171 0.472 0.085 0.476 0.009 0.281 0.025 0.042 0.037 0.231 0.042 0.221 0.036 0.105 0.006 0.076 
7.0 19.0 0.105 0.026 0.141 0.265 0.185 0.609 0.063 0.460 0.024 0.115 0.044 0.230 0.045 0.336 0.039 0.179 0.016 0.071 0.040 0.196 
8.0 19.0 0.051 0.125 0.181 0.401 0.182 0.656 0.029 0.351 0.056 0.110 0.052 0.386 0.038 0.316 0.023 0.025 0.016 0.249 0.071 0.256 
9.0 19.0 0.002 0.224 0.210 0.467 0.162 0.619 0.011 0.182 0.077 0.323 0.044 0.436 0.019 0.153 0.003 0.224 0.041 0.342 0.080 0.130 
10.0 19.0 0.038 0.265 0.227 0.471 0.131 0.523 0.047 0.003 0.080 0.468 0.022 0.361 0.002 0.089 0.008 0.376 0.054 0.247 0.068 0.128 
11.0 19.0 0.068 0.252 0.232 0.434 0.093 0.406 0.074 0.164 0.066 0.520 0.001 0.191 0.003 0.312 0.011 0.375 0.063 0.004 0.045 0.332 
12.0 19.0 0.086 0.198 0.228 0.384 0.053 0.294 0.088 0.290 0.042 0.484 0.013 0.020 0.006 0.440 0.018 0.219 0.074 0.258 0.008 0.345 
13.0 19.0 0.096 0.121 0.218 0.343 0.017 0.198 0.090 0.378 0.016 0.383 0.011 0.220 0.016 0.440 0.038 0.022 0.076 0.400 0.051 0.159 
14.0 19.0 0.097 0.041 0.205 0.327 0.013 0.114 0.081 0.431 0.002 0.236 0.003 0.365 0.012 0.311 0.067 0.246 0.049 0.344 0.117 0.108 
15.0 19.0 0.095 0.030 0.190 0.333 0.037 0.031 0.068 0.456 0.009 0.065 0.017 0.433 0.010 0.107 0.085 0.370 0.012 0.142 0.152 0.286 
16.0 19.0 0.092 0.085 0.174 0.356 0.055 0.060 0.053 0.450 0.007 0.113 0.023 0.416 0.043 0.115 0.074 0.356 0.083 0.105 0.121 0.284 
17.0 19.0 0.090 0.121 0.159 0.385 0.068 0.161 0.040 0.408 0.001 0.275 0.017 0.315 0.073 0.291 0.032 0.217 0.127 0.278 0.033 0.124 
18.0 19.0 0.091 0.139 0.143 0.412 0.077 0.269 0.030 0.327 0.009 0.397 0.002 0.152 0.084 0.373 0.028 0.013 0.118 0.304 0.066 0.088 
19.0 19.0 0.095 0.140 0.126 0.428 0.081 0.376 0.024 0.210 0.013 0.456 0.028 0.037 0.068 0.337 0.080 0.172 0.058 0.184 0.120 0.216 
20.0 19.0 0.103 0.122 0.108 0.424 0.082 0.471 0.021 0.065 0.010 0.438 0.050 0.206 0.030 0.201 0.101 0.263 0.022 0.011 0.100 0.196 
21.0 19.0 0.114 0.083 0.090 0.394 0.081 0.539 0.020 0.090 0.002 0.344 0.060 0.310 0.017 0.019 0.081 0.233 0.080 0.150 0.029 0.073 
22.0 19.0 0.127 0.018 0.071 0.329 0.079 0.561 0.019 0.230 0.019 0.191 0.052 0.321 0.054 0.139 0.034 0.110 0.089 0.179 0.040 0.067 
23.0 19.0 0.140 0.074 0.054 0.225 0.077 0.524 0.016 0.326 0.037 0.020 0.029 0.243 0.066 0.210 0.014 0.027 0.055 0.105 0.063 0.095 
24.0 19.0 0.152 0.187 0.038 0.088 0.076 0.429 0.009 0.360 0.049 0.122 0.001 0.122 0.052 0.191 0.039 0.101 0.012 0.024 0.047 0.060 
25.0 19.0 0.163 0.305 0.023 0.065 0.075 0.289 0.002 0.329 0.050 0.201 0.023 0.013 0.026 0.118 0.039 0.108 0.015 0.050 0.018 0.017 
26.0 19.0 0.174 0.408 0.009 0.207 0.073 0.132 0.015 0.249 0.040 0.212 0.036 0.065 0.001 0.042 0.023 0.074 0.020 0.059 0.001 0.027 
27.0 19.0 0.184 0.474 0.006 0.314 0.068 0.014 0.027 0.151 0.025 0.174 0.036 0.089 0.017 0.010 0.006 0.034 0.012 0.043 0.004 0.033 
28.0 19.0 0.193 0.493 0.022 0.371 0.060 0.113 0.035 0.062 0.009 0.115 0.028 0.078 0.022 0.029 0.006 0.008 0.002 0.025 0.000 0.027 
29.0 19.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 19.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 20.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 20.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 20.0 0.008 0.249 0.110 0.135 0.088 0.028 0.001 0.091 0.058 0.085 0.050 0.038 0.018 0.003 0.011 0.012 0.016 0.015 0.007 0.009 
4.0 20.0 0.017 0.217 0.115 0.075 0.067 0.099 0.039 0.130 0.090 0.091 0.054 0.021 0.003 0.019 0.034 0.025 0.027 0.020 0.002 0.010 
5.0 20.0 0.016 0.161 0.110 0.007 0.031 0.173 0.082 0.154 0.112 0.072 0.035 0.014 0.045 0.045 0.061 0.033 0.025 0.017 0.020 0.004 
6.0 20.0 0.011 0.085 0.098 0.098 0.012 0.234 0.119 0.149 0.108 0.024 0.014 0.057 0.098 0.060 0.072 0.023 0.010 0.006 0.062 0.012 
7.0 20.0 0.009 0.003 0.083 0.182 0.055 0.265 0.142 0.111 0.071 0.042 0.084 0.088 0.139 0.047 0.042 0.004 0.079 0.015 0.099 0.011 
8.0 20.0 0.013 0.089 0.068 0.244 0.094 0.255 0.143 0.046 0.005 0.104 0.154 0.088 0.135 0.006 0.041 0.032 0.156 0.011 0.085 0.004 
9.0 20.0 0.024 0.159 0.054 0.271 0.123 0.207 0.121 0.029 0.080 0.136 0.198 0.050 0.069 0.044 0.151 0.031 0.184 0.020 0.021 0.015 
10.0 20.0 0.040 0.198 0.040 0.259 0.143 0.135 0.077 0.091 0.165 0.126 0.194 0.009 0.053 0.065 0.241 0.008 0.111 0.049 0.181 0.027 
11.0 20.0 0.056 0.202 0.025 0.220 0.151 0.061 0.018 0.124 0.229 0.081 0.131 0.058 0.196 0.040 0.251 0.060 0.066 0.031 0.312 0.090 
12.0 20.0 0.072 0.175 0.008 0.171 0.147 0.002 0.049 0.127 0.256 0.023 0.018 0.072 0.306 0.019 0.149 0.076 0.274 0.056 0.295 0.128 
13.0 20.0 0.084 0.128 0.011 0.125 0.131 0.034 0.116 0.107 0.237 0.025 0.120 0.048 0.336 0.073 0.045 0.030 0.402 0.144 0.087 0.063 
14.0 20.0 0.094 0.073 0.029 0.096 0.102 0.050 0.171 0.079 0.167 0.048 0.244 0.003 0.250 0.083 0.254 0.057 0.342 0.153 0.218 0.087 
15.0 20.0 0.101 0.025 0.048 0.084 0.064 0.055 0.207 0.053 0.062 0.047 0.316 0.041 0.078 0.044 0.379 0.127 0.115 0.065 0.420 0.206 
16.0 20.0 0.108 0.011 0.065 0.085 0.018 0.058 0.219 0.033 0.059 0.030 0.316 0.062 0.126 0.025 0.363 0.137 0.169 0.075 0.392 0.202 
17.0 20.0 0.114 0.032 0.080 0.091 0.031 0.063 0.204 0.019 0.174 0.006 0.242 0.055 0.294 0.092 0.209 0.075 0.368 0.178 0.152 0.067 
18.0 20.0 0.118 0.038 0.093 0.096 0.082 0.068 0.162 0.010 0.262 0.017 0.109 0.022 0.371 0.124 0.018 0.028 0.383 0.180 0.149 0.107 
19.0 20.0 0.120 0.032 0.102 0.096 0.131 0.073 0.097 0.006 0.303 0.030 0.047 0.024 0.330 0.106 0.221 0.121 0.217 0.079 0.324 0.195 
20.0 20.0 0.118 0.015 0.105 0.087 0.172 0.075 0.017 0.008 0.287 0.030 0.185 0.067 0.191 0.042 0.318 0.156 0.029 0.065 0.283 0.142 
21.0 20.0 0.108 0.010 0.099 0.071 0.200 0.071 0.069 0.014 0.217 0.012 0.267 0.088 0.008 0.041 0.275 0.112 0.217 0.159 0.089 0.028 
22.0 20.0 0.087 0.037 0.080 0.049 0.208 0.064 0.144 0.021 0.107 0.021 0.268 0.073 0.148 0.100 0.131 0.019 0.253 0.146 0.108 0.124 
23.0 20.0 0.053 0.060 0.047 0.028 0.189 0.057 0.193 0.026 0.013 0.055 0.196 0.027 0.215 0.105 0.024 0.064 0.156 0.056 0.167 0.124 
24.0 20.0 0.008 0.075 0.002 0.014 0.145 0.057 0.206 0.019 0.110 0.077 0.090 0.028 0.192 0.061 0.111 0.088 0.034 0.041 0.116 0.062 
25.0 20.0 0.041 0.084 0.049 0.006 0.082 0.064 0.182 0.004 0.163 0.073 0.010 0.065 0.115 0.009 0.119 0.057 0.049 0.057 0.037 0.025 
26.0 20.0 0.082 0.089 0.096 0.007 0.013 0.070 0.132 0.028 0.166 0.045 0.071 0.071 0.033 0.043 0.078 0.014 0.063 0.037 0.014 0.023 
27.0 20.0 0.107 0.096 0.128 0.017 0.047 0.068 0.072 0.049 0.134 0.009 0.091 0.051 0.022 0.053 0.029 0.023 0.042 0.007 0.024 0.012 
28.0 20.0 0.110 0.108 0.141 0.035 0.088 0.053 0.019 0.057 0.088 0.020 0.081 0.023 0.044 0.041 0.004 0.032 0.015 0.017 0.013 0.007 
29.0 20.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 20.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 21.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 21.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 21.0 0.269 0.090 0.244 0.155 0.098 0.148 0.065 0.051 0.145 0.040 0.109 0.077 0.041 0.069 0.019 0.027 0.041 0.009 0.031 0.024 
4.0 21.0 0.256 0.086 0.218 0.157 0.027 0.120 0.145 0.013 0.204 0.112 0.112 0.120 0.005 0.069 0.071 0.015 0.076 0.052 0.034 0.049 
5.0 21.0 0.216 0.059 0.165 0.132 0.069 0.059 0.229 0.089 0.235 0.182 0.067 0.130 0.091 0.028 0.139 0.083 0.090 0.100 0.007 0.049 
6.0 21.0 0.161 0.031 0.097 0.100 0.171 0.015 0.291 0.165 0.207 0.211 0.040 0.073 0.206 0.096 0.174 0.160 0.037 0.106 0.100 0.052 
7.0 21.0 0.108 0.023 0.027 0.077 0.262 0.083 0.313 0.215 0.112 0.178 0.184 0.045 0.291 0.214 0.124 0.176 0.110 0.041 0.209 0.150 
8.0 21.0 0.068 0.040 0.035 0.064 0.328 0.140 0.285 0.230 0.036 0.086 0.319 0.182 0.284 0.271 0.037 0.079 0.282 0.182 0.229 0.238 
9.0 21.0 0.046 0.074 0.085 0.051 0.365 0.189 0.210 0.209 0.207 0.046 0.395 0.292 0.153 0.217 0.255 0.122 0.367 0.326 0.075 0.166 
10.0 21.0 0.040 0.106 0.126 0.029 0.373 0.228 0.100 0.154 0.363 0.188 0.372 0.328 0.081 0.048 0.433 0.324 0.261 0.305 0.234 0.114 
11.0 21.0 0.045 0.124 0.159 0.015 0.355 0.252 0.030 0.068 0.469 0.310 0.242 0.266 0.343 0.187 0.462 0.417 0.041 0.073 0.500 0.403 
12.0 21.0 0.056 0.123 0.187 0.053 0.313 0.253 0.164 0.037 0.498 0.378 0.029 0.111 0.538 0.396 0.293 0.322 0.406 0.282 0.519 0.498 
13.0 21.0 0.071 0.106 0.212 0.095 0.252 0.229 0.285 0.145 0.443 0.372 0.217 0.098 0.586 0.489 0.034 0.050 0.640 0.551 0.211 0.257 
14.0 21.0 0.086 0.081 0.234 0.129 0.174 0.180 0.377 0.238 0.303 0.284 0.428 0.298 0.440 0.401 0.382 0.280 0.564 0.529 0.273 0.203 
15.0 21.0 0.101 0.058 0.254 0.152 0.084 0.115 0.431 0.301 0.108 0.136 0.547 0.427 0.153 0.169 0.594 0.501 0.216 0.227 0.608 0.548 
16.0 21.0 0.115 0.043 0.271 0.167 0.014 0.041 0.440 0.326 0.107 0.043 0.544 0.448 0.182 0.127 0.579 0.511 0.228 0.194 0.589 0.551 
17.0 21.0 0.126 0.040 0.285 0.178 0.115 0.037 0.402 0.312 0.308 0.218 0.418 0.353 0.458 0.382 0.345 0.301 0.544 0.502 0.238 0.211 
18.0 21.0 0.133 0.045 0.294 0.189 0.214 0.118 0.318 0.257 0.457 0.356 0.199 0.165 0.586 0.503 0.008 0.031 0.578 0.529 0.212 0.233 
19.0 21.0 0.133 0.058 0.295 0.200 0.306 0.199 0.197 0.164 0.528 0.427 0.058 0.067 0.529 0.447 0.327 0.332 0.333 0.273 0.478 0.481 
20.0 21.0 0.121 0.073 0.284 0.210 0.381 0.274 0.050 0.041 0.505 0.410 0.285 0.275 0.313 0.235 0.481 0.463 0.039 0.109 0.420 0.383 
21.0 21.0 0.094 0.083 0.257 0.211 0.430 0.334 0.104 0.097 0.391 0.303 0.423 0.394 0.026 0.048 0.421 0.370 0.321 0.374 0.130 0.068 
22.0 21.0 0.045 0.074 0.207 0.191 0.442 0.364 0.240 0.226 0.209 0.125 0.433 0.380 0.219 0.271 0.203 0.122 0.376 0.377 0.162 0.249 
23.0 21.0 0.028 0.036 0.132 0.138 0.407 0.342 0.330 0.311 0.010 0.073 0.325 0.243 0.327 0.338 0.035 0.123 0.231 0.176 0.247 0.277 
24.0 21.0 0.119 0.032 0.037 0.049 0.327 0.263 0.360 0.328 0.155 0.224 0.160 0.058 0.296 0.253 0.166 0.220 0.047 0.073 0.167 0.146 
25.0 21.0 0.216 0.116 0.068 0.063 0.214 0.137 0.328 0.270 0.247 0.283 0.008 0.101 0.181 0.100 0.179 0.176 0.076 0.128 0.049 0.051 
26.0 21.0 0.300 0.193 0.164 0.169 0.089 0.016 0.249 0.162 0.261 0.248 0.097 0.167 0.058 0.042 0.118 0.078 0.096 0.103 0.027 0.055 
27.0 21.0 0.353 0.236 0.235 0.237 0.023 0.120 0.153 0.049 0.217 0.159 0.132 0.155 0.026 0.093 0.046 0.015 0.063 0.041 0.039 0.041 
28.0 21.0 0.367 0.233 0.272 0.252 0.104 0.179 0.064 0.041 0.149 0.066 0.120 0.103 0.060 0.090 0.003 0.045 0.024 0.009 0.023 0.009 
29.0 21.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 21.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 22.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 22.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 22.0 0.459 0.310 0.333 0.329 0.094 0.198 0.111 0.016 0.201 0.123 0.146 0.143 0.059 0.103 0.020 0.032 0.054 0.022 0.048 0.041 
4.0 22.0 0.429 0.277 0.282 0.285 0.012 0.105 0.218 0.111 0.276 0.233 0.149 0.192 0.008 0.088 0.089 0.035 0.107 0.088 0.062 0.079 
5.0 22.0 0.360 0.195 0.195 0.191 0.146 0.041 0.327 0.244 0.310 0.320 0.088 0.179 0.113 0.040 0.182 0.142 0.137 0.156 0.026 0.078 
6.0 22.0 0.270 0.099 0.088 0.079 0.287 0.190 0.402 0.350 0.267 0.325 0.054 0.068 0.265 0.179 0.238 0.244 0.079 0.158 0.106 0.087 
7.0 22.0 0.182 0.028 0.020 0.013 0.407 0.310 0.421 0.395 0.135 0.230 0.241 0.126 0.379 0.338 0.182 0.249 0.109 0.062 0.260 0.206 
8.0 22.0 0.111 0.008 0.115 0.074 0.490 0.388 0.372 0.372 0.064 0.054 0.416 0.323 0.373 0.392 0.024 0.094 0.338 0.254 0.316 0.326 
9.0 22.0 0.065 0.007 0.191 0.111 0.530 0.428 0.263 0.291 0.288 0.160 0.510 0.455 0.207 0.283 0.299 0.187 0.466 0.438 0.145 0.227 
10.0 22.0 0.042 0.027 0.251 0.139 0.529 0.440 0.110 0.168 0.486 0.362 0.476 0.469 0.088 0.030 0.530 0.447 0.353 0.396 0.231 0.126 
11.0 22.0 0.037 0.053 0.296 0.170 0.491 0.426 0.065 0.019 0.614 0.509 0.308 0.348 0.416 0.288 0.575 0.547 0.014 0.092 0.573 0.482 
12.0 22.0 0.045 0.070 0.332 0.204 0.423 0.389 0.239 0.140 0.643 0.571 0.038 0.117 0.659 0.547 0.375 0.406 0.453 0.345 0.624 0.592 
13.0 22.0 0.059 0.076 0.361 0.239 0.332 0.326 0.394 0.289 0.564 0.531 0.268 0.169 0.719 0.646 0.017 0.058 0.746 0.663 0.280 0.313 
14.0 22.0 0.077 0.075 0.385 0.272 0.220 0.240 0.508 0.408 0.383 0.386 0.527 0.427 0.542 0.517 0.437 0.348 0.668 0.633 0.285 0.217 
15.0 22.0 0.096 0.072 0.406 0.299 0.095 0.136 0.571 0.484 0.137 0.170 0.672 0.586 0.198 0.214 0.694 0.614 0.268 0.276 0.685 0.613 
16.0 22.0 0.113 0.073 0.422 0.321 0.037 0.020 0.577 0.508 0.132 0.079 0.668 0.603 0.204 0.159 0.684 0.624 0.250 0.215 0.674 0.623 
17.0 22.0 0.126 0.080 0.433 0.341 0.171 0.103 0.524 0.476 0.381 0.319 0.516 0.473 0.536 0.477 0.413 0.375 0.621 0.575 0.276 0.250 
18.0 22.0 0.133 0.091 0.437 0.359 0.302 0.229 0.415 0.387 0.566 0.504 0.252 0.225 0.692 0.629 0.004 0.021 0.666 0.614 0.241 0.246 
19.0 22.0 0.129 0.105 0.430 0.372 0.420 0.352 0.260 0.246 0.655 0.598 0.058 0.074 0.629 0.564 0.374 0.381 0.386 0.329 0.549 0.529 
20.0 22.0 0.110 0.114 0.408 0.377 0.516 0.463 0.074 0.066 0.628 0.575 0.333 0.343 0.378 0.310 0.557 0.544 0.044 0.102 0.482 0.434 
21.0 22.0 0.070 0.109 0.365 0.363 0.578 0.547 0.119 0.132 0.492 0.434 0.501 0.501 0.041 0.032 0.490 0.447 0.369 0.409 0.147 0.089 
22.0 22.0 0.002 0.076 0.294 0.316 0.593 0.583 0.291 0.314 0.273 0.200 0.518 0.493 0.249 0.308 0.238 0.167 0.432 0.427 0.188 0.258 
23.0 22.0 0.096 0.006 0.191 0.221 0.548 0.545 0.407 0.435 0.031 0.061 0.393 0.332 0.380 0.402 0.039 0.120 0.264 0.214 0.284 0.299 
24.0 22.0 0.216 0.105 0.063 0.079 0.447 0.429 0.448 0.465 0.170 0.263 0.200 0.108 0.346 0.317 0.191 0.242 0.054 0.069 0.190 0.166 
25.0 22.0 0.343 0.233 0.075 0.090 0.305 0.250 0.413 0.397 0.286 0.354 0.018 0.092 0.214 0.145 0.206 0.207 0.088 0.132 0.054 0.055 
26.0 22.0 0.452 0.347 0.203 0.248 0.147 0.054 0.321 0.262 0.309 0.328 0.105 0.185 0.072 0.030 0.136 0.102 0.110 0.116 0.033 0.055 
27.0 22.0 0.523 0.413 0.300 0.356 0.006 0.119 0.206 0.113 0.262 0.229 0.148 0.186 0.025 0.091 0.054 0.013 0.072 0.053 0.045 0.046 
28.0 22.0 0.545 0.418 0.352 0.393 0.103 0.219 0.099 0.016 0.184 0.116 0.137 0.134 0.064 0.100 0.002 0.040 0.027 0.004 0.026 0.014 
29.0 22.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 22.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 23.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 23.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 23.0 0.557 0.361 0.363 0.344 0.074 0.164 0.139 0.038 0.219 0.147 0.152 0.141 0.061 0.088 0.018 0.019 0.054 0.026 0.052 0.038 
4.0 23.0 0.518 0.315 0.298 0.281 0.045 0.054 0.252 0.153 0.293 0.243 0.152 0.172 0.009 0.062 0.088 0.041 0.110 0.081 0.072 0.067 
5.0 23.0 0.436 0.220 0.195 0.168 0.194 0.100 0.363 0.276 0.323 0.306 0.087 0.142 0.114 0.045 0.183 0.132 0.146 0.131 0.043 0.060 
6.0 23.0 0.330 0.109 0.071 0.042 0.347 0.251 0.437 0.364 0.271 0.288 0.061 0.031 0.269 0.177 0.244 0.206 0.095 0.118 0.087 0.063 
7.0 23.0 0.227 0.020 0.054 0.063 0.474 0.365 0.449 0.389 0.129 0.180 0.253 0.145 0.385 0.299 0.192 0.194 0.089 0.043 0.244 0.160 
8.0 23.0 0.142 0.029 0.163 0.132 0.560 0.432 0.390 0.348 0.081 0.009 0.431 0.309 0.379 0.324 0.017 0.056 0.318 0.206 0.316 0.241 
9.0 23.0 0.084 0.036 0.251 0.172 0.598 0.458 0.269 0.256 0.314 0.185 0.523 0.406 0.212 0.216 0.285 0.167 0.455 0.334 0.165 0.157 
10.0 23.0 0.051 0.018 0.320 0.198 0.591 0.454 0.103 0.130 0.516 0.358 0.485 0.400 0.083 0.006 0.516 0.361 0.356 0.290 0.191 0.093 
11.0 23.0 0.039 0.011 0.373 0.221 0.544 0.427 0.084 0.013 0.643 0.477 0.312 0.284 0.409 0.253 0.564 0.424 0.021 0.058 0.525 0.338 
12.0 23.0 0.041 0.035 0.413 0.246 0.465 0.380 0.268 0.160 0.668 0.518 0.039 0.082 0.650 0.452 0.373 0.305 0.415 0.258 0.586 0.406 
13.0 23.0 0.053 0.052 0.444 0.274 0.360 0.312 0.429 0.294 0.583 0.472 0.269 0.158 0.709 0.521 0.006 0.038 0.701 0.482 0.272 0.211 
14.0 23.0 0.069 0.063 0.469 0.302 0.234 0.223 0.547 0.400 0.395 0.338 0.528 0.370 0.537 0.411 0.411 0.267 0.635 0.457 0.256 0.149 
15.0 23.0 0.087 0.071 0.488 0.328 0.096 0.119 0.610 0.465 0.142 0.144 0.672 0.497 0.201 0.170 0.662 0.464 0.260 0.202 0.633 0.417 
16.0 23.0 0.103 0.078 0.502 0.351 0.049 0.004 0.614 0.483 0.132 0.075 0.669 0.508 0.191 0.124 0.656 0.472 0.229 0.146 0.627 0.426 
17.0 23.0 0.114 0.086 0.510 0.370 0.196 0.119 0.557 0.448 0.385 0.284 0.519 0.399 0.515 0.373 0.400 0.289 0.581 0.403 0.259 0.181 
18.0 23.0 0.118 0.096 0.509 0.385 0.336 0.242 0.442 0.361 0.574 0.444 0.259 0.196 0.670 0.494 0.010 0.005 0.628 0.439 0.223 0.151 
19.0 23.0 0.109 0.103 0.495 0.393 0.462 0.360 0.280 0.229 0.665 0.523 0.046 0.048 0.614 0.449 0.349 0.269 0.368 0.248 0.511 0.347 
20.0 23.0 0.084 0.102 0.465 0.389 0.563 0.463 0.087 0.064 0.641 0.504 0.318 0.267 0.375 0.260 0.527 0.397 0.036 0.048 0.451 0.298 
21.0 23.0 0.036 0.086 0.412 0.364 0.628 0.537 0.113 0.114 0.507 0.386 0.487 0.399 0.052 0.009 0.468 0.341 0.343 0.270 0.141 0.078 
22.0 23.0 0.040 0.044 0.330 0.307 0.643 0.562 0.290 0.274 0.291 0.192 0.509 0.402 0.229 0.211 0.233 0.149 0.405 0.301 0.174 0.151 
23.0 23.0 0.147 0.030 0.217 0.209 0.596 0.522 0.411 0.381 0.050 0.023 0.393 0.286 0.358 0.296 0.030 0.057 0.250 0.171 0.262 0.196 
24.0 23.0 0.275 0.133 0.079 0.074 0.492 0.416 0.458 0.412 0.152 0.194 0.208 0.116 0.332 0.250 0.174 0.157 0.055 0.038 0.177 0.124 
25.0 23.0 0.408 0.247 0.070 0.080 0.345 0.259 0.428 0.363 0.272 0.280 0.031 0.041 0.211 0.133 0.192 0.150 0.078 0.074 0.053 0.040 
26.0 23.0 0.524 0.348 0.207 0.223 0.182 0.085 0.341 0.257 0.301 0.276 0.089 0.126 0.077 0.022 0.129 0.086 0.100 0.077 0.028 0.023 
27.0 23.0 0.600 0.410 0.312 0.325 0.033 0.069 0.228 0.134 0.261 0.210 0.136 0.143 0.016 0.052 0.054 0.020 0.066 0.042 0.040 0.026 
28.0 23.0 0.626 0.420 0.373 0.368 0.082 0.168 0.120 0.029 0.190 0.124 0.129 0.115 0.055 0.070 0.003 0.020 0.026 0.007 0.023 0.009 
29.0 23.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 23.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 24.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 24.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 24.0 0.562 0.276 0.336 0.238 0.038 0.074 0.149 0.066 0.201 0.122 0.127 0.089 0.045 0.038 0.017 0.006 0.043 0.023 0.041 0.021 
4.0 24.0 0.521 0.232 0.268 0.179 0.076 0.014 0.247 0.141 0.258 0.168 0.121 0.088 0.006 0.007 0.073 0.040 0.086 0.045 0.058 0.026 
5.0 24.0 0.441 0.158 0.167 0.093 0.213 0.118 0.340 0.210 0.275 0.183 0.060 0.049 0.103 0.052 0.148 0.079 0.114 0.053 0.038 0.010 
6.0 24.0 0.342 0.075 0.047 0.003 0.351 0.214 0.398 0.249 0.221 0.148 0.067 0.027 0.226 0.119 0.192 0.093 0.074 0.024 0.060 0.030 
7.0 24.0 0.243 0.008 0.071 0.071 0.464 0.282 0.401 0.247 0.092 0.069 0.227 0.117 0.314 0.156 0.148 0.061 0.066 0.038 0.178 0.067 
8.0 24.0 0.161 0.030 0.177 0.119 0.540 0.317 0.342 0.209 0.091 0.036 0.369 0.189 0.303 0.141 0.014 0.014 0.241 0.098 0.233 0.067 
9.0 24.0 0.102 0.038 0.264 0.147 0.572 0.328 0.230 0.144 0.289 0.142 0.439 0.219 0.164 0.072 0.226 0.100 0.343 0.117 0.126 0.022 
10.0 24.0 0.067 0.024 0.333 0.163 0.562 0.320 0.079 0.063 0.459 0.231 0.402 0.199 0.074 0.032 0.403 0.159 0.268 0.077 0.134 0.050 
11.0 24.0 0.050 0.001 0.387 0.179 0.516 0.299 0.088 0.026 0.564 0.287 0.254 0.129 0.334 0.139 0.438 0.163 0.016 0.010 0.378 0.099 
12.0 24.0 0.047 0.022 0.428 0.198 0.439 0.265 0.253 0.117 0.581 0.302 0.027 0.024 0.524 0.215 0.289 0.105 0.311 0.103 0.423 0.098 
13.0 24.0 0.053 0.040 0.460 0.219 0.338 0.217 0.396 0.200 0.505 0.271 0.228 0.096 0.569 0.235 0.004 0.002 0.525 0.161 0.196 0.039 
14.0 24.0 0.064 0.052 0.484 0.241 0.218 0.154 0.500 0.265 0.341 0.192 0.440 0.199 0.431 0.181 0.317 0.109 0.476 0.145 0.187 0.047 
15.0 24.0 0.077 0.061 0.502 0.263 0.086 0.079 0.555 0.305 0.124 0.080 0.559 0.260 0.165 0.074 0.511 0.179 0.198 0.066 0.462 0.109 
16.0 24.0 0.087 0.066 0.513 0.281 0.052 0.005 0.557 0.314 0.111 0.045 0.557 0.264 0.147 0.054 0.508 0.182 0.167 0.038 0.460 0.114 
17.0 24.0 0.093 0.069 0.517 0.295 0.190 0.094 0.505 0.289 0.327 0.162 0.436 0.209 0.405 0.162 0.315 0.118 0.432 0.118 0.195 0.063 
18.0 24.0 0.091 0.071 0.511 0.302 0.320 0.181 0.402 0.231 0.489 0.251 0.225 0.110 0.532 0.217 0.018 0.016 0.472 0.138 0.155 0.014 
19.0 24.0 0.077 0.068 0.492 0.301 0.436 0.261 0.258 0.146 0.568 0.295 0.023 0.008 0.493 0.206 0.258 0.082 0.284 0.095 0.369 0.069 
20.0 24.0 0.047 0.057 0.457 0.287 0.528 0.326 0.089 0.044 0.551 0.285 0.247 0.114 0.312 0.136 0.400 0.139 0.015 0.018 0.333 0.080 
21.0 24.0 0.004 0.035 0.401 0.257 0.586 0.368 0.087 0.062 0.443 0.225 0.389 0.181 0.061 0.038 0.365 0.139 0.245 0.057 0.113 0.050 
22.0 24.0 0.079 0.002 0.319 0.206 0.598 0.376 0.242 0.155 0.266 0.128 0.414 0.194 0.160 0.053 0.194 0.091 0.300 0.092 0.115 0.017 
23.0 24.0 0.179 0.056 0.211 0.134 0.556 0.345 0.350 0.216 0.068 0.021 0.330 0.156 0.270 0.104 0.013 0.027 0.195 0.083 0.187 0.043 
24.0 24.0 0.295 0.120 0.083 0.046 0.465 0.280 0.395 0.238 0.102 0.069 0.188 0.091 0.261 0.111 0.119 0.027 0.053 0.050 0.133 0.056 
25.0 24.0 0.415 0.186 0.053 0.047 0.338 0.191 0.377 0.223 0.209 0.126 0.047 0.022 0.175 0.084 0.141 0.050 0.046 0.009 0.046 0.042 
26.0 24.0 0.518 0.242 0.178 0.132 0.196 0.093 0.310 0.177 0.243 0.145 0.053 0.032 0.075 0.041 0.101 0.047 0.068 0.016 0.012 0.019 
27.0 24.0 0.587 0.279 0.276 0.196 0.063 0.004 0.219 0.117 0.221 0.132 0.098 0.061 0.003 0.002 0.048 0.026 0.049 0.019 0.025 0.005 
28.0 24.0 0.614 0.291 0.336 0.233 0.042 0.067 0.129 0.058 0.169 0.098 0.101 0.065 0.034 0.023 0.009 0.005 0.022 0.009 0.015 0.001 
29.0 24.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 24.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 25.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 25.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 25.0 0.495 0.138 0.265 0.094 0.008 0.019 0.144 0.074 0.158 0.072 0.081 0.024 0.016 0.014 0.020 0.025 0.029 0.017 0.023 0.005 
4.0 25.0 0.457 0.107 0.204 0.055 0.101 0.064 0.213 0.098 0.187 0.066 0.065 0.002 0.022 0.040 0.054 0.035 0.050 0.014 0.028 0.017 
5.0 25.0 0.393 0.067 0.119 0.012 0.207 0.104 0.274 0.106 0.184 0.039 0.014 0.039 0.086 0.059 0.092 0.029 0.057 0.026 0.012 0.034 
6.0 25.0 0.314 0.028 0.022 0.028 0.310 0.131 0.306 0.096 0.132 0.009 0.073 0.065 0.155 0.047 0.106 0.018 0.026 0.056 0.036 0.051 
7.0 25.0 0.237 0.004 0.075 0.055 0.395 0.144 0.298 0.074 0.034 0.039 0.175 0.068 0.195 0.008 0.068 0.060 0.050 0.060 0.090 0.028 
8.0 25.0 0.170 0.021 0.164 0.072 0.451 0.146 0.247 0.047 0.095 0.063 0.258 0.049 0.174 0.038 0.027 0.068 0.136 0.010 0.105 0.080 
9.0 25.0 0.119 0.022 0.239 0.081 0.474 0.143 0.159 0.021 0.230 0.074 0.292 0.021 0.080 0.060 0.145 0.029 0.176 0.074 0.045 0.099 
10.0 25.0 0.086 0.011 0.301 0.087 0.465 0.137 0.045 0.003 0.343 0.075 0.258 0.008 0.066 0.052 0.235 0.031 0.126 0.105 0.076 0.025 
11.0 25.0 0.066 0.006 0.351 0.096 0.427 0.130 0.081 0.027 0.410 0.071 0.156 0.022 0.220 0.021 0.244 0.072 0.011 0.061 0.183 0.095 
12.0 25.0 0.058 0.022 0.391 0.108 0.363 0.118 0.205 0.052 0.417 0.064 0.005 0.028 0.328 0.016 0.154 0.071 0.173 0.032 0.194 0.151 
13.0 25.0 0.058 0.035 0.422 0.124 0.280 0.098 0.314 0.077 0.361 0.053 0.160 0.026 0.350 0.036 0.010 0.028 0.276 0.110 0.083 0.099 
14.0 25.0 0.061 0.043 0.444 0.141 0.179 0.070 0.392 0.098 0.243 0.036 0.298 0.023 0.264 0.035 0.183 0.031 0.248 0.116 0.096 0.035 
15.0 25.0 0.066 0.047 0.460 0.157 0.069 0.034 0.433 0.111 0.089 0.014 0.375 0.020 0.102 0.017 0.291 0.073 0.105 0.049 0.224 0.138 
16.0 25.0 0.069 0.047 0.468 0.169 0.046 0.008 0.433 0.112 0.077 0.010 0.374 0.018 0.085 0.010 0.291 0.075 0.081 0.049 0.226 0.140 
17.0 25.0 0.066 0.043 0.468 0.175 0.160 0.051 0.393 0.101 0.229 0.031 0.296 0.018 0.242 0.032 0.188 0.037 0.220 0.117 0.105 0.038 
18.0 25.0 0.057 0.036 0.458 0.175 0.267 0.092 0.314 0.080 0.344 0.046 0.162 0.021 0.323 0.039 0.025 0.023 0.249 0.114 0.059 0.091 
19.0 25.0 0.037 0.025 0.435 0.166 0.360 0.126 0.206 0.050 0.401 0.053 0.003 0.025 0.308 0.023 0.129 0.072 0.163 0.041 0.167 0.152 
20.0 25.0 0.004 0.008 0.398 0.148 0.432 0.148 0.080 0.020 0.394 0.054 0.142 0.028 0.210 0.013 0.217 0.082 0.019 0.057 0.165 0.101 
21.0 25.0 0.044 0.014 0.345 0.120 0.475 0.156 0.049 0.008 0.326 0.051 0.239 0.025 0.067 0.053 0.212 0.042 0.105 0.112 0.075 0.028 
22.0 25.0 0.110 0.039 0.272 0.086 0.483 0.150 0.163 0.028 0.211 0.050 0.266 0.011 0.065 0.076 0.132 0.026 0.151 0.083 0.030 0.108 
23.0 25.0 0.192 0.064 0.181 0.049 0.452 0.134 0.245 0.042 0.080 0.049 0.226 0.022 0.142 0.064 0.032 0.078 0.116 0.013 0.080 0.079 
24.0 25.0 0.283 0.084 0.078 0.017 0.385 0.116 0.284 0.054 0.036 0.041 0.148 0.049 0.154 0.020 0.042 0.077 0.051 0.070 0.072 0.034 
25.0 25.0 0.374 0.098 0.028 0.011 0.293 0.098 0.282 0.066 0.117 0.021 0.062 0.060 0.120 0.029 0.069 0.037 0.003 0.066 0.038 0.052 
26.0 25.0 0.451 0.108 0.126 0.033 0.190 0.081 0.245 0.077 0.154 0.013 0.006 0.045 0.068 0.048 0.061 0.017 0.025 0.039 0.009 0.045 
27.0 25.0 0.505 0.118 0.206 0.055 0.090 0.058 0.188 0.079 0.155 0.042 0.046 0.015 0.022 0.038 0.038 0.023 0.025 0.011 0.004 0.028 
28.0 25.0 0.530 0.128 0.260 0.077 0.006 0.027 0.127 0.067 0.131 0.056 0.060 0.012 0.007 0.017 0.016 0.019 0.015 0.006 0.005 0.011 
29.0 25.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 25.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 26.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 26.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 26.0 0.388 0.025 0.176 0.017 0.051 0.070 0.127 0.061 0.104 0.022 0.030 0.023 0.014 0.041 0.024 0.028 0.016 0.008 0.005 0.010 
4.0 26.0 0.358 0.011 0.126 0.035 0.116 0.080 0.163 0.048 0.103 0.014 0.006 0.056 0.040 0.055 0.035 0.020 0.014 0.020 0.004 0.031 
5.0 26.0 0.314 0.004 0.065 0.043 0.184 0.073 0.187 0.018 0.081 0.057 0.032 0.078 0.066 0.043 0.035 0.026 0.004 0.056 0.017 0.044 
6.0 26.0 0.264 0.009 0.003 0.042 0.245 0.053 0.192 0.019 0.037 0.088 0.076 0.067 0.079 0.014 0.017 0.074 0.024 0.077 0.025 0.037 
7.0 26.0 0.213 0.013 0.070 0.035 0.295 0.029 0.175 0.048 0.024 0.091 0.113 0.021 0.070 0.079 0.014 0.104 0.041 0.045 0.013 0.055 
8.0 26.0 0.168 0.012 0.134 0.028 0.327 0.009 0.136 0.062 0.091 0.064 0.134 0.044 0.039 0.124 0.046 0.072 0.037 0.057 0.016 0.122 
9.0 26.0 0.131 0.007 0.192 0.021 0.341 0.004 0.079 0.059 0.156 0.017 0.131 0.099 0.008 0.115 0.066 0.020 0.016 0.147 0.035 0.111 
10.0 26.0 0.103 0.003 0.243 0.019 0.334 0.007 0.009 0.044 0.206 0.034 0.102 0.122 0.058 0.048 0.067 0.121 0.014 0.160 0.027 0.021 
11.0 26.0 0.083 0.014 0.286 0.021 0.307 0.005 0.068 0.023 0.233 0.073 0.050 0.104 0.102 0.050 0.051 0.174 0.033 0.065 0.008 0.161 
12.0 26.0 0.071 0.024 0.321 0.028 0.262 0.003 0.144 0.002 0.231 0.092 0.017 0.051 0.126 0.137 0.020 0.143 0.041 0.092 0.020 0.220 
13.0 26.0 0.064 0.031 0.349 0.038 0.202 0.004 0.210 0.015 0.197 0.089 0.088 0.019 0.124 0.176 0.018 0.035 0.038 0.214 0.022 0.131 
14.0 26.0 0.060 0.034 0.369 0.049 0.129 0.004 0.258 0.026 0.132 0.065 0.145 0.083 0.091 0.146 0.052 0.097 0.028 0.213 0.010 0.064 
15.0 26.0 0.056 0.033 0.382 0.059 0.048 0.001 0.283 0.033 0.049 0.029 0.176 0.121 0.037 0.063 0.073 0.186 0.015 0.092 0.009 0.214 
16.0 26.0 0.050 0.028 0.388 0.065 0.036 0.006 0.283 0.035 0.040 0.013 0.176 0.126 0.025 0.041 0.075 0.191 0.002 0.078 0.009 0.217 
17.0 26.0 0.040 0.019 0.384 0.066 0.119 0.013 0.257 0.034 0.121 0.054 0.145 0.095 0.078 0.129 0.058 0.111 0.017 0.202 0.019 0.076 
18.0 26.0 0.023 0.008 0.372 0.062 0.195 0.016 0.208 0.028 0.183 0.085 0.091 0.035 0.111 0.167 0.029 0.017 0.032 0.210 0.031 0.109 
19.0 26.0 0.001 0.007 0.348 0.050 0.259 0.015 0.142 0.017 0.216 0.100 0.026 0.037 0.117 0.141 0.006 0.129 0.042 0.103 0.025 0.209 
20.0 26.0 0.034 0.024 0.314 0.034 0.307 0.007 0.066 0.002 0.218 0.093 0.036 0.100 0.100 0.060 0.037 0.171 0.042 0.051 0.007 0.161 
21.0 26.0 0.077 0.040 0.267 0.015 0.334 0.005 0.010 0.027 0.192 0.061 0.084 0.132 0.066 0.043 0.059 0.126 0.025 0.153 0.035 0.025 
22.0 26.0 0.130 0.052 0.208 0.003 0.338 0.016 0.078 0.053 0.143 0.008 0.110 0.118 0.024 0.121 0.066 0.022 0.009 0.143 0.045 0.107 
23.0 26.0 0.189 0.053 0.141 0.008 0.319 0.018 0.129 0.069 0.085 0.050 0.113 0.062 0.017 0.134 0.055 0.074 0.037 0.050 0.019 0.107 
24.0 26.0 0.249 0.043 0.069 0.001 0.281 0.004 0.160 0.065 0.026 0.088 0.098 0.009 0.046 0.089 0.029 0.105 0.048 0.048 0.017 0.043 
25.0 26.0 0.306 0.024 0.002 0.017 0.229 0.024 0.171 0.040 0.024 0.093 0.070 0.059 0.060 0.024 0.002 0.076 0.036 0.073 0.031 0.033 
26.0 26.0 0.354 0.009 0.068 0.035 0.169 0.055 0.164 0.002 0.061 0.066 0.036 0.072 0.055 0.030 0.020 0.030 0.015 0.056 0.027 0.045 
27.0 26.0 0.390 0.008 0.124 0.042 0.108 0.075 0.144 0.035 0.081 0.024 0.005 0.054 0.038 0.044 0.025 0.009 0.003 0.025 0.015 0.035 
28.0 26.0 0.410 0.007 0.167 0.033 0.050 0.075 0.114 0.055 0.085 0.014 0.018 0.024 0.018 0.034 0.019 0.018 0.008 0.004 0.005 0.019 
29.0 26.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 26.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 27.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 27.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 27.0 0.277 0.034 0.091 0.063 0.081 0.076 0.102 0.035 0.051 0.014 0.012 0.041 0.034 0.040 0.023 0.017 0.005 0.004 0.009 0.013 
4.0 27.0 0.255 0.039 0.055 0.067 0.119 0.066 0.109 0.008 0.029 0.051 0.038 0.064 0.047 0.040 0.017 0.003 0.014 0.026 0.024 0.027 
5.0 27.0 0.231 0.035 0.017 0.059 0.151 0.039 0.103 0.031 0.004 0.086 0.061 0.069 0.043 0.014 0.011 0.037 0.039 0.050 0.032 0.028 
6.0 27.0 0.206 0.027 0.022 0.042 0.175 0.004 0.087 0.068 0.038 0.102 0.069 0.042 0.015 0.038 0.045 0.074 0.052 0.051 0.020 0.006 
7.0 27.0 0.181 0.018 0.062 0.022 0.193 0.031 0.065 0.093 0.065 0.089 0.056 0.011 0.027 0.093 0.067 0.083 0.030 0.010 0.042 0.054 
8.0 27.0 0.156 0.009 0.101 0.004 0.204 0.059 0.039 0.098 0.080 0.046 0.030 0.075 0.060 0.121 0.052 0.042 0.034 0.065 0.087 0.089 
9.0 27.0 0.133 0.001 0.141 0.010 0.208 0.075 0.010 0.084 0.086 0.014 0.002 0.124 0.067 0.098 0.004 0.038 0.092 0.125 0.076 0.064 
10.0 27.0 0.112 0.007 0.178 0.019 0.203 0.079 0.021 0.055 0.086 0.075 0.021 0.138 0.046 0.027 0.054 0.121 0.100 0.121 0.013 0.028 
11.0 27.0 0.094 0.015 0.212 0.022 0.188 0.074 0.053 0.017 0.080 0.121 0.032 0.110 0.008 0.068 0.086 0.158 0.042 0.038 0.112 0.130 
12.0 27.0 0.080 0.021 0.241 0.021 0.161 0.062 0.085 0.022 0.070 0.142 0.032 0.047 0.029 0.149 0.073 0.123 0.052 0.086 0.150 0.164 
13.0 27.0 0.068 0.025 0.265 0.016 0.124 0.047 0.113 0.056 0.055 0.133 0.027 0.034 0.048 0.184 0.021 0.024 0.125 0.181 0.084 0.091 
14.0 27.0 0.057 0.025 0.282 0.010 0.079 0.032 0.134 0.081 0.036 0.096 0.020 0.107 0.041 0.150 0.043 0.095 0.121 0.176 0.049 0.053 
15.0 27.0 0.046 0.021 0.292 0.005 0.028 0.018 0.144 0.096 0.014 0.041 0.016 0.151 0.014 0.065 0.084 0.174 0.047 0.076 0.146 0.162 
16.0 27.0 0.033 0.014 0.295 0.003 0.025 0.004 0.143 0.100 0.009 0.021 0.016 0.156 0.019 0.041 0.082 0.178 0.053 0.063 0.141 0.166 
17.0 27.0 0.017 0.004 0.290 0.004 0.076 0.011 0.131 0.093 0.030 0.080 0.021 0.119 0.045 0.130 0.038 0.108 0.121 0.165 0.041 0.064 
18.0 27.0 0.004 0.008 0.277 0.010 0.122 0.028 0.109 0.074 0.047 0.125 0.030 0.051 0.050 0.171 0.026 0.004 0.117 0.177 0.082 0.072 
19.0 27.0 0.030 0.021 0.255 0.019 0.159 0.046 0.081 0.044 0.059 0.146 0.039 0.031 0.029 0.150 0.078 0.105 0.046 0.098 0.143 0.152 
20.0 27.0 0.062 0.034 0.225 0.029 0.185 0.066 0.050 0.005 0.068 0.137 0.042 0.102 0.011 0.076 0.089 0.149 0.047 0.020 0.103 0.130 
21.0 27.0 0.097 0.042 0.187 0.038 0.199 0.083 0.020 0.038 0.074 0.097 0.034 0.141 0.055 0.021 0.054 0.120 0.104 0.107 0.010 0.037 
22.0 27.0 0.135 0.043 0.145 0.039 0.200 0.091 0.007 0.077 0.079 0.035 0.013 0.134 0.080 0.097 0.010 0.040 0.089 0.115 0.080 0.052 
23.0 27.0 0.172 0.032 0.101 0.028 0.193 0.083 0.030 0.101 0.078 0.032 0.019 0.085 0.071 0.121 0.060 0.040 0.025 0.057 0.079 0.073 
24.0 27.0 0.204 0.011 0.059 0.004 0.179 0.057 0.052 0.102 0.067 0.080 0.049 0.021 0.036 0.095 0.072 0.078 0.036 0.011 0.031 0.040 
25.0 27.0 0.231 0.017 0.020 0.027 0.161 0.017 0.072 0.079 0.045 0.098 0.065 0.032 0.008 0.044 0.048 0.071 0.054 0.047 0.021 0.006 
26.0 27.0 0.254 0.042 0.016 0.057 0.140 0.027 0.088 0.040 0.014 0.084 0.060 0.058 0.035 0.004 0.015 0.039 0.040 0.048 0.033 0.028 
27.0 27.0 0.273 0.056 0.051 0.075 0.112 0.061 0.095 0.001 0.017 0.051 0.040 0.055 0.042 0.027 0.010 0.009 0.017 0.030 0.025 0.029 
28.0 27.0 0.289 0.055 0.083 0.077 0.080 0.078 0.092 0.030 0.040 0.015 0.016 0.036 0.032 0.029 0.018 0.007 0.001 0.012 0.013 0.021 
29.0 27.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 27.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 28.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 28.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 28.0 0.183 0.047 0.026 0.066 0.093 0.057 0.072 0.010 0.008 0.029 0.037 0.037 0.040 0.024 0.016 0.003 0.005 0.009 0.015 0.011 
4.0 28.0 0.169 0.046 0.003 0.063 0.109 0.041 0.060 0.015 0.023 0.054 0.059 0.046 0.041 0.016 0.003 0.013 0.027 0.022 0.029 0.014 
5.0 28.0 0.159 0.039 0.018 0.052 0.115 0.014 0.037 0.044 0.057 0.073 0.068 0.039 0.019 0.008 0.036 0.034 0.052 0.028 0.030 0.008 
6.0 28.0 0.152 0.029 0.036 0.035 0.113 0.017 0.010 0.070 0.079 0.075 0.052 0.014 0.029 0.041 0.072 0.047 0.054 0.017 0.012 0.015 
7.0 28.0 0.145 0.020 0.054 0.016 0.109 0.047 0.013 0.085 0.081 0.058 0.012 0.025 0.079 0.068 0.082 0.041 0.013 0.013 0.063 0.035 
8.0 28.0 0.136 0.010 0.074 0.002 0.105 0.071 0.028 0.086 0.063 0.022 0.038 0.066 0.106 0.075 0.043 0.010 0.070 0.048 0.105 0.038 
9.0 28.0 0.125 0.002 0.097 0.017 0.101 0.086 0.036 0.072 0.033 0.024 0.077 0.095 0.089 0.054 0.036 0.036 0.132 0.068 0.075 0.016 
10.0 28.0 0.111 0.005 0.121 0.028 0.097 0.092 0.039 0.045 0.001 0.071 0.091 0.100 0.029 0.005 0.114 0.078 0.125 0.056 0.036 0.029 
11.0 28.0 0.097 0.011 0.145 0.035 0.089 0.088 0.039 0.011 0.025 0.106 0.076 0.077 0.049 0.055 0.147 0.092 0.035 0.009 0.153 0.068 
12.0 28.0 0.082 0.015 0.167 0.038 0.077 0.077 0.039 0.026 0.039 0.121 0.037 0.029 0.115 0.105 0.111 0.067 0.096 0.054 0.188 0.075 
13.0 28.0 0.068 0.017 0.186 0.038 0.060 0.061 0.039 0.059 0.040 0.113 0.013 0.030 0.141 0.125 0.017 0.007 0.190 0.098 0.097 0.038 
14.0 28.0 0.053 0.016 0.199 0.036 0.037 0.043 0.039 0.084 0.028 0.082 0.057 0.084 0.111 0.101 0.091 0.061 0.179 0.092 0.072 0.027 
15.0 28.0 0.037 0.012 0.207 0.035 0.012 0.022 0.039 0.099 0.010 0.035 0.083 0.116 0.042 0.044 0.159 0.107 0.071 0.039 0.194 0.075 
16.0 28.0 0.020 0.006 0.208 0.034 0.015 0.001 0.038 0.103 0.011 0.019 0.082 0.119 0.041 0.026 0.157 0.110 0.073 0.033 0.190 0.077 
17.0 28.0 0.000 0.002 0.203 0.036 0.039 0.020 0.036 0.095 0.031 0.069 0.056 0.092 0.109 0.085 0.087 0.070 0.174 0.088 0.067 0.033 
18.0 28.0 0.023 0.012 0.190 0.040 0.061 0.042 0.034 0.074 0.044 0.106 0.011 0.042 0.135 0.113 0.018 0.006 0.178 0.098 0.091 0.028 
19.0 28.0 0.048 0.021 0.172 0.045 0.076 0.064 0.034 0.044 0.045 0.123 0.040 0.017 0.111 0.102 0.109 0.054 0.090 0.064 0.177 0.069 
20.0 28.0 0.076 0.028 0.148 0.049 0.086 0.082 0.035 0.007 0.033 0.116 0.081 0.069 0.045 0.058 0.143 0.084 0.036 0.006 0.143 0.070 
21.0 28.0 0.103 0.030 0.122 0.049 0.090 0.096 0.038 0.032 0.008 0.086 0.099 0.099 0.036 0.001 0.109 0.075 0.123 0.042 0.029 0.037 
22.0 28.0 0.127 0.025 0.094 0.042 0.092 0.099 0.040 0.065 0.028 0.039 0.084 0.098 0.096 0.051 0.029 0.037 0.124 0.057 0.076 0.008 
23.0 28.0 0.146 0.012 0.070 0.025 0.093 0.088 0.035 0.085 0.061 0.010 0.042 0.071 0.110 0.073 0.047 0.008 0.057 0.040 0.093 0.026 
24.0 28.0 0.158 0.008 0.051 0.001 0.097 0.064 0.021 0.088 0.081 0.048 0.009 0.032 0.079 0.068 0.080 0.037 0.018 0.010 0.049 0.024 
25.0 28.0 0.165 0.030 0.035 0.027 0.103 0.030 0.002 0.073 0.080 0.067 0.048 0.005 0.030 0.044 0.068 0.044 0.051 0.018 0.010 0.007 
26.0 28.0 0.170 0.050 0.020 0.052 0.107 0.006 0.028 0.047 0.059 0.066 0.063 0.028 0.014 0.015 0.034 0.034 0.047 0.028 0.028 0.011 
27.0 28.0 0.177 0.063 0.003 0.069 0.104 0.037 0.052 0.018 0.027 0.049 0.055 0.036 0.034 0.006 0.005 0.018 0.027 0.025 0.027 0.019 
28.0 28.0 0.188 0.064 0.019 0.075 0.091 0.056 0.065 0.008 0.003 0.026 0.035 0.030 0.034 0.015 0.011 0.005 0.009 0.016 0.017 0.018 
29.0 28.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 28.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 29.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 29.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 29.0 0.114 0.039 0.016 0.050 0.091 0.032 0.044 0.005 0.020 0.029 0.046 0.024 0.035 0.009 0.007 0.006 0.011 0.009 0.015 0.006 
4.0 29.0 0.107 0.036 0.030 0.045 0.092 0.018 0.022 0.022 0.051 0.041 0.060 0.023 0.027 0.002 0.013 0.015 0.030 0.012 0.024 0.003 
5.0 29.0 0.105 0.030 0.039 0.036 0.082 0.001 0.007 0.039 0.078 0.046 0.058 0.012 0.004 0.017 0.045 0.022 0.046 0.008 0.019 0.005 
6.0 29.0 0.108 0.024 0.043 0.025 0.066 0.021 0.035 0.052 0.089 0.041 0.030 0.006 0.049 0.030 0.072 0.020 0.038 0.005 0.015 0.015 
7.0 29.0 0.112 0.018 0.047 0.012 0.050 0.041 0.056 0.059 0.077 0.027 0.017 0.026 0.093 0.036 0.069 0.009 0.010 0.019 0.061 0.014 
8.0 29.0 0.112 0.012 0.054 0.001 0.036 0.058 0.064 0.057 0.043 0.004 0.070 0.044 0.109 0.031 0.024 0.009 0.076 0.025 0.087 0.005 
9.0 29.0 0.109 0.006 0.064 0.013 0.028 0.070 0.059 0.047 0.002 0.023 0.107 0.054 0.081 0.016 0.053 0.025 0.124 0.022 0.052 0.013 
10.0 29.0 0.102 0.000 0.078 0.023 0.023 0.075 0.045 0.029 0.047 0.049 0.114 0.053 0.012 0.008 0.123 0.035 0.107 0.011 0.045 0.020 
11.0 29.0 0.091 0.004 0.093 0.031 0.020 0.074 0.027 0.006 0.080 0.070 0.087 0.039 0.073 0.034 0.148 0.034 0.019 0.007 0.141 0.021 
12.0 29.0 0.078 0.008 0.108 0.036 0.018 0.067 0.008 0.021 0.094 0.078 0.033 0.013 0.141 0.054 0.106 0.021 0.101 0.022 0.164 0.016 
13.0 29.0 0.063 0.010 0.121 0.039 0.013 0.054 0.008 0.045 0.088 0.073 0.033 0.020 0.165 0.061 0.010 0.003 0.184 0.031 0.080 0.006 
14.0 29.0 0.047 0.009 0.131 0.040 0.008 0.038 0.020 0.064 0.061 0.053 0.091 0.049 0.128 0.049 0.099 0.029 0.170 0.026 0.068 0.007 
15.0 29.0 0.029 0.007 0.136 0.041 0.001 0.020 0.027 0.076 0.022 0.022 0.123 0.066 0.049 0.022 0.167 0.045 0.068 0.010 0.175 0.015 
16.0 29.0 0.010 0.002 0.136 0.042 0.007 0.000 0.028 0.078 0.021 0.013 0.123 0.068 0.045 0.010 0.166 0.047 0.067 0.011 0.172 0.015 
17.0 29.0 0.010 0.003 0.131 0.043 0.013 0.020 0.024 0.071 0.060 0.045 0.090 0.053 0.123 0.038 0.097 0.033 0.164 0.028 0.066 0.008 
18.0 29.0 0.033 0.009 0.121 0.044 0.017 0.039 0.013 0.056 0.088 0.069 0.033 0.026 0.156 0.053 0.007 0.010 0.173 0.035 0.072 0.005 
19.0 29.0 0.055 0.014 0.107 0.045 0.018 0.056 0.003 0.033 0.098 0.079 0.033 0.005 0.135 0.050 0.101 0.013 0.097 0.030 0.153 0.016 
20.0 29.0 0.077 0.017 0.090 0.044 0.018 0.069 0.023 0.007 0.086 0.075 0.088 0.033 0.069 0.033 0.142 0.028 0.017 0.018 0.133 0.024 
21.0 29.0 0.096 0.015 0.073 0.040 0.017 0.077 0.044 0.019 0.053 0.058 0.117 0.051 0.016 0.009 0.118 0.031 0.103 0.006 0.041 0.026 
22.0 29.0 0.111 0.009 0.059 0.030 0.019 0.076 0.061 0.041 0.006 0.032 0.110 0.055 0.084 0.015 0.047 0.023 0.115 0.013 0.050 0.021 
23.0 29.0 0.117 0.002 0.049 0.016 0.026 0.067 0.067 0.054 0.041 0.005 0.071 0.046 0.108 0.030 0.026 0.009 0.065 0.017 0.076 0.007 
24.0 29.0 0.117 0.015 0.044 0.002 0.040 0.050 0.060 0.057 0.075 0.018 0.019 0.030 0.090 0.036 0.065 0.008 0.006 0.013 0.049 0.006 
25.0 29.0 0.113 0.029 0.043 0.021 0.058 0.028 0.040 0.051 0.086 0.033 0.026 0.012 0.048 0.032 0.065 0.019 0.035 0.002 0.009 0.006 
26.0 29.0 0.108 0.041 0.041 0.037 0.076 0.005 0.011 0.039 0.075 0.038 0.051 0.005 0.006 0.021 0.041 0.023 0.041 0.011 0.018 0.002 
27.0 29.0 0.108 0.049 0.034 0.050 0.087 0.016 0.017 0.022 0.050 0.035 0.053 0.015 0.020 0.008 0.015 0.018 0.028 0.016 0.023 0.010 
28.0 29.0 0.115 0.052 0.021 0.056 0.088 0.032 0.039 0.006 0.021 0.025 0.041 0.017 0.028 0.001 0.002 0.011 0.013 0.015 0.017 0.013 
29.0 29.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 29.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 30.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 30.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 30.0 0.069 0.026 0.038 0.032 0.078 0.014 0.021 0.011 0.035 0.022 0.043 0.012 0.024 0.001 0.002 0.008 0.013 0.006 0.012 0.002 
4.0 30.0 0.065 0.023 0.046 0.028 0.071 0.004 0.003 0.020 0.060 0.025 0.049 0.006 0.012 0.009 0.019 0.011 0.026 0.004 0.015 0.002 
5.0 30.0 0.068 0.020 0.048 0.022 0.054 0.007 0.031 0.028 0.078 0.022 0.040 0.003 0.016 0.015 0.042 0.010 0.033 0.003 0.007 0.008 
6.0 30.0 0.075 0.017 0.046 0.016 0.033 0.018 0.056 0.032 0.080 0.016 0.011 0.012 0.054 0.017 0.057 0.003 0.020 0.012 0.018 0.008 
7.0 30.0 0.083 0.014 0.042 0.009 0.012 0.029 0.072 0.033 0.061 0.006 0.033 0.020 0.084 0.013 0.047 0.007 0.018 0.015 0.048 0.001 
8.0 30.0 0.089 0.011 0.041 0.001 0.005 0.039 0.074 0.031 0.024 0.005 0.077 0.023 0.090 0.005 0.007 0.013 0.066 0.009 0.059 0.011 
9.0 30.0 0.090 0.008 0.043 0.007 0.016 0.047 0.064 0.025 0.022 0.017 0.105 0.024 0.059 0.005 0.054 0.013 0.094 0.003 0.026 0.017 
10.0 30.0 0.087 0.004 0.048 0.015 0.021 0.052 0.044 0.015 0.067 0.029 0.107 0.020 0.002 0.012 0.106 0.008 0.075 0.010 0.043 0.010 
11.0 30.0 0.080 0.001 0.056 0.022 0.022 0.052 0.018 0.001 0.098 0.037 0.077 0.013 0.074 0.017 0.120 0.003 0.005 0.010 0.107 0.004 
12.0 30.0 0.069 0.002 0.064 0.028 0.019 0.048 0.009 0.014 0.111 0.041 0.024 0.002 0.130 0.020 0.082 0.004 0.084 0.003 0.117 0.012 
13.0 30.0 0.056 0.004 0.073 0.032 0.015 0.040 0.033 0.029 0.101 0.038 0.039 0.010 0.148 0.019 0.002 0.007 0.144 0.006 0.053 0.009 
14.0 30.0 0.040 0.004 0.079 0.035 0.011 0.029 0.051 0.041 0.070 0.027 0.094 0.022 0.115 0.015 0.086 0.008 0.131 0.008 0.053 0.004 
15.0 30.0 0.023 0.003 0.082 0.036 0.006 0.015 0.061 0.048 0.026 0.011 0.125 0.028 0.044 0.008 0.141 0.009 0.052 0.005 0.128 0.015 
16.0 30.0 0.004 0.001 0.081 0.037 0.001 0.000 0.062 0.050 0.023 0.007 0.125 0.029 0.039 0.001 0.140 0.010 0.051 0.001 0.127 0.015 
17.0 30.0 0.015 0.002 0.077 0.038 0.005 0.015 0.054 0.045 0.068 0.024 0.094 0.023 0.108 0.009 0.085 0.010 0.126 0.004 0.052 0.005 
18.0 30.0 0.035 0.005 0.070 0.037 0.011 0.029 0.037 0.036 0.099 0.036 0.040 0.013 0.139 0.014 0.001 0.010 0.137 0.004 0.047 0.006 
19.0 30.0 0.054 0.007 0.061 0.036 0.018 0.040 0.014 0.022 0.112 0.042 0.022 0.001 0.125 0.015 0.076 0.008 0.083 0.010 0.109 0.009 
20.0 30.0 0.070 0.006 0.051 0.032 0.023 0.048 0.013 0.006 0.102 0.041 0.076 0.010 0.071 0.014 0.114 0.004 0.002 0.017 0.102 0.003 
21.0 30.0 0.083 0.004 0.042 0.026 0.026 0.052 0.041 0.008 0.071 0.034 0.107 0.019 0.001 0.010 0.101 0.004 0.069 0.018 0.042 0.015 
22.0 30.0 0.090 0.001 0.036 0.018 0.023 0.050 0.064 0.020 0.026 0.023 0.106 0.024 0.060 0.004 0.050 0.010 0.086 0.011 0.023 0.023 
23.0 30.0 0.090 0.008 0.035 0.007 0.013 0.043 0.076 0.027 0.021 0.012 0.076 0.025 0.087 0.006 0.008 0.010 0.057 0.001 0.050 0.018 
24.0 30.0 0.084 0.016 0.039 0.004 0.004 0.033 0.073 0.031 0.058 0.001 0.033 0.022 0.080 0.014 0.044 0.005 0.013 0.007 0.038 0.007 
25.0 30.0 0.075 0.023 0.045 0.014 0.027 0.021 0.058 0.030 0.075 0.009 0.007 0.016 0.051 0.019 0.051 0.005 0.019 0.005 0.012 0.002 
26.0 30.0 0.067 0.029 0.049 0.024 0.049 0.009 0.033 0.026 0.073 0.016 0.033 0.008 0.018 0.018 0.038 0.012 0.029 0.003 0.008 0.001 
27.0 30.0 0.063 0.033 0.049 0.031 0.067 0.003 0.006 0.019 0.056 0.019 0.042 0.001 0.006 0.013 0.020 0.014 0.024 0.009 0.016 0.006 
28.0 30.0 0.067 0.036 0.042 0.036 0.075 0.014 0.017 0.010 0.033 0.017 0.038 0.006 0.017 0.007 0.005 0.012 0.015 0.012 0.014 0.010 
29.0 30.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 30.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 



==> pics/SMD1Easy3Anis1.csv <==
x y 1M5 1M8 2M5 2M8 3M5 3M8 4M5 4M8 5M5 5M8 6M5 6M8 7M5 7M8 8M5 8M8 9M5 9M8 10M5 10M8 
1.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
4.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
5.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
6.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
7.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
8.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
9.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
10.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
11.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
12.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
13.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
14.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
15.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
16.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
17.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
18.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
19.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
20.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
21.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
22.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
23.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
24.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
25.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
26.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
27.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
28.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
29.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 2.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 2.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 2.0 0.137 0.040 0.077 0.025 0.049 0.017 0.028 0.004 0.020 0.001 0.010 0.003 0.004 0.003 0.001 0.003 0.003 0.002 0.004 0.002 
4.0 2.0 0.183 0.034 0.109 0.018 0.072 0.006 0.039 0.007 0.024 0.011 0.008 0.011 0.003 0.009 0.009 0.006 0.011 0.003 0.010 0.001 
5.0 2.0 0.231 0.007 0.140 0.012 0.089 0.029 0.042 0.030 0.015 0.029 0.008 0.021 0.022 0.013 0.025 0.006 0.021 0.002 0.011 0.005 
6.0 2.0 0.261 0.069 0.154 0.061 0.085 0.079 0.023 0.060 0.017 0.045 0.040 0.023 0.049 0.006 0.036 0.007 0.015 0.014 0.008 0.013 
7.0 2.0 0.254 0.136 0.136 0.109 0.048 0.119 0.021 0.072 0.066 0.037 0.074 0.003 0.060 0.021 0.018 0.028 0.024 0.026 0.047 0.012 
8.0 2.0 0.207 0.164 0.086 0.125 0.017 0.117 0.080 0.049 0.113 0.004 0.086 0.038 0.030 0.052 0.037 0.037 0.078 0.012 0.064 0.017 
9.0 2.0 0.134 0.140 0.017 0.100 0.094 0.069 0.132 0.006 0.131 0.060 0.054 0.073 0.042 0.055 0.101 0.010 0.093 0.033 0.010 0.050 
10.0 2.0 0.053 0.079 0.057 0.048 0.162 0.005 0.161 0.064 0.107 0.101 0.016 0.073 0.122 0.016 0.121 0.045 0.026 0.071 0.097 0.041 
11.0 2.0 0.019 0.012 0.119 0.006 0.208 0.067 0.157 0.103 0.043 0.104 0.100 0.034 0.163 0.047 0.066 0.085 0.097 0.055 0.166 0.025 
12.0 2.0 0.072 0.038 0.163 0.043 0.226 0.106 0.122 0.112 0.042 0.070 0.164 0.028 0.136 0.098 0.050 0.075 0.194 0.019 0.111 0.095 
13.0 2.0 0.105 0.062 0.189 0.061 0.218 0.117 0.065 0.094 0.126 0.014 0.183 0.084 0.043 0.104 0.168 0.013 0.185 0.100 0.059 0.097 
14.0 2.0 0.118 0.065 0.197 0.062 0.190 0.107 0.005 0.059 0.185 0.043 0.144 0.109 0.082 0.059 0.214 0.066 0.048 0.120 0.219 0.011 
15.0 2.0 0.119 0.060 0.194 0.054 0.149 0.086 0.069 0.020 0.209 0.085 0.062 0.098 0.186 0.012 0.163 0.113 0.131 0.063 0.239 0.094 
16.0 2.0 0.111 0.049 0.185 0.042 0.101 0.064 0.126 0.014 0.195 0.105 0.039 0.059 0.229 0.079 0.034 0.105 0.247 0.037 0.096 0.134 
17.0 2.0 0.098 0.036 0.171 0.030 0.051 0.045 0.168 0.041 0.146 0.105 0.134 0.006 0.196 0.117 0.115 0.045 0.234 0.118 0.116 0.079 
18.0 2.0 0.082 0.026 0.157 0.021 0.005 0.029 0.192 0.062 0.071 0.087 0.199 0.049 0.095 0.114 0.218 0.039 0.094 0.132 0.256 0.035 
19.0 2.0 0.065 0.020 0.143 0.014 0.045 0.017 0.198 0.075 0.018 0.055 0.217 0.091 0.039 0.069 0.230 0.107 0.096 0.069 0.230 0.127 
20.0 2.0 0.046 0.014 0.132 0.008 0.089 0.008 0.184 0.082 0.106 0.014 0.182 0.111 0.163 0.003 0.143 0.127 0.231 0.037 0.058 0.130 
21.0 2.0 0.027 0.006 0.124 0.006 0.131 0.002 0.151 0.085 0.179 0.032 0.102 0.103 0.232 0.074 0.005 0.089 0.236 0.123 0.140 0.041 
22.0 2.0 0.008 0.006 0.119 0.009 0.170 0.007 0.100 0.082 0.223 0.076 0.007 0.066 0.217 0.121 0.141 0.007 0.111 0.135 0.218 0.076 
23.0 2.0 0.012 0.018 0.117 0.017 0.207 0.020 0.032 0.070 0.224 0.110 0.109 0.006 0.125 0.118 0.194 0.075 0.051 0.063 0.137 0.122 
24.0 2.0 0.023 0.037 0.112 0.032 0.237 0.044 0.045 0.045 0.178 0.125 0.173 0.060 0.002 0.066 0.151 0.109 0.144 0.034 0.006 0.075 
25.0 2.0 0.018 0.063 0.098 0.054 0.253 0.078 0.120 0.005 0.095 0.108 0.178 0.105 0.097 0.012 0.053 0.080 0.131 0.088 0.087 0.010 
26.0 2.0 0.012 0.088 0.064 0.078 0.242 0.119 0.176 0.051 0.003 0.057 0.128 0.109 0.134 0.075 0.035 0.012 0.057 0.070 0.083 0.057 
27.0 2.0 0.071 0.095 0.007 0.087 0.196 0.145 0.196 0.102 0.085 0.015 0.052 0.068 0.109 0.089 0.072 0.044 0.010 0.014 0.036 0.042 
28.0 2.0 0.149 0.061 0.069 0.064 0.120 0.132 0.176 0.124 0.126 0.075 0.016 0.007 0.055 0.057 0.062 0.056 0.036 0.027 0.002 0.006 
29.0 2.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 2.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 3.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 3.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 3.0 0.199 0.024 0.118 0.013 0.074 0.003 0.038 0.008 0.023 0.011 0.008 0.010 0.002 0.008 0.007 0.005 0.009 0.003 0.008 0.001 
4.0 3.0 0.253 0.013 0.153 0.017 0.094 0.032 0.044 0.031 0.018 0.029 0.004 0.021 0.017 0.014 0.021 0.007 0.019 0.002 0.012 0.002 
5.0 3.0 0.293 0.088 0.174 0.073 0.096 0.089 0.030 0.065 0.009 0.050 0.033 0.027 0.044 0.010 0.037 0.003 0.022 0.011 0.005 0.012 
6.0 3.0 0.294 0.173 0.162 0.134 0.062 0.140 0.014 0.084 0.060 0.046 0.073 0.009 0.065 0.017 0.031 0.027 0.009 0.028 0.036 0.017 
7.0 3.0 0.248 0.215 0.110 0.159 0.009 0.144 0.079 0.061 0.117 0.003 0.096 0.038 0.048 0.056 0.019 0.045 0.068 0.022 0.071 0.008 
8.0 3.0 0.164 0.185 0.029 0.128 0.098 0.085 0.143 0.006 0.148 0.068 0.074 0.084 0.021 0.070 0.093 0.022 0.108 0.025 0.044 0.052 
9.0 3.0 0.066 0.103 0.060 0.057 0.182 0.014 0.184 0.082 0.131 0.124 0.004 0.093 0.115 0.030 0.138 0.041 0.065 0.080 0.065 0.060 
10.0 3.0 0.024 0.008 0.138 0.020 0.242 0.101 0.185 0.135 0.066 0.132 0.093 0.047 0.180 0.048 0.103 0.100 0.063 0.079 0.173 0.008 
11.0 3.0 0.091 0.063 0.194 0.074 0.267 0.153 0.148 0.146 0.032 0.088 0.176 0.031 0.172 0.117 0.016 0.100 0.196 0.002 0.165 0.102 
12.0 3.0 0.132 0.096 0.226 0.097 0.260 0.164 0.083 0.118 0.133 0.015 0.211 0.104 0.081 0.133 0.158 0.029 0.230 0.109 0.007 0.130 
13.0 3.0 0.149 0.098 0.237 0.096 0.227 0.145 0.004 0.068 0.211 0.063 0.183 0.142 0.062 0.083 0.249 0.075 0.118 0.160 0.211 0.043 
14.0 3.0 0.148 0.084 0.232 0.082 0.176 0.111 0.078 0.014 0.246 0.118 0.095 0.128 0.196 0.011 0.221 0.145 0.093 0.100 0.300 0.100 
15.0 3.0 0.137 0.065 0.218 0.063 0.117 0.075 0.147 0.034 0.235 0.141 0.024 0.075 0.267 0.100 0.088 0.142 0.266 0.028 0.188 0.176 
16.0 3.0 0.119 0.045 0.200 0.044 0.056 0.045 0.198 0.068 0.181 0.136 0.140 0.006 0.249 0.151 0.090 0.069 0.300 0.143 0.057 0.126 
17.0 3.0 0.098 0.027 0.181 0.031 0.006 0.022 0.226 0.091 0.095 0.107 0.224 0.068 0.145 0.148 0.235 0.040 0.173 0.177 0.269 0.017 
18.0 3.0 0.077 0.018 0.163 0.022 0.060 0.006 0.232 0.104 0.010 0.060 0.256 0.121 0.010 0.091 0.282 0.132 0.047 0.108 0.307 0.152 
19.0 3.0 0.055 0.012 0.147 0.016 0.112 0.013 0.215 0.107 0.113 0.009 0.227 0.143 0.163 0.005 0.208 0.165 0.240 0.027 0.147 0.181 
20.0 3.0 0.034 0.005 0.135 0.012 0.159 0.021 0.176 0.104 0.202 0.051 0.140 0.130 0.263 0.092 0.045 0.123 0.297 0.148 0.097 0.083 
21.0 3.0 0.014 0.010 0.126 0.013 0.201 0.029 0.118 0.094 0.259 0.104 0.017 0.082 0.274 0.156 0.131 0.020 0.191 0.184 0.256 0.075 
22.0 3.0 0.008 0.023 0.120 0.021 0.240 0.043 0.042 0.076 0.270 0.144 0.111 0.007 0.186 0.161 0.234 0.093 0.008 0.106 0.221 0.169 
23.0 3.0 0.020 0.044 0.114 0.037 0.271 0.067 0.046 0.044 0.224 0.158 0.200 0.077 0.039 0.097 0.213 0.150 0.159 0.029 0.054 0.126 
24.0 3.0 0.019 0.072 0.099 0.061 0.288 0.103 0.133 0.007 0.133 0.137 0.223 0.138 0.097 0.006 0.103 0.122 0.183 0.120 0.088 0.006 
25.0 3.0 0.011 0.100 0.067 0.088 0.279 0.147 0.203 0.071 0.016 0.073 0.176 0.148 0.165 0.097 0.019 0.031 0.104 0.112 0.118 0.078 
26.0 3.0 0.068 0.108 0.009 0.099 0.233 0.178 0.235 0.134 0.090 0.020 0.085 0.098 0.151 0.127 0.087 0.054 0.008 0.035 0.067 0.073 
27.0 3.0 0.153 0.070 0.074 0.073 0.149 0.163 0.219 0.164 0.153 0.102 0.005 0.015 0.088 0.089 0.088 0.083 0.043 0.034 0.009 0.020 
28.0 3.0 0.244 0.021 0.162 0.004 0.044 0.091 0.163 0.139 0.162 0.135 0.063 0.054 0.021 0.021 0.054 0.056 0.046 0.051 0.017 0.020 
29.0 3.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 3.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 4.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 4.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 4.0 0.268 0.035 0.162 0.030 0.096 0.039 0.042 0.033 0.018 0.029 0.002 0.019 0.013 0.013 0.016 0.006 0.016 0.002 0.011 0.002 
4.0 4.0 0.316 0.113 0.189 0.088 0.103 0.097 0.033 0.067 0.004 0.050 0.026 0.027 0.038 0.011 0.033 0.001 0.023 0.008 0.008 0.010 
5.0 4.0 0.328 0.212 0.184 0.158 0.075 0.158 0.006 0.092 0.052 0.052 0.067 0.013 0.065 0.012 0.038 0.024 0.007 0.027 0.021 0.019 
6.0 4.0 0.285 0.268 0.133 0.192 0.005 0.167 0.074 0.071 0.115 0.008 0.100 0.035 0.061 0.055 0.003 0.048 0.050 0.030 0.066 0.002 
7.0 4.0 0.193 0.235 0.045 0.156 0.097 0.098 0.149 0.007 0.159 0.074 0.091 0.092 0.003 0.080 0.076 0.035 0.108 0.014 0.066 0.047 
8.0 4.0 0.079 0.127 0.059 0.065 0.198 0.028 0.202 0.103 0.154 0.146 0.026 0.111 0.098 0.045 0.142 0.033 0.096 0.082 0.025 0.073 
9.0 4.0 0.030 0.013 0.154 0.044 0.273 0.144 0.213 0.172 0.090 0.161 0.079 0.062 0.185 0.045 0.133 0.109 0.019 0.099 0.156 0.014 
10.0 4.0 0.113 0.102 0.224 0.116 0.308 0.212 0.177 0.185 0.016 0.107 0.180 0.033 0.201 0.134 0.027 0.123 0.176 0.020 0.200 0.099 
11.0 4.0 0.165 0.146 0.264 0.146 0.302 0.222 0.104 0.145 0.133 0.014 0.235 0.126 0.122 0.162 0.133 0.049 0.258 0.110 0.076 0.157 
12.0 4.0 0.186 0.142 0.278 0.140 0.264 0.190 0.011 0.075 0.230 0.089 0.219 0.175 0.029 0.107 0.259 0.077 0.183 0.189 0.159 0.079 
13.0 4.0 0.184 0.117 0.272 0.117 0.204 0.137 0.085 0.015 0.283 0.161 0.133 0.161 0.193 0.012 0.275 0.178 0.031 0.144 0.334 0.095 
14.0 4.0 0.167 0.086 0.253 0.087 0.132 0.081 0.168 0.065 0.277 0.185 0.002 0.091 0.298 0.124 0.152 0.184 0.258 0.011 0.282 0.216 
15.0 4.0 0.142 0.054 0.228 0.058 0.058 0.037 0.228 0.106 0.219 0.170 0.139 0.009 0.301 0.191 0.049 0.097 0.354 0.166 0.034 0.182 
16.0 4.0 0.115 0.027 0.203 0.040 0.013 0.011 0.262 0.131 0.122 0.125 0.246 0.094 0.202 0.187 0.235 0.040 0.260 0.226 0.243 0.015 
17.0 4.0 0.089 0.017 0.179 0.030 0.078 0.026 0.268 0.140 0.004 0.062 0.295 0.158 0.033 0.115 0.324 0.159 0.026 0.154 0.365 0.168 
18.0 4.0 0.064 0.015 0.159 0.021 0.137 0.041 0.248 0.136 0.119 0.017 0.272 0.181 0.150 0.008 0.276 0.208 0.220 0.010 0.250 0.235 
19.0 4.0 0.041 0.010 0.142 0.016 0.189 0.052 0.202 0.122 0.223 0.082 0.183 0.159 0.285 0.116 0.110 0.161 0.343 0.171 0.019 0.136 
20.0 4.0 0.019 0.019 0.128 0.019 0.235 0.062 0.135 0.102 0.293 0.141 0.047 0.095 0.323 0.195 0.098 0.038 0.276 0.233 0.253 0.059 
21.0 4.0 0.006 0.033 0.118 0.026 0.274 0.077 0.050 0.074 0.313 0.182 0.103 0.010 0.250 0.204 0.253 0.108 0.067 0.157 0.297 0.207 
22.0 4.0 0.016 0.050 0.109 0.040 0.304 0.098 0.048 0.034 0.273 0.194 0.221 0.101 0.091 0.132 0.276 0.196 0.148 0.013 0.139 0.192 
23.0 4.0 0.017 0.079 0.093 0.064 0.321 0.132 0.146 0.028 0.174 0.163 0.267 0.176 0.081 0.005 0.169 0.173 0.229 0.151 0.060 0.040 
24.0 4.0 0.011 0.109 0.062 0.092 0.312 0.175 0.228 0.099 0.042 0.085 0.230 0.191 0.189 0.120 0.017 0.061 0.166 0.165 0.146 0.096 
25.0 4.0 0.064 0.116 0.008 0.105 0.265 0.206 0.273 0.171 0.088 0.028 0.130 0.133 0.199 0.171 0.092 0.061 0.045 0.071 0.110 0.116 
26.0 4.0 0.153 0.073 0.082 0.076 0.177 0.190 0.264 0.208 0.176 0.134 0.015 0.026 0.132 0.130 0.117 0.116 0.042 0.035 0.034 0.046 
27.0 4.0 0.255 0.035 0.179 0.008 0.059 0.105 0.205 0.180 0.201 0.182 0.068 0.071 0.045 0.039 0.083 0.088 0.063 0.075 0.016 0.021 
28.0 4.0 0.337 0.169 0.262 0.113 0.059 0.028 0.118 0.093 0.170 0.153 0.100 0.109 0.018 0.036 0.034 0.027 0.045 0.053 0.026 0.040 
29.0 4.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 4.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 5.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 5.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 5.0 0.323 0.141 0.194 0.104 0.103 0.104 0.032 0.065 0.002 0.046 0.021 0.024 0.031 0.010 0.027 0.002 0.020 0.006 0.008 0.008 
4.0 5.0 0.346 0.246 0.197 0.178 0.082 0.166 0.001 0.092 0.044 0.051 0.058 0.015 0.058 0.009 0.037 0.020 0.013 0.023 0.010 0.018 
5.0 5.0 0.312 0.316 0.153 0.220 0.016 0.183 0.066 0.076 0.107 0.012 0.097 0.031 0.067 0.051 0.016 0.047 0.030 0.033 0.052 0.011 
6.0 5.0 0.219 0.281 0.061 0.181 0.090 0.107 0.148 0.010 0.162 0.078 0.102 0.095 0.023 0.085 0.053 0.043 0.094 0.006 0.075 0.037 
7.0 5.0 0.091 0.148 0.055 0.069 0.204 0.044 0.213 0.123 0.171 0.164 0.048 0.124 0.073 0.058 0.132 0.021 0.113 0.075 0.016 0.078 
8.0 5.0 0.037 0.035 0.167 0.070 0.296 0.192 0.236 0.210 0.116 0.187 0.057 0.077 0.177 0.038 0.153 0.110 0.027 0.113 0.116 0.038 
9.0 5.0 0.139 0.154 0.252 0.168 0.343 0.280 0.204 0.226 0.007 0.126 0.173 0.033 0.220 0.146 0.070 0.143 0.134 0.046 0.208 0.084 
10.0 5.0 0.202 0.212 0.302 0.206 0.342 0.288 0.127 0.171 0.125 0.013 0.249 0.147 0.162 0.188 0.092 0.071 0.259 0.100 0.141 0.173 
11.0 5.0 0.228 0.202 0.318 0.192 0.300 0.237 0.023 0.077 0.240 0.119 0.250 0.209 0.014 0.131 0.248 0.073 0.237 0.209 0.081 0.117 
12.0 5.0 0.224 0.156 0.309 0.153 0.230 0.159 0.088 0.027 0.309 0.206 0.170 0.192 0.169 0.008 0.306 0.200 0.047 0.182 0.308 0.071 
13.0 5.0 0.202 0.106 0.284 0.109 0.146 0.079 0.186 0.107 0.317 0.236 0.031 0.106 0.313 0.150 0.219 0.229 0.216 0.019 0.358 0.247 
14.0 5.0 0.169 0.063 0.252 0.068 0.058 0.022 0.257 0.156 0.258 0.207 0.128 0.020 0.348 0.235 0.012 0.130 0.380 0.182 0.145 0.242 
15.0 5.0 0.134 0.030 0.219 0.040 0.025 0.034 0.296 0.177 0.152 0.140 0.259 0.126 0.263 0.230 0.211 0.036 0.343 0.275 0.174 0.059 
16.0 5.0 0.101 0.016 0.189 0.027 0.099 0.058 0.303 0.179 0.019 0.055 0.327 0.201 0.087 0.141 0.349 0.187 0.121 0.207 0.384 0.173 
17.0 5.0 0.071 0.018 0.163 0.021 0.165 0.078 0.279 0.164 0.120 0.041 0.317 0.223 0.122 0.011 0.339 0.253 0.166 0.019 0.348 0.286 
18.0 5.0 0.046 0.026 0.141 0.017 0.221 0.092 0.227 0.137 0.240 0.122 0.229 0.187 0.292 0.143 0.186 0.203 0.359 0.187 0.093 0.199 
19.0 5.0 0.023 0.032 0.123 0.020 0.268 0.101 0.151 0.103 0.323 0.186 0.084 0.104 0.364 0.237 0.043 0.058 0.355 0.283 0.204 0.028 
20.0 5.0 0.005 0.039 0.109 0.028 0.307 0.114 0.056 0.062 0.352 0.225 0.084 0.014 0.313 0.248 0.244 0.118 0.163 0.212 0.340 0.230 
21.0 5.0 0.009 0.054 0.096 0.041 0.335 0.135 0.051 0.016 0.317 0.228 0.230 0.131 0.155 0.165 0.323 0.238 0.096 0.017 0.239 0.258 
22.0 5.0 0.011 0.080 0.078 0.062 0.348 0.162 0.159 0.060 0.218 0.185 0.306 0.220 0.047 0.014 0.246 0.232 0.256 0.178 0.015 0.095 
23.0 5.0 0.010 0.108 0.047 0.087 0.337 0.199 0.251 0.136 0.073 0.091 0.285 0.239 0.198 0.144 0.074 0.101 0.235 0.227 0.152 0.101 
24.0 5.0 0.061 0.115 0.010 0.099 0.290 0.225 0.307 0.212 0.079 0.044 0.183 0.171 0.244 0.220 0.078 0.062 0.104 0.123 0.159 0.165 
25.0 5.0 0.149 0.073 0.092 0.072 0.199 0.205 0.307 0.251 0.194 0.170 0.048 0.040 0.187 0.181 0.142 0.151 0.023 0.025 0.076 0.090 
26.0 5.0 0.256 0.059 0.194 0.029 0.073 0.109 0.249 0.219 0.239 0.234 0.064 0.088 0.084 0.065 0.120 0.131 0.076 0.101 0.004 0.014 
27.0 5.0 0.352 0.208 0.288 0.145 0.062 0.050 0.151 0.114 0.216 0.204 0.119 0.149 0.006 0.043 0.061 0.050 0.067 0.085 0.032 0.057 
28.0 5.0 0.402 0.328 0.346 0.247 0.171 0.198 0.048 0.019 0.149 0.106 0.120 0.128 0.053 0.089 0.010 0.019 0.035 0.030 0.028 0.042 
29.0 5.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 5.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 6.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 6.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 6.0 0.342 0.265 0.196 0.186 0.082 0.163 0.002 0.084 0.037 0.043 0.049 0.010 0.048 0.008 0.032 0.016 0.014 0.018 0.004 0.014 
4.0 6.0 0.320 0.339 0.161 0.231 0.025 0.182 0.056 0.071 0.095 0.010 0.087 0.028 0.064 0.045 0.023 0.041 0.014 0.030 0.035 0.012 
5.0 6.0 0.234 0.311 0.075 0.195 0.078 0.108 0.138 0.012 0.155 0.077 0.105 0.092 0.039 0.083 0.029 0.047 0.072 0.009 0.069 0.024 
6.0 6.0 0.099 0.159 0.048 0.066 0.201 0.060 0.213 0.138 0.179 0.174 0.067 0.131 0.044 0.067 0.110 0.009 0.112 0.062 0.044 0.073 
7.0 6.0 0.046 0.058 0.174 0.101 0.307 0.239 0.249 0.242 0.138 0.208 0.030 0.090 0.153 0.027 0.156 0.102 0.065 0.116 0.066 0.056 
8.0 6.0 0.167 0.219 0.275 0.226 0.368 0.349 0.227 0.264 0.033 0.143 0.153 0.029 0.222 0.148 0.107 0.154 0.078 0.069 0.185 0.057 
9.0 6.0 0.245 0.291 0.335 0.273 0.374 0.356 0.150 0.196 0.107 0.006 0.249 0.163 0.195 0.209 0.040 0.094 0.231 0.079 0.183 0.173 
10.0 6.0 0.277 0.272 0.355 0.250 0.330 0.281 0.038 0.074 0.238 0.149 0.272 0.240 0.062 0.155 0.214 0.060 0.267 0.217 0.008 0.151 
11.0 6.0 0.271 0.203 0.343 0.190 0.251 0.171 0.085 0.056 0.325 0.254 0.206 0.222 0.128 0.007 0.314 0.212 0.126 0.216 0.241 0.033 
12.0 6.0 0.241 0.126 0.311 0.124 0.155 0.065 0.197 0.156 0.346 0.284 0.067 0.118 0.300 0.166 0.270 0.261 0.135 0.049 0.372 0.244 
13.0 6.0 0.200 0.059 0.270 0.068 0.054 0.030 0.281 0.214 0.296 0.242 0.106 0.029 0.381 0.279 0.086 0.168 0.369 0.186 0.257 0.301 
14.0 6.0 0.155 0.013 0.227 0.030 0.041 0.079 0.326 0.229 0.184 0.150 0.260 0.163 0.321 0.275 0.162 0.026 0.406 0.320 0.064 0.117 
15.0 6.0 0.113 0.030 0.189 0.016 0.124 0.108 0.334 0.218 0.038 0.039 0.351 0.248 0.149 0.167 0.348 0.211 0.225 0.265 0.353 0.160 
16.0 6.0 0.078 0.037 0.157 0.018 0.196 0.126 0.306 0.187 0.115 0.076 0.357 0.265 0.077 0.007 0.389 0.299 0.077 0.052 0.417 0.328 
17.0 6.0 0.049 0.035 0.130 0.016 0.255 0.137 0.247 0.143 0.251 0.171 0.276 0.214 0.280 0.171 0.265 0.248 0.336 0.193 0.218 0.268 
18.0 6.0 0.026 0.040 0.108 0.017 0.302 0.143 0.163 0.092 0.347 0.237 0.126 0.109 0.390 0.281 0.032 0.083 0.410 0.328 0.107 0.022 
19.0 6.0 0.008 0.049 0.089 0.027 0.337 0.152 0.059 0.037 0.385 0.268 0.056 0.030 0.370 0.292 0.207 0.124 0.267 0.272 0.336 0.235 
20.0 6.0 0.003 0.054 0.072 0.040 0.360 0.167 0.056 0.033 0.356 0.256 0.224 0.165 0.225 0.196 0.342 0.273 0.011 0.057 0.326 0.317 
21.0 6.0 0.003 0.069 0.052 0.052 0.368 0.188 0.171 0.103 0.259 0.196 0.329 0.264 0.009 0.020 0.316 0.287 0.237 0.187 0.114 0.166 
22.0 6.0 0.013 0.093 0.022 0.071 0.353 0.211 0.272 0.181 0.108 0.084 0.336 0.286 0.187 0.169 0.152 0.149 0.296 0.291 0.118 0.086 
23.0 6.0 0.060 0.099 0.031 0.080 0.304 0.226 0.336 0.254 0.062 0.067 0.242 0.208 0.278 0.271 0.040 0.053 0.182 0.191 0.196 0.212 
24.0 6.0 0.141 0.053 0.109 0.051 0.213 0.198 0.346 0.289 0.202 0.211 0.094 0.055 0.246 0.239 0.153 0.186 0.024 0.002 0.133 0.151 
25.0 6.0 0.248 0.078 0.210 0.049 0.082 0.096 0.292 0.251 0.273 0.290 0.047 0.106 0.137 0.102 0.160 0.183 0.077 0.125 0.031 0.012 
26.0 6.0 0.351 0.241 0.310 0.178 0.064 0.083 0.188 0.130 0.263 0.259 0.132 0.192 0.021 0.045 0.099 0.085 0.092 0.126 0.031 0.072 
27.0 6.0 0.415 0.379 0.378 0.295 0.191 0.255 0.068 0.032 0.194 0.139 0.150 0.176 0.054 0.119 0.030 0.016 0.059 0.056 0.041 0.068 
28.0 6.0 0.416 0.409 0.394 0.330 0.270 0.348 0.035 0.157 0.104 0.003 0.120 0.094 0.077 0.108 0.014 0.060 0.021 0.007 0.026 0.027 
29.0 6.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 6.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 7.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 7.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 7.0 0.304 0.331 0.156 0.220 0.027 0.164 0.047 0.057 0.080 0.004 0.073 0.026 0.054 0.037 0.022 0.032 0.005 0.023 0.022 0.010 
4.0 7.0 0.230 0.307 0.079 0.188 0.065 0.096 0.122 0.016 0.139 0.074 0.096 0.083 0.044 0.073 0.012 0.043 0.048 0.012 0.053 0.014 
5.0 7.0 0.098 0.148 0.041 0.054 0.188 0.075 0.202 0.145 0.175 0.173 0.078 0.129 0.017 0.071 0.081 0.004 0.097 0.045 0.055 0.060 
6.0 7.0 0.059 0.092 0.176 0.134 0.304 0.277 0.250 0.262 0.152 0.218 0.003 0.098 0.120 0.012 0.142 0.086 0.086 0.108 0.020 0.065 
7.0 7.0 0.197 0.293 0.291 0.285 0.380 0.408 0.241 0.292 0.059 0.156 0.123 0.021 0.207 0.140 0.129 0.154 0.022 0.087 0.139 0.026 
8.0 7.0 0.291 0.382 0.363 0.343 0.395 0.415 0.170 0.214 0.080 0.001 0.233 0.169 0.212 0.220 0.013 0.114 0.178 0.048 0.192 0.155 
9.0 7.0 0.331 0.353 0.388 0.308 0.352 0.316 0.055 0.066 0.224 0.175 0.280 0.263 0.109 0.177 0.160 0.038 0.266 0.206 0.085 0.175 
10.0 7.0 0.324 0.252 0.373 0.221 0.267 0.168 0.078 0.091 0.328 0.297 0.236 0.247 0.075 0.019 0.295 0.211 0.190 0.240 0.146 0.015 
11.0 7.0 0.287 0.139 0.332 0.128 0.158 0.030 0.202 0.211 0.365 0.328 0.106 0.129 0.266 0.175 0.303 0.284 0.039 0.089 0.338 0.219 
12.0 7.0 0.234 0.048 0.280 0.055 0.044 0.086 0.296 0.274 0.324 0.269 0.071 0.042 0.382 0.308 0.156 0.199 0.300 0.165 0.323 0.325 
13.0 7.0 0.178 0.017 0.226 0.026 0.063 0.149 0.351 0.281 0.215 0.151 0.246 0.202 0.369 0.318 0.090 0.009 0.433 0.352 0.070 0.184 
14.0 7.0 0.126 0.057 0.178 0.030 0.154 0.173 0.360 0.249 0.061 0.012 0.361 0.296 0.215 0.193 0.318 0.228 0.322 0.323 0.266 0.123 
15.0 7.0 0.083 0.066 0.138 0.026 0.229 0.182 0.328 0.198 0.106 0.122 0.388 0.307 0.017 0.005 0.416 0.341 0.037 0.100 0.438 0.353 
16.0 7.0 0.050 0.060 0.106 0.025 0.289 0.185 0.263 0.134 0.256 0.226 0.319 0.236 0.247 0.199 0.339 0.294 0.269 0.185 0.334 0.338 
17.0 7.0 0.026 0.056 0.079 0.025 0.333 0.183 0.170 0.066 0.364 0.289 0.171 0.107 0.397 0.324 0.120 0.111 0.428 0.364 0.029 0.088 
18.0 7.0 0.010 0.057 0.057 0.021 0.364 0.182 0.059 0.014 0.412 0.306 0.020 0.052 0.415 0.335 0.143 0.124 0.360 0.334 0.275 0.218 
19.0 7.0 0.004 0.054 0.037 0.027 0.380 0.189 0.063 0.080 0.388 0.275 0.207 0.202 0.294 0.225 0.333 0.303 0.111 0.110 0.375 0.363 
20.0 7.0 0.005 0.055 0.015 0.037 0.379 0.199 0.183 0.156 0.294 0.192 0.337 0.306 0.079 0.027 0.366 0.335 0.168 0.173 0.230 0.244 
21.0 7.0 0.021 0.066 0.018 0.045 0.357 0.207 0.289 0.230 0.141 0.063 0.374 0.326 0.149 0.188 0.237 0.199 0.317 0.337 0.032 0.039 
22.0 7.0 0.060 0.069 0.064 0.045 0.305 0.205 0.361 0.293 0.040 0.101 0.301 0.240 0.294 0.321 0.026 0.034 0.266 0.271 0.201 0.249 
23.0 7.0 0.132 0.022 0.135 0.017 0.213 0.166 0.377 0.317 0.201 0.257 0.149 0.067 0.301 0.299 0.140 0.215 0.097 0.049 0.192 0.225 
24.0 7.0 0.232 0.094 0.228 0.075 0.082 0.058 0.329 0.269 0.298 0.344 0.016 0.122 0.201 0.146 0.192 0.242 0.052 0.137 0.086 0.058 
25.0 7.0 0.336 0.260 0.327 0.207 0.070 0.124 0.225 0.135 0.309 0.314 0.135 0.237 0.064 0.040 0.147 0.134 0.110 0.176 0.013 0.079 
26.0 7.0 0.409 0.408 0.402 0.331 0.210 0.314 0.092 0.050 0.244 0.175 0.178 0.230 0.043 0.152 0.064 0.004 0.091 0.097 0.049 0.101 
27.0 7.0 0.422 0.446 0.427 0.374 0.306 0.424 0.031 0.203 0.142 0.005 0.157 0.132 0.091 0.152 0.003 0.079 0.043 0.003 0.041 0.051 
28.0 7.0 0.366 0.338 0.392 0.302 0.339 0.400 0.115 0.264 0.043 0.124 0.103 0.017 0.090 0.085 0.035 0.079 0.005 0.041 0.020 0.002 
29.0 7.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 7.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 8.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 8.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 8.0 0.203 0.266 0.071 0.157 0.056 0.069 0.105 0.026 0.117 0.069 0.081 0.071 0.041 0.059 0.002 0.034 0.030 0.011 0.036 0.008 
4.0 8.0 0.082 0.115 0.040 0.035 0.170 0.093 0.181 0.144 0.158 0.160 0.078 0.115 0.002 0.064 0.053 0.010 0.072 0.029 0.050 0.044 
5.0 8.0 0.078 0.144 0.176 0.170 0.290 0.302 0.238 0.266 0.154 0.215 0.020 0.100 0.083 0.003 0.116 0.066 0.088 0.091 0.015 0.064 
6.0 8.0 0.230 0.374 0.301 0.341 0.376 0.449 0.243 0.305 0.081 0.161 0.087 0.010 0.176 0.122 0.132 0.142 0.022 0.095 0.085 0.002 
7.0 8.0 0.339 0.481 0.384 0.409 0.403 0.458 0.183 0.223 0.050 0.006 0.203 0.164 0.211 0.216 0.057 0.127 0.114 0.015 0.168 0.122 
8.0 8.0 0.389 0.441 0.415 0.361 0.364 0.335 0.071 0.054 0.198 0.193 0.272 0.273 0.145 0.193 0.097 0.011 0.232 0.178 0.133 0.180 
9.0 8.0 0.384 0.305 0.398 0.244 0.274 0.147 0.067 0.131 0.317 0.332 0.254 0.266 0.017 0.038 0.250 0.194 0.225 0.248 0.046 0.063 
10.0 8.0 0.339 0.149 0.349 0.118 0.155 0.037 0.201 0.269 0.371 0.363 0.144 0.139 0.213 0.172 0.308 0.294 0.054 0.130 0.261 0.172 
11.0 8.0 0.273 0.034 0.284 0.030 0.028 0.165 0.306 0.333 0.343 0.287 0.030 0.053 0.359 0.326 0.216 0.227 0.203 0.126 0.340 0.326 
12.0 8.0 0.203 0.058 0.216 0.052 0.090 0.236 0.367 0.326 0.240 0.140 0.215 0.233 0.388 0.345 0.005 0.015 0.396 0.349 0.185 0.238 
13.0 8.0 0.138 0.101 0.155 0.077 0.190 0.255 0.380 0.270 0.084 0.031 0.358 0.342 0.277 0.218 0.258 0.234 0.392 0.376 0.136 0.065 
14.0 8.0 0.086 0.112 0.106 0.073 0.268 0.246 0.344 0.192 0.093 0.179 0.408 0.343 0.053 0.005 0.412 0.375 0.158 0.156 0.397 0.353 
15.0 8.0 0.048 0.098 0.068 0.057 0.325 0.230 0.272 0.106 0.255 0.286 0.356 0.253 0.196 0.224 0.395 0.339 0.164 0.160 0.412 0.399 
16.0 8.0 0.023 0.081 0.037 0.041 0.365 0.213 0.172 0.022 0.374 0.340 0.215 0.098 0.382 0.364 0.211 0.144 0.400 0.387 0.172 0.168 
17.0 8.0 0.010 0.071 0.013 0.029 0.387 0.198 0.053 0.065 0.431 0.337 0.021 0.082 0.443 0.374 0.057 0.117 0.424 0.391 0.161 0.177 
18.0 8.0 0.008 0.062 0.011 0.018 0.393 0.191 0.074 0.140 0.415 0.281 0.179 0.242 0.358 0.251 0.292 0.324 0.230 0.171 0.368 0.390 
19.0 8.0 0.011 0.049 0.035 0.012 0.383 0.188 0.198 0.213 0.324 0.175 0.333 0.345 0.156 0.034 0.390 0.379 0.064 0.143 0.328 0.324 
20.0 8.0 0.027 0.040 0.065 0.010 0.351 0.180 0.305 0.278 0.172 0.027 0.397 0.357 0.088 0.202 0.315 0.249 0.288 0.360 0.097 0.036 
21.0 8.0 0.063 0.036 0.108 0.008 0.292 0.159 0.380 0.323 0.015 0.147 0.351 0.261 0.280 0.360 0.114 0.004 0.327 0.344 0.146 0.248 
22.0 8.0 0.124 0.032 0.169 0.031 0.200 0.108 0.403 0.331 0.194 0.307 0.209 0.073 0.344 0.359 0.098 0.234 0.190 0.116 0.233 0.303 
23.0 8.0 0.213 0.120 0.252 0.110 0.071 0.015 0.361 0.268 0.315 0.394 0.027 0.140 0.270 0.196 0.208 0.301 0.009 0.132 0.156 0.130 
24.0 8.0 0.310 0.272 0.344 0.233 0.082 0.182 0.258 0.123 0.350 0.362 0.124 0.282 0.124 0.026 0.197 0.195 0.110 0.225 0.034 0.066 
25.0 8.0 0.387 0.414 0.419 0.353 0.230 0.373 0.118 0.076 0.297 0.209 0.200 0.289 0.016 0.181 0.113 0.022 0.123 0.153 0.045 0.136 
26.0 8.0 0.409 0.455 0.450 0.398 0.340 0.492 0.022 0.253 0.188 0.003 0.196 0.178 0.097 0.204 0.023 0.096 0.077 0.027 0.058 0.089 
27.0 8.0 0.362 0.341 0.421 0.321 0.386 0.468 0.128 0.330 0.069 0.159 0.141 0.030 0.114 0.126 0.033 0.113 0.023 0.051 0.037 0.015 
28.0 8.0 0.253 0.109 0.338 0.146 0.366 0.312 0.181 0.289 0.023 0.216 0.072 0.073 0.089 0.028 0.049 0.067 0.010 0.059 0.012 0.023 
29.0 8.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 8.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 9.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 9.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 9.0 0.048 0.052 0.047 0.019 0.152 0.111 0.155 0.136 0.134 0.138 0.068 0.093 0.010 0.051 0.032 0.009 0.049 0.019 0.037 0.029 
4.0 9.0 0.104 0.204 0.176 0.204 0.266 0.309 0.214 0.251 0.143 0.193 0.032 0.089 0.052 0.008 0.085 0.047 0.073 0.068 0.025 0.052 
5.0 9.0 0.264 0.455 0.306 0.388 0.360 0.468 0.233 0.300 0.093 0.157 0.054 0.002 0.137 0.098 0.119 0.120 0.047 0.091 0.039 0.022 
6.0 9.0 0.388 0.578 0.399 0.465 0.397 0.480 0.188 0.221 0.020 0.005 0.165 0.149 0.193 0.199 0.083 0.129 0.055 0.016 0.125 0.084 
7.0 9.0 0.450 0.529 0.437 0.406 0.367 0.338 0.084 0.038 0.165 0.200 0.249 0.270 0.165 0.198 0.036 0.018 0.177 0.137 0.145 0.165 
8.0 9.0 0.448 0.357 0.420 0.257 0.276 0.110 0.055 0.171 0.294 0.354 0.259 0.275 0.037 0.059 0.189 0.164 0.225 0.238 0.037 0.101 
9.0 9.0 0.397 0.154 0.362 0.091 0.148 0.111 0.195 0.326 0.365 0.389 0.174 0.148 0.149 0.158 0.287 0.289 0.126 0.164 0.162 0.110 
10.0 9.0 0.318 0.037 0.283 0.048 0.009 0.265 0.309 0.389 0.354 0.298 0.014 0.059 0.317 0.331 0.253 0.250 0.096 0.075 0.305 0.300 
11.0 9.0 0.232 0.117 0.199 0.120 0.122 0.338 0.377 0.363 0.260 0.123 0.175 0.257 0.386 0.364 0.078 0.045 0.320 0.322 0.258 0.277 
12.0 9.0 0.152 0.159 0.124 0.145 0.230 0.344 0.392 0.278 0.106 0.074 0.334 0.374 0.318 0.235 0.170 0.218 0.402 0.395 0.009 0.010 
13.0 9.0 0.087 0.162 0.063 0.135 0.312 0.311 0.357 0.167 0.077 0.243 0.416 0.376 0.125 0.002 0.377 0.399 0.267 0.218 0.299 0.325 
14.0 9.0 0.043 0.138 0.018 0.108 0.366 0.268 0.277 0.057 0.250 0.349 0.385 0.263 0.130 0.246 0.426 0.380 0.037 0.120 0.433 0.443 
15.0 9.0 0.017 0.111 0.018 0.082 0.397 0.228 0.169 0.049 0.380 0.387 0.257 0.082 0.347 0.399 0.294 0.181 0.326 0.392 0.299 0.253 
16.0 9.0 0.009 0.088 0.045 0.059 0.409 0.193 0.043 0.136 0.446 0.359 0.065 0.116 0.453 0.409 0.041 0.103 0.446 0.441 0.013 0.111 
17.0 9.0 0.008 0.067 0.067 0.038 0.403 0.167 0.088 0.209 0.436 0.274 0.145 0.285 0.410 0.274 0.224 0.338 0.336 0.238 0.299 0.392 
18.0 9.0 0.012 0.046 0.091 0.026 0.380 0.150 0.214 0.270 0.351 0.143 0.319 0.383 0.233 0.039 0.384 0.417 0.064 0.097 0.380 0.396 
19.0 9.0 0.030 0.039 0.120 0.028 0.337 0.129 0.321 0.318 0.200 0.025 0.409 0.383 0.014 0.214 0.374 0.297 0.213 0.365 0.225 0.127 
20.0 9.0 0.064 0.039 0.159 0.045 0.269 0.091 0.396 0.342 0.011 0.200 0.390 0.272 0.240 0.389 0.209 0.036 0.346 0.404 0.039 0.208 
21.0 9.0 0.117 0.063 0.212 0.079 0.174 0.029 0.422 0.326 0.180 0.356 0.267 0.072 0.361 0.407 0.022 0.234 0.281 0.196 0.222 0.356 
22.0 9.0 0.192 0.144 0.282 0.146 0.049 0.087 0.387 0.249 0.325 0.440 0.081 0.160 0.336 0.248 0.196 0.355 0.092 0.104 0.224 0.223 
23.0 9.0 0.279 0.274 0.362 0.252 0.102 0.250 0.287 0.095 0.384 0.402 0.099 0.324 0.197 0.004 0.238 0.265 0.079 0.267 0.103 0.026 
24.0 9.0 0.353 0.399 0.432 0.359 0.253 0.430 0.144 0.113 0.348 0.237 0.211 0.348 0.032 0.204 0.172 0.065 0.146 0.223 0.018 0.163 
25.0 9.0 0.382 0.436 0.465 0.401 0.372 0.546 0.010 0.303 0.241 0.005 0.234 0.231 0.089 0.260 0.066 0.103 0.118 0.070 0.068 0.139 
26.0 9.0 0.344 0.321 0.442 0.321 0.431 0.521 0.136 0.395 0.106 0.193 0.186 0.052 0.136 0.180 0.020 0.152 0.054 0.054 0.059 0.043 
27.0 9.0 0.239 0.074 0.360 0.132 0.419 0.347 0.209 0.354 0.012 0.275 0.106 0.089 0.121 0.051 0.058 0.104 0.002 0.085 0.029 0.025 
28.0 9.0 0.091 0.214 0.237 0.094 0.348 0.100 0.224 0.216 0.086 0.238 0.032 0.141 0.077 0.042 0.057 0.030 0.023 0.055 0.004 0.038 
29.0 9.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 9.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 10.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 10.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 10.0 0.139 0.261 0.179 0.230 0.239 0.302 0.184 0.222 0.122 0.160 0.034 0.071 0.030 0.008 0.057 0.032 0.053 0.047 0.024 0.036 
4.0 10.0 0.298 0.513 0.306 0.412 0.333 0.455 0.211 0.273 0.093 0.138 0.029 0.007 0.099 0.074 0.094 0.093 0.050 0.074 0.011 0.026 
5.0 10.0 0.435 0.657 0.407 0.502 0.382 0.480 0.184 0.208 0.005 0.008 0.125 0.127 0.162 0.172 0.090 0.120 0.011 0.034 0.078 0.047 
6.0 10.0 0.510 0.606 0.454 0.438 0.360 0.328 0.093 0.022 0.129 0.196 0.215 0.253 0.166 0.193 0.012 0.042 0.116 0.093 0.127 0.135 
7.0 10.0 0.516 0.402 0.439 0.260 0.273 0.068 0.041 0.203 0.262 0.362 0.249 0.275 0.079 0.078 0.124 0.125 0.195 0.210 0.083 0.121 
8.0 10.0 0.460 0.152 0.374 0.055 0.139 0.193 0.186 0.375 0.349 0.404 0.194 0.156 0.084 0.132 0.242 0.267 0.165 0.185 0.065 0.045 
9.0 10.0 0.368 0.078 0.281 0.114 0.012 0.372 0.308 0.438 0.356 0.303 0.055 0.058 0.259 0.321 0.263 0.262 0.007 0.017 0.231 0.251 
10.0 10.0 0.265 0.185 0.181 0.203 0.155 0.446 0.383 0.394 0.277 0.104 0.128 0.273 0.364 0.374 0.145 0.080 0.221 0.276 0.277 0.295 
11.0 10.0 0.168 0.225 0.088 0.228 0.273 0.434 0.402 0.276 0.128 0.120 0.300 0.398 0.343 0.252 0.076 0.189 0.368 0.396 0.127 0.086 
12.0 10.0 0.089 0.219 0.014 0.208 0.357 0.370 0.364 0.130 0.058 0.303 0.404 0.394 0.187 0.006 0.303 0.393 0.328 0.265 0.154 0.251 
13.0 10.0 0.034 0.180 0.043 0.166 0.410 0.292 0.281 0.013 0.241 0.411 0.407 0.269 0.055 0.262 0.426 0.416 0.095 0.063 0.388 0.461 
14.0 10.0 0.009 0.130 0.082 0.126 0.432 0.223 0.164 0.126 0.382 0.429 0.297 0.064 0.296 0.431 0.361 0.221 0.216 0.380 0.382 0.337 
15.0 10.0 0.017 0.095 0.110 0.096 0.431 0.166 0.031 0.216 0.458 0.371 0.110 0.153 0.444 0.442 0.142 0.080 0.421 0.481 0.142 0.024 
16.0 10.0 0.017 0.073 0.132 0.071 0.411 0.121 0.105 0.280 0.456 0.255 0.105 0.327 0.448 0.296 0.134 0.343 0.410 0.307 0.176 0.366 
17.0 10.0 0.010 0.043 0.153 0.056 0.374 0.087 0.233 0.323 0.375 0.099 0.296 0.418 0.306 0.045 0.348 0.448 0.195 0.037 0.370 0.451 
18.0 10.0 0.027 0.031 0.179 0.057 0.319 0.055 0.340 0.346 0.228 0.079 0.412 0.403 0.069 0.224 0.409 0.345 0.102 0.352 0.327 0.226 
19.0 10.0 0.061 0.061 0.213 0.079 0.242 0.017 0.412 0.344 0.037 0.256 0.421 0.277 0.180 0.413 0.298 0.080 0.317 0.451 0.099 0.138 
20.0 10.0 0.109 0.099 0.258 0.116 0.141 0.068 0.438 0.302 0.161 0.400 0.321 0.065 0.350 0.443 0.076 0.216 0.345 0.278 0.149 0.372 
21.0 10.0 0.173 0.161 0.315 0.174 0.017 0.172 0.406 0.208 0.324 0.473 0.141 0.178 0.383 0.294 0.146 0.388 0.198 0.045 0.256 0.316 
22.0 10.0 0.247 0.263 0.381 0.259 0.129 0.316 0.313 0.052 0.412 0.429 0.059 0.363 0.277 0.026 0.260 0.340 0.015 0.290 0.188 0.050 
23.0 10.0 0.313 0.365 0.442 0.347 0.278 0.475 0.169 0.157 0.397 0.254 0.208 0.402 0.099 0.218 0.234 0.122 0.143 0.297 0.049 0.169 
24.0 10.0 0.344 0.392 0.474 0.379 0.402 0.579 0.006 0.351 0.298 0.012 0.266 0.285 0.061 0.314 0.126 0.096 0.159 0.133 0.057 0.196 
25.0 10.0 0.315 0.280 0.455 0.301 0.472 0.551 0.139 0.453 0.152 0.225 0.236 0.081 0.148 0.243 0.014 0.190 0.100 0.041 0.081 0.091 
26.0 10.0 0.218 0.055 0.377 0.110 0.470 0.367 0.233 0.413 0.011 0.335 0.152 0.100 0.155 0.087 0.058 0.152 0.027 0.112 0.055 0.017 
27.0 10.0 0.069 0.286 0.250 0.143 0.401 0.091 0.264 0.257 0.090 0.303 0.059 0.182 0.112 0.044 0.074 0.056 0.020 0.087 0.018 0.055 
28.0 10.0 0.099 0.512 0.104 0.334 0.288 0.168 0.239 0.065 0.136 0.181 0.011 0.162 0.056 0.098 0.058 0.018 0.034 0.030 0.006 0.039 
29.0 10.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 10.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 11.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 11.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 11.0 0.330 0.540 0.303 0.413 0.300 0.417 0.182 0.231 0.083 0.110 0.013 0.004 0.067 0.054 0.068 0.066 0.042 0.054 0.003 0.022 
4.0 11.0 0.472 0.691 0.407 0.506 0.355 0.449 0.170 0.182 0.019 0.005 0.089 0.103 0.125 0.137 0.080 0.098 0.013 0.038 0.041 0.022 
5.0 11.0 0.564 0.655 0.465 0.451 0.348 0.308 0.098 0.011 0.094 0.181 0.176 0.225 0.152 0.176 0.039 0.056 0.063 0.052 0.094 0.100 
6.0 11.0 0.580 0.430 0.456 0.255 0.268 0.029 0.026 0.223 0.225 0.353 0.227 0.263 0.104 0.093 0.065 0.082 0.148 0.169 0.096 0.121 
7.0 11.0 0.526 0.134 0.388 0.016 0.132 0.266 0.171 0.409 0.323 0.407 0.203 0.163 0.026 0.098 0.185 0.231 0.170 0.189 0.017 0.014 
8.0 11.0 0.424 0.130 0.283 0.189 0.029 0.472 0.301 0.477 0.351 0.306 0.092 0.049 0.193 0.296 0.247 0.263 0.075 0.038 0.141 0.185 
9.0 11.0 0.303 0.270 0.164 0.295 0.185 0.547 0.386 0.415 0.290 0.089 0.079 0.274 0.324 0.373 0.190 0.116 0.116 0.212 0.246 0.286 
10.0 11.0 0.186 0.304 0.053 0.316 0.314 0.512 0.410 0.267 0.151 0.157 0.256 0.413 0.349 0.269 0.013 0.146 0.298 0.376 0.199 0.153 
11.0 11.0 0.091 0.274 0.038 0.281 0.404 0.414 0.373 0.087 0.034 0.356 0.382 0.408 0.240 0.022 0.214 0.373 0.347 0.304 0.015 0.160 
12.0 11.0 0.024 0.216 0.105 0.222 0.454 0.297 0.285 0.080 0.224 0.461 0.412 0.269 0.023 0.259 0.382 0.427 0.202 0.007 0.273 0.422 
13.0 11.0 0.022 0.149 0.150 0.164 0.469 0.194 0.162 0.209 0.381 0.464 0.334 0.046 0.229 0.455 0.402 0.263 0.083 0.345 0.402 0.407 
14.0 11.0 0.035 0.092 0.179 0.123 0.455 0.115 0.020 0.296 0.468 0.375 0.159 0.188 0.416 0.472 0.238 0.048 0.350 0.505 0.273 0.077 
15.0 11.0 0.033 0.058 0.199 0.095 0.419 0.052 0.123 0.346 0.474 0.227 0.059 0.367 0.470 0.318 0.029 0.338 0.442 0.376 0.022 0.310 
16.0 11.0 0.018 0.032 0.216 0.076 0.367 0.015 0.252 0.364 0.399 0.047 0.264 0.449 0.372 0.053 0.282 0.472 0.312 0.035 0.296 0.482 
17.0 11.0 0.017 0.031 0.237 0.075 0.299 0.039 0.359 0.358 0.255 0.140 0.405 0.417 0.155 0.230 0.414 0.389 0.034 0.319 0.379 0.324 
18.0 11.0 0.052 0.072 0.265 0.093 0.212 0.084 0.429 0.327 0.065 0.311 0.445 0.276 0.105 0.432 0.371 0.128 0.240 0.480 0.234 0.044 
19.0 11.0 0.097 0.116 0.302 0.130 0.106 0.153 0.454 0.262 0.139 0.439 0.371 0.054 0.317 0.474 0.181 0.188 0.367 0.358 0.028 0.354 
20.0 11.0 0.152 0.170 0.347 0.182 0.019 0.249 0.423 0.152 0.315 0.490 0.205 0.194 0.407 0.332 0.062 0.400 0.297 0.036 0.228 0.390 
21.0 11.0 0.215 0.244 0.400 0.248 0.160 0.369 0.334 0.013 0.426 0.435 0.005 0.388 0.351 0.059 0.243 0.399 0.096 0.275 0.257 0.151 
22.0 11.0 0.273 0.319 0.450 0.315 0.304 0.499 0.194 0.204 0.441 0.259 0.189 0.448 0.183 0.221 0.286 0.192 0.102 0.367 0.135 0.143 
23.0 11.0 0.302 0.331 0.477 0.335 0.430 0.582 0.025 0.392 0.356 0.011 0.287 0.336 0.010 0.360 0.199 0.070 0.185 0.216 0.019 0.249 
24.0 11.0 0.280 0.223 0.461 0.258 0.508 0.548 0.135 0.496 0.208 0.253 0.285 0.115 0.143 0.310 0.066 0.221 0.154 0.005 0.090 0.158 
25.0 11.0 0.193 0.040 0.388 0.073 0.517 0.362 0.250 0.460 0.045 0.390 0.207 0.104 0.186 0.137 0.041 0.208 0.071 0.133 0.087 0.012 
26.0 11.0 0.049 0.338 0.263 0.186 0.454 0.073 0.300 0.292 0.085 0.368 0.099 0.221 0.155 0.037 0.087 0.096 0.006 0.129 0.045 0.068 
27.0 11.0 0.128 0.588 0.108 0.397 0.336 0.221 0.285 0.070 0.156 0.229 0.006 0.213 0.089 0.124 0.082 0.011 0.039 0.057 0.005 0.063 
28.0 11.0 0.293 0.673 0.045 0.487 0.195 0.395 0.225 0.112 0.168 0.063 0.051 0.128 0.028 0.119 0.052 0.060 0.041 0.006 0.015 0.025 
29.0 11.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 11.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 12.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 12.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 12.0 0.497 0.675 0.399 0.476 0.321 0.392 0.149 0.145 0.024 0.004 0.061 0.081 0.091 0.103 0.063 0.073 0.019 0.032 0.017 0.008 
4.0 12.0 0.601 0.654 0.464 0.434 0.326 0.271 0.096 0.007 0.066 0.159 0.136 0.186 0.127 0.147 0.048 0.056 0.026 0.023 0.058 0.063 
5.0 12.0 0.636 0.433 0.467 0.240 0.262 0.010 0.011 0.225 0.184 0.327 0.197 0.241 0.112 0.100 0.020 0.045 0.099 0.123 0.085 0.105 
6.0 12.0 0.589 0.102 0.403 0.030 0.131 0.319 0.151 0.421 0.290 0.395 0.200 0.166 0.022 0.061 0.126 0.185 0.149 0.174 0.050 0.048 
7.0 12.0 0.482 0.195 0.290 0.260 0.036 0.548 0.286 0.496 0.337 0.304 0.122 0.031 0.125 0.256 0.211 0.248 0.115 0.080 0.061 0.114 
8.0 12.0 0.345 0.364 0.155 0.384 0.205 0.627 0.383 0.426 0.299 0.082 0.028 0.261 0.269 0.359 0.208 0.147 0.026 0.141 0.184 0.251 
9.0 12.0 0.208 0.395 0.024 0.399 0.347 0.569 0.417 0.252 0.177 0.182 0.205 0.413 0.336 0.283 0.086 0.093 0.207 0.334 0.219 0.199 
10.0 12.0 0.093 0.338 0.085 0.344 0.446 0.433 0.384 0.041 0.003 0.394 0.349 0.416 0.278 0.047 0.118 0.335 0.321 0.327 0.098 0.063 
11.0 12.0 0.012 0.247 0.165 0.262 0.496 0.276 0.293 0.149 0.199 0.498 0.409 0.270 0.099 0.242 0.314 0.425 0.271 0.079 0.137 0.353 
12.0 12.0 0.041 0.156 0.217 0.184 0.505 0.140 0.163 0.286 0.367 0.482 0.359 0.033 0.145 0.453 0.399 0.294 0.051 0.274 0.339 0.428 
13.0 12.0 0.061 0.081 0.249 0.128 0.480 0.040 0.013 0.367 0.474 0.369 0.209 0.218 0.369 0.496 0.318 0.006 0.238 0.508 0.356 0.184 
14.0 12.0 0.058 0.037 0.266 0.098 0.429 0.037 0.136 0.397 0.492 0.191 0.007 0.401 0.474 0.340 0.083 0.320 0.422 0.437 0.136 0.225 
15.0 12.0 0.039 0.010 0.278 0.079 0.360 0.091 0.270 0.388 0.425 0.011 0.224 0.475 0.426 0.064 0.190 0.486 0.396 0.116 0.168 0.483 
16.0 12.0 0.009 0.026 0.291 0.071 0.279 0.132 0.376 0.350 0.285 0.203 0.389 0.426 0.242 0.233 0.385 0.429 0.175 0.267 0.365 0.411 
17.0 12.0 0.035 0.074 0.311 0.085 0.183 0.171 0.445 0.290 0.096 0.362 0.459 0.268 0.017 0.444 0.419 0.177 0.121 0.490 0.338 0.067 
18.0 12.0 0.080 0.122 0.339 0.118 0.072 0.226 0.468 0.203 0.112 0.467 0.415 0.038 0.261 0.496 0.282 0.151 0.337 0.427 0.120 0.301 
19.0 12.0 0.130 0.166 0.374 0.163 0.054 0.303 0.438 0.083 0.300 0.495 0.268 0.210 0.407 0.363 0.044 0.398 0.366 0.125 0.139 0.437 
20.0 12.0 0.183 0.216 0.414 0.213 0.190 0.396 0.352 0.073 0.430 0.422 0.060 0.404 0.407 0.091 0.185 0.441 0.215 0.226 0.276 0.260 
21.0 12.0 0.232 0.264 0.452 0.259 0.328 0.490 0.217 0.253 0.471 0.242 0.148 0.474 0.272 0.209 0.304 0.262 0.015 0.404 0.230 0.070 
22.0 12.0 0.259 0.266 0.474 0.270 0.452 0.549 0.048 0.423 0.412 0.020 0.290 0.378 0.067 0.396 0.274 0.028 0.177 0.308 0.071 0.281 
23.0 12.0 0.242 0.162 0.458 0.197 0.535 0.507 0.123 0.519 0.269 0.278 0.326 0.148 0.113 0.375 0.141 0.238 0.204 0.057 0.068 0.239 
24.0 12.0 0.167 0.064 0.392 0.023 0.555 0.327 0.258 0.485 0.092 0.435 0.266 0.101 0.205 0.196 0.007 0.267 0.132 0.138 0.113 0.065 
25.0 12.0 0.033 0.364 0.273 0.220 0.502 0.035 0.330 0.313 0.066 0.428 0.152 0.256 0.200 0.018 0.088 0.151 0.035 0.177 0.082 0.071 
26.0 12.0 0.145 0.623 0.116 0.440 0.384 0.273 0.330 0.070 0.167 0.279 0.035 0.267 0.135 0.148 0.107 0.008 0.033 0.100 0.028 0.095 
27.0 12.0 0.323 0.723 0.050 0.543 0.232 0.472 0.272 0.144 0.200 0.079 0.048 0.172 0.056 0.161 0.080 0.074 0.054 0.007 0.011 0.049 
28.0 12.0 0.465 0.629 0.191 0.494 0.081 0.503 0.184 0.252 0.179 0.074 0.085 0.053 0.004 0.100 0.040 0.080 0.044 0.039 0.023 0.001 
29.0 12.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 12.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 13.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 13.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 13.0 0.618 0.597 0.451 0.383 0.297 0.218 0.088 0.017 0.044 0.134 0.101 0.146 0.098 0.112 0.045 0.046 0.006 0.009 0.032 0.037 
4.0 13.0 0.670 0.399 0.467 0.208 0.250 0.037 0.002 0.211 0.145 0.283 0.161 0.204 0.104 0.093 0.008 0.019 0.056 0.081 0.061 0.077 
5.0 13.0 0.641 0.069 0.415 0.074 0.134 0.346 0.126 0.408 0.250 0.366 0.186 0.162 0.052 0.027 0.072 0.136 0.113 0.145 0.062 0.063 
6.0 13.0 0.536 0.270 0.301 0.322 0.032 0.592 0.263 0.493 0.314 0.295 0.140 0.010 0.065 0.207 0.162 0.219 0.123 0.103 0.004 0.052 
7.0 13.0 0.388 0.464 0.154 0.462 0.211 0.676 0.370 0.423 0.302 0.082 0.019 0.233 0.205 0.329 0.200 0.165 0.044 0.071 0.108 0.195 
8.0 13.0 0.232 0.492 0.005 0.471 0.367 0.599 0.418 0.232 0.202 0.192 0.148 0.397 0.303 0.289 0.137 0.038 0.112 0.272 0.193 0.214 
9.0 13.0 0.096 0.404 0.123 0.391 0.478 0.424 0.395 0.008 0.034 0.415 0.304 0.414 0.298 0.077 0.027 0.282 0.260 0.328 0.162 0.026 
10.0 13.0 0.008 0.275 0.218 0.279 0.533 0.226 0.306 0.213 0.164 0.519 0.393 0.271 0.166 0.211 0.227 0.408 0.294 0.146 0.011 0.262 
11.0 13.0 0.066 0.154 0.279 0.177 0.538 0.059 0.172 0.354 0.344 0.486 0.378 0.026 0.057 0.437 0.365 0.319 0.160 0.188 0.231 0.413 
12.0 13.0 0.091 0.063 0.312 0.106 0.502 0.059 0.015 0.421 0.467 0.347 0.255 0.234 0.293 0.496 0.359 0.043 0.099 0.461 0.354 0.265 
13.0 13.0 0.090 0.018 0.327 0.069 0.438 0.135 0.144 0.429 0.507 0.147 0.053 0.428 0.456 0.361 0.191 0.289 0.351 0.484 0.267 0.117 
14.0 13.0 0.068 0.027 0.333 0.056 0.354 0.185 0.283 0.391 0.451 0.070 0.174 0.493 0.465 0.078 0.079 0.489 0.434 0.200 0.008 0.449 
15.0 13.0 0.033 0.045 0.337 0.051 0.259 0.221 0.390 0.322 0.317 0.264 0.360 0.428 0.323 0.230 0.321 0.462 0.301 0.198 0.281 0.475 
16.0 13.0 0.012 0.075 0.348 0.056 0.155 0.248 0.458 0.233 0.130 0.408 0.461 0.255 0.080 0.452 0.432 0.226 0.023 0.478 0.384 0.182 
17.0 13.0 0.058 0.116 0.366 0.081 0.040 0.281 0.480 0.129 0.081 0.487 0.449 0.017 0.184 0.512 0.367 0.109 0.254 0.482 0.260 0.219 
18.0 13.0 0.105 0.152 0.390 0.119 0.085 0.331 0.450 0.005 0.277 0.485 0.328 0.229 0.379 0.386 0.159 0.384 0.388 0.215 0.007 0.449 
19.0 13.0 0.152 0.183 0.418 0.157 0.216 0.392 0.367 0.142 0.423 0.392 0.130 0.417 0.441 0.119 0.094 0.468 0.322 0.157 0.229 0.357 
20.0 13.0 0.193 0.206 0.445 0.185 0.346 0.449 0.236 0.300 0.488 0.206 0.090 0.485 0.354 0.190 0.281 0.322 0.112 0.407 0.291 0.034 
21.0 13.0 0.217 0.195 0.460 0.185 0.465 0.476 0.070 0.442 0.455 0.046 0.269 0.399 0.160 0.409 0.326 0.029 0.114 0.388 0.179 0.265 
22.0 13.0 0.205 0.109 0.446 0.123 0.551 0.428 0.106 0.523 0.330 0.304 0.353 0.174 0.056 0.432 0.229 0.238 0.230 0.141 0.015 0.317 
23.0 13.0 0.141 0.104 0.387 0.032 0.580 0.258 0.256 0.485 0.149 0.469 0.324 0.095 0.201 0.258 0.067 0.320 0.201 0.120 0.116 0.143 
24.0 13.0 0.020 0.370 0.277 0.251 0.538 0.020 0.349 0.315 0.032 0.476 0.215 0.284 0.240 0.015 0.066 0.218 0.095 0.221 0.123 0.052 
25.0 13.0 0.150 0.618 0.125 0.463 0.428 0.324 0.369 0.061 0.166 0.325 0.079 0.321 0.189 0.164 0.125 0.042 0.011 0.157 0.067 0.125 
26.0 13.0 0.334 0.727 0.047 0.571 0.272 0.538 0.320 0.177 0.227 0.099 0.033 0.223 0.098 0.206 0.113 0.082 0.061 0.035 0.008 0.085 
27.0 13.0 0.492 0.635 0.203 0.524 0.105 0.579 0.227 0.310 0.219 0.092 0.095 0.076 0.015 0.141 0.067 0.109 0.063 0.045 0.024 0.016 
28.0 13.0 0.594 0.386 0.315 0.348 0.038 0.456 0.122 0.310 0.167 0.182 0.107 0.037 0.035 0.048 0.021 0.071 0.040 0.058 0.028 0.023 
29.0 13.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 13.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 14.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 14.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 14.0 0.676 0.321 0.452 0.154 0.231 0.057 0.009 0.189 0.110 0.232 0.125 0.160 0.086 0.075 0.018 0.006 0.028 0.049 0.038 0.051 
4.0 14.0 0.668 0.046 0.415 0.110 0.135 0.347 0.100 0.369 0.206 0.316 0.161 0.143 0.064 0.006 0.033 0.092 0.075 0.107 0.053 0.058 
5.0 14.0 0.578 0.348 0.312 0.370 0.019 0.600 0.230 0.466 0.282 0.275 0.146 0.013 0.016 0.155 0.111 0.179 0.108 0.107 0.033 0.009 
6.0 14.0 0.428 0.562 0.161 0.523 0.201 0.692 0.345 0.405 0.295 0.082 0.058 0.194 0.139 0.285 0.171 0.167 0.079 0.017 0.045 0.134 
7.0 14.0 0.257 0.589 0.002 0.527 0.369 0.600 0.409 0.207 0.224 0.187 0.088 0.366 0.254 0.282 0.160 0.013 0.029 0.200 0.138 0.200 
8.0 14.0 0.100 0.472 0.148 0.420 0.494 0.390 0.401 0.049 0.075 0.418 0.248 0.401 0.294 0.107 0.050 0.218 0.176 0.303 0.174 0.092 
9.0 14.0 0.020 0.297 0.259 0.273 0.558 0.153 0.321 0.271 0.119 0.524 0.363 0.270 0.217 0.169 0.132 0.374 0.272 0.195 0.088 0.162 
10.0 14.0 0.093 0.141 0.330 0.143 0.563 0.043 0.187 0.411 0.308 0.480 0.384 0.025 0.031 0.407 0.302 0.334 0.229 0.097 0.106 0.366 
11.0 14.0 0.125 0.046 0.367 0.058 0.520 0.171 0.025 0.461 0.448 0.318 0.295 0.240 0.204 0.486 0.366 0.091 0.035 0.393 0.288 0.317 
12.0 14.0 0.125 0.061 0.379 0.024 0.444 0.241 0.141 0.439 0.507 0.097 0.114 0.434 0.400 0.366 0.271 0.235 0.227 0.483 0.323 0.000 
13.0 14.0 0.102 0.071 0.378 0.014 0.347 0.276 0.288 0.372 0.473 0.132 0.113 0.504 0.479 0.093 0.041 0.478 0.413 0.280 0.151 0.380 
14.0 14.0 0.064 0.068 0.373 0.013 0.239 0.295 0.399 0.275 0.349 0.322 0.319 0.425 0.392 0.224 0.228 0.488 0.390 0.117 0.142 0.510 
15.0 14.0 0.018 0.080 0.372 0.017 0.127 0.305 0.466 0.162 0.166 0.448 0.449 0.237 0.178 0.455 0.407 0.271 0.173 0.446 0.355 0.292 
16.0 14.0 0.031 0.107 0.379 0.030 0.010 0.314 0.487 0.043 0.045 0.497 0.471 0.008 0.091 0.521 0.423 0.064 0.126 0.518 0.357 0.115 
17.0 14.0 0.078 0.131 0.393 0.059 0.112 0.332 0.457 0.081 0.248 0.464 0.380 0.250 0.326 0.403 0.270 0.362 0.351 0.299 0.154 0.426 
18.0 14.0 0.121 0.145 0.411 0.087 0.237 0.359 0.377 0.212 0.407 0.349 0.199 0.428 0.447 0.140 0.019 0.484 0.391 0.077 0.119 0.433 
19.0 14.0 0.157 0.151 0.427 0.102 0.358 0.381 0.251 0.342 0.492 0.157 0.024 0.489 0.417 0.171 0.217 0.373 0.240 0.383 0.291 0.148 
20.0 14.0 0.177 0.130 0.435 0.093 0.468 0.376 0.091 0.450 0.483 0.086 0.227 0.404 0.255 0.408 0.339 0.090 0.006 0.441 0.273 0.203 
21.0 14.0 0.168 0.060 0.420 0.040 0.552 0.315 0.084 0.505 0.381 0.329 0.355 0.188 0.028 0.467 0.307 0.212 0.203 0.233 0.107 0.363 
22.0 14.0 0.116 0.131 0.370 0.089 0.588 0.162 0.244 0.461 0.208 0.496 0.370 0.089 0.170 0.318 0.156 0.361 0.257 0.075 0.075 0.240 
23.0 14.0 0.010 0.359 0.272 0.277 0.558 0.091 0.355 0.294 0.013 0.509 0.280 0.305 0.263 0.053 0.016 0.287 0.173 0.251 0.150 0.014 
24.0 14.0 0.145 0.581 0.130 0.467 0.461 0.376 0.396 0.042 0.150 0.361 0.136 0.369 0.244 0.170 0.125 0.093 0.043 0.223 0.118 0.146 
25.0 14.0 0.325 0.689 0.039 0.572 0.308 0.590 0.362 0.210 0.243 0.118 0.004 0.277 0.154 0.251 0.147 0.080 0.052 0.081 0.044 0.133 
26.0 14.0 0.494 0.605 0.203 0.528 0.132 0.638 0.271 0.364 0.257 0.108 0.096 0.106 0.048 0.192 0.105 0.141 0.082 0.043 0.016 0.044 
27.0 14.0 0.615 0.346 0.332 0.343 0.030 0.506 0.156 0.373 0.209 0.227 0.128 0.042 0.028 0.075 0.045 0.105 0.064 0.080 0.037 0.023 
28.0 14.0 0.664 0.028 0.403 0.098 0.149 0.269 0.048 0.268 0.133 0.225 0.114 0.109 0.061 0.018 0.001 0.038 0.031 0.055 0.031 0.038 
29.0 14.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 14.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 15.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 15.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 15.0 0.664 0.074 0.400 0.141 0.131 0.331 0.076 0.315 0.162 0.255 0.130 0.114 0.061 0.005 0.010 0.059 0.044 0.072 0.037 0.043 
4.0 15.0 0.597 0.407 0.314 0.394 0.004 0.571 0.192 0.413 0.239 0.238 0.136 0.023 0.014 0.109 0.066 0.133 0.080 0.090 0.038 0.015 
5.0 15.0 0.457 0.643 0.171 0.561 0.177 0.675 0.310 0.372 0.275 0.082 0.084 0.152 0.080 0.234 0.131 0.154 0.086 0.025 0.002 0.078 
6.0 15.0 0.279 0.675 0.004 0.565 0.352 0.579 0.387 0.180 0.235 0.171 0.034 0.322 0.193 0.262 0.156 0.051 0.028 0.129 0.078 0.163 
7.0 15.0 0.105 0.533 0.160 0.435 0.490 0.342 0.398 0.083 0.113 0.405 0.185 0.377 0.267 0.130 0.100 0.151 0.092 0.257 0.147 0.127 
8.0 15.0 0.034 0.313 0.287 0.251 0.567 0.068 0.333 0.318 0.067 0.515 0.316 0.267 0.244 0.122 0.042 0.325 0.214 0.221 0.134 0.068 
9.0 15.0 0.123 0.119 0.369 0.089 0.578 0.155 0.206 0.457 0.260 0.465 0.373 0.029 0.107 0.365 0.217 0.334 0.249 0.013 0.014 0.291 
10.0 15.0 0.162 0.053 0.410 0.024 0.532 0.290 0.042 0.487 0.416 0.286 0.324 0.238 0.108 0.467 0.336 0.136 0.140 0.310 0.183 0.334 
11.0 15.0 0.163 0.107 0.419 0.067 0.446 0.347 0.129 0.433 0.496 0.047 0.172 0.434 0.323 0.368 0.319 0.176 0.089 0.461 0.308 0.104 
12.0 15.0 0.139 0.126 0.411 0.071 0.337 0.356 0.282 0.332 0.482 0.188 0.044 0.497 0.453 0.106 0.150 0.436 0.323 0.331 0.256 0.267 
13.0 15.0 0.099 0.109 0.395 0.054 0.218 0.347 0.400 0.211 0.378 0.374 0.265 0.417 0.440 0.213 0.112 0.502 0.424 0.028 0.023 0.506 
14.0 15.0 0.049 0.087 0.383 0.039 0.098 0.334 0.469 0.082 0.202 0.479 0.423 0.217 0.269 0.454 0.345 0.313 0.301 0.395 0.255 0.385 
15.0 15.0 0.002 0.090 0.378 0.024 0.020 0.320 0.488 0.046 0.007 0.498 0.479 0.035 0.010 0.528 0.441 0.017 0.025 0.536 0.387 0.002 
16.0 15.0 0.049 0.106 0.381 0.008 0.138 0.308 0.458 0.165 0.214 0.435 0.420 0.272 0.250 0.414 0.359 0.333 0.259 0.373 0.291 0.370 
17.0 15.0 0.090 0.110 0.389 0.022 0.254 0.304 0.380 0.277 0.383 0.298 0.262 0.438 0.424 0.156 0.139 0.488 0.405 0.010 0.033 0.478 
18.0 15.0 0.122 0.096 0.396 0.028 0.365 0.295 0.259 0.376 0.484 0.101 0.045 0.489 0.455 0.155 0.123 0.414 0.347 0.340 0.222 0.260 
19.0 15.0 0.140 0.070 0.397 0.018 0.463 0.264 0.106 0.449 0.497 0.131 0.172 0.401 0.339 0.402 0.313 0.149 0.129 0.472 0.321 0.112 
20.0 15.0 0.132 0.049 0.381 0.049 0.539 0.189 0.063 0.471 0.417 0.353 0.333 0.190 0.124 0.483 0.356 0.170 0.121 0.319 0.224 0.363 
21.0 15.0 0.090 0.151 0.337 0.145 0.577 0.049 0.226 0.414 0.261 0.508 0.394 0.085 0.106 0.364 0.250 0.374 0.270 0.002 0.023 0.329 
22.0 15.0 0.003 0.336 0.254 0.295 0.559 0.169 0.351 0.256 0.063 0.529 0.339 0.319 0.261 0.098 0.063 0.355 0.253 0.260 0.140 0.078 
23.0 15.0 0.134 0.522 0.127 0.454 0.475 0.423 0.410 0.016 0.122 0.385 0.200 0.408 0.290 0.164 0.099 0.156 0.121 0.289 0.168 0.143 
24.0 15.0 0.303 0.618 0.031 0.547 0.333 0.622 0.394 0.242 0.246 0.134 0.041 0.328 0.217 0.289 0.169 0.062 0.018 0.143 0.100 0.184 
25.0 15.0 0.473 0.543 0.196 0.507 0.157 0.673 0.312 0.409 0.287 0.120 0.084 0.143 0.097 0.248 0.149 0.169 0.090 0.026 0.013 0.091 
26.0 15.0 0.607 0.292 0.335 0.323 0.018 0.539 0.192 0.429 0.252 0.270 0.144 0.040 0.009 0.112 0.081 0.147 0.092 0.101 0.039 0.015 
27.0 15.0 0.675 0.064 0.421 0.064 0.156 0.280 0.068 0.315 0.172 0.279 0.143 0.137 0.068 0.014 0.015 0.064 0.055 0.084 0.046 0.053 
28.0 15.0 0.666 0.342 0.444 0.176 0.236 0.016 0.028 0.145 0.083 0.191 0.104 0.138 0.078 0.072 0.023 0.006 0.016 0.033 0.030 0.039 
29.0 15.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 15.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 16.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 16.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 16.0 0.585 0.444 0.302 0.397 0.010 0.515 0.155 0.344 0.194 0.190 0.116 0.023 0.027 0.073 0.035 0.092 0.052 0.066 0.031 0.018 
4.0 16.0 0.465 0.683 0.176 0.564 0.147 0.622 0.265 0.322 0.241 0.073 0.092 0.113 0.037 0.178 0.088 0.126 0.072 0.037 0.019 0.037 
5.0 16.0 0.292 0.734 0.012 0.579 0.320 0.540 0.352 0.154 0.232 0.148 0.010 0.271 0.133 0.230 0.132 0.071 0.055 0.071 0.029 0.119 
6.0 16.0 0.108 0.578 0.161 0.436 0.468 0.290 0.382 0.106 0.142 0.376 0.122 0.343 0.221 0.143 0.121 0.090 0.024 0.199 0.098 0.132 
7.0 16.0 0.049 0.320 0.302 0.220 0.558 0.014 0.337 0.348 0.015 0.494 0.258 0.260 0.244 0.074 0.029 0.265 0.139 0.221 0.135 0.016 
8.0 16.0 0.153 0.082 0.395 0.025 0.578 0.262 0.223 0.488 0.203 0.446 0.344 0.038 0.162 0.314 0.127 0.318 0.225 0.058 0.082 0.204 
9.0 16.0 0.202 0.101 0.440 0.103 0.533 0.402 0.063 0.502 0.371 0.257 0.335 0.226 0.016 0.438 0.274 0.173 0.199 0.219 0.068 0.315 
10.0 16.0 0.205 0.171 0.447 0.153 0.441 0.442 0.111 0.418 0.472 0.005 0.220 0.424 0.232 0.366 0.326 0.113 0.036 0.414 0.235 0.182 
11.0 16.0 0.177 0.179 0.431 0.149 0.322 0.419 0.269 0.283 0.481 0.237 0.024 0.485 0.401 0.122 0.231 0.384 0.201 0.363 0.292 0.149 
12.0 16.0 0.133 0.149 0.405 0.118 0.194 0.374 0.391 0.137 0.395 0.411 0.198 0.397 0.448 0.190 0.009 0.485 0.381 0.059 0.163 0.440 
13.0 16.0 0.081 0.108 0.380 0.088 0.067 0.332 0.465 0.003 0.234 0.499 0.383 0.195 0.343 0.446 0.250 0.349 0.384 0.327 0.106 0.450 
14.0 16.0 0.028 0.081 0.363 0.070 0.051 0.296 0.483 0.129 0.029 0.490 0.472 0.060 0.109 0.529 0.418 0.030 0.174 0.532 0.339 0.122 
15.0 16.0 0.021 0.074 0.355 0.056 0.164 0.262 0.452 0.239 0.179 0.399 0.446 0.293 0.161 0.422 0.417 0.298 0.127 0.435 0.375 0.287 
16.0 16.0 0.061 0.070 0.353 0.044 0.270 0.232 0.375 0.328 0.355 0.243 0.314 0.446 0.376 0.169 0.250 0.483 0.361 0.097 0.191 0.491 
17.0 16.0 0.091 0.055 0.352 0.046 0.367 0.201 0.259 0.396 0.468 0.043 0.110 0.483 0.465 0.139 0.010 0.444 0.410 0.280 0.095 0.358 
18.0 16.0 0.107 0.029 0.347 0.064 0.452 0.153 0.113 0.435 0.498 0.175 0.113 0.390 0.403 0.391 0.250 0.202 0.258 0.478 0.303 0.005 
19.0 16.0 0.100 0.060 0.329 0.107 0.517 0.070 0.049 0.427 0.439 0.375 0.297 0.184 0.216 0.490 0.369 0.122 0.004 0.391 0.315 0.328 
20.0 16.0 0.065 0.160 0.289 0.185 0.551 0.060 0.206 0.353 0.301 0.507 0.394 0.082 0.023 0.393 0.327 0.363 0.227 0.086 0.148 0.391 
21.0 16.0 0.010 0.304 0.219 0.299 0.539 0.242 0.336 0.199 0.111 0.523 0.380 0.321 0.226 0.141 0.158 0.400 0.303 0.229 0.072 0.178 
22.0 16.0 0.122 0.452 0.111 0.425 0.469 0.455 0.412 0.027 0.087 0.392 0.264 0.435 0.318 0.148 0.043 0.224 0.214 0.345 0.193 0.109 
23.0 16.0 0.273 0.528 0.031 0.499 0.341 0.629 0.413 0.269 0.237 0.142 0.096 0.372 0.279 0.316 0.171 0.027 0.050 0.220 0.168 0.227 
24.0 16.0 0.435 0.460 0.186 0.461 0.173 0.676 0.344 0.440 0.308 0.127 0.058 0.181 0.159 0.303 0.191 0.187 0.078 0.014 0.067 0.152 
25.0 16.0 0.575 0.226 0.328 0.287 0.005 0.548 0.226 0.470 0.292 0.304 0.152 0.031 0.026 0.159 0.130 0.194 0.119 0.116 0.025 0.014 
26.0 16.0 0.659 0.124 0.426 0.038 0.158 0.281 0.092 0.355 0.214 0.332 0.172 0.162 0.065 0.001 0.044 0.099 0.090 0.120 0.061 0.064 
27.0 16.0 0.666 0.427 0.462 0.233 0.256 0.029 0.023 0.162 0.112 0.235 0.136 0.177 0.096 0.090 0.018 0.002 0.037 0.056 0.049 0.061 
28.0 16.0 0.601 0.589 0.434 0.380 0.289 0.232 0.096 0.016 0.023 0.097 0.078 0.116 0.082 0.094 0.043 0.044 0.003 0.002 0.022 0.025 
29.0 16.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 16.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 17.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 17.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 17.0 0.446 0.677 0.168 0.533 0.119 0.541 0.218 0.261 0.200 0.057 0.086 0.082 0.011 0.128 0.055 0.092 0.052 0.035 0.021 0.015 
4.0 17.0 0.289 0.743 0.018 0.559 0.279 0.480 0.306 0.125 0.212 0.122 0.035 0.215 0.082 0.186 0.098 0.072 0.056 0.030 0.004 0.074 
5.0 17.0 0.104 0.598 0.155 0.422 0.430 0.241 0.353 0.115 0.158 0.334 0.067 0.300 0.168 0.144 0.117 0.040 0.021 0.140 0.052 0.114 
6.0 17.0 0.066 0.313 0.304 0.185 0.532 0.079 0.330 0.358 0.030 0.459 0.194 0.247 0.220 0.029 0.071 0.201 0.069 0.199 0.105 0.053 
7.0 17.0 0.185 0.034 0.409 0.041 0.563 0.347 0.234 0.500 0.144 0.422 0.298 0.052 0.190 0.254 0.046 0.286 0.170 0.105 0.110 0.117 
8.0 17.0 0.243 0.162 0.459 0.186 0.523 0.492 0.084 0.504 0.316 0.233 0.327 0.204 0.060 0.398 0.195 0.197 0.209 0.130 0.027 0.267 
9.0 17.0 0.248 0.239 0.464 0.237 0.429 0.515 0.089 0.395 0.435 0.029 0.253 0.405 0.138 0.360 0.296 0.051 0.125 0.350 0.133 0.227 
10.0 17.0 0.217 0.237 0.440 0.223 0.303 0.459 0.251 0.231 0.468 0.272 0.086 0.467 0.328 0.141 0.275 0.323 0.074 0.371 0.262 0.037 
11.0 17.0 0.168 0.192 0.403 0.177 0.166 0.375 0.377 0.062 0.404 0.435 0.128 0.376 0.428 0.162 0.113 0.456 0.291 0.134 0.245 0.348 
12.0 17.0 0.111 0.130 0.366 0.129 0.034 0.300 0.452 0.084 0.258 0.499 0.326 0.171 0.384 0.417 0.134 0.363 0.392 0.234 0.050 0.453 
13.0 17.0 0.055 0.077 0.335 0.098 0.085 0.242 0.473 0.203 0.061 0.469 0.451 0.082 0.200 0.523 0.359 0.077 0.295 0.506 0.226 0.232 
14.0 17.0 0.009 0.050 0.316 0.086 0.191 0.194 0.440 0.294 0.146 0.355 0.458 0.307 0.066 0.425 0.438 0.257 0.022 0.478 0.387 0.183 
15.0 17.0 0.035 0.034 0.305 0.079 0.286 0.150 0.363 0.359 0.326 0.185 0.354 0.448 0.310 0.179 0.339 0.468 0.267 0.180 0.318 0.469 
16.0 17.0 0.063 0.010 0.296 0.080 0.370 0.106 0.249 0.397 0.447 0.014 0.167 0.471 0.451 0.124 0.105 0.462 0.420 0.208 0.062 0.432 
17.0 17.0 0.077 0.032 0.286 0.099 0.439 0.051 0.110 0.405 0.491 0.215 0.054 0.372 0.444 0.376 0.161 0.247 0.362 0.462 0.219 0.110 
18.0 17.0 0.073 0.084 0.267 0.140 0.491 0.032 0.043 0.371 0.449 0.389 0.254 0.171 0.297 0.486 0.346 0.072 0.132 0.441 0.351 0.261 
19.0 17.0 0.043 0.160 0.231 0.200 0.515 0.146 0.193 0.284 0.328 0.495 0.380 0.083 0.065 0.409 0.377 0.339 0.139 0.172 0.268 0.420 
20.0 17.0 0.020 0.266 0.170 0.284 0.502 0.295 0.320 0.135 0.149 0.498 0.402 0.314 0.167 0.174 0.252 0.421 0.306 0.169 0.045 0.275 
21.0 17.0 0.113 0.376 0.080 0.375 0.442 0.464 0.402 0.068 0.049 0.375 0.316 0.439 0.315 0.119 0.041 0.284 0.296 0.364 0.164 0.035 
22.0 17.0 0.242 0.433 0.041 0.433 0.331 0.607 0.420 0.289 0.220 0.140 0.154 0.401 0.331 0.329 0.145 0.020 0.142 0.299 0.226 0.249 
23.0 17.0 0.389 0.369 0.181 0.396 0.175 0.644 0.365 0.453 0.317 0.131 0.020 0.215 0.228 0.350 0.220 0.191 0.035 0.072 0.141 0.223 
24.0 17.0 0.525 0.158 0.318 0.238 0.001 0.525 0.254 0.490 0.325 0.327 0.147 0.017 0.077 0.210 0.184 0.237 0.131 0.115 0.019 0.063 
25.0 17.0 0.618 0.161 0.421 0.020 0.159 0.264 0.115 0.380 0.257 0.374 0.196 0.180 0.050 0.021 0.089 0.145 0.130 0.158 0.065 0.066 
26.0 17.0 0.641 0.474 0.467 0.272 0.271 0.049 0.015 0.175 0.147 0.278 0.172 0.216 0.111 0.104 0.003 0.018 0.071 0.091 0.074 0.088 
27.0 17.0 0.588 0.652 0.448 0.433 0.318 0.284 0.106 0.028 0.039 0.117 0.108 0.150 0.109 0.125 0.049 0.055 0.010 0.008 0.042 0.044 
28.0 17.0 0.476 0.642 0.376 0.451 0.302 0.375 0.146 0.148 0.036 0.019 0.041 0.055 0.072 0.078 0.054 0.060 0.022 0.030 0.008 0.001 
29.0 17.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 17.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 18.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 18.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 18.0 0.266 0.698 0.016 0.505 0.237 0.401 0.255 0.093 0.181 0.099 0.044 0.162 0.046 0.139 0.067 0.059 0.046 0.009 0.009 0.042 
4.0 18.0 0.092 0.576 0.145 0.387 0.381 0.194 0.311 0.113 0.155 0.280 0.028 0.245 0.117 0.128 0.095 0.010 0.035 0.088 0.018 0.084 
5.0 18.0 0.085 0.293 0.299 0.152 0.491 0.122 0.310 0.344 0.062 0.411 0.135 0.227 0.181 0.007 0.087 0.140 0.019 0.161 0.066 0.070 
6.0 18.0 0.217 0.025 0.412 0.099 0.535 0.400 0.236 0.489 0.089 0.391 0.243 0.067 0.191 0.193 0.015 0.242 0.107 0.126 0.102 0.047 
7.0 18.0 0.285 0.231 0.468 0.258 0.503 0.550 0.101 0.489 0.256 0.214 0.301 0.171 0.111 0.348 0.115 0.206 0.181 0.051 0.077 0.200 
8.0 18.0 0.293 0.309 0.472 0.310 0.410 0.556 0.066 0.365 0.389 0.047 0.267 0.373 0.052 0.345 0.239 0.007 0.169 0.271 0.040 0.235 
9.0 18.0 0.258 0.290 0.440 0.282 0.279 0.469 0.230 0.178 0.444 0.290 0.136 0.443 0.244 0.159 0.281 0.255 0.035 0.354 0.187 0.055 
10.0 18.0 0.201 0.227 0.391 0.219 0.136 0.349 0.359 0.010 0.403 0.445 0.061 0.354 0.383 0.128 0.189 0.415 0.178 0.193 0.261 0.243 
11.0 18.0 0.138 0.151 0.341 0.155 0.003 0.243 0.436 0.155 0.275 0.487 0.264 0.149 0.398 0.381 0.022 0.365 0.347 0.140 0.168 0.420 
12.0 18.0 0.078 0.082 0.299 0.110 0.120 0.165 0.456 0.260 0.088 0.431 0.411 0.098 0.266 0.493 0.264 0.116 0.354 0.436 0.076 0.300 
13.0 18.0 0.027 0.034 0.268 0.089 0.221 0.110 0.424 0.329 0.117 0.302 0.458 0.316 0.027 0.420 0.422 0.212 0.164 0.498 0.327 0.070 
14.0 18.0 0.015 0.013 0.248 0.085 0.304 0.062 0.345 0.366 0.298 0.125 0.382 0.442 0.233 0.183 0.399 0.443 0.139 0.252 0.390 0.416 
15.0 18.0 0.040 0.023 0.233 0.090 0.373 0.020 0.233 0.375 0.426 0.067 0.215 0.451 0.417 0.111 0.211 0.467 0.377 0.131 0.216 0.474 
16.0 18.0 0.053 0.057 0.218 0.105 0.426 0.041 0.099 0.355 0.479 0.248 0.001 0.345 0.463 0.358 0.058 0.280 0.424 0.426 0.085 0.214 
17.0 18.0 0.049 0.101 0.197 0.140 0.462 0.108 0.046 0.303 0.450 0.392 0.209 0.150 0.361 0.472 0.293 0.026 0.260 0.470 0.324 0.173 
18.0 18.0 0.024 0.154 0.165 0.188 0.475 0.203 0.186 0.208 0.343 0.472 0.357 0.089 0.149 0.411 0.395 0.305 0.019 0.246 0.355 0.413 
19.0 18.0 0.030 0.226 0.113 0.247 0.457 0.319 0.306 0.068 0.178 0.458 0.409 0.304 0.096 0.195 0.329 0.423 0.261 0.098 0.177 0.351 
20.0 18.0 0.107 0.300 0.037 0.309 0.401 0.444 0.388 0.110 0.016 0.337 0.353 0.426 0.287 0.089 0.136 0.325 0.344 0.349 0.078 0.058 
21.0 18.0 0.214 0.337 0.064 0.347 0.302 0.549 0.416 0.299 0.196 0.121 0.209 0.405 0.359 0.320 0.086 0.072 0.243 0.356 0.242 0.227 
22.0 18.0 0.341 0.282 0.184 0.316 0.163 0.577 0.376 0.447 0.318 0.137 0.025 0.237 0.294 0.382 0.228 0.179 0.043 0.143 0.225 0.286 
23.0 18.0 0.466 0.103 0.308 0.178 0.002 0.469 0.274 0.484 0.350 0.338 0.131 0.001 0.140 0.257 0.235 0.272 0.119 0.095 0.085 0.128 
24.0 18.0 0.561 0.187 0.409 0.048 0.161 0.227 0.136 0.383 0.297 0.401 0.212 0.189 0.018 0.050 0.146 0.195 0.167 0.192 0.048 0.051 
25.0 18.0 0.596 0.482 0.462 0.292 0.283 0.076 0.005 0.178 0.186 0.312 0.208 0.249 0.116 0.111 0.031 0.045 0.118 0.135 0.096 0.115 
26.0 18.0 0.558 0.666 0.452 0.458 0.342 0.325 0.112 0.041 0.062 0.136 0.145 0.186 0.137 0.156 0.049 0.061 0.037 0.027 0.071 0.072 
27.0 18.0 0.452 0.663 0.384 0.482 0.334 0.428 0.167 0.182 0.035 0.026 0.063 0.072 0.101 0.107 0.071 0.082 0.020 0.037 0.024 0.009 
28.0 18.0 0.308 0.499 0.278 0.378 0.273 0.379 0.169 0.213 0.085 0.108 0.001 0.016 0.048 0.034 0.054 0.048 0.037 0.042 0.008 0.020 
29.0 18.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 18.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 19.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 19.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 19.0 0.068 0.508 0.138 0.327 0.329 0.142 0.263 0.104 0.138 0.223 0.005 0.188 0.076 0.101 0.070 0.005 0.034 0.051 0.002 0.054 
4.0 19.0 0.104 0.252 0.287 0.115 0.440 0.142 0.278 0.309 0.077 0.345 0.087 0.192 0.136 0.025 0.081 0.089 0.011 0.116 0.033 0.064 
5.0 19.0 0.247 0.085 0.407 0.145 0.496 0.419 0.229 0.454 0.044 0.350 0.187 0.077 0.171 0.135 0.046 0.190 0.053 0.124 0.074 0.006 
6.0 19.0 0.326 0.299 0.469 0.314 0.475 0.570 0.113 0.458 0.198 0.196 0.262 0.133 0.137 0.289 0.049 0.196 0.133 0.011 0.089 0.131 
7.0 19.0 0.338 0.375 0.473 0.363 0.387 0.564 0.045 0.328 0.337 0.054 0.264 0.330 0.018 0.318 0.171 0.052 0.170 0.189 0.034 0.211 
8.0 19.0 0.299 0.336 0.434 0.320 0.254 0.450 0.207 0.129 0.412 0.293 0.171 0.409 0.160 0.172 0.255 0.184 0.106 0.313 0.097 0.116 
9.0 19.0 0.233 0.249 0.374 0.238 0.105 0.300 0.339 0.068 0.395 0.439 0.002 0.330 0.321 0.091 0.230 0.363 0.067 0.228 0.222 0.138 
10.0 19.0 0.162 0.159 0.311 0.158 0.036 0.168 0.419 0.213 0.286 0.464 0.201 0.131 0.387 0.339 0.074 0.356 0.264 0.053 0.229 0.358 
11.0 19.0 0.097 0.083 0.256 0.101 0.156 0.076 0.439 0.300 0.111 0.385 0.364 0.109 0.311 0.457 0.160 0.147 0.360 0.355 0.063 0.333 
12.0 19.0 0.044 0.040 0.215 0.074 0.251 0.022 0.404 0.342 0.089 0.240 0.438 0.312 0.109 0.395 0.361 0.159 0.266 0.471 0.203 0.036 
13.0 19.0 0.011 0.036 0.186 0.067 0.324 0.031 0.326 0.352 0.274 0.064 0.400 0.428 0.151 0.182 0.427 0.410 0.005 0.307 0.393 0.338 
14.0 19.0 0.023 0.043 0.165 0.072 0.378 0.067 0.214 0.334 0.406 0.117 0.254 0.423 0.368 0.101 0.301 0.460 0.291 0.056 0.338 0.484 
15.0 19.0 0.034 0.071 0.147 0.086 0.415 0.108 0.083 0.291 0.466 0.274 0.048 0.310 0.464 0.339 0.049 0.300 0.439 0.377 0.072 0.299 
16.0 19.0 0.031 0.109 0.126 0.114 0.435 0.161 0.055 0.224 0.446 0.386 0.164 0.121 0.408 0.452 0.217 0.012 0.365 0.475 0.234 0.077 
17.0 19.0 0.012 0.145 0.096 0.153 0.435 0.231 0.186 0.129 0.351 0.437 0.329 0.099 0.225 0.401 0.383 0.269 0.113 0.303 0.388 0.377 
18.0 19.0 0.037 0.185 0.052 0.195 0.411 0.315 0.298 0.008 0.197 0.406 0.407 0.295 0.020 0.203 0.384 0.411 0.177 0.027 0.301 0.400 
19.0 19.0 0.102 0.229 0.012 0.233 0.354 0.399 0.376 0.149 0.011 0.285 0.379 0.406 0.241 0.066 0.228 0.348 0.350 0.313 0.047 0.149 
20.0 19.0 0.190 0.248 0.095 0.253 0.263 0.465 0.405 0.301 0.170 0.088 0.255 0.389 0.362 0.297 0.005 0.118 0.327 0.382 0.200 0.170 
21.0 19.0 0.296 0.198 0.195 0.224 0.137 0.476 0.376 0.421 0.307 0.145 0.074 0.240 0.346 0.388 0.202 0.148 0.143 0.211 0.284 0.317 
22.0 19.0 0.407 0.060 0.302 0.113 0.014 0.383 0.287 0.455 0.366 0.340 0.104 0.010 0.210 0.294 0.275 0.292 0.074 0.058 0.178 0.204 
23.0 19.0 0.496 0.199 0.395 0.082 0.167 0.169 0.153 0.362 0.331 0.411 0.217 0.192 0.030 0.081 0.210 0.241 0.189 0.212 0.015 0.018 
24.0 19.0 0.538 0.459 0.450 0.299 0.292 0.110 0.008 0.167 0.226 0.332 0.240 0.274 0.108 0.110 0.079 0.081 0.172 0.183 0.105 0.135 
25.0 19.0 0.513 0.636 0.448 0.458 0.362 0.354 0.114 0.056 0.091 0.152 0.185 0.219 0.161 0.183 0.036 0.060 0.080 0.058 0.109 0.110 
26.0 19.0 0.418 0.641 0.386 0.485 0.363 0.465 0.185 0.212 0.027 0.032 0.093 0.092 0.136 0.139 0.086 0.104 0.009 0.040 0.053 0.026 
27.0 19.0 0.275 0.473 0.279 0.377 0.303 0.414 0.197 0.250 0.097 0.134 0.010 0.020 0.073 0.049 0.077 0.070 0.047 0.059 0.001 0.025 
28.0 19.0 0.121 0.229 0.156 0.200 0.210 0.261 0.164 0.193 0.114 0.142 0.039 0.068 0.015 0.016 0.041 0.018 0.042 0.032 0.022 0.027 
29.0 19.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 19.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 20.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 20.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 20.0 0.123 0.186 0.272 0.068 0.383 0.147 0.238 0.261 0.077 0.273 0.053 0.150 0.096 0.028 0.064 0.053 0.019 0.076 0.013 0.047 
4.0 20.0 0.269 0.119 0.392 0.170 0.447 0.402 0.210 0.396 0.013 0.294 0.136 0.074 0.139 0.087 0.056 0.136 0.017 0.101 0.045 0.021 
5.0 20.0 0.362 0.353 0.463 0.348 0.442 0.556 0.118 0.412 0.145 0.176 0.216 0.096 0.140 0.227 0.005 0.172 0.082 0.042 0.077 0.073 
6.0 20.0 0.380 0.429 0.469 0.396 0.362 0.543 0.024 0.286 0.282 0.051 0.246 0.279 0.063 0.280 0.104 0.081 0.142 0.114 0.065 0.167 
7.0 20.0 0.339 0.371 0.425 0.337 0.230 0.408 0.182 0.083 0.373 0.280 0.190 0.367 0.084 0.176 0.207 0.118 0.137 0.256 0.025 0.143 
8.0 20.0 0.264 0.255 0.354 0.235 0.077 0.234 0.317 0.116 0.379 0.419 0.049 0.303 0.250 0.054 0.237 0.302 0.027 0.238 0.151 0.048 
9.0 20.0 0.182 0.149 0.278 0.141 0.067 0.086 0.400 0.254 0.292 0.431 0.139 0.116 0.355 0.292 0.144 0.334 0.163 0.020 0.232 0.277 
10.0 20.0 0.110 0.072 0.212 0.075 0.188 0.024 0.422 0.323 0.132 0.336 0.312 0.113 0.334 0.415 0.059 0.169 0.319 0.270 0.162 0.332 
11.0 20.0 0.055 0.032 0.161 0.041 0.278 0.074 0.386 0.338 0.062 0.180 0.411 0.302 0.177 0.366 0.280 0.110 0.322 0.427 0.064 0.119 
12.0 20.0 0.017 0.047 0.125 0.034 0.342 0.106 0.305 0.319 0.246 0.010 0.401 0.399 0.066 0.170 0.408 0.356 0.131 0.326 0.313 0.232 
13.0 20.0 0.014 0.064 0.099 0.040 0.383 0.132 0.194 0.278 0.386 0.161 0.285 0.388 0.307 0.095 0.366 0.442 0.172 0.012 0.404 0.462 
14.0 20.0 0.020 0.077 0.078 0.053 0.405 0.158 0.065 0.218 0.452 0.291 0.092 0.271 0.447 0.320 0.151 0.310 0.406 0.320 0.224 0.359 
15.0 20.0 0.016 0.101 0.057 0.075 0.411 0.189 0.067 0.143 0.440 0.373 0.120 0.089 0.439 0.427 0.126 0.042 0.433 0.462 0.100 0.016 
16.0 20.0 0.011 0.128 0.030 0.105 0.398 0.233 0.190 0.053 0.355 0.394 0.297 0.113 0.290 0.381 0.344 0.233 0.240 0.340 0.358 0.319 
17.0 20.0 0.043 0.149 0.009 0.135 0.365 0.287 0.293 0.059 0.211 0.346 0.396 0.286 0.055 0.200 0.412 0.389 0.063 0.037 0.389 0.418 
18.0 20.0 0.097 0.167 0.060 0.157 0.307 0.338 0.365 0.181 0.033 0.226 0.393 0.380 0.184 0.051 0.308 0.355 0.312 0.266 0.185 0.227 
19.0 20.0 0.169 0.168 0.128 0.162 0.220 0.370 0.393 0.298 0.146 0.047 0.292 0.362 0.346 0.274 0.086 0.153 0.381 0.386 0.107 0.097 
20.0 20.0 0.257 0.126 0.210 0.133 0.105 0.360 0.369 0.383 0.290 0.156 0.122 0.227 0.376 0.375 0.146 0.109 0.248 0.263 0.294 0.309 
21.0 20.0 0.350 0.044 0.299 0.050 0.031 0.277 0.290 0.404 0.368 0.330 0.066 0.015 0.274 0.309 0.284 0.287 0.009 0.004 0.270 0.265 
22.0 20.0 0.431 0.197 0.382 0.112 0.175 0.099 0.166 0.323 0.357 0.406 0.210 0.189 0.090 0.109 0.271 0.279 0.183 0.215 0.087 0.039 
23.0 20.0 0.474 0.413 0.434 0.294 0.298 0.146 0.021 0.143 0.263 0.337 0.263 0.287 0.083 0.101 0.142 0.120 0.222 0.227 0.088 0.139 
24.0 20.0 0.459 0.571 0.437 0.434 0.375 0.370 0.111 0.072 0.124 0.160 0.225 0.246 0.176 0.203 0.006 0.050 0.137 0.097 0.143 0.148 
25.0 20.0 0.378 0.582 0.383 0.463 0.386 0.480 0.197 0.233 0.011 0.035 0.130 0.113 0.172 0.171 0.093 0.124 0.021 0.035 0.094 0.054 
26.0 20.0 0.242 0.424 0.279 0.358 0.332 0.431 0.222 0.280 0.103 0.157 0.028 0.020 0.107 0.068 0.102 0.094 0.051 0.077 0.019 0.026 
27.0 20.0 0.083 0.172 0.150 0.173 0.234 0.267 0.193 0.218 0.135 0.171 0.041 0.084 0.031 0.017 0.063 0.029 0.060 0.048 0.025 0.039 
28.0 20.0 0.059 0.059 0.029 0.011 0.126 0.084 0.133 0.111 0.119 0.115 0.065 0.080 0.018 0.047 0.018 0.014 0.034 0.009 0.028 0.018 
29.0 20.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 20.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 21.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 21.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 21.0 0.282 0.147 0.369 0.181 0.392 0.361 0.184 0.325 0.005 0.230 0.095 0.062 0.105 0.054 0.051 0.091 0.001 0.073 0.023 0.023 
4.0 21.0 0.383 0.375 0.445 0.351 0.400 0.507 0.116 0.349 0.102 0.147 0.169 0.065 0.124 0.166 0.023 0.135 0.042 0.050 0.053 0.032 
5.0 21.0 0.415 0.461 0.460 0.405 0.336 0.501 0.006 0.242 0.228 0.043 0.216 0.226 0.088 0.235 0.050 0.091 0.103 0.057 0.069 0.118 
6.0 21.0 0.376 0.389 0.415 0.337 0.210 0.355 0.155 0.046 0.328 0.256 0.195 0.318 0.023 0.171 0.150 0.063 0.135 0.192 0.030 0.140 
7.0 21.0 0.293 0.248 0.335 0.216 0.056 0.164 0.290 0.149 0.357 0.388 0.088 0.272 0.176 0.021 0.216 0.237 0.085 0.224 0.075 0.021 
8.0 21.0 0.200 0.120 0.247 0.108 0.092 0.016 0.378 0.279 0.293 0.392 0.081 0.104 0.305 0.242 0.183 0.300 0.066 0.073 0.190 0.191 
9.0 21.0 0.120 0.044 0.169 0.038 0.214 0.099 0.403 0.329 0.150 0.287 0.256 0.111 0.334 0.369 0.030 0.181 0.245 0.187 0.209 0.302 
10.0 21.0 0.060 0.037 0.110 0.005 0.301 0.148 0.368 0.320 0.035 0.126 0.374 0.285 0.228 0.334 0.188 0.065 0.329 0.368 0.061 0.174 
11.0 21.0 0.022 0.053 0.069 0.009 0.356 0.166 0.287 0.276 0.217 0.045 0.393 0.367 0.013 0.158 0.360 0.300 0.226 0.326 0.196 0.133 
12.0 21.0 0.007 0.062 0.040 0.010 0.386 0.174 0.176 0.216 0.359 0.191 0.304 0.344 0.231 0.085 0.388 0.399 0.039 0.067 0.383 0.390 
13.0 21.0 0.012 0.072 0.018 0.019 0.396 0.185 0.050 0.146 0.437 0.299 0.131 0.230 0.413 0.300 0.240 0.308 0.330 0.259 0.343 0.389 
14.0 21.0 0.009 0.090 0.007 0.037 0.388 0.198 0.077 0.069 0.432 0.351 0.077 0.057 0.451 0.398 0.028 0.064 0.456 0.433 0.056 0.097 
15.0 21.0 0.016 0.104 0.029 0.059 0.364 0.217 0.193 0.022 0.355 0.346 0.261 0.126 0.342 0.354 0.281 0.198 0.346 0.358 0.270 0.248 
16.0 21.0 0.046 0.111 0.061 0.079 0.324 0.245 0.289 0.107 0.221 0.285 0.377 0.275 0.127 0.188 0.411 0.359 0.064 0.089 0.424 0.408 
17.0 21.0 0.092 0.113 0.104 0.090 0.263 0.270 0.354 0.201 0.052 0.168 0.398 0.351 0.119 0.041 0.367 0.348 0.235 0.212 0.312 0.283 
18.0 21.0 0.151 0.105 0.159 0.087 0.179 0.276 0.379 0.285 0.123 0.010 0.320 0.328 0.312 0.249 0.175 0.174 0.393 0.369 0.021 0.022 
19.0 21.0 0.222 0.064 0.225 0.060 0.074 0.250 0.358 0.340 0.270 0.167 0.165 0.205 0.386 0.352 0.072 0.073 0.335 0.295 0.250 0.276 
20.0 21.0 0.299 0.044 0.297 0.028 0.049 0.172 0.288 0.342 0.358 0.312 0.022 0.014 0.323 0.305 0.260 0.262 0.112 0.051 0.329 0.299 
21.0 21.0 0.368 0.187 0.366 0.135 0.180 0.027 0.174 0.267 0.369 0.379 0.186 0.178 0.155 0.129 0.309 0.293 0.133 0.190 0.191 0.102 
22.0 21.0 0.410 0.358 0.414 0.278 0.299 0.177 0.034 0.111 0.294 0.325 0.273 0.288 0.041 0.086 0.211 0.156 0.253 0.258 0.033 0.123 
23.0 21.0 0.402 0.487 0.420 0.394 0.379 0.370 0.102 0.086 0.159 0.160 0.259 0.261 0.174 0.211 0.045 0.031 0.202 0.140 0.161 0.182 
24.0 21.0 0.334 0.498 0.374 0.419 0.400 0.471 0.200 0.244 0.013 0.037 0.170 0.131 0.203 0.197 0.084 0.135 0.069 0.018 0.145 0.090 
25.0 21.0 0.210 0.357 0.277 0.324 0.355 0.428 0.240 0.297 0.100 0.171 0.055 0.016 0.145 0.090 0.125 0.120 0.042 0.092 0.053 0.018 
26.0 21.0 0.054 0.116 0.148 0.143 0.258 0.263 0.219 0.236 0.151 0.195 0.035 0.098 0.056 0.015 0.091 0.044 0.077 0.069 0.022 0.052 
27.0 21.0 0.097 0.124 0.019 0.046 0.141 0.067 0.157 0.117 0.142 0.134 0.075 0.098 0.013 0.059 0.034 0.015 0.054 0.016 0.040 0.029 
28.0 21.0 0.205 0.252 0.081 0.152 0.037 0.074 0.086 0.014 0.099 0.053 0.072 0.057 0.041 0.049 0.006 0.030 0.017 0.013 0.024 0.002 
29.0 21.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 21.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 22.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 22.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 22.0 0.388 0.369 0.416 0.330 0.352 0.434 0.106 0.278 0.069 0.114 0.126 0.044 0.100 0.115 0.030 0.096 0.018 0.043 0.032 0.011 
4.0 22.0 0.432 0.457 0.440 0.386 0.306 0.436 0.008 0.195 0.177 0.036 0.178 0.173 0.091 0.182 0.014 0.083 0.064 0.020 0.054 0.072 
5.0 22.0 0.403 0.389 0.402 0.320 0.194 0.298 0.127 0.020 0.279 0.223 0.185 0.266 0.021 0.156 0.095 0.022 0.112 0.131 0.051 0.117 
6.0 22.0 0.319 0.230 0.318 0.188 0.043 0.101 0.259 0.166 0.326 0.347 0.114 0.240 0.108 0.007 0.177 0.175 0.109 0.192 0.014 0.057 
7.0 22.0 0.217 0.083 0.220 0.068 0.107 0.066 0.352 0.285 0.288 0.348 0.029 0.094 0.245 0.191 0.193 0.257 0.014 0.104 0.125 0.111 
8.0 22.0 0.126 0.013 0.133 0.011 0.230 0.161 0.382 0.319 0.166 0.242 0.198 0.102 0.313 0.318 0.095 0.182 0.156 0.112 0.204 0.250 
9.0 22.0 0.061 0.048 0.066 0.036 0.314 0.198 0.351 0.291 0.007 0.082 0.330 0.261 0.257 0.300 0.097 0.025 0.293 0.302 0.145 0.199 
10.0 22.0 0.022 0.063 0.021 0.040 0.363 0.201 0.271 0.229 0.185 0.080 0.374 0.330 0.082 0.145 0.291 0.245 0.279 0.309 0.069 0.047 
11.0 22.0 0.005 0.065 0.012 0.033 0.383 0.194 0.161 0.157 0.328 0.207 0.313 0.299 0.152 0.073 0.377 0.350 0.080 0.106 0.307 0.307 
12.0 22.0 0.006 0.062 0.034 0.024 0.382 0.188 0.039 0.083 0.410 0.289 0.163 0.187 0.352 0.266 0.296 0.285 0.212 0.187 0.383 0.368 
13.0 22.0 0.005 0.068 0.054 0.017 0.365 0.187 0.084 0.014 0.419 0.321 0.034 0.029 0.443 0.364 0.069 0.079 0.430 0.391 0.203 0.161 
14.0 22.0 0.020 0.079 0.075 0.024 0.333 0.188 0.193 0.067 0.351 0.296 0.221 0.135 0.376 0.322 0.201 0.166 0.416 0.358 0.141 0.174 
15.0 22.0 0.047 0.079 0.103 0.040 0.286 0.195 0.281 0.138 0.227 0.225 0.350 0.259 0.189 0.171 0.381 0.324 0.185 0.128 0.396 0.375 
16.0 22.0 0.086 0.068 0.138 0.042 0.224 0.202 0.340 0.206 0.068 0.114 0.390 0.317 0.051 0.035 0.398 0.330 0.130 0.159 0.399 0.313 
17.0 22.0 0.135 0.052 0.183 0.032 0.144 0.192 0.363 0.263 0.099 0.027 0.335 0.289 0.263 0.223 0.251 0.184 0.361 0.337 0.158 0.047 
18.0 22.0 0.192 0.019 0.235 0.023 0.047 0.156 0.343 0.292 0.244 0.172 0.200 0.177 0.375 0.322 0.011 0.042 0.389 0.306 0.158 0.225 
19.0 22.0 0.254 0.058 0.292 0.060 0.064 0.086 0.280 0.278 0.340 0.288 0.021 0.009 0.354 0.289 0.211 0.230 0.214 0.096 0.339 0.306 
20.0 22.0 0.310 0.171 0.347 0.145 0.182 0.039 0.177 0.207 0.365 0.339 0.150 0.162 0.213 0.136 0.316 0.284 0.049 0.147 0.283 0.156 
21.0 22.0 0.347 0.298 0.388 0.252 0.291 0.195 0.047 0.074 0.311 0.294 0.263 0.270 0.015 0.065 0.267 0.179 0.242 0.261 0.059 0.082 
22.0 22.0 0.346 0.397 0.397 0.342 0.372 0.353 0.087 0.096 0.190 0.150 0.280 0.261 0.155 0.208 0.106 0.008 0.259 0.179 0.147 0.200 
23.0 22.0 0.291 0.406 0.359 0.361 0.401 0.439 0.194 0.241 0.041 0.035 0.206 0.142 0.221 0.213 0.057 0.137 0.131 0.008 0.190 0.128 
24.0 22.0 0.181 0.285 0.273 0.278 0.367 0.402 0.247 0.296 0.087 0.174 0.087 0.008 0.183 0.111 0.137 0.141 0.016 0.098 0.102 0.001 
25.0 22.0 0.033 0.062 0.149 0.110 0.277 0.247 0.238 0.241 0.158 0.209 0.021 0.105 0.088 0.008 0.121 0.062 0.088 0.090 0.007 0.062 
26.0 22.0 0.119 0.165 0.017 0.071 0.158 0.049 0.179 0.120 0.162 0.149 0.081 0.114 0.001 0.068 0.057 0.013 0.077 0.028 0.050 0.043 
27.0 22.0 0.237 0.297 0.093 0.183 0.044 0.099 0.101 0.008 0.120 0.057 0.086 0.067 0.045 0.061 0.002 0.037 0.032 0.014 0.039 0.006 
28.0 22.0 0.298 0.306 0.157 0.203 0.037 0.152 0.034 0.055 0.065 0.008 0.061 0.019 0.048 0.029 0.023 0.026 0.002 0.020 0.012 0.010 
29.0 22.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 22.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 23.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 23.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 23.0 0.429 0.420 0.409 0.342 0.271 0.358 0.016 0.148 0.133 0.029 0.139 0.125 0.080 0.131 0.004 0.064 0.036 0.004 0.036 0.040 
4.0 23.0 0.414 0.366 0.381 0.288 0.178 0.242 0.098 0.012 0.227 0.182 0.162 0.208 0.043 0.129 0.053 0.002 0.079 0.081 0.049 0.084 
5.0 23.0 0.337 0.209 0.302 0.159 0.039 0.057 0.223 0.165 0.288 0.297 0.125 0.204 0.053 0.025 0.130 0.119 0.105 0.151 0.025 0.069 
6.0 23.0 0.230 0.052 0.199 0.037 0.110 0.113 0.318 0.274 0.273 0.301 0.014 0.086 0.180 0.142 0.177 0.208 0.061 0.113 0.061 0.049 
7.0 23.0 0.131 0.047 0.104 0.046 0.233 0.200 0.356 0.296 0.176 0.200 0.140 0.087 0.273 0.264 0.133 0.172 0.072 0.050 0.163 0.188 
8.0 23.0 0.060 0.077 0.031 0.069 0.316 0.222 0.331 0.253 0.021 0.049 0.278 0.231 0.264 0.262 0.018 0.008 0.227 0.231 0.180 0.196 
9.0 23.0 0.019 0.078 0.019 0.065 0.360 0.211 0.256 0.181 0.149 0.099 0.344 0.290 0.134 0.133 0.210 0.190 0.286 0.276 0.042 0.019 
10.0 23.0 0.001 0.068 0.049 0.050 0.372 0.189 0.150 0.104 0.291 0.207 0.310 0.255 0.076 0.059 0.339 0.298 0.167 0.130 0.199 0.223 
11.0 23.0 0.002 0.056 0.071 0.036 0.364 0.172 0.033 0.033 0.377 0.266 0.186 0.148 0.282 0.229 0.320 0.256 0.093 0.123 0.361 0.325 
12.0 23.0 0.007 0.052 0.089 0.029 0.339 0.161 0.083 0.038 0.393 0.278 0.007 0.010 0.402 0.314 0.145 0.084 0.346 0.321 0.293 0.189 
13.0 23.0 0.022 0.057 0.108 0.020 0.302 0.152 0.187 0.098 0.341 0.245 0.177 0.135 0.389 0.285 0.113 0.134 0.438 0.340 0.012 0.102 
14.0 23.0 0.047 0.054 0.131 0.012 0.252 0.145 0.268 0.150 0.229 0.170 0.314 0.237 0.237 0.151 0.327 0.285 0.283 0.152 0.315 0.325 
15.0 23.0 0.080 0.039 0.160 0.015 0.190 0.139 0.321 0.196 0.082 0.068 0.371 0.278 0.014 0.031 0.400 0.301 0.017 0.110 0.431 0.317 
16.0 23.0 0.120 0.021 0.195 0.020 0.115 0.123 0.341 0.230 0.074 0.051 0.337 0.247 0.204 0.195 0.305 0.181 0.292 0.292 0.275 0.099 
17.0 23.0 0.166 0.019 0.237 0.037 0.026 0.086 0.323 0.241 0.215 0.168 0.223 0.147 0.344 0.285 0.090 0.017 0.401 0.296 0.039 0.166 
18.0 23.0 0.214 0.066 0.282 0.076 0.073 0.026 0.267 0.217 0.313 0.257 0.059 0.005 0.362 0.262 0.145 0.194 0.294 0.127 0.297 0.288 
19.0 23.0 0.259 0.148 0.325 0.139 0.177 0.075 0.175 0.151 0.349 0.292 0.110 0.144 0.255 0.134 0.294 0.261 0.046 0.101 0.338 0.190 
20.0 23.0 0.289 0.240 0.357 0.216 0.275 0.195 0.058 0.041 0.313 0.250 0.235 0.239 0.071 0.044 0.297 0.185 0.190 0.237 0.159 0.030 
21.0 23.0 0.290 0.310 0.366 0.281 0.352 0.316 0.069 0.100 0.211 0.130 0.281 0.242 0.114 0.186 0.166 0.018 0.283 0.199 0.088 0.187 
22.0 23.0 0.248 0.316 0.337 0.296 0.388 0.387 0.178 0.225 0.069 0.034 0.233 0.144 0.221 0.215 0.014 0.127 0.196 0.037 0.214 0.161 
23.0 23.0 0.155 0.219 0.263 0.227 0.365 0.356 0.241 0.277 0.066 0.167 0.120 0.002 0.212 0.126 0.133 0.153 0.029 0.094 0.157 0.024 
24.0 23.0 0.021 0.038 0.151 0.083 0.288 0.220 0.245 0.232 0.154 0.209 0.001 0.104 0.123 0.004 0.146 0.080 0.085 0.107 0.030 0.065 
25.0 23.0 0.126 0.182 0.022 0.085 0.173 0.035 0.196 0.117 0.174 0.156 0.078 0.123 0.019 0.071 0.085 0.007 0.099 0.043 0.052 0.059 
26.0 23.0 0.249 0.309 0.093 0.195 0.054 0.114 0.117 0.004 0.138 0.061 0.097 0.077 0.045 0.072 0.014 0.043 0.052 0.013 0.055 0.013 
27.0 23.0 0.320 0.318 0.166 0.215 0.037 0.169 0.042 0.067 0.078 0.012 0.074 0.021 0.057 0.035 0.024 0.033 0.005 0.025 0.023 0.012 
28.0 23.0 0.331 0.242 0.192 0.168 0.084 0.146 0.009 0.074 0.027 0.038 0.039 0.010 0.040 0.005 0.028 0.012 0.015 0.014 0.001 0.012 
29.0 23.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 23.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 24.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 24.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 24.0 0.405 0.318 0.351 0.242 0.159 0.185 0.073 0.008 0.177 0.140 0.132 0.153 0.047 0.096 0.025 0.009 0.051 0.047 0.037 0.053 
4.0 24.0 0.342 0.180 0.283 0.128 0.039 0.027 0.184 0.148 0.241 0.239 0.120 0.162 0.016 0.032 0.086 0.075 0.084 0.106 0.035 0.060 
5.0 24.0 0.239 0.040 0.182 0.025 0.102 0.136 0.279 0.247 0.250 0.252 0.043 0.077 0.121 0.098 0.145 0.159 0.079 0.105 0.014 0.009 
6.0 24.0 0.136 0.082 0.083 0.075 0.224 0.214 0.323 0.262 0.179 0.164 0.088 0.069 0.222 0.210 0.143 0.152 0.010 0.008 0.107 0.127 
7.0 24.0 0.059 0.104 0.008 0.092 0.306 0.225 0.307 0.213 0.045 0.028 0.222 0.195 0.250 0.222 0.042 0.030 0.151 0.164 0.171 0.172 
8.0 24.0 0.015 0.092 0.046 0.080 0.346 0.200 0.239 0.137 0.112 0.106 0.303 0.246 0.165 0.119 0.129 0.139 0.254 0.233 0.109 0.060 
9.0 24.0 0.003 0.072 0.076 0.060 0.353 0.168 0.140 0.061 0.250 0.195 0.295 0.212 0.011 0.045 0.279 0.244 0.212 0.137 0.089 0.145 
10.0 24.0 0.003 0.054 0.096 0.042 0.339 0.143 0.030 0.016 0.337 0.235 0.198 0.116 0.209 0.191 0.313 0.223 0.014 0.070 0.291 0.268 
11.0 24.0 0.008 0.041 0.111 0.030 0.310 0.126 0.078 0.062 0.360 0.232 0.041 0.013 0.347 0.263 0.195 0.085 0.244 0.252 0.324 0.194 
12.0 24.0 0.024 0.037 0.127 0.024 0.270 0.111 0.173 0.109 0.319 0.191 0.130 0.126 0.370 0.238 0.028 0.100 0.396 0.292 0.123 0.039 
13.0 24.0 0.046 0.038 0.145 0.019 0.220 0.099 0.248 0.146 0.224 0.122 0.271 0.210 0.266 0.128 0.257 0.242 0.341 0.160 0.201 0.264 
14.0 24.0 0.074 0.028 0.169 0.016 0.161 0.088 0.295 0.173 0.092 0.035 0.340 0.237 0.069 0.029 0.373 0.265 0.089 0.068 0.406 0.298 
15.0 24.0 0.106 0.015 0.197 0.027 0.091 0.069 0.313 0.190 0.051 0.066 0.326 0.204 0.143 0.168 0.330 0.169 0.201 0.243 0.350 0.133 
16.0 24.0 0.143 0.030 0.230 0.048 0.012 0.036 0.298 0.189 0.183 0.156 0.234 0.117 0.298 0.244 0.154 0.006 0.372 0.271 0.082 0.108 
17.0 24.0 0.180 0.068 0.265 0.078 0.076 0.026 0.248 0.161 0.279 0.221 0.089 0.009 0.347 0.228 0.074 0.157 0.338 0.142 0.215 0.251 
18.0 24.0 0.215 0.124 0.298 0.122 0.166 0.092 0.168 0.102 0.322 0.241 0.070 0.125 0.277 0.123 0.250 0.228 0.133 0.059 0.345 0.202 
19.0 24.0 0.237 0.186 0.322 0.175 0.252 0.179 0.064 0.017 0.301 0.203 0.199 0.205 0.119 0.029 0.300 0.178 0.117 0.201 0.239 0.017 
20.0 24.0 0.238 0.231 0.328 0.218 0.321 0.265 0.050 0.097 0.218 0.104 0.262 0.210 0.064 0.156 0.210 0.038 0.265 0.196 0.006 0.152 
21.0 24.0 0.206 0.232 0.306 0.226 0.358 0.317 0.154 0.197 0.093 0.033 0.241 0.133 0.197 0.198 0.039 0.103 0.240 0.064 0.193 0.170 
22.0 24.0 0.131 0.160 0.247 0.175 0.349 0.296 0.225 0.245 0.041 0.153 0.147 0.009 0.225 0.132 0.111 0.153 0.084 0.079 0.203 0.052 
23.0 24.0 0.016 0.026 0.149 0.058 0.286 0.183 0.241 0.209 0.139 0.197 0.026 0.096 0.153 0.014 0.159 0.094 0.064 0.115 0.076 0.058 
24.0 24.0 0.119 0.176 0.030 0.088 0.182 0.024 0.203 0.108 0.175 0.153 0.067 0.124 0.044 0.069 0.112 0.005 0.113 0.058 0.039 0.070 
25.0 24.0 0.242 0.293 0.083 0.190 0.066 0.119 0.129 0.009 0.150 0.062 0.102 0.083 0.037 0.078 0.032 0.045 0.075 0.009 0.068 0.024 
26.0 24.0 0.320 0.303 0.163 0.210 0.030 0.174 0.051 0.074 0.091 0.016 0.086 0.023 0.063 0.042 0.021 0.040 0.016 0.030 0.037 0.012 
27.0 24.0 0.339 0.227 0.195 0.162 0.085 0.150 0.006 0.081 0.034 0.045 0.048 0.013 0.049 0.006 0.033 0.015 0.015 0.019 0.003 0.015 
28.0 24.0 0.311 0.128 0.187 0.093 0.100 0.091 0.033 0.056 0.002 0.039 0.016 0.020 0.024 0.008 0.022 0.001 0.017 0.005 0.009 0.007 
29.0 24.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 24.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 25.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 25.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 25.0 0.331 0.145 0.258 0.097 0.039 0.006 0.145 0.121 0.193 0.180 0.103 0.120 0.004 0.029 0.053 0.044 0.059 0.068 0.031 0.043 
4.0 25.0 0.241 0.014 0.168 0.018 0.086 0.133 0.233 0.207 0.215 0.199 0.056 0.065 0.073 0.063 0.106 0.111 0.072 0.083 0.011 0.010 
5.0 25.0 0.138 0.095 0.069 0.089 0.204 0.208 0.285 0.223 0.172 0.131 0.045 0.049 0.167 0.159 0.131 0.126 0.031 0.018 0.056 0.076 
6.0 25.0 0.058 0.118 0.013 0.103 0.285 0.211 0.278 0.173 0.063 0.013 0.167 0.158 0.218 0.181 0.075 0.042 0.081 0.107 0.134 0.136 
7.0 25.0 0.013 0.099 0.063 0.086 0.323 0.177 0.220 0.098 0.077 0.101 0.256 0.203 0.175 0.104 0.060 0.094 0.199 0.184 0.135 0.077 
8.0 25.0 0.008 0.070 0.092 0.061 0.327 0.138 0.131 0.029 0.206 0.174 0.269 0.172 0.038 0.030 0.210 0.192 0.218 0.131 0.006 0.080 
9.0 25.0 0.007 0.046 0.109 0.041 0.309 0.108 0.029 0.033 0.293 0.199 0.198 0.088 0.140 0.153 0.280 0.187 0.085 0.028 0.199 0.206 
10.0 25.0 0.008 0.030 0.121 0.029 0.277 0.088 0.069 0.075 0.321 0.186 0.067 0.019 0.284 0.214 0.217 0.081 0.142 0.188 0.302 0.180 
11.0 25.0 0.024 0.025 0.134 0.024 0.237 0.074 0.155 0.107 0.290 0.143 0.087 0.112 0.333 0.193 0.039 0.070 0.325 0.240 0.196 0.008 
12.0 25.0 0.044 0.019 0.148 0.022 0.189 0.060 0.221 0.131 0.210 0.081 0.220 0.176 0.267 0.103 0.174 0.191 0.342 0.149 0.075 0.189 
13.0 25.0 0.067 0.012 0.166 0.021 0.134 0.046 0.265 0.145 0.097 0.012 0.301 0.195 0.109 0.027 0.324 0.225 0.168 0.035 0.334 0.263 
14.0 25.0 0.094 0.021 0.189 0.030 0.071 0.032 0.280 0.149 0.031 0.072 0.302 0.162 0.086 0.141 0.328 0.150 0.105 0.194 0.374 0.146 
15.0 25.0 0.122 0.036 0.214 0.048 0.004 0.015 0.267 0.140 0.151 0.139 0.232 0.089 0.244 0.203 0.197 0.015 0.312 0.235 0.178 0.058 
16.0 25.0 0.151 0.058 0.241 0.070 0.074 0.042 0.225 0.112 0.242 0.184 0.109 0.015 0.316 0.191 0.008 0.123 0.345 0.142 0.114 0.204 
17.0 25.0 0.177 0.096 0.266 0.098 0.151 0.093 0.156 0.062 0.287 0.193 0.034 0.107 0.279 0.107 0.192 0.192 0.197 0.026 0.306 0.194 
18.0 25.0 0.193 0.138 0.284 0.133 0.224 0.153 0.066 0.015 0.278 0.157 0.160 0.169 0.151 0.018 0.277 0.160 0.037 0.160 0.283 0.049 
19.0 25.0 0.193 0.165 0.288 0.161 0.284 0.211 0.033 0.090 0.213 0.078 0.233 0.175 0.016 0.126 0.231 0.050 0.220 0.179 0.082 0.110 
20.0 25.0 0.166 0.159 0.270 0.162 0.319 0.245 0.128 0.164 0.107 0.032 0.232 0.115 0.157 0.169 0.087 0.075 0.251 0.081 0.135 0.159 
21.0 25.0 0.107 0.105 0.222 0.122 0.317 0.227 0.198 0.202 0.016 0.130 0.161 0.012 0.215 0.125 0.071 0.136 0.135 0.053 0.214 0.074 
22.0 25.0 0.014 0.022 0.142 0.038 0.271 0.142 0.224 0.178 0.118 0.176 0.050 0.084 0.173 0.023 0.155 0.100 0.028 0.112 0.124 0.043 
23.0 25.0 0.106 0.153 0.039 0.082 0.183 0.016 0.199 0.093 0.166 0.143 0.050 0.117 0.071 0.061 0.132 0.014 0.112 0.070 0.012 0.075 
24.0 25.0 0.220 0.255 0.067 0.170 0.076 0.113 0.135 0.009 0.154 0.061 0.099 0.085 0.022 0.080 0.054 0.043 0.095 0.002 0.072 0.034 
25.0 25.0 0.301 0.268 0.148 0.191 0.020 0.167 0.059 0.074 0.101 0.015 0.093 0.026 0.064 0.047 0.013 0.044 0.033 0.031 0.053 0.009 
26.0 25.0 0.329 0.199 0.187 0.147 0.081 0.145 0.003 0.084 0.041 0.048 0.057 0.014 0.057 0.008 0.036 0.019 0.011 0.023 0.012 0.017 
27.0 25.0 0.307 0.104 0.184 0.080 0.100 0.086 0.034 0.058 0.001 0.043 0.020 0.023 0.031 0.010 0.028 0.001 0.020 0.007 0.009 0.009 
28.0 25.0 0.257 0.031 0.155 0.026 0.091 0.033 0.040 0.027 0.017 0.023 0.001 0.016 0.009 0.010 0.013 0.005 0.013 0.001 0.010 0.002 
29.0 25.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 25.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 26.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 26.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 26.0 0.233 0.006 0.152 0.021 0.068 0.116 0.187 0.161 0.175 0.148 0.055 0.049 0.041 0.038 0.072 0.071 0.055 0.057 0.017 0.013 
4.0 26.0 0.139 0.093 0.062 0.088 0.175 0.184 0.240 0.179 0.153 0.101 0.016 0.032 0.116 0.112 0.104 0.093 0.042 0.025 0.021 0.040 
5.0 26.0 0.058 0.119 0.019 0.104 0.255 0.186 0.245 0.137 0.073 0.007 0.118 0.121 0.177 0.141 0.086 0.045 0.030 0.062 0.090 0.097 
6.0 26.0 0.012 0.098 0.071 0.085 0.292 0.149 0.199 0.068 0.046 0.089 0.205 0.161 0.167 0.089 0.010 0.058 0.137 0.136 0.126 0.077 
7.0 26.0 0.012 0.066 0.099 0.058 0.295 0.106 0.121 0.007 0.163 0.148 0.234 0.137 0.070 0.016 0.142 0.144 0.193 0.116 0.056 0.034 
8.0 26.0 0.010 0.038 0.114 0.036 0.276 0.074 0.030 0.045 0.247 0.163 0.189 0.067 0.080 0.118 0.232 0.151 0.124 0.001 0.109 0.146 
9.0 26.0 0.008 0.019 0.123 0.024 0.243 0.053 0.059 0.076 0.279 0.145 0.083 0.020 0.218 0.169 0.214 0.074 0.055 0.131 0.245 0.154 
10.0 26.0 0.022 0.009 0.131 0.019 0.204 0.040 0.135 0.097 0.258 0.104 0.050 0.095 0.285 0.154 0.084 0.045 0.240 0.188 0.222 0.035 
11.0 26.0 0.040 0.007 0.142 0.018 0.159 0.028 0.193 0.110 0.192 0.049 0.172 0.143 0.252 0.081 0.101 0.144 0.308 0.131 0.023 0.124 
12.0 26.0 0.060 0.008 0.156 0.020 0.109 0.018 0.230 0.114 0.096 0.015 0.251 0.153 0.131 0.021 0.254 0.177 0.206 0.007 0.226 0.205 
13.0 26.0 0.082 0.017 0.173 0.026 0.055 0.008 0.245 0.111 0.016 0.071 0.270 0.126 0.037 0.114 0.303 0.128 0.020 0.146 0.350 0.144 
14.0 26.0 0.104 0.032 0.193 0.038 0.007 0.020 0.234 0.098 0.121 0.118 0.219 0.065 0.189 0.165 0.216 0.020 0.236 0.195 0.238 0.019 
15.0 26.0 0.126 0.049 0.213 0.055 0.069 0.049 0.198 0.073 0.204 0.148 0.118 0.015 0.273 0.156 0.045 0.093 0.318 0.132 0.016 0.155 
16.0 26.0 0.145 0.072 0.232 0.074 0.134 0.085 0.140 0.033 0.249 0.149 0.007 0.088 0.263 0.090 0.132 0.155 0.231 0.000 0.237 0.172 
17.0 26.0 0.156 0.097 0.245 0.095 0.194 0.124 0.064 0.023 0.248 0.117 0.122 0.137 0.167 0.009 0.238 0.138 0.034 0.120 0.285 0.069 
18.0 26.0 0.154 0.113 0.247 0.111 0.244 0.161 0.021 0.080 0.199 0.054 0.197 0.141 0.024 0.097 0.230 0.054 0.158 0.153 0.147 0.069 
19.0 26.0 0.132 0.105 0.232 0.109 0.275 0.180 0.103 0.133 0.112 0.029 0.212 0.095 0.113 0.138 0.121 0.049 0.234 0.087 0.064 0.134 
20.0 26.0 0.085 0.063 0.194 0.079 0.277 0.163 0.167 0.159 0.007 0.106 0.163 0.015 0.188 0.110 0.026 0.110 0.167 0.025 0.189 0.085 
21.0 26.0 0.011 0.019 0.130 0.017 0.244 0.100 0.198 0.142 0.091 0.146 0.069 0.067 0.175 0.031 0.130 0.095 0.020 0.094 0.156 0.018 
22.0 26.0 0.089 0.125 0.044 0.072 0.174 0.008 0.186 0.077 0.149 0.126 0.029 0.104 0.093 0.049 0.140 0.024 0.095 0.075 0.028 0.071 
23.0 26.0 0.190 0.208 0.050 0.143 0.081 0.101 0.135 0.008 0.150 0.058 0.088 0.082 0.004 0.075 0.075 0.035 0.106 0.011 0.063 0.043 
24.0 26.0 0.269 0.223 0.127 0.163 0.010 0.150 0.065 0.068 0.107 0.012 0.095 0.029 0.058 0.050 0.004 0.045 0.051 0.028 0.065 0.003 
25.0 26.0 0.303 0.166 0.170 0.127 0.071 0.134 0.005 0.081 0.049 0.047 0.064 0.012 0.062 0.011 0.034 0.023 0.005 0.026 0.024 0.018 
26.0 26.0 0.290 0.080 0.173 0.065 0.096 0.079 0.032 0.057 0.004 0.044 0.026 0.024 0.037 0.010 0.032 0.002 0.022 0.009 0.006 0.011 
27.0 26.0 0.245 0.012 0.148 0.014 0.089 0.027 0.041 0.026 0.018 0.025 0.002 0.017 0.013 0.011 0.017 0.005 0.016 0.001 0.011 0.003 
28.0 26.0 0.192 0.023 0.113 0.013 0.069 0.004 0.035 0.005 0.021 0.009 0.008 0.008 0.001 0.006 0.005 0.004 0.007 0.002 0.007 0.000 
29.0 26.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 26.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 27.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 27.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 27.0 0.137 0.081 0.057 0.077 0.143 0.149 0.194 0.135 0.128 0.075 0.001 0.019 0.076 0.073 0.075 0.063 0.038 0.022 0.004 0.019 
4.0 27.0 0.060 0.109 0.018 0.095 0.218 0.156 0.207 0.105 0.074 0.005 0.077 0.086 0.132 0.102 0.077 0.040 0.002 0.032 0.052 0.061 
5.0 27.0 0.010 0.093 0.071 0.079 0.258 0.122 0.176 0.048 0.021 0.073 0.157 0.124 0.145 0.073 0.021 0.031 0.083 0.093 0.099 0.065 
6.0 27.0 0.013 0.061 0.100 0.053 0.261 0.080 0.110 0.009 0.124 0.120 0.195 0.107 0.084 0.005 0.085 0.101 0.152 0.094 0.077 0.004 
7.0 27.0 0.012 0.033 0.112 0.031 0.242 0.048 0.031 0.048 0.201 0.131 0.171 0.052 0.034 0.086 0.177 0.117 0.133 0.019 0.039 0.095 
8.0 27.0 0.005 0.014 0.118 0.018 0.210 0.027 0.048 0.072 0.236 0.111 0.090 0.018 0.158 0.129 0.192 0.065 0.008 0.084 0.174 0.121 
9.0 27.0 0.018 0.002 0.124 0.013 0.173 0.015 0.114 0.084 0.224 0.074 0.021 0.077 0.232 0.120 0.108 0.025 0.157 0.141 0.208 0.049 
10.0 27.0 0.036 0.004 0.131 0.013 0.132 0.006 0.165 0.089 0.171 0.028 0.128 0.113 0.226 0.065 0.041 0.104 0.253 0.111 0.086 0.072 
11.0 27.0 0.053 0.009 0.141 0.014 0.087 0.005 0.197 0.087 0.091 0.020 0.204 0.118 0.139 0.014 0.184 0.135 0.211 0.012 0.124 0.150 
12.0 27.0 0.071 0.017 0.154 0.018 0.040 0.015 0.209 0.080 0.005 0.064 0.229 0.094 0.004 0.087 0.253 0.103 0.046 0.098 0.275 0.124 
13.0 27.0 0.089 0.028 0.169 0.027 0.011 0.028 0.200 0.066 0.095 0.098 0.200 0.046 0.137 0.129 0.215 0.023 0.156 0.154 0.256 0.009 
14.0 27.0 0.105 0.039 0.184 0.039 0.063 0.048 0.170 0.044 0.168 0.116 0.120 0.014 0.225 0.124 0.082 0.066 0.270 0.117 0.063 0.108 
15.0 27.0 0.118 0.052 0.197 0.051 0.116 0.072 0.122 0.012 0.210 0.113 0.016 0.071 0.236 0.074 0.076 0.120 0.237 0.018 0.154 0.143 
16.0 27.0 0.125 0.067 0.206 0.064 0.165 0.097 0.059 0.027 0.215 0.086 0.087 0.107 0.170 0.002 0.189 0.114 0.087 0.083 0.254 0.077 
17.0 27.0 0.122 0.076 0.207 0.073 0.206 0.118 0.012 0.068 0.179 0.037 0.160 0.110 0.053 0.072 0.211 0.054 0.092 0.123 0.182 0.034 
18.0 27.0 0.104 0.067 0.194 0.069 0.232 0.128 0.081 0.104 0.110 0.025 0.185 0.076 0.071 0.108 0.139 0.028 0.196 0.084 0.005 0.103 
19.0 27.0 0.066 0.035 0.164 0.046 0.235 0.113 0.137 0.121 0.022 0.083 0.155 0.016 0.153 0.093 0.015 0.084 0.176 0.003 0.142 0.083 
20.0 27.0 0.007 0.022 0.113 0.003 0.211 0.066 0.168 0.108 0.065 0.115 0.081 0.048 0.163 0.034 0.093 0.083 0.061 0.069 0.161 0.006 
21.0 27.0 0.072 0.097 0.045 0.060 0.157 0.009 0.166 0.061 0.124 0.104 0.007 0.084 0.106 0.032 0.131 0.032 0.060 0.071 0.065 0.054 
22.0 27.0 0.158 0.161 0.034 0.115 0.081 0.085 0.128 0.006 0.138 0.054 0.072 0.074 0.018 0.065 0.090 0.024 0.105 0.021 0.041 0.047 
23.0 27.0 0.230 0.176 0.104 0.133 0.004 0.128 0.068 0.058 0.107 0.007 0.090 0.032 0.045 0.050 0.019 0.042 0.067 0.021 0.068 0.007 
24.0 27.0 0.268 0.134 0.148 0.106 0.060 0.118 0.010 0.073 0.055 0.042 0.069 0.008 0.061 0.015 0.027 0.026 0.011 0.026 0.036 0.016 
25.0 27.0 0.264 0.061 0.156 0.054 0.088 0.072 0.028 0.055 0.009 0.043 0.032 0.023 0.043 0.007 0.034 0.005 0.019 0.012 0.004 0.013 
26.0 27.0 0.227 0.005 0.137 0.007 0.086 0.023 0.041 0.026 0.016 0.025 0.005 0.018 0.018 0.012 0.021 0.005 0.019 0.000 0.011 0.004 
27.0 27.0 0.178 0.033 0.105 0.019 0.067 0.007 0.036 0.004 0.022 0.009 0.008 0.008 0.002 0.007 0.007 0.004 0.010 0.002 0.009 0.001 
28.0 27.0 0.133 0.039 0.074 0.025 0.045 0.017 0.025 0.005 0.018 0.000 0.009 0.002 0.004 0.002 0.001 0.002 0.003 0.001 0.004 0.000 
29.0 27.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 27.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 28.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 28.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 28.0 0.063 0.092 0.013 0.080 0.179 0.123 0.169 0.079 0.067 0.005 0.047 0.057 0.092 0.069 0.060 0.030 0.010 0.014 0.026 0.035 
4.0 28.0 0.012 0.082 0.065 0.070 0.219 0.098 0.151 0.035 0.003 0.054 0.112 0.089 0.115 0.056 0.032 0.014 0.044 0.057 0.066 0.047 
5.0 28.0 0.013 0.055 0.095 0.047 0.227 0.061 0.100 0.012 0.088 0.093 0.155 0.082 0.085 0.004 0.042 0.067 0.108 0.071 0.074 0.011 
6.0 28.0 0.014 0.030 0.107 0.026 0.210 0.030 0.032 0.045 0.159 0.102 0.148 0.041 0.001 0.058 0.125 0.087 0.119 0.026 0.007 0.055 
7.0 28.0 0.004 0.012 0.111 0.014 0.180 0.011 0.036 0.063 0.195 0.085 0.091 0.013 0.105 0.095 0.159 0.055 0.044 0.049 0.106 0.088 
8.0 28.0 0.013 0.004 0.113 0.008 0.145 0.001 0.094 0.070 0.191 0.053 0.002 0.059 0.180 0.091 0.113 0.009 0.087 0.099 0.170 0.050 
9.0 28.0 0.030 0.007 0.117 0.007 0.108 0.008 0.138 0.070 0.151 0.016 0.090 0.086 0.192 0.052 0.003 0.071 0.190 0.089 0.113 0.034 
10.0 28.0 0.046 0.011 0.124 0.009 0.069 0.015 0.165 0.065 0.085 0.021 0.160 0.089 0.136 0.007 0.121 0.099 0.193 0.022 0.043 0.102 
11.0 28.0 0.061 0.017 0.133 0.012 0.029 0.022 0.175 0.056 0.008 0.054 0.189 0.070 0.030 0.062 0.198 0.081 0.085 0.060 0.192 0.099 
12.0 28.0 0.075 0.024 0.144 0.018 0.014 0.031 0.168 0.043 0.070 0.077 0.173 0.034 0.087 0.095 0.192 0.025 0.079 0.109 0.227 0.026 
13.0 28.0 0.087 0.031 0.155 0.026 0.056 0.043 0.144 0.025 0.135 0.089 0.116 0.012 0.177 0.096 0.104 0.043 0.208 0.097 0.114 0.068 
14.0 28.0 0.096 0.038 0.165 0.034 0.099 0.058 0.105 0.001 0.174 0.084 0.030 0.054 0.203 0.060 0.028 0.089 0.220 0.027 0.075 0.109 
15.0 28.0 0.101 0.046 0.171 0.041 0.138 0.073 0.053 0.027 0.182 0.062 0.057 0.081 0.162 0.005 0.138 0.090 0.119 0.052 0.200 0.073 
16.0 28.0 0.097 0.050 0.170 0.046 0.171 0.085 0.006 0.056 0.158 0.025 0.125 0.084 0.072 0.050 0.181 0.050 0.032 0.092 0.187 0.009 
17.0 28.0 0.081 0.042 0.160 0.042 0.192 0.089 0.062 0.080 0.104 0.020 0.156 0.060 0.034 0.081 0.142 0.012 0.146 0.074 0.059 0.071 
18.0 28.0 0.051 0.019 0.136 0.025 0.196 0.076 0.110 0.090 0.032 0.062 0.140 0.016 0.115 0.075 0.046 0.059 0.165 0.014 0.084 0.072 
19.0 28.0 0.005 0.021 0.096 0.006 0.178 0.042 0.139 0.080 0.042 0.087 0.086 0.032 0.142 0.035 0.054 0.067 0.089 0.044 0.142 0.021 
20.0 28.0 0.058 0.071 0.042 0.047 0.137 0.010 0.142 0.047 0.098 0.082 0.013 0.063 0.109 0.017 0.107 0.034 0.019 0.058 0.091 0.033 
21.0 28.0 0.127 0.117 0.021 0.087 0.077 0.066 0.117 0.003 0.120 0.047 0.051 0.062 0.038 0.049 0.094 0.011 0.085 0.027 0.007 0.042 
22.0 28.0 0.191 0.133 0.082 0.104 0.010 0.103 0.069 0.046 0.103 0.002 0.080 0.032 0.028 0.045 0.036 0.034 0.075 0.012 0.059 0.013 
23.0 28.0 0.229 0.104 0.123 0.086 0.047 0.099 0.017 0.062 0.061 0.033 0.069 0.003 0.055 0.019 0.015 0.026 0.025 0.023 0.045 0.011 
24.0 28.0 0.232 0.048 0.137 0.045 0.077 0.064 0.022 0.050 0.016 0.038 0.038 0.019 0.046 0.004 0.032 0.007 0.011 0.013 0.011 0.013 
25.0 28.0 0.205 0.008 0.124 0.006 0.080 0.022 0.038 0.025 0.012 0.025 0.010 0.017 0.023 0.010 0.024 0.004 0.019 0.003 0.008 0.005 
26.0 28.0 0.162 0.035 0.096 0.020 0.065 0.007 0.037 0.005 0.022 0.010 0.006 0.009 0.005 0.007 0.010 0.004 0.012 0.002 0.010 0.002 
27.0 28.0 0.120 0.041 0.067 0.026 0.044 0.017 0.027 0.005 0.019 0.001 0.010 0.002 0.003 0.003 0.002 0.002 0.005 0.001 0.005 0.000 
28.0 28.0 0.088 0.035 0.044 0.023 0.026 0.017 0.016 0.007 0.013 0.003 0.008 0.001 0.004 0.000 0.001 0.000 0.001 0.000 0.002 0.001 
29.0 28.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 28.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 29.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 29.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 29.0 0.018 0.068 0.055 0.058 0.181 0.077 0.125 0.027 0.008 0.036 0.076 0.060 0.084 0.040 0.031 0.004 0.020 0.032 0.039 0.029 
4.0 29.0 0.009 0.048 0.085 0.040 0.193 0.047 0.088 0.010 0.058 0.068 0.116 0.060 0.074 0.008 0.015 0.040 0.068 0.048 0.057 0.014 
5.0 29.0 0.015 0.026 0.099 0.022 0.181 0.020 0.034 0.038 0.120 0.077 0.123 0.033 0.020 0.037 0.080 0.061 0.095 0.027 0.027 0.028 
6.0 29.0 0.007 0.010 0.102 0.011 0.154 0.003 0.025 0.052 0.157 0.065 0.086 0.007 0.062 0.067 0.122 0.045 0.058 0.024 0.052 0.059 
7.0 29.0 0.008 0.003 0.103 0.005 0.122 0.008 0.076 0.056 0.160 0.039 0.019 0.042 0.131 0.068 0.106 0.001 0.034 0.066 0.121 0.045 
8.0 29.0 0.023 0.007 0.104 0.004 0.089 0.014 0.114 0.054 0.131 0.010 0.058 0.064 0.156 0.041 0.031 0.045 0.128 0.067 0.112 0.010 
9.0 29.0 0.038 0.011 0.107 0.005 0.054 0.018 0.137 0.049 0.079 0.019 0.120 0.067 0.125 0.002 0.069 0.070 0.159 0.026 0.012 0.064 
10.0 29.0 0.051 0.014 0.113 0.007 0.020 0.023 0.146 0.040 0.016 0.042 0.152 0.052 0.048 0.042 0.145 0.062 0.101 0.032 0.115 0.074 
11.0 29.0 0.062 0.019 0.120 0.011 0.015 0.029 0.140 0.028 0.049 0.059 0.147 0.025 0.047 0.068 0.161 0.024 0.020 0.074 0.179 0.032 
12.0 29.0 0.072 0.023 0.128 0.017 0.050 0.036 0.121 0.013 0.105 0.066 0.106 0.008 0.127 0.070 0.109 0.024 0.137 0.073 0.128 0.034 
13.0 29.0 0.079 0.027 0.135 0.022 0.084 0.046 0.089 0.004 0.142 0.062 0.041 0.040 0.167 0.048 0.009 0.062 0.185 0.031 0.010 0.077 
14.0 29.0 0.081 0.031 0.139 0.026 0.115 0.055 0.047 0.024 0.153 0.045 0.033 0.060 0.147 0.008 0.090 0.069 0.131 0.028 0.136 0.063 
15.0 29.0 0.077 0.032 0.138 0.028 0.141 0.061 0.001 0.044 0.136 0.018 0.093 0.063 0.082 0.033 0.144 0.044 0.016 0.065 0.166 0.009 
16.0 29.0 0.064 0.026 0.130 0.025 0.157 0.061 0.047 0.060 0.096 0.015 0.126 0.047 0.004 0.058 0.132 0.002 0.094 0.061 0.091 0.044 
17.0 29.0 0.040 0.010 0.111 0.013 0.161 0.051 0.087 0.066 0.038 0.045 0.123 0.016 0.079 0.058 0.066 0.038 0.138 0.021 0.029 0.057 
18.0 29.0 0.003 0.017 0.080 0.008 0.148 0.027 0.114 0.059 0.023 0.064 0.086 0.020 0.116 0.032 0.019 0.050 0.100 0.024 0.106 0.027 
19.0 29.0 0.045 0.051 0.038 0.036 0.117 0.009 0.120 0.036 0.073 0.063 0.028 0.045 0.103 0.006 0.078 0.032 0.017 0.043 0.096 0.015 
20.0 29.0 0.100 0.082 0.011 0.063 0.071 0.049 0.103 0.002 0.099 0.040 0.029 0.048 0.052 0.033 0.086 0.001 0.054 0.028 0.027 0.032 
21.0 29.0 0.153 0.096 0.061 0.077 0.016 0.077 0.068 0.032 0.094 0.006 0.064 0.030 0.007 0.037 0.049 0.024 0.070 0.002 0.037 0.017 
22.0 29.0 0.190 0.079 0.100 0.068 0.034 0.080 0.023 0.049 0.063 0.023 0.066 0.003 0.043 0.020 0.002 0.024 0.038 0.018 0.047 0.005 
23.0 29.0 0.199 0.038 0.116 0.038 0.065 0.055 0.013 0.043 0.024 0.032 0.043 0.014 0.045 0.001 0.025 0.010 0.002 0.014 0.020 0.011 
24.0 29.0 0.181 0.006 0.109 0.005 0.073 0.021 0.033 0.024 0.006 0.023 0.016 0.015 0.028 0.008 0.025 0.001 0.016 0.004 0.003 0.006 
25.0 29.0 0.146 0.032 0.087 0.018 0.062 0.005 0.035 0.006 0.019 0.010 0.002 0.009 0.009 0.007 0.014 0.004 0.014 0.001 0.009 0.001 
26.0 29.0 0.108 0.039 0.061 0.025 0.043 0.016 0.028 0.004 0.019 0.001 0.009 0.003 0.001 0.003 0.004 0.002 0.007 0.001 0.006 0.001 
27.0 29.0 0.077 0.034 0.039 0.022 0.026 0.016 0.018 0.006 0.014 0.003 0.008 0.001 0.004 0.000 0.000 0.000 0.002 0.000 0.003 0.001 
28.0 29.0 0.056 0.026 0.024 0.017 0.013 0.013 0.010 0.006 0.008 0.003 0.006 0.001 0.003 0.001 0.001 0.001 0.000 0.001 0.001 0.001 
29.0 29.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 29.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 30.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 30.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 30.0 0.004 0.041 0.073 0.035 0.160 0.038 0.076 0.006 0.035 0.047 0.082 0.042 0.058 0.009 0.001 0.022 0.038 0.029 0.037 0.011 
4.0 30.0 0.014 0.023 0.089 0.020 0.154 0.015 0.035 0.028 0.086 0.056 0.096 0.026 0.028 0.021 0.046 0.040 0.066 0.022 0.029 0.011 
5.0 30.0 0.010 0.009 0.093 0.009 0.133 0.001 0.014 0.041 0.122 0.049 0.077 0.002 0.030 0.045 0.086 0.035 0.057 0.008 0.018 0.036 
6.0 30.0 0.002 0.001 0.093 0.003 0.104 0.010 0.058 0.044 0.131 0.030 0.029 0.029 0.089 0.050 0.089 0.007 0.001 0.040 0.076 0.035 
7.0 30.0 0.016 0.006 0.092 0.002 0.074 0.015 0.092 0.042 0.113 0.007 0.032 0.046 0.121 0.033 0.045 0.026 0.076 0.048 0.093 0.003 
8.0 30.0 0.029 0.009 0.093 0.002 0.044 0.018 0.113 0.036 0.074 0.014 0.086 0.049 0.109 0.004 0.029 0.047 0.119 0.026 0.040 0.036 
9.0 30.0 0.041 0.011 0.096 0.004 0.014 0.022 0.121 0.028 0.022 0.032 0.118 0.039 0.058 0.027 0.097 0.046 0.098 0.014 0.054 0.051 
10.0 30.0 0.051 0.014 0.100 0.007 0.015 0.025 0.117 0.019 0.031 0.044 0.122 0.020 0.015 0.047 0.126 0.023 0.019 0.046 0.125 0.031 
11.0 30.0 0.059 0.017 0.105 0.010 0.043 0.030 0.101 0.007 0.078 0.048 0.095 0.004 0.085 0.051 0.102 0.011 0.077 0.053 0.119 0.012 
12.0 30.0 0.063 0.020 0.110 0.014 0.070 0.035 0.076 0.006 0.112 0.045 0.047 0.027 0.127 0.037 0.034 0.040 0.136 0.029 0.035 0.047 
13.0 30.0 0.065 0.021 0.112 0.016 0.095 0.040 0.042 0.020 0.126 0.033 0.012 0.043 0.127 0.010 0.049 0.050 0.125 0.011 0.074 0.050 
14.0 30.0 0.061 0.021 0.111 0.017 0.115 0.043 0.004 0.034 0.116 0.013 0.065 0.046 0.085 0.020 0.106 0.036 0.047 0.043 0.130 0.017 
15.0 30.0 0.050 0.016 0.104 0.014 0.128 0.042 0.034 0.044 0.087 0.010 0.099 0.036 0.018 0.040 0.114 0.007 0.046 0.047 0.100 0.023 
16.0 30.0 0.031 0.005 0.089 0.006 0.132 0.034 0.068 0.048 0.042 0.032 0.104 0.015 0.047 0.043 0.074 0.022 0.102 0.024 0.015 0.041 
17.0 30.0 0.003 0.013 0.066 0.008 0.122 0.017 0.091 0.043 0.007 0.046 0.081 0.011 0.087 0.028 0.009 0.036 0.096 0.009 0.064 0.028 
18.0 30.0 0.034 0.035 0.034 0.027 0.099 0.007 0.099 0.027 0.051 0.047 0.038 0.030 0.090 0.002 0.048 0.028 0.041 0.029 0.084 0.002 
19.0 30.0 0.077 0.056 0.005 0.044 0.064 0.034 0.090 0.004 0.078 0.033 0.010 0.036 0.059 0.020 0.070 0.006 0.022 0.025 0.046 0.021 
20.0 30.0 0.120 0.066 0.044 0.055 0.021 0.055 0.064 0.020 0.082 0.009 0.045 0.026 0.012 0.028 0.053 0.014 0.054 0.005 0.009 0.017 
21.0 30.0 0.152 0.058 0.078 0.051 0.021 0.060 0.029 0.035 0.063 0.014 0.056 0.007 0.026 0.019 0.016 0.019 0.043 0.011 0.036 0.001 
22.0 30.0 0.166 0.031 0.096 0.031 0.052 0.046 0.005 0.035 0.031 0.024 0.044 0.008 0.040 0.004 0.014 0.011 0.012 0.013 0.026 0.008 
23.0 30.0 0.157 0.002 0.095 0.006 0.064 0.021 0.026 0.022 0.002 0.020 0.022 0.012 0.030 0.005 0.022 0.001 0.009 0.005 0.005 0.007 
24.0 30.0 0.131 0.026 0.079 0.013 0.058 0.002 0.032 0.007 0.014 0.010 0.003 0.009 0.014 0.006 0.016 0.003 0.013 0.000 0.006 0.002 
25.0 30.0 0.098 0.034 0.056 0.021 0.043 0.012 0.028 0.002 0.018 0.002 0.006 0.003 0.002 0.003 0.007 0.002 0.008 0.001 0.007 0.000 
26.0 30.0 0.069 0.031 0.036 0.020 0.027 0.014 0.019 0.005 0.015 0.002 0.008 0.000 0.003 0.001 0.001 0.001 0.003 0.000 0.004 0.000 
27.0 30.0 0.049 0.024 0.021 0.016 0.014 0.012 0.011 0.005 0.010 0.003 0.006 0.001 0.003 0.001 0.001 0.000 0.001 0.000 0.002 0.001 
28.0 30.0 0.036 0.017 0.012 0.011 0.006 0.009 0.005 0.004 0.005 0.002 0.004 0.001 0.002 0.001 0.001 0.001 0.000 0.001 0.001 0.001 
29.0 30.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 30.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 



==> pics/SMD1Easy3Anis2.csv <==
x y 1M5 1M8 2M5 2M8 3M5 3M8 4M5 4M8 5M5 5M8 6M5 6M8 7M5 7M8 8M5 8M8 9M5 9M8 10M5 10M8 
1.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
4.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
5.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
6.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
7.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
8.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
9.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
10.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
11.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
12.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
13.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
14.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
15.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
16.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
17.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
18.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
19.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
20.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
21.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
22.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
23.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
24.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
25.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
26.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
27.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
28.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
29.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 2.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 2.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 2.0 0.221 0.041 0.100 0.031 0.032 0.019 0.010 0.001 0.010 0.008 0.008 0.010 0.004 0.008 0.001 0.005 0.004 0.002 0.006 0.002 
4.0 2.0 0.253 0.028 0.115 0.018 0.039 0.001 0.014 0.016 0.011 0.023 0.004 0.019 0.004 0.012 0.011 0.006 0.013 0.001 0.011 0.002 
5.0 2.0 0.277 0.008 0.123 0.013 0.038 0.035 0.008 0.042 0.001 0.041 0.013 0.025 0.024 0.010 0.026 0.002 0.020 0.009 0.008 0.010 
6.0 2.0 0.280 0.058 0.112 0.057 0.016 0.077 0.016 0.065 0.031 0.047 0.041 0.016 0.045 0.009 0.030 0.020 0.005 0.021 0.017 0.012 
7.0 2.0 0.254 0.100 0.077 0.091 0.030 0.102 0.056 0.067 0.070 0.027 0.064 0.014 0.044 0.039 0.003 0.035 0.037 0.020 0.050 0.004 
8.0 2.0 0.200 0.116 0.020 0.100 0.090 0.096 0.100 0.041 0.097 0.017 0.060 0.053 0.005 0.058 0.051 0.026 0.078 0.010 0.046 0.034 
9.0 2.0 0.132 0.101 0.047 0.082 0.151 0.061 0.131 0.004 0.094 0.066 0.019 0.076 0.062 0.044 0.097 0.015 0.067 0.053 0.022 0.047 
10.0 2.0 0.063 0.067 0.111 0.049 0.199 0.014 0.137 0.049 0.055 0.097 0.048 0.065 0.121 0.004 0.092 0.064 0.013 0.067 0.111 0.012 
11.0 2.0 0.003 0.029 0.164 0.014 0.224 0.030 0.115 0.081 0.010 0.097 0.114 0.023 0.135 0.064 0.022 0.086 0.118 0.026 0.137 0.056 
12.0 2.0 0.043 0.004 0.202 0.012 0.226 0.060 0.071 0.092 0.085 0.069 0.153 0.034 0.087 0.101 0.084 0.057 0.173 0.052 0.049 0.096 
13.0 2.0 0.074 0.025 0.225 0.029 0.207 0.076 0.012 0.086 0.149 0.023 0.148 0.083 0.009 0.096 0.170 0.012 0.124 0.112 0.108 0.062 
14.0 2.0 0.091 0.037 0.235 0.035 0.170 0.078 0.051 0.065 0.186 0.027 0.095 0.105 0.115 0.047 0.178 0.081 0.017 0.103 0.210 0.033 
15.0 2.0 0.098 0.043 0.235 0.033 0.124 0.073 0.108 0.040 0.189 0.067 0.013 0.097 0.187 0.022 0.104 0.113 0.160 0.031 0.172 0.112 
16.0 2.0 0.098 0.043 0.228 0.027 0.073 0.066 0.154 0.012 0.159 0.093 0.078 0.062 0.198 0.084 0.021 0.091 0.222 0.062 0.016 0.115 
17.0 2.0 0.092 0.040 0.217 0.020 0.020 0.058 0.184 0.014 0.101 0.102 0.153 0.012 0.143 0.117 0.141 0.026 0.166 0.121 0.155 0.040 
18.0 2.0 0.083 0.034 0.204 0.013 0.031 0.052 0.196 0.039 0.026 0.093 0.194 0.042 0.038 0.109 0.205 0.053 0.021 0.111 0.227 0.063 
19.0 2.0 0.071 0.024 0.190 0.007 0.080 0.047 0.191 0.060 0.057 0.068 0.191 0.085 0.082 0.064 0.181 0.109 0.133 0.037 0.151 0.121 
20.0 2.0 0.058 0.011 0.176 0.005 0.124 0.041 0.168 0.078 0.134 0.029 0.143 0.107 0.177 0.005 0.080 0.117 0.211 0.059 0.016 0.092 
21.0 2.0 0.045 0.006 0.163 0.009 0.166 0.033 0.128 0.091 0.192 0.019 0.057 0.100 0.213 0.072 0.054 0.071 0.170 0.120 0.156 0.004 
22.0 2.0 0.034 0.020 0.152 0.019 0.204 0.018 0.072 0.094 0.218 0.067 0.043 0.062 0.173 0.110 0.153 0.007 0.039 0.108 0.170 0.087 
23.0 2.0 0.028 0.032 0.140 0.033 0.236 0.006 0.003 0.083 0.202 0.104 0.127 0.003 0.075 0.099 0.168 0.071 0.086 0.036 0.069 0.099 
24.0 2.0 0.033 0.042 0.122 0.050 0.258 0.037 0.071 0.056 0.146 0.118 0.167 0.056 0.033 0.047 0.106 0.086 0.131 0.037 0.041 0.046 
25.0 2.0 0.054 0.052 0.092 0.066 0.260 0.072 0.137 0.015 0.061 0.101 0.152 0.092 0.103 0.019 0.018 0.051 0.094 0.063 0.084 0.014 
26.0 2.0 0.097 0.060 0.045 0.078 0.236 0.104 0.178 0.034 0.027 0.055 0.095 0.090 0.113 0.064 0.044 0.003 0.027 0.038 0.060 0.034 
27.0 2.0 0.159 0.055 0.019 0.075 0.181 0.119 0.185 0.074 0.090 0.002 0.027 0.056 0.079 0.069 0.059 0.038 0.017 0.002 0.019 0.017 
28.0 2.0 0.226 0.026 0.090 0.050 0.106 0.104 0.158 0.089 0.116 0.046 0.024 0.011 0.032 0.043 0.042 0.041 0.027 0.024 0.004 0.005 
29.0 2.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 2.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 3.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 3.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 3.0 0.307 0.006 0.155 0.007 0.057 0.006 0.011 0.012 0.002 0.017 0.002 0.016 0.005 0.012 0.007 0.006 0.008 0.002 0.007 0.002 
4.0 3.0 0.339 0.032 0.166 0.027 0.053 0.034 0.003 0.035 0.011 0.036 0.015 0.025 0.019 0.014 0.019 0.005 0.015 0.006 0.008 0.007 
5.0 3.0 0.349 0.089 0.157 0.073 0.028 0.079 0.025 0.062 0.041 0.050 0.041 0.024 0.039 0.005 0.027 0.014 0.011 0.020 0.006 0.015 
6.0 3.0 0.322 0.143 0.117 0.115 0.028 0.111 0.072 0.070 0.083 0.036 0.066 0.006 0.044 0.032 0.011 0.037 0.022 0.030 0.037 0.012 
7.0 3.0 0.259 0.164 0.048 0.127 0.105 0.104 0.128 0.044 0.117 0.011 0.066 0.050 0.012 0.064 0.039 0.041 0.068 0.009 0.054 0.026 
8.0 3.0 0.173 0.142 0.037 0.100 0.187 0.057 0.170 0.010 0.117 0.071 0.024 0.085 0.058 0.062 0.095 0.006 0.080 0.047 0.010 0.059 
9.0 3.0 0.084 0.091 0.121 0.049 0.253 0.010 0.182 0.068 0.073 0.112 0.052 0.082 0.130 0.012 0.107 0.061 0.016 0.085 0.088 0.041 
10.0 3.0 0.006 0.033 0.193 0.006 0.292 0.070 0.157 0.107 0.009 0.114 0.134 0.034 0.158 0.063 0.045 0.104 0.100 0.057 0.150 0.041 
11.0 3.0 0.055 0.013 0.245 0.046 0.299 0.109 0.099 0.117 0.105 0.077 0.186 0.036 0.113 0.118 0.072 0.084 0.186 0.035 0.096 0.115 
12.0 3.0 0.094 0.042 0.277 0.070 0.276 0.124 0.022 0.100 0.190 0.016 0.185 0.099 0.006 0.122 0.182 0.008 0.166 0.126 0.065 0.106 
13.0 3.0 0.116 0.056 0.291 0.078 0.231 0.119 0.063 0.067 0.243 0.047 0.127 0.131 0.126 0.069 0.221 0.090 0.028 0.148 0.224 0.012 
14.0 3.0 0.122 0.060 0.292 0.075 0.170 0.102 0.141 0.027 0.248 0.096 0.024 0.119 0.224 0.018 0.150 0.144 0.153 0.070 0.237 0.126 
15.0 3.0 0.120 0.059 0.284 0.066 0.102 0.080 0.202 0.012 0.209 0.123 0.091 0.073 0.249 0.100 0.008 0.128 0.261 0.054 0.087 0.165 
16.0 3.0 0.111 0.053 0.270 0.054 0.032 0.060 0.242 0.043 0.134 0.126 0.189 0.009 0.192 0.145 0.148 0.051 0.231 0.149 0.128 0.089 
17.0 3.0 0.098 0.046 0.253 0.042 0.037 0.042 0.257 0.069 0.036 0.107 0.244 0.058 0.069 0.140 0.244 0.052 0.078 0.160 0.264 0.050 
18.0 3.0 0.083 0.036 0.235 0.031 0.101 0.028 0.248 0.089 0.070 0.071 0.245 0.110 0.080 0.085 0.239 0.133 0.117 0.078 0.230 0.154 
19.0 3.0 0.067 0.022 0.217 0.024 0.160 0.017 0.216 0.101 0.168 0.022 0.188 0.136 0.205 0.001 0.133 0.155 0.247 0.050 0.051 0.149 
20.0 3.0 0.051 0.004 0.200 0.023 0.212 0.008 0.163 0.108 0.241 0.035 0.086 0.126 0.264 0.089 0.027 0.105 0.241 0.149 0.148 0.041 
21.0 3.0 0.037 0.022 0.183 0.030 0.257 0.010 0.092 0.107 0.277 0.092 0.038 0.081 0.235 0.145 0.169 0.006 0.106 0.160 0.230 0.096 
22.0 3.0 0.028 0.044 0.167 0.046 0.294 0.034 0.008 0.091 0.264 0.136 0.150 0.007 0.126 0.143 0.224 0.092 0.070 0.074 0.146 0.149 
23.0 3.0 0.031 0.061 0.144 0.066 0.318 0.069 0.083 0.057 0.199 0.153 0.213 0.072 0.015 0.078 0.168 0.129 0.168 0.040 0.010 0.089 
24.0 3.0 0.053 0.071 0.111 0.085 0.321 0.109 0.166 0.004 0.096 0.131 0.209 0.125 0.123 0.014 0.054 0.091 0.150 0.099 0.105 0.010 
25.0 3.0 0.099 0.073 0.058 0.096 0.295 0.146 0.223 0.057 0.018 0.071 0.145 0.128 0.158 0.086 0.045 0.012 0.063 0.075 0.099 0.059 
26.0 3.0 0.170 0.058 0.016 0.089 0.234 0.160 0.240 0.109 0.109 0.007 0.054 0.084 0.124 0.104 0.084 0.051 0.013 0.012 0.043 0.041 
27.0 3.0 0.254 0.016 0.102 0.053 0.143 0.138 0.212 0.129 0.154 0.071 0.023 0.018 0.059 0.070 0.069 0.065 0.041 0.033 0.002 0.002 
28.0 3.0 0.328 0.051 0.182 0.009 0.043 0.078 0.153 0.110 0.151 0.095 0.065 0.031 0.004 0.021 0.034 0.042 0.033 0.039 0.015 0.021 
29.0 3.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 3.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 4.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 4.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 4.0 0.395 0.088 0.210 0.063 0.078 0.050 0.006 0.033 0.017 0.027 0.021 0.019 0.021 0.011 0.016 0.004 0.011 0.002 0.006 0.004 
4.0 4.0 0.416 0.147 0.207 0.110 0.053 0.090 0.024 0.055 0.049 0.040 0.046 0.020 0.039 0.004 0.024 0.008 0.010 0.014 0.002 0.013 
5.0 4.0 0.397 0.207 0.170 0.154 0.007 0.119 0.079 0.063 0.098 0.030 0.075 0.003 0.048 0.024 0.015 0.031 0.013 0.028 0.028 0.014 
6.0 4.0 0.329 0.229 0.093 0.162 0.100 0.106 0.149 0.032 0.143 0.017 0.082 0.047 0.021 0.060 0.031 0.044 0.060 0.018 0.054 0.013 
7.0 4.0 0.226 0.194 0.010 0.120 0.206 0.041 0.210 0.034 0.154 0.084 0.042 0.089 0.052 0.067 0.096 0.016 0.089 0.034 0.030 0.056 
8.0 4.0 0.112 0.118 0.118 0.045 0.299 0.054 0.236 0.106 0.109 0.131 0.046 0.088 0.142 0.019 0.128 0.053 0.044 0.087 0.063 0.058 
9.0 4.0 0.010 0.033 0.212 0.040 0.358 0.139 0.215 0.151 0.013 0.129 0.150 0.034 0.192 0.065 0.077 0.110 0.079 0.077 0.157 0.018 
10.0 4.0 0.069 0.037 0.281 0.099 0.376 0.189 0.148 0.154 0.110 0.075 0.227 0.051 0.157 0.134 0.051 0.102 0.199 0.015 0.143 0.115 
11.0 4.0 0.119 0.075 0.324 0.131 0.354 0.200 0.051 0.120 0.225 0.010 0.241 0.127 0.038 0.141 0.194 0.017 0.216 0.129 0.014 0.135 
12.0 4.0 0.146 0.088 0.344 0.141 0.302 0.183 0.058 0.063 0.303 0.091 0.180 0.160 0.125 0.078 0.268 0.097 0.086 0.174 0.217 0.032 
13.0 4.0 0.154 0.087 0.347 0.136 0.228 0.146 0.162 0.013 0.325 0.150 0.059 0.141 0.268 0.030 0.220 0.175 0.133 0.104 0.308 0.127 
14.0 4.0 0.148 0.079 0.337 0.120 0.143 0.103 0.246 0.057 0.284 0.172 0.091 0.074 0.322 0.130 0.055 0.161 0.304 0.046 0.180 0.206 
15.0 4.0 0.135 0.067 0.320 0.102 0.054 0.062 0.301 0.099 0.192 0.160 0.223 0.013 0.269 0.183 0.145 0.069 0.317 0.175 0.079 0.139 
16.0 4.0 0.118 0.055 0.300 0.086 0.032 0.027 0.325 0.127 0.067 0.120 0.306 0.095 0.125 0.171 0.289 0.060 0.161 0.205 0.293 0.029 
17.0 4.0 0.098 0.047 0.277 0.071 0.114 0.013 0.317 0.141 0.069 0.062 0.318 0.152 0.061 0.098 0.316 0.162 0.081 0.116 0.321 0.178 
18.0 4.0 0.078 0.035 0.255 0.057 0.188 0.030 0.278 0.142 0.196 0.012 0.256 0.173 0.230 0.012 0.212 0.193 0.278 0.040 0.146 0.203 
19.0 4.0 0.058 0.015 0.233 0.048 0.252 0.046 0.213 0.134 0.293 0.077 0.135 0.151 0.326 0.118 0.021 0.137 0.324 0.175 0.112 0.087 
20.0 4.0 0.041 0.016 0.212 0.050 0.307 0.064 0.125 0.117 0.344 0.138 0.018 0.089 0.315 0.186 0.171 0.017 0.198 0.208 0.277 0.088 
21.0 4.0 0.028 0.047 0.191 0.061 0.351 0.088 0.022 0.089 0.339 0.182 0.165 0.007 0.201 0.187 0.279 0.113 0.021 0.118 0.245 0.193 
22.0 4.0 0.026 0.076 0.166 0.082 0.379 0.121 0.088 0.043 0.271 0.195 0.263 0.101 0.026 0.111 0.252 0.179 0.196 0.036 0.060 0.149 
23.0 4.0 0.044 0.095 0.130 0.105 0.386 0.163 0.191 0.023 0.150 0.162 0.279 0.168 0.132 0.011 0.118 0.141 0.221 0.139 0.109 0.010 
24.0 4.0 0.089 0.093 0.074 0.116 0.361 0.201 0.268 0.097 0.007 0.084 0.214 0.176 0.208 0.115 0.028 0.036 0.127 0.127 0.149 0.086 
25.0 4.0 0.165 0.064 0.007 0.101 0.295 0.213 0.299 0.160 0.119 0.019 0.101 0.118 0.187 0.149 0.110 0.063 0.008 0.039 0.087 0.081 
26.0 4.0 0.263 0.003 0.105 0.051 0.192 0.179 0.277 0.185 0.193 0.108 0.010 0.027 0.106 0.108 0.109 0.098 0.055 0.041 0.013 0.018 
27.0 4.0 0.359 0.091 0.204 0.032 0.069 0.096 0.209 0.156 0.203 0.144 0.080 0.049 0.022 0.035 0.064 0.070 0.056 0.063 0.021 0.028 
28.0 4.0 0.426 0.185 0.281 0.121 0.046 0.011 0.121 0.087 0.165 0.122 0.099 0.078 0.029 0.021 0.018 0.024 0.031 0.042 0.021 0.034 
29.0 4.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 4.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 5.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 5.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 5.0 0.459 0.223 0.249 0.162 0.085 0.114 0.012 0.053 0.047 0.028 0.047 0.010 0.039 0.002 0.023 0.007 0.010 0.009 0.001 0.008 
4.0 5.0 0.457 0.289 0.223 0.207 0.030 0.138 0.068 0.055 0.100 0.016 0.080 0.010 0.054 0.023 0.020 0.024 0.006 0.022 0.020 0.012 
5.0 5.0 0.397 0.313 0.150 0.212 0.068 0.115 0.149 0.017 0.160 0.034 0.101 0.053 0.040 0.056 0.016 0.040 0.049 0.020 0.051 0.006 
6.0 5.0 0.285 0.261 0.035 0.152 0.195 0.026 0.232 0.067 0.192 0.109 0.074 0.096 0.029 0.066 0.087 0.019 0.096 0.024 0.052 0.045 
7.0 5.0 0.149 0.151 0.094 0.044 0.316 0.106 0.282 0.158 0.162 0.164 0.015 0.096 0.136 0.019 0.146 0.050 0.080 0.083 0.026 0.063 
8.0 5.0 0.021 0.031 0.213 0.076 0.404 0.224 0.276 0.215 0.063 0.155 0.141 0.030 0.220 0.077 0.124 0.118 0.034 0.088 0.146 0.004 
9.0 5.0 0.081 0.072 0.303 0.164 0.441 0.292 0.212 0.211 0.082 0.078 0.254 0.077 0.218 0.159 0.002 0.116 0.191 0.005 0.191 0.108 
10.0 5.0 0.147 0.125 0.360 0.209 0.428 0.302 0.103 0.153 0.231 0.040 0.300 0.171 0.104 0.168 0.178 0.023 0.268 0.134 0.069 0.154 
11.0 5.0 0.181 0.137 0.387 0.217 0.373 0.266 0.028 0.064 0.345 0.151 0.255 0.208 0.086 0.087 0.307 0.115 0.177 0.200 0.169 0.061 
12.0 5.0 0.190 0.124 0.391 0.204 0.290 0.205 0.159 0.034 0.395 0.226 0.125 0.172 0.277 0.051 0.304 0.211 0.061 0.131 0.348 0.122 
13.0 5.0 0.182 0.104 0.379 0.181 0.191 0.134 0.271 0.116 0.370 0.248 0.055 0.076 0.393 0.182 0.149 0.204 0.316 0.047 0.309 0.250 
14.0 5.0 0.164 0.083 0.358 0.154 0.086 0.068 0.347 0.174 0.272 0.214 0.231 0.047 0.370 0.244 0.097 0.085 0.412 0.214 0.033 0.192 
15.0 5.0 0.141 0.063 0.333 0.131 0.018 0.017 0.385 0.205 0.127 0.143 0.354 0.152 0.222 0.216 0.311 0.079 0.290 0.261 0.278 0.010 
16.0 5.0 0.117 0.049 0.306 0.113 0.115 0.040 0.383 0.214 0.040 0.049 0.396 0.220 0.001 0.113 0.399 0.210 0.013 0.159 0.415 0.205 
17.0 5.0 0.093 0.040 0.280 0.096 0.203 0.081 0.344 0.202 0.200 0.051 0.345 0.232 0.224 0.033 0.323 0.248 0.269 0.038 0.289 0.264 
18.0 5.0 0.070 0.029 0.254 0.081 0.279 0.113 0.270 0.173 0.329 0.140 0.213 0.187 0.376 0.167 0.115 0.175 0.405 0.211 0.013 0.141 
19.0 5.0 0.049 0.015 0.228 0.073 0.344 0.137 0.170 0.132 0.405 0.209 0.033 0.095 0.405 0.246 0.133 0.024 0.325 0.267 0.284 0.077 
20.0 5.0 0.033 0.034 0.203 0.076 0.394 0.160 0.051 0.080 0.414 0.248 0.152 0.025 0.302 0.240 0.312 0.140 0.084 0.170 0.349 0.235 
21.0 5.0 0.025 0.072 0.175 0.090 0.427 0.189 0.077 0.018 0.352 0.248 0.295 0.144 0.105 0.145 0.343 0.236 0.174 0.026 0.184 0.218 
22.0 5.0 0.034 0.105 0.140 0.113 0.439 0.225 0.201 0.063 0.223 0.198 0.350 0.227 0.108 0.012 0.219 0.206 0.293 0.183 0.063 0.050 
23.0 5.0 0.072 0.113 0.086 0.127 0.417 0.260 0.299 0.149 0.055 0.096 0.300 0.236 0.244 0.150 0.027 0.072 0.223 0.197 0.191 0.110 
24.0 5.0 0.143 0.080 0.008 0.112 0.354 0.269 0.352 0.224 0.108 0.038 0.174 0.164 0.260 0.208 0.116 0.073 0.068 0.087 0.157 0.137 
25.0 5.0 0.246 0.023 0.096 0.052 0.246 0.224 0.343 0.253 0.221 0.155 0.027 0.041 0.177 0.163 0.155 0.140 0.052 0.041 0.053 0.055 
26.0 5.0 0.359 0.126 0.210 0.056 0.107 0.117 0.274 0.215 0.257 0.208 0.082 0.070 0.063 0.060 0.111 0.113 0.085 0.093 0.020 0.029 
27.0 5.0 0.450 0.252 0.308 0.173 0.034 0.027 0.170 0.121 0.224 0.181 0.128 0.119 0.023 0.029 0.044 0.043 0.059 0.070 0.035 0.053 
28.0 5.0 0.492 0.336 0.366 0.258 0.144 0.151 0.065 0.011 0.152 0.102 0.119 0.103 0.059 0.063 0.004 0.009 0.022 0.026 0.021 0.036 
29.0 5.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 5.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 6.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 6.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 6.0 0.472 0.352 0.252 0.252 0.066 0.162 0.044 0.054 0.085 0.006 0.074 0.017 0.053 0.025 0.024 0.022 0.003 0.017 0.011 0.009 
4.0 6.0 0.434 0.383 0.196 0.260 0.021 0.135 0.123 0.010 0.151 0.047 0.106 0.060 0.055 0.056 0.003 0.036 0.030 0.017 0.039 0.001 
5.0 6.0 0.333 0.328 0.088 0.193 0.150 0.030 0.220 0.085 0.206 0.132 0.104 0.109 0.009 0.071 0.060 0.022 0.085 0.016 0.062 0.036 
6.0 6.0 0.187 0.188 0.052 0.054 0.293 0.136 0.296 0.202 0.207 0.201 0.035 0.114 0.098 0.026 0.139 0.046 0.107 0.080 0.021 0.065 
7.0 6.0 0.036 0.025 0.191 0.105 0.409 0.295 0.319 0.279 0.128 0.197 0.095 0.040 0.214 0.082 0.164 0.127 0.033 0.102 0.097 0.021 
8.0 6.0 0.090 0.118 0.303 0.225 0.473 0.390 0.272 0.278 0.020 0.101 0.238 0.092 0.262 0.188 0.076 0.141 0.133 0.020 0.205 0.096 
9.0 6.0 0.174 0.187 0.376 0.285 0.476 0.402 0.165 0.199 0.194 0.052 0.330 0.215 0.189 0.210 0.110 0.043 0.279 0.134 0.164 0.176 
10.0 6.0 0.218 0.196 0.411 0.291 0.426 0.348 0.022 0.076 0.345 0.203 0.323 0.268 0.003 0.117 0.296 0.124 0.272 0.235 0.056 0.102 
11.0 6.0 0.229 0.170 0.416 0.266 0.340 0.260 0.129 0.057 0.432 0.303 0.211 0.222 0.229 0.056 0.368 0.254 0.068 0.178 0.316 0.104 
12.0 6.0 0.218 0.132 0.402 0.229 0.231 0.161 0.264 0.169 0.435 0.328 0.022 0.096 0.407 0.227 0.265 0.260 0.235 0.026 0.404 0.281 
13.0 6.0 0.195 0.092 0.376 0.191 0.115 0.068 0.365 0.246 0.355 0.282 0.191 0.067 0.458 0.321 0.016 0.125 0.459 0.253 0.212 0.271 
14.0 6.0 0.166 0.060 0.345 0.160 0.001 0.013 0.420 0.283 0.204 0.178 0.363 0.210 0.342 0.287 0.266 0.088 0.433 0.340 0.162 0.041 
15.0 6.0 0.137 0.042 0.313 0.139 0.109 0.076 0.429 0.288 0.018 0.048 0.448 0.296 0.110 0.149 0.443 0.265 0.175 0.230 0.443 0.226 
16.0 6.0 0.109 0.034 0.282 0.123 0.206 0.131 0.394 0.263 0.170 0.088 0.427 0.305 0.160 0.041 0.437 0.323 0.175 0.011 0.443 0.340 
17.0 6.0 0.084 0.027 0.251 0.106 0.291 0.175 0.320 0.214 0.330 0.204 0.306 0.238 0.378 0.216 0.251 0.237 0.428 0.247 0.168 0.224 
18.0 6.0 0.062 0.016 0.222 0.091 0.361 0.208 0.214 0.147 0.436 0.285 0.114 0.112 0.471 0.318 0.032 0.047 0.452 0.343 0.195 0.042 
19.0 6.0 0.044 0.016 0.193 0.084 0.414 0.233 0.086 0.069 0.469 0.320 0.102 0.042 0.410 0.309 0.287 0.163 0.243 0.246 0.405 0.270 
20.0 6.0 0.033 0.042 0.163 0.086 0.450 0.255 0.054 0.020 0.422 0.303 0.286 0.188 0.219 0.192 0.403 0.294 0.070 0.013 0.337 0.301 
21.0 6.0 0.034 0.079 0.127 0.096 0.463 0.277 0.191 0.110 0.300 0.231 0.390 0.288 0.031 0.004 0.336 0.282 0.303 0.213 0.070 0.121 
22.0 6.0 0.058 0.105 0.080 0.109 0.446 0.298 0.308 0.203 0.122 0.106 0.380 0.304 0.238 0.182 0.132 0.129 0.328 0.283 0.177 0.116 
23.0 6.0 0.115 0.087 0.010 0.101 0.390 0.300 0.381 0.281 0.069 0.054 0.263 0.219 0.318 0.274 0.077 0.068 0.174 0.163 0.231 0.204 
24.0 6.0 0.207 0.013 0.087 0.044 0.287 0.250 0.392 0.315 0.222 0.200 0.094 0.066 0.263 0.234 0.184 0.185 0.007 0.020 0.131 0.120 
25.0 6.0 0.322 0.132 0.202 0.072 0.145 0.131 0.335 0.273 0.296 0.276 0.059 0.086 0.132 0.102 0.169 0.171 0.100 0.124 0.011 0.011 
26.0 6.0 0.430 0.287 0.312 0.210 0.013 0.044 0.225 0.158 0.283 0.250 0.144 0.166 0.006 0.031 0.091 0.078 0.096 0.114 0.044 0.074 
27.0 6.0 0.495 0.400 0.389 0.321 0.148 0.201 0.100 0.016 0.208 0.147 0.156 0.154 0.065 0.094 0.016 0.008 0.049 0.049 0.040 0.061 
28.0 6.0 0.498 0.422 0.412 0.355 0.234 0.290 0.006 0.099 0.116 0.031 0.120 0.088 0.080 0.086 0.024 0.042 0.008 0.002 0.017 0.025 
29.0 6.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 6.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 7.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 7.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 7.0 0.413 0.390 0.209 0.270 0.019 0.145 0.086 0.017 0.121 0.044 0.092 0.056 0.055 0.051 0.014 0.032 0.013 0.015 0.023 0.003 
4.0 7.0 0.337 0.347 0.123 0.212 0.093 0.049 0.177 0.078 0.185 0.128 0.110 0.107 0.035 0.072 0.026 0.027 0.056 0.011 0.051 0.026 
5.0 7.0 0.202 0.200 0.010 0.066 0.236 0.130 0.269 0.207 0.218 0.214 0.076 0.129 0.043 0.044 0.102 0.029 0.103 0.066 0.051 0.062 
6.0 7.0 0.043 0.006 0.155 0.119 0.370 0.320 0.320 0.308 0.176 0.230 0.030 0.067 0.163 0.062 0.164 0.119 0.084 0.111 0.029 0.046 
7.0 7.0 0.101 0.169 0.282 0.269 0.458 0.443 0.302 0.322 0.052 0.137 0.179 0.075 0.257 0.190 0.137 0.163 0.042 0.057 0.157 0.063 
8.0 7.0 0.203 0.258 0.369 0.343 0.482 0.462 0.214 0.237 0.124 0.037 0.307 0.228 0.247 0.245 0.011 0.085 0.219 0.102 0.211 0.179 
9.0 7.0 0.257 0.264 0.412 0.344 0.444 0.393 0.075 0.090 0.299 0.221 0.351 0.307 0.105 0.164 0.217 0.097 0.308 0.247 0.082 0.156 
10.0 7.0 0.270 0.217 0.418 0.300 0.360 0.277 0.084 0.070 0.421 0.348 0.281 0.271 0.127 0.028 0.365 0.269 0.201 0.236 0.188 0.045 
11.0 7.0 0.256 0.153 0.399 0.242 0.249 0.152 0.232 0.205 0.459 0.384 0.112 0.129 0.352 0.237 0.351 0.313 0.081 0.036 0.401 0.279 
12.0 7.0 0.226 0.094 0.367 0.188 0.127 0.041 0.349 0.294 0.405 0.329 0.110 0.063 0.475 0.367 0.155 0.184 0.381 0.239 0.361 0.337 
13.0 7.0 0.191 0.046 0.329 0.148 0.005 0.053 0.422 0.335 0.271 0.206 0.319 0.243 0.438 0.357 0.146 0.059 0.511 0.405 0.047 0.135 
14.0 7.0 0.155 0.016 0.290 0.124 0.107 0.120 0.443 0.330 0.083 0.047 0.451 0.351 0.236 0.203 0.405 0.290 0.352 0.325 0.342 0.198 
15.0 7.0 0.124 0.007 0.254 0.110 0.207 0.176 0.415 0.293 0.119 0.114 0.473 0.365 0.047 0.024 0.497 0.389 0.004 0.057 0.518 0.402 
16.0 7.0 0.098 0.010 0.219 0.098 0.293 0.223 0.345 0.228 0.300 0.251 0.382 0.285 0.315 0.241 0.383 0.313 0.345 0.245 0.368 0.332 
17.0 7.0 0.076 0.014 0.186 0.086 0.362 0.258 0.240 0.143 0.430 0.341 0.201 0.134 0.478 0.373 0.114 0.097 0.506 0.406 0.005 0.040 
18.0 7.0 0.059 0.013 0.154 0.072 0.414 0.282 0.110 0.044 0.488 0.373 0.025 0.050 0.483 0.374 0.190 0.158 0.400 0.338 0.345 0.268 
19.0 7.0 0.047 0.002 0.121 0.060 0.445 0.295 0.033 0.060 0.462 0.340 0.239 0.221 0.332 0.244 0.395 0.335 0.099 0.083 0.438 0.378 
20.0 7.0 0.045 0.022 0.086 0.054 0.454 0.298 0.174 0.162 0.355 0.244 0.385 0.334 0.081 0.026 0.416 0.350 0.217 0.203 0.248 0.222 
21.0 7.0 0.058 0.051 0.042 0.052 0.437 0.293 0.298 0.252 0.184 0.099 0.423 0.354 0.174 0.196 0.257 0.197 0.371 0.346 0.061 0.068 
22.0 7.0 0.096 0.057 0.016 0.044 0.386 0.275 0.385 0.321 0.017 0.076 0.341 0.265 0.331 0.327 0.015 0.041 0.294 0.259 0.251 0.256 
23.0 7.0 0.167 0.006 0.096 0.007 0.293 0.220 0.412 0.346 0.197 0.237 0.173 0.091 0.333 0.304 0.167 0.215 0.090 0.034 0.221 0.208 
24.0 7.0 0.265 0.116 0.197 0.095 0.160 0.103 0.372 0.300 0.308 0.329 0.009 0.094 0.215 0.155 0.214 0.235 0.076 0.141 0.080 0.036 
25.0 7.0 0.371 0.270 0.304 0.229 0.004 0.072 0.270 0.175 0.326 0.311 0.139 0.208 0.061 0.022 0.151 0.130 0.126 0.166 0.030 0.087 
26.0 7.0 0.449 0.400 0.388 0.349 0.146 0.249 0.136 0.011 0.263 0.192 0.184 0.209 0.052 0.124 0.054 0.007 0.089 0.088 0.058 0.094 
27.0 7.0 0.471 0.438 0.425 0.394 0.252 0.357 0.010 0.134 0.159 0.041 0.159 0.128 0.096 0.127 0.014 0.061 0.031 0.008 0.037 0.046 
28.0 7.0 0.427 0.364 0.406 0.341 0.299 0.358 0.079 0.201 0.060 0.072 0.103 0.033 0.087 0.074 0.040 0.059 0.006 0.027 0.010 0.006 
29.0 7.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 7.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 8.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 8.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 8.0 0.277 0.269 0.116 0.167 0.052 0.042 0.127 0.062 0.142 0.102 0.092 0.086 0.040 0.059 0.005 0.025 0.029 0.002 0.032 0.014 
4.0 8.0 0.168 0.141 0.011 0.047 0.172 0.117 0.213 0.176 0.188 0.184 0.086 0.117 0.003 0.049 0.057 0.011 0.071 0.043 0.048 0.045 
5.0 8.0 0.021 0.067 0.126 0.145 0.303 0.303 0.280 0.284 0.184 0.220 0.021 0.083 0.096 0.031 0.126 0.088 0.093 0.096 0.020 0.055 
6.0 8.0 0.128 0.247 0.255 0.303 0.403 0.435 0.289 0.312 0.100 0.150 0.104 0.043 0.204 0.156 0.150 0.154 0.032 0.084 0.078 0.022 
7.0 8.0 0.241 0.342 0.349 0.379 0.444 0.455 0.228 0.233 0.051 0.021 0.242 0.201 0.249 0.239 0.070 0.117 0.117 0.047 0.180 0.143 
8.0 8.0 0.302 0.336 0.395 0.364 0.419 0.369 0.107 0.076 0.225 0.212 0.326 0.303 0.174 0.192 0.106 0.046 0.260 0.212 0.162 0.182 
9.0 8.0 0.316 0.262 0.400 0.292 0.341 0.226 0.045 0.097 0.367 0.352 0.307 0.284 0.016 0.016 0.290 0.237 0.265 0.262 0.031 0.038 
10.0 8.0 0.296 0.165 0.374 0.205 0.231 0.078 0.195 0.238 0.435 0.391 0.178 0.146 0.248 0.211 0.363 0.324 0.076 0.108 0.286 0.216 
11.0 8.0 0.258 0.080 0.332 0.130 0.107 0.047 0.317 0.322 0.410 0.328 0.024 0.056 0.421 0.367 0.257 0.231 0.224 0.174 0.397 0.354 
12.0 8.0 0.213 0.017 0.284 0.076 0.014 0.136 0.396 0.348 0.300 0.189 0.240 0.249 0.457 0.378 0.004 0.010 0.455 0.395 0.232 0.225 
13.0 8.0 0.169 0.029 0.237 0.050 0.125 0.193 0.425 0.325 0.128 0.017 0.408 0.372 0.329 0.237 0.294 0.275 0.458 0.395 0.139 0.112 
14.0 8.0 0.134 0.044 0.195 0.045 0.221 0.230 0.402 0.268 0.071 0.152 0.470 0.385 0.072 0.005 0.474 0.414 0.192 0.141 0.454 0.400 
15.0 8.0 0.106 0.035 0.156 0.040 0.299 0.258 0.335 0.188 0.258 0.288 0.416 0.297 0.212 0.244 0.456 0.364 0.180 0.198 0.484 0.415 
16.0 8.0 0.085 0.016 0.120 0.035 0.360 0.279 0.234 0.091 0.399 0.371 0.262 0.132 0.426 0.396 0.248 0.148 0.453 0.423 0.212 0.148 
17.0 8.0 0.071 0.014 0.086 0.029 0.402 0.291 0.107 0.018 0.473 0.389 0.045 0.067 0.498 0.408 0.056 0.132 0.483 0.407 0.176 0.212 
18.0 8.0 0.063 0.033 0.051 0.020 0.423 0.293 0.032 0.123 0.465 0.338 0.178 0.248 0.405 0.274 0.321 0.347 0.265 0.163 0.421 0.412 
19.0 8.0 0.062 0.042 0.015 0.019 0.422 0.278 0.169 0.223 0.375 0.221 0.350 0.365 0.184 0.042 0.432 0.394 0.068 0.162 0.379 0.318 
20.0 8.0 0.070 0.034 0.026 0.039 0.396 0.243 0.288 0.302 0.217 0.056 0.425 0.378 0.082 0.202 0.349 0.251 0.321 0.370 0.109 0.015 
21.0 8.0 0.094 0.028 0.075 0.059 0.342 0.191 0.375 0.347 0.022 0.127 0.382 0.280 0.292 0.360 0.127 0.005 0.364 0.337 0.174 0.258 
22.0 8.0 0.140 0.049 0.138 0.090 0.255 0.117 0.410 0.346 0.168 0.287 0.237 0.094 0.365 0.358 0.106 0.230 0.204 0.103 0.271 0.291 
23.0 8.0 0.212 0.123 0.217 0.158 0.134 0.007 0.380 0.281 0.302 0.374 0.047 0.112 0.287 0.202 0.225 0.291 0.007 0.136 0.169 0.109 
24.0 8.0 0.297 0.240 0.304 0.260 0.012 0.157 0.289 0.147 0.349 0.350 0.115 0.249 0.129 0.008 0.206 0.188 0.128 0.216 0.020 0.078 
25.0 8.0 0.370 0.347 0.380 0.357 0.158 0.321 0.157 0.031 0.305 0.218 0.197 0.263 0.020 0.153 0.107 0.027 0.128 0.141 0.061 0.132 
26.0 8.0 0.399 0.379 0.420 0.391 0.273 0.424 0.019 0.188 0.201 0.038 0.194 0.170 0.101 0.176 0.010 0.078 0.066 0.025 0.061 0.079 
27.0 8.0 0.367 0.299 0.406 0.328 0.330 0.416 0.088 0.265 0.085 0.106 0.138 0.044 0.111 0.111 0.041 0.091 0.009 0.040 0.027 0.015 
28.0 8.0 0.280 0.136 0.342 0.187 0.326 0.306 0.145 0.248 0.005 0.165 0.070 0.045 0.082 0.029 0.050 0.052 0.019 0.042 0.002 0.014 
29.0 8.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 8.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 9.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 9.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 9.0 0.074 0.022 0.015 0.052 0.131 0.132 0.155 0.143 0.139 0.135 0.070 0.083 0.011 0.036 0.027 0.003 0.041 0.024 0.031 0.027 
4.0 9.0 0.053 0.198 0.126 0.210 0.239 0.286 0.217 0.230 0.153 0.170 0.038 0.067 0.047 0.013 0.078 0.056 0.069 0.066 0.031 0.044 
5.0 9.0 0.191 0.376 0.243 0.357 0.333 0.401 0.242 0.258 0.108 0.122 0.048 0.026 0.136 0.114 0.122 0.120 0.058 0.080 0.018 0.011 
6.0 9.0 0.303 0.461 0.333 0.416 0.378 0.402 0.204 0.178 0.007 0.028 0.168 0.167 0.205 0.201 0.099 0.115 0.033 0.003 0.111 0.089 
7.0 9.0 0.365 0.428 0.376 0.370 0.360 0.286 0.105 0.018 0.160 0.212 0.266 0.271 0.188 0.183 0.018 0.010 0.169 0.152 0.160 0.163 
8.0 9.0 0.375 0.311 0.373 0.255 0.285 0.107 0.032 0.162 0.301 0.346 0.285 0.260 0.059 0.032 0.187 0.187 0.245 0.240 0.074 0.086 
9.0 9.0 0.344 0.169 0.335 0.125 0.175 0.071 0.174 0.297 0.382 0.371 0.200 0.126 0.144 0.184 0.308 0.298 0.164 0.146 0.137 0.133 
10.0 9.0 0.292 0.050 0.279 0.024 0.051 0.203 0.291 0.359 0.378 0.284 0.032 0.077 0.332 0.345 0.288 0.238 0.070 0.107 0.323 0.315 
11.0 9.0 0.234 0.047 0.218 0.059 0.069 0.282 0.366 0.349 0.288 0.122 0.170 0.267 0.417 0.363 0.108 0.020 0.327 0.347 0.310 0.266 
12.0 9.0 0.179 0.093 0.159 0.091 0.174 0.312 0.391 0.286 0.133 0.064 0.342 0.378 0.353 0.224 0.161 0.246 0.440 0.397 0.056 0.024 
13.0 9.0 0.135 0.110 0.108 0.095 0.260 0.311 0.367 0.194 0.053 0.232 0.435 0.380 0.152 0.018 0.394 0.416 0.315 0.196 0.295 0.355 
14.0 9.0 0.104 0.098 0.065 0.082 0.325 0.298 0.297 0.091 0.233 0.347 0.411 0.269 0.118 0.262 0.458 0.381 0.010 0.150 0.475 0.450 
15.0 9.0 0.085 0.070 0.026 0.070 0.369 0.284 0.195 0.019 0.373 0.399 0.283 0.087 0.352 0.413 0.327 0.168 0.331 0.414 0.354 0.233 
16.0 9.0 0.075 0.033 0.010 0.062 0.394 0.267 0.072 0.121 0.449 0.383 0.085 0.118 0.470 0.419 0.061 0.121 0.476 0.443 0.017 0.140 
17.0 9.0 0.072 0.028 0.044 0.067 0.398 0.246 0.061 0.218 0.447 0.301 0.133 0.295 0.431 0.276 0.223 0.355 0.369 0.222 0.312 0.410 
18.0 9.0 0.076 0.071 0.080 0.089 0.380 0.214 0.189 0.302 0.365 0.160 0.314 0.399 0.251 0.032 0.398 0.423 0.079 0.121 0.417 0.388 
19.0 9.0 0.086 0.104 0.119 0.126 0.339 0.158 0.299 0.361 0.218 0.024 0.410 0.396 0.005 0.227 0.391 0.290 0.222 0.379 0.250 0.101 
20.0 9.0 0.103 0.116 0.163 0.167 0.273 0.075 0.375 0.376 0.030 0.213 0.395 0.275 0.238 0.397 0.217 0.020 0.367 0.396 0.046 0.230 
21.0 9.0 0.133 0.129 0.212 0.208 0.182 0.033 0.404 0.338 0.158 0.367 0.274 0.068 0.364 0.404 0.026 0.243 0.293 0.173 0.252 0.354 
22.0 9.0 0.180 0.169 0.270 0.259 0.066 0.159 0.375 0.239 0.304 0.438 0.088 0.158 0.338 0.240 0.208 0.351 0.082 0.122 0.244 0.198 
23.0 9.0 0.237 0.236 0.334 0.325 0.069 0.305 0.287 0.080 0.367 0.389 0.093 0.310 0.192 0.005 0.245 0.253 0.101 0.267 0.092 0.050 
24.0 9.0 0.288 0.295 0.389 0.381 0.204 0.443 0.156 0.111 0.338 0.230 0.206 0.329 0.021 0.191 0.164 0.058 0.158 0.210 0.040 0.170 
25.0 9.0 0.308 0.293 0.416 0.381 0.315 0.519 0.012 0.277 0.236 0.018 0.227 0.219 0.098 0.238 0.047 0.096 0.110 0.058 0.080 0.129 
26.0 9.0 0.277 0.189 0.397 0.289 0.373 0.482 0.107 0.356 0.107 0.159 0.176 0.058 0.135 0.162 0.035 0.134 0.035 0.051 0.053 0.033 
27.0 9.0 0.191 0.014 0.329 0.118 0.369 0.334 0.177 0.324 0.004 0.236 0.097 0.068 0.111 0.048 0.062 0.086 0.015 0.069 0.014 0.021 
28.0 9.0 0.070 0.207 0.227 0.073 0.312 0.135 0.194 0.215 0.071 0.212 0.028 0.115 0.066 0.031 0.053 0.023 0.030 0.039 0.008 0.025 
29.0 9.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 9.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 10.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 10.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 10.0 0.169 0.372 0.162 0.310 0.201 0.297 0.160 0.186 0.109 0.115 0.030 0.037 0.024 0.014 0.045 0.038 0.042 0.042 0.023 0.027 
4.0 10.0 0.294 0.541 0.261 0.439 0.277 0.382 0.184 0.198 0.084 0.072 0.024 0.032 0.085 0.087 0.083 0.086 0.050 0.059 0.005 0.015 
5.0 10.0 0.401 0.618 0.340 0.481 0.316 0.359 0.159 0.112 0.003 0.060 0.115 0.150 0.150 0.164 0.091 0.098 0.008 0.016 0.053 0.050 
6.0 10.0 0.458 0.552 0.374 0.396 0.294 0.200 0.075 0.063 0.124 0.237 0.206 0.246 0.164 0.159 0.026 0.011 0.091 0.105 0.117 0.127 
7.0 10.0 0.458 0.381 0.357 0.225 0.214 0.032 0.049 0.256 0.252 0.362 0.242 0.235 0.086 0.028 0.105 0.152 0.186 0.205 0.106 0.103 
8.0 10.0 0.411 0.179 0.301 0.038 0.097 0.253 0.181 0.391 0.333 0.366 0.190 0.095 0.075 0.179 0.234 0.271 0.181 0.157 0.027 0.069 
9.0 10.0 0.338 0.030 0.224 0.119 0.034 0.405 0.290 0.428 0.336 0.244 0.052 0.119 0.252 0.342 0.268 0.234 0.031 0.061 0.213 0.264 
10.0 10.0 0.259 0.109 0.142 0.213 0.156 0.474 0.355 0.373 0.255 0.041 0.131 0.315 0.361 0.358 0.157 0.028 0.201 0.309 0.296 0.279 
11.0 10.0 0.188 0.167 0.067 0.255 0.257 0.472 0.367 0.255 0.109 0.175 0.298 0.413 0.340 0.205 0.066 0.240 0.369 0.393 0.167 0.042 
12.0 10.0 0.131 0.188 0.005 0.257 0.331 0.424 0.330 0.110 0.069 0.348 0.396 0.383 0.184 0.054 0.299 0.418 0.346 0.222 0.126 0.295 
13.0 10.0 0.092 0.175 0.047 0.232 0.380 0.357 0.251 0.033 0.243 0.446 0.394 0.239 0.059 0.314 0.427 0.403 0.114 0.123 0.392 0.472 
14.0 10.0 0.071 0.137 0.088 0.200 0.403 0.289 0.140 0.157 0.376 0.456 0.281 0.023 0.298 0.462 0.362 0.179 0.209 0.422 0.409 0.305 
15.0 10.0 0.064 0.088 0.123 0.173 0.404 0.228 0.014 0.260 0.444 0.389 0.095 0.198 0.442 0.448 0.139 0.132 0.426 0.485 0.164 0.077 
16.0 10.0 0.068 0.036 0.156 0.157 0.386 0.174 0.117 0.338 0.437 0.260 0.118 0.372 0.439 0.278 0.142 0.386 0.417 0.277 0.179 0.406 
17.0 10.0 0.078 0.051 0.190 0.162 0.347 0.120 0.239 0.394 0.352 0.086 0.303 0.457 0.291 0.010 0.357 0.468 0.191 0.086 0.392 0.456 
18.0 10.0 0.094 0.119 0.226 0.193 0.286 0.052 0.339 0.423 0.203 0.115 0.411 0.428 0.049 0.268 0.412 0.338 0.121 0.394 0.342 0.196 
19.0 10.0 0.113 0.171 0.265 0.245 0.202 0.047 0.402 0.409 0.015 0.312 0.411 0.281 0.200 0.453 0.287 0.051 0.341 0.467 0.083 0.184 
20.0 10.0 0.137 0.202 0.307 0.300 0.098 0.173 0.418 0.337 0.176 0.463 0.302 0.046 0.362 0.466 0.050 0.254 0.354 0.261 0.189 0.402 
21.0 10.0 0.167 0.229 0.350 0.352 0.023 0.316 0.379 0.203 0.329 0.521 0.118 0.209 0.381 0.294 0.176 0.416 0.177 0.082 0.290 0.309 
22.0 10.0 0.202 0.262 0.394 0.400 0.156 0.464 0.284 0.016 0.405 0.453 0.081 0.391 0.258 0.012 0.279 0.346 0.052 0.321 0.182 0.016 
23.0 10.0 0.229 0.278 0.427 0.425 0.285 0.588 0.145 0.200 0.382 0.259 0.222 0.418 0.068 0.232 0.228 0.113 0.177 0.304 0.013 0.199 
24.0 10.0 0.231 0.235 0.435 0.391 0.389 0.640 0.008 0.382 0.278 0.012 0.269 0.292 0.090 0.319 0.099 0.106 0.164 0.122 0.091 0.201 
25.0 10.0 0.188 0.100 0.402 0.267 0.443 0.573 0.142 0.468 0.133 0.219 0.226 0.088 0.163 0.240 0.020 0.189 0.077 0.050 0.088 0.078 
26.0 10.0 0.095 0.137 0.322 0.063 0.433 0.382 0.225 0.424 0.003 0.325 0.134 0.088 0.151 0.086 0.076 0.141 0.002 0.107 0.039 0.023 
27.0 10.0 0.037 0.378 0.206 0.179 0.364 0.127 0.247 0.280 0.093 0.298 0.043 0.166 0.097 0.038 0.075 0.048 0.036 0.073 0.002 0.046 
28.0 10.0 0.177 0.549 0.076 0.354 0.261 0.104 0.219 0.109 0.128 0.193 0.018 0.152 0.041 0.085 0.050 0.017 0.037 0.020 0.017 0.026 
29.0 10.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 10.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 11.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 11.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 11.0 0.420 0.677 0.305 0.512 0.248 0.381 0.137 0.159 0.054 0.037 0.020 0.040 0.057 0.071 0.054 0.062 0.034 0.041 0.008 0.013 
4.0 11.0 0.524 0.760 0.374 0.551 0.276 0.346 0.115 0.072 0.007 0.083 0.086 0.139 0.108 0.136 0.070 0.079 0.019 0.021 0.022 0.027 
5.0 11.0 0.581 0.688 0.401 0.452 0.249 0.166 0.041 0.112 0.112 0.256 0.165 0.235 0.136 0.148 0.040 0.023 0.043 0.069 0.075 0.097 
6.0 11.0 0.573 0.473 0.370 0.234 0.158 0.117 0.078 0.329 0.230 0.391 0.209 0.234 0.091 0.038 0.054 0.120 0.130 0.174 0.099 0.109 
7.0 11.0 0.507 0.208 0.293 0.021 0.025 0.396 0.209 0.484 0.310 0.395 0.176 0.094 0.035 0.167 0.175 0.254 0.168 0.171 0.033 0.017 
8.0 11.0 0.408 0.033 0.188 0.228 0.122 0.587 0.317 0.517 0.316 0.248 0.058 0.140 0.200 0.349 0.240 0.250 0.085 0.010 0.119 0.214 
9.0 11.0 0.300 0.174 0.078 0.357 0.257 0.661 0.376 0.428 0.235 0.002 0.114 0.360 0.322 0.383 0.181 0.060 0.107 0.270 0.247 0.292 
10.0 11.0 0.202 0.243 0.021 0.410 0.362 0.635 0.375 0.258 0.085 0.259 0.282 0.470 0.332 0.226 0.003 0.225 0.298 0.405 0.217 0.116 
11.0 11.0 0.126 0.260 0.102 0.410 0.430 0.544 0.319 0.058 0.099 0.458 0.387 0.425 0.205 0.060 0.231 0.437 0.348 0.277 0.003 0.227 
12.0 11.0 0.074 0.244 0.164 0.375 0.463 0.423 0.220 0.132 0.276 0.553 0.392 0.244 0.021 0.353 0.391 0.445 0.194 0.068 0.282 0.474 
13.0 11.0 0.046 0.206 0.209 0.327 0.466 0.299 0.093 0.287 0.413 0.537 0.292 0.014 0.270 0.532 0.393 0.227 0.106 0.430 0.423 0.404 
14.0 11.0 0.038 0.154 0.244 0.280 0.442 0.189 0.047 0.393 0.476 0.421 0.104 0.268 0.440 0.513 0.207 0.120 0.377 0.554 0.279 0.019 
15.0 11.0 0.046 0.093 0.274 0.242 0.397 0.094 0.185 0.456 0.459 0.240 0.116 0.452 0.468 0.316 0.073 0.417 0.456 0.370 0.049 0.387 
16.0 11.0 0.063 0.022 0.303 0.220 0.334 0.016 0.307 0.480 0.364 0.027 0.313 0.526 0.343 0.014 0.326 0.531 0.296 0.016 0.344 0.532 
17.0 11.0 0.087 0.076 0.335 0.228 0.251 0.063 0.401 0.471 0.204 0.192 0.437 0.476 0.105 0.293 0.441 0.414 0.014 0.388 0.414 0.325 
18.0 11.0 0.112 0.160 0.370 0.268 0.148 0.155 0.457 0.427 0.003 0.391 0.453 0.307 0.165 0.504 0.366 0.115 0.302 0.538 0.221 0.088 
19.0 11.0 0.138 0.221 0.405 0.326 0.028 0.275 0.462 0.333 0.201 0.538 0.353 0.051 0.371 0.538 0.141 0.232 0.411 0.381 0.092 0.416 
20.0 11.0 0.163 0.259 0.440 0.384 0.106 0.417 0.410 0.180 0.369 0.590 0.164 0.229 0.437 0.372 0.124 0.457 0.292 0.017 0.304 0.429 
21.0 11.0 0.185 0.283 0.470 0.430 0.246 0.562 0.303 0.026 0.463 0.515 0.058 0.444 0.346 0.066 0.302 0.446 0.040 0.322 0.289 0.144 
22.0 11.0 0.197 0.280 0.488 0.447 0.379 0.682 0.151 0.254 0.455 0.309 0.242 0.507 0.144 0.242 0.312 0.212 0.174 0.409 0.101 0.184 
23.0 11.0 0.183 0.215 0.481 0.401 0.484 0.727 0.022 0.455 0.348 0.022 0.324 0.385 0.064 0.392 0.182 0.077 0.227 0.230 0.075 0.281 
24.0 11.0 0.128 0.060 0.434 0.265 0.538 0.653 0.178 0.559 0.182 0.250 0.298 0.149 0.190 0.338 0.022 0.236 0.148 0.017 0.129 0.161 
25.0 11.0 0.024 0.192 0.340 0.042 0.525 0.443 0.282 0.522 0.012 0.402 0.195 0.085 0.207 0.155 0.082 0.216 0.035 0.140 0.084 0.010 
26.0 11.0 0.125 0.473 0.205 0.235 0.445 0.146 0.318 0.359 0.113 0.393 0.075 0.212 0.148 0.026 0.106 0.097 0.036 0.124 0.020 0.068 
27.0 11.0 0.286 0.686 0.051 0.453 0.319 0.143 0.289 0.144 0.171 0.266 0.016 0.213 0.070 0.113 0.079 0.010 0.053 0.048 0.017 0.053 
28.0 11.0 0.428 0.760 0.091 0.553 0.180 0.324 0.220 0.037 0.170 0.112 0.061 0.140 0.012 0.112 0.040 0.053 0.040 0.008 0.024 0.014 
29.0 11.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 11.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 12.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 12.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 12.0 0.644 0.804 0.420 0.569 0.261 0.334 0.089 0.060 0.016 0.078 0.070 0.116 0.081 0.107 0.052 0.062 0.018 0.020 0.008 0.013 
4.0 12.0 0.711 0.758 0.448 0.488 0.233 0.172 0.022 0.109 0.105 0.235 0.137 0.208 0.112 0.134 0.043 0.035 0.016 0.037 0.043 0.062 
5.0 12.0 0.709 0.545 0.415 0.266 0.139 0.122 0.093 0.334 0.217 0.386 0.189 0.236 0.096 0.065 0.019 0.075 0.086 0.133 0.081 0.102 
6.0 12.0 0.632 0.241 0.321 0.026 0.011 0.442 0.232 0.517 0.306 0.419 0.177 0.125 0.001 0.119 0.126 0.217 0.146 0.177 0.064 0.044 
7.0 12.0 0.507 0.040 0.188 0.283 0.183 0.677 0.351 0.573 0.325 0.285 0.078 0.106 0.154 0.322 0.215 0.264 0.120 0.059 0.045 0.137 
8.0 12.0 0.365 0.224 0.046 0.446 0.343 0.773 0.419 0.481 0.250 0.022 0.090 0.354 0.296 0.404 0.206 0.123 0.027 0.192 0.189 0.282 
9.0 12.0 0.234 0.306 0.085 0.512 0.466 0.739 0.417 0.284 0.094 0.275 0.271 0.499 0.344 0.282 0.063 0.159 0.227 0.392 0.242 0.204 
10.0 12.0 0.128 0.316 0.192 0.508 0.539 0.619 0.348 0.044 0.107 0.507 0.398 0.472 0.251 0.008 0.163 0.418 0.347 0.349 0.108 0.108 
11.0 12.0 0.055 0.290 0.270 0.465 0.565 0.459 0.227 0.183 0.305 0.618 0.424 0.284 0.036 0.334 0.363 0.487 0.274 0.041 0.165 0.428 
12.0 12.0 0.015 0.247 0.324 0.406 0.551 0.294 0.076 0.363 0.457 0.593 0.333 0.001 0.229 0.555 0.427 0.305 0.013 0.359 0.394 0.480 
13.0 12.0 0.005 0.198 0.361 0.346 0.505 0.143 0.087 0.480 0.535 0.455 0.145 0.290 0.448 0.578 0.302 0.052 0.310 0.597 0.394 0.174 
14.0 12.0 0.010 0.148 0.387 0.293 0.434 0.016 0.240 0.532 0.517 0.237 0.094 0.497 0.522 0.380 0.023 0.401 0.490 0.484 0.114 0.293 
15.0 12.0 0.030 0.087 0.410 0.249 0.346 0.091 0.371 0.528 0.414 0.009 0.318 0.573 0.430 0.056 0.276 0.570 0.422 0.105 0.248 0.565 
16.0 12.0 0.061 0.004 0.434 0.226 0.241 0.173 0.469 0.482 0.240 0.241 0.473 0.511 0.198 0.279 0.466 0.491 0.137 0.323 0.459 0.462 
17.0 12.0 0.095 0.091 0.462 0.237 0.120 0.249 0.524 0.405 0.022 0.434 0.517 0.330 0.098 0.516 0.465 0.203 0.213 0.563 0.383 0.066 
18.0 12.0 0.127 0.174 0.492 0.279 0.016 0.340 0.526 0.294 0.205 0.564 0.436 0.068 0.359 0.577 0.272 0.165 0.440 0.489 0.077 0.349 
19.0 12.0 0.154 0.231 0.520 0.331 0.163 0.451 0.468 0.141 0.400 0.605 0.248 0.216 0.494 0.437 0.023 0.445 0.426 0.151 0.248 0.499 
20.0 12.0 0.174 0.261 0.543 0.374 0.313 0.569 0.352 0.054 0.522 0.530 0.004 0.444 0.456 0.140 0.281 0.505 0.197 0.245 0.377 0.297 
21.0 12.0 0.180 0.259 0.553 0.393 0.456 0.669 0.188 0.270 0.542 0.335 0.228 0.540 0.266 0.197 0.387 0.318 0.096 0.452 0.255 0.079 
22.0 12.0 0.161 0.202 0.539 0.360 0.572 0.714 0.006 0.468 0.450 0.049 0.372 0.454 0.012 0.420 0.304 0.007 0.270 0.353 0.013 0.318 
23.0 12.0 0.101 0.058 0.486 0.241 0.637 0.651 0.190 0.584 0.270 0.243 0.385 0.217 0.188 0.420 0.114 0.243 0.248 0.074 0.145 0.264 
24.0 12.0 0.012 0.177 0.385 0.031 0.632 0.457 0.328 0.567 0.063 0.434 0.289 0.053 0.265 0.240 0.057 0.284 0.116 0.141 0.150 0.066 
25.0 12.0 0.169 0.460 0.237 0.236 0.552 0.160 0.392 0.411 0.111 0.459 0.142 0.234 0.225 0.017 0.134 0.166 0.011 0.179 0.070 0.075 
26.0 12.0 0.353 0.701 0.061 0.476 0.409 0.153 0.374 0.176 0.209 0.335 0.008 0.268 0.128 0.129 0.124 0.019 0.068 0.096 0.002 0.088 
27.0 12.0 0.526 0.807 0.113 0.605 0.239 0.375 0.298 0.042 0.228 0.150 0.072 0.191 0.036 0.152 0.074 0.064 0.065 0.008 0.031 0.038 
28.0 12.0 0.652 0.751 0.252 0.591 0.080 0.450 0.196 0.169 0.191 0.008 0.096 0.084 0.019 0.103 0.027 0.072 0.039 0.035 0.029 0.005 
29.0 12.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 12.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 13.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 13.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 13.0 0.811 0.689 0.491 0.443 0.236 0.159 0.021 0.083 0.089 0.183 0.112 0.160 0.091 0.105 0.040 0.034 0.002 0.014 0.022 0.034 
4.0 13.0 0.832 0.517 0.471 0.259 0.153 0.094 0.084 0.279 0.193 0.323 0.168 0.205 0.096 0.076 0.008 0.032 0.048 0.083 0.055 0.074 
5.0 13.0 0.767 0.227 0.380 0.037 0.002 0.404 0.225 0.470 0.296 0.391 0.184 0.146 0.039 0.057 0.076 0.154 0.114 0.149 0.073 0.066 
6.0 13.0 0.630 0.073 0.230 0.297 0.192 0.658 0.364 0.551 0.342 0.300 0.117 0.047 0.095 0.249 0.178 0.239 0.138 0.107 0.021 0.052 
7.0 13.0 0.459 0.275 0.057 0.477 0.383 0.770 0.456 0.479 0.293 0.063 0.036 0.290 0.253 0.372 0.222 0.173 0.055 0.088 0.110 0.215 
8.0 13.0 0.289 0.358 0.109 0.545 0.536 0.735 0.471 0.284 0.146 0.236 0.231 0.464 0.352 0.314 0.141 0.062 0.132 0.314 0.229 0.243 
9.0 13.0 0.148 0.350 0.247 0.530 0.631 0.599 0.406 0.035 0.067 0.484 0.395 0.475 0.317 0.068 0.064 0.336 0.313 0.373 0.203 0.032 
10.0 13.0 0.046 0.302 0.349 0.472 0.664 0.419 0.274 0.204 0.293 0.609 0.464 0.311 0.134 0.258 0.302 0.472 0.346 0.160 0.014 0.304 
11.0 13.0 0.016 0.245 0.418 0.403 0.643 0.234 0.102 0.389 0.479 0.588 0.405 0.033 0.142 0.511 0.446 0.362 0.163 0.224 0.303 0.478 
12.0 13.0 0.041 0.195 0.459 0.336 0.581 0.067 0.085 0.502 0.585 0.442 0.227 0.265 0.409 0.575 0.405 0.044 0.167 0.533 0.452 0.307 
13.0 13.0 0.040 0.157 0.484 0.280 0.490 0.074 0.263 0.545 0.593 0.215 0.024 0.492 0.567 0.422 0.172 0.331 0.468 0.554 0.317 0.133 
14.0 13.0 0.017 0.124 0.500 0.230 0.379 0.189 0.412 0.518 0.494 0.044 0.284 0.575 0.536 0.102 0.163 0.555 0.538 0.233 0.058 0.509 
15.0 13.0 0.019 0.075 0.514 0.187 0.255 0.273 0.521 0.441 0.315 0.278 0.482 0.507 0.335 0.243 0.441 0.527 0.335 0.212 0.410 0.540 
16.0 13.0 0.059 0.015 0.533 0.165 0.119 0.331 0.583 0.332 0.083 0.453 0.573 0.319 0.028 0.493 0.545 0.271 0.035 0.524 0.513 0.218 
17.0 13.0 0.099 0.086 0.554 0.175 0.029 0.381 0.589 0.203 0.166 0.551 0.532 0.061 0.288 0.570 0.429 0.091 0.380 0.539 0.306 0.226 
18.0 13.0 0.132 0.151 0.576 0.207 0.185 0.440 0.535 0.056 0.392 0.562 0.365 0.208 0.506 0.452 0.146 0.396 0.520 0.261 0.071 0.488 
19.0 13.0 0.156 0.189 0.594 0.240 0.343 0.506 0.420 0.111 0.552 0.476 0.113 0.422 0.554 0.179 0.179 0.508 0.390 0.140 0.367 0.401 
20.0 13.0 0.165 0.195 0.600 0.255 0.494 0.561 0.253 0.288 0.613 0.291 0.157 0.518 0.417 0.149 0.398 0.376 0.081 0.423 0.402 0.055 
21.0 13.0 0.150 0.155 0.586 0.235 0.623 0.580 0.049 0.447 0.556 0.033 0.369 0.457 0.155 0.400 0.421 0.075 0.217 0.426 0.190 0.277 
22.0 13.0 0.097 0.051 0.537 0.151 0.707 0.526 0.162 0.546 0.390 0.240 0.456 0.245 0.120 0.456 0.259 0.217 0.331 0.173 0.078 0.342 
23.0 13.0 0.008 0.148 0.441 0.015 0.723 0.363 0.337 0.533 0.161 0.435 0.399 0.029 0.287 0.302 0.033 0.324 0.239 0.107 0.197 0.155 
24.0 13.0 0.164 0.387 0.294 0.236 0.659 0.104 0.441 0.393 0.062 0.481 0.246 0.240 0.306 0.058 0.127 0.233 0.069 0.219 0.153 0.051 
25.0 13.0 0.359 0.609 0.107 0.452 0.518 0.186 0.455 0.166 0.218 0.368 0.072 0.306 0.215 0.132 0.170 0.058 0.055 0.154 0.047 0.120 
26.0 13.0 0.560 0.725 0.092 0.582 0.330 0.410 0.388 0.064 0.279 0.169 0.058 0.235 0.092 0.189 0.126 0.068 0.091 0.033 0.025 0.074 
27.0 13.0 0.724 0.683 0.266 0.574 0.135 0.493 0.273 0.211 0.257 0.014 0.118 0.107 0.002 0.140 0.059 0.097 0.068 0.040 0.042 0.008 
28.0 13.0 0.819 0.510 0.386 0.447 0.026 0.435 0.152 0.246 0.189 0.113 0.119 0.005 0.046 0.061 0.010 0.067 0.033 0.050 0.031 0.023 
29.0 13.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 13.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 14.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 14.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 14.0 0.901 0.355 0.507 0.166 0.177 0.093 0.056 0.214 0.155 0.237 0.139 0.148 0.087 0.061 0.021 0.011 0.020 0.045 0.032 0.044 
4.0 14.0 0.870 0.113 0.439 0.076 0.045 0.349 0.186 0.374 0.259 0.307 0.175 0.125 0.065 0.017 0.029 0.092 0.071 0.100 0.059 0.057 
5.0 14.0 0.749 0.173 0.298 0.322 0.147 0.581 0.336 0.461 0.337 0.260 0.152 0.009 0.026 0.166 0.121 0.180 0.124 0.108 0.056 0.005 
6.0 14.0 0.566 0.362 0.109 0.488 0.361 0.683 0.457 0.407 0.332 0.069 0.037 0.214 0.177 0.297 0.204 0.172 0.110 0.009 0.025 0.128 
7.0 14.0 0.367 0.424 0.087 0.535 0.548 0.633 0.507 0.227 0.221 0.199 0.149 0.387 0.319 0.293 0.199 0.015 0.018 0.207 0.161 0.215 
8.0 14.0 0.189 0.380 0.258 0.489 0.676 0.477 0.467 0.018 0.018 0.432 0.345 0.422 0.361 0.109 0.057 0.234 0.217 0.326 0.238 0.113 
9.0 14.0 0.053 0.290 0.389 0.401 0.731 0.281 0.344 0.239 0.226 0.549 0.470 0.289 0.247 0.183 0.182 0.403 0.356 0.218 0.138 0.163 
10.0 14.0 0.034 0.203 0.476 0.312 0.717 0.093 0.164 0.403 0.448 0.521 0.470 0.036 0.003 0.434 0.401 0.362 0.302 0.097 0.132 0.397 
11.0 14.0 0.078 0.141 0.527 0.240 0.651 0.065 0.041 0.489 0.597 0.370 0.332 0.244 0.302 0.522 0.471 0.105 0.035 0.420 0.400 0.357 
12.0 14.0 0.086 0.109 0.553 0.188 0.547 0.190 0.240 0.502 0.642 0.143 0.091 0.457 0.535 0.401 0.331 0.245 0.320 0.524 0.452 0.019 
13.0 14.0 0.070 0.098 0.564 0.148 0.421 0.289 0.413 0.454 0.577 0.108 0.193 0.544 0.612 0.114 0.021 0.508 0.563 0.311 0.202 0.402 
14.0 14.0 0.034 0.091 0.568 0.106 0.281 0.360 0.539 0.351 0.409 0.329 0.439 0.468 0.481 0.225 0.325 0.524 0.516 0.112 0.217 0.550 
15.0 14.0 0.010 0.063 0.575 0.069 0.134 0.399 0.613 0.215 0.176 0.477 0.586 0.270 0.198 0.473 0.547 0.298 0.209 0.465 0.514 0.321 
16.0 14.0 0.055 0.028 0.586 0.049 0.019 0.412 0.630 0.068 0.086 0.534 0.602 0.011 0.145 0.548 0.552 0.052 0.197 0.546 0.502 0.111 
17.0 14.0 0.095 0.055 0.600 0.051 0.178 0.415 0.588 0.077 0.336 0.498 0.480 0.241 0.439 0.431 0.340 0.364 0.495 0.323 0.195 0.443 
18.0 14.0 0.126 0.089 0.611 0.063 0.337 0.417 0.484 0.216 0.532 0.378 0.248 0.426 0.588 0.168 0.004 0.497 0.533 0.065 0.205 0.455 
19.0 14.0 0.141 0.100 0.615 0.067 0.490 0.412 0.325 0.344 0.638 0.185 0.036 0.495 0.543 0.147 0.309 0.396 0.306 0.387 0.438 0.160 
20.0 14.0 0.134 0.077 0.602 0.049 0.625 0.382 0.125 0.445 0.629 0.052 0.297 0.421 0.326 0.392 0.463 0.115 0.043 0.457 0.376 0.209 
21.0 14.0 0.095 0.026 0.562 0.012 0.725 0.309 0.095 0.493 0.504 0.290 0.463 0.219 0.025 0.468 0.403 0.194 0.310 0.251 0.102 0.379 
22.0 14.0 0.011 0.145 0.482 0.123 0.767 0.165 0.298 0.455 0.285 0.459 0.483 0.048 0.235 0.337 0.182 0.356 0.352 0.066 0.157 0.247 
23.0 14.0 0.128 0.322 0.350 0.283 0.731 0.052 0.443 0.312 0.034 0.490 0.363 0.267 0.349 0.082 0.053 0.293 0.200 0.248 0.224 0.011 
24.0 14.0 0.315 0.490 0.172 0.444 0.614 0.294 0.501 0.092 0.177 0.372 0.174 0.348 0.309 0.144 0.182 0.101 0.014 0.218 0.136 0.146 
25.0 14.0 0.525 0.576 0.034 0.537 0.431 0.482 0.465 0.133 0.296 0.159 0.005 0.277 0.179 0.232 0.184 0.069 0.094 0.075 0.018 0.122 
26.0 14.0 0.719 0.524 0.233 0.510 0.218 0.541 0.357 0.282 0.313 0.048 0.116 0.127 0.045 0.185 0.113 0.129 0.104 0.042 0.044 0.031 
27.0 14.0 0.855 0.342 0.389 0.365 0.022 0.457 0.219 0.311 0.254 0.167 0.148 0.008 0.039 0.082 0.038 0.097 0.064 0.072 0.049 0.026 
28.0 14.0 0.909 0.108 0.478 0.165 0.122 0.285 0.092 0.244 0.165 0.182 0.126 0.075 0.067 0.002 0.008 0.040 0.023 0.049 0.029 0.035 
29.0 14.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 14.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 15.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 15.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 15.0 0.902 0.096 0.465 0.176 0.089 0.329 0.132 0.287 0.203 0.215 0.146 0.084 0.070 0.009 0.002 0.055 0.036 0.060 0.036 0.037 
4.0 15.0 0.821 0.339 0.354 0.386 0.076 0.511 0.271 0.354 0.293 0.186 0.158 0.004 0.024 0.110 0.062 0.122 0.084 0.081 0.055 0.017 
5.0 15.0 0.657 0.509 0.178 0.526 0.287 0.585 0.410 0.304 0.335 0.036 0.098 0.164 0.087 0.224 0.149 0.143 0.117 0.025 0.032 0.065 
6.0 15.0 0.449 0.535 0.029 0.534 0.497 0.501 0.497 0.129 0.279 0.196 0.049 0.317 0.237 0.244 0.203 0.042 0.069 0.124 0.066 0.158 
7.0 15.0 0.244 0.437 0.225 0.436 0.658 0.306 0.498 0.105 0.117 0.404 0.245 0.357 0.343 0.108 0.150 0.158 0.085 0.257 0.189 0.135 
8.0 15.0 0.077 0.285 0.383 0.296 0.744 0.079 0.405 0.314 0.117 0.496 0.416 0.239 0.322 0.143 0.034 0.330 0.273 0.223 0.217 0.061 
9.0 15.0 0.039 0.147 0.493 0.168 0.752 0.117 0.238 0.444 0.361 0.442 0.486 0.004 0.145 0.378 0.277 0.331 0.353 0.017 0.058 0.299 
10.0 15.0 0.104 0.055 0.557 0.080 0.693 0.256 0.031 0.485 0.551 0.269 0.415 0.259 0.140 0.469 0.448 0.124 0.221 0.324 0.229 0.349 
11.0 15.0 0.127 0.024 0.587 0.031 0.588 0.344 0.182 0.449 0.644 0.034 0.216 0.449 0.423 0.360 0.435 0.196 0.095 0.475 0.444 0.107 
12.0 15.0 0.118 0.031 0.595 0.008 0.454 0.399 0.371 0.360 0.620 0.206 0.059 0.510 0.592 0.090 0.214 0.458 0.429 0.335 0.395 0.285 
13.0 15.0 0.088 0.045 0.591 0.011 0.306 0.434 0.517 0.234 0.489 0.406 0.338 0.426 0.578 0.238 0.132 0.518 0.584 0.043 0.066 0.535 
14.0 15.0 0.044 0.060 0.586 0.041 0.153 0.446 0.605 0.081 0.272 0.523 0.539 0.212 0.363 0.485 0.444 0.315 0.429 0.425 0.345 0.400 
15.0 15.0 0.004 0.054 0.585 0.073 0.001 0.430 0.635 0.080 0.015 0.538 0.616 0.058 0.036 0.554 0.582 0.035 0.059 0.564 0.552 0.012 
16.0 15.0 0.048 0.038 0.588 0.094 0.155 0.390 0.606 0.227 0.244 0.454 0.555 0.308 0.298 0.424 0.489 0.363 0.333 0.382 0.428 0.405 
17.0 15.0 0.084 0.028 0.592 0.105 0.308 0.337 0.519 0.348 0.463 0.289 0.369 0.473 0.533 0.148 0.209 0.517 0.546 0.009 0.060 0.508 
18.0 15.0 0.106 0.021 0.591 0.118 0.454 0.274 0.378 0.436 0.606 0.070 0.103 0.511 0.594 0.176 0.137 0.431 0.478 0.371 0.311 0.265 
19.0 15.0 0.109 0.032 0.580 0.142 0.585 0.193 0.194 0.482 0.645 0.170 0.177 0.408 0.464 0.426 0.399 0.150 0.183 0.502 0.454 0.137 
20.0 15.0 0.083 0.082 0.547 0.189 0.689 0.083 0.016 0.471 0.570 0.385 0.398 0.187 0.195 0.504 0.469 0.182 0.163 0.334 0.304 0.398 
21.0 15.0 0.021 0.172 0.484 0.267 0.748 0.066 0.225 0.388 0.392 0.524 0.498 0.091 0.107 0.379 0.334 0.394 0.365 0.015 0.004 0.348 
22.0 15.0 0.088 0.293 0.378 0.375 0.744 0.257 0.397 0.222 0.149 0.533 0.450 0.325 0.320 0.106 0.083 0.372 0.329 0.278 0.217 0.069 
23.0 15.0 0.248 0.403 0.225 0.478 0.661 0.459 0.496 0.012 0.093 0.389 0.284 0.416 0.367 0.163 0.131 0.162 0.136 0.300 0.224 0.160 
24.0 15.0 0.444 0.443 0.034 0.522 0.505 0.606 0.502 0.237 0.266 0.147 0.082 0.340 0.274 0.293 0.215 0.064 0.046 0.140 0.102 0.186 
25.0 15.0 0.645 0.361 0.168 0.459 0.300 0.629 0.421 0.386 0.336 0.096 0.079 0.159 0.121 0.253 0.176 0.170 0.122 0.032 0.016 0.078 
26.0 15.0 0.811 0.158 0.346 0.282 0.088 0.505 0.286 0.406 0.307 0.242 0.157 0.019 0.007 0.121 0.086 0.145 0.103 0.101 0.060 0.023 
27.0 15.0 0.903 0.111 0.466 0.049 0.087 0.282 0.142 0.310 0.220 0.260 0.158 0.115 0.070 0.001 0.011 0.065 0.051 0.079 0.050 0.052 
28.0 15.0 0.910 0.328 0.515 0.164 0.199 0.054 0.026 0.166 0.121 0.189 0.116 0.123 0.078 0.055 0.024 0.003 0.011 0.032 0.024 0.036 
29.0 15.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 15.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 16.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 16.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 16.0 0.813 0.515 0.370 0.467 0.017 0.472 0.197 0.271 0.227 0.120 0.135 0.014 0.043 0.079 0.022 0.081 0.046 0.054 0.036 0.017 
4.0 16.0 0.691 0.674 0.228 0.585 0.197 0.519 0.327 0.220 0.291 0.002 0.119 0.137 0.021 0.168 0.085 0.109 0.086 0.032 0.043 0.030 
5.0 16.0 0.503 0.684 0.036 0.569 0.402 0.410 0.437 0.048 0.290 0.207 0.030 0.273 0.138 0.205 0.158 0.054 0.096 0.070 0.004 0.110 
6.0 16.0 0.292 0.538 0.167 0.420 0.582 0.169 0.479 0.193 0.188 0.402 0.131 0.317 0.267 0.105 0.177 0.107 0.021 0.198 0.096 0.132 
7.0 16.0 0.105 0.316 0.343 0.214 0.698 0.107 0.429 0.403 0.005 0.482 0.312 0.209 0.324 0.117 0.082 0.277 0.141 0.217 0.192 0.015 
8.0 16.0 0.034 0.108 0.471 0.029 0.732 0.331 0.294 0.515 0.240 0.403 0.436 0.025 0.243 0.349 0.120 0.314 0.295 0.041 0.171 0.216 
9.0 16.0 0.119 0.050 0.548 0.095 0.691 0.465 0.102 0.513 0.454 0.197 0.440 0.286 0.024 0.450 0.336 0.146 0.308 0.249 0.027 0.332 
10.0 16.0 0.156 0.114 0.584 0.153 0.594 0.517 0.109 0.423 0.588 0.063 0.307 0.469 0.259 0.349 0.437 0.158 0.113 0.442 0.294 0.181 
11.0 16.0 0.157 0.119 0.591 0.163 0.461 0.516 0.305 0.283 0.611 0.307 0.070 0.510 0.491 0.081 0.342 0.431 0.213 0.368 0.430 0.180 
12.0 16.0 0.134 0.078 0.581 0.153 0.311 0.494 0.460 0.123 0.522 0.486 0.204 0.402 0.574 0.247 0.069 0.518 0.485 0.033 0.289 0.488 
13.0 16.0 0.095 0.027 0.565 0.151 0.158 0.466 0.562 0.043 0.341 0.578 0.442 0.177 0.469 0.510 0.269 0.357 0.531 0.380 0.078 0.486 
14.0 16.0 0.048 0.038 0.551 0.170 0.009 0.424 0.601 0.206 0.103 0.560 0.571 0.107 0.199 0.588 0.507 0.005 0.285 0.593 0.428 0.116 
15.0 16.0 0.003 0.055 0.543 0.197 0.135 0.358 0.584 0.350 0.147 0.441 0.569 0.366 0.131 0.457 0.542 0.354 0.102 0.473 0.519 0.338 
16.0 16.0 0.037 0.063 0.537 0.222 0.273 0.273 0.512 0.458 0.370 0.241 0.439 0.529 0.413 0.166 0.363 0.551 0.427 0.092 0.298 0.558 
17.0 16.0 0.064 0.076 0.530 0.248 0.403 0.173 0.392 0.522 0.532 0.005 0.213 0.555 0.558 0.180 0.051 0.498 0.526 0.329 0.084 0.399 
18.0 16.0 0.074 0.098 0.517 0.282 0.520 0.056 0.231 0.533 0.605 0.257 0.054 0.434 0.523 0.456 0.260 0.223 0.361 0.547 0.381 0.020 
19.0 16.0 0.061 0.137 0.490 0.327 0.616 0.083 0.044 0.480 0.575 0.470 0.295 0.193 0.326 0.560 0.439 0.141 0.035 0.444 0.415 0.382 
20.0 16.0 0.018 0.202 0.440 0.386 0.678 0.245 0.150 0.359 0.444 0.595 0.448 0.104 0.041 0.449 0.417 0.412 0.263 0.099 0.195 0.448 
21.0 16.0 0.063 0.284 0.359 0.458 0.691 0.426 0.325 0.168 0.236 0.592 0.471 0.365 0.223 0.167 0.223 0.456 0.374 0.258 0.098 0.199 
22.0 16.0 0.186 0.353 0.238 0.523 0.642 0.606 0.447 0.075 0.002 0.439 0.362 0.491 0.363 0.155 0.028 0.261 0.262 0.388 0.251 0.131 
23.0 16.0 0.351 0.358 0.079 0.533 0.522 0.728 0.488 0.318 0.204 0.169 0.171 0.426 0.338 0.347 0.193 0.024 0.053 0.245 0.196 0.254 
24.0 16.0 0.534 0.253 0.103 0.444 0.346 0.732 0.443 0.483 0.320 0.117 0.018 0.223 0.204 0.340 0.219 0.201 0.099 0.018 0.055 0.158 
25.0 16.0 0.705 0.040 0.279 0.242 0.143 0.583 0.330 0.511 0.332 0.308 0.141 0.012 0.048 0.189 0.144 0.210 0.134 0.123 0.047 0.012 
26.0 16.0 0.823 0.267 0.416 0.043 0.043 0.318 0.185 0.400 0.263 0.349 0.177 0.149 0.057 0.021 0.047 0.112 0.089 0.123 0.069 0.068 
27.0 16.0 0.862 0.523 0.490 0.282 0.178 0.038 0.053 0.215 0.159 0.265 0.146 0.176 0.091 0.075 0.017 0.014 0.031 0.059 0.044 0.059 
28.0 16.0 0.823 0.658 0.495 0.432 0.246 0.182 0.039 0.044 0.064 0.136 0.090 0.126 0.077 0.086 0.037 0.032 0.004 0.007 0.016 0.026 
29.0 16.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 16.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 17.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 17.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 17.0 0.646 0.772 0.232 0.614 0.125 0.471 0.241 0.168 0.224 0.019 0.105 0.110 0.010 0.124 0.041 0.080 0.050 0.028 0.031 0.011 
4.0 17.0 0.497 0.796 0.074 0.603 0.300 0.367 0.347 0.017 0.252 0.192 0.064 0.228 0.063 0.170 0.098 0.058 0.077 0.032 0.026 0.066 
5.0 17.0 0.305 0.645 0.113 0.441 0.476 0.113 0.414 0.223 0.209 0.384 0.043 0.291 0.172 0.116 0.147 0.056 0.064 0.141 0.023 0.114 
6.0 17.0 0.117 0.378 0.289 0.187 0.606 0.205 0.404 0.449 0.073 0.478 0.198 0.212 0.263 0.071 0.128 0.221 0.030 0.205 0.114 0.062 
7.0 17.0 0.034 0.106 0.425 0.057 0.662 0.470 0.308 0.570 0.128 0.404 0.341 0.009 0.263 0.304 0.004 0.301 0.179 0.102 0.174 0.124 
8.0 17.0 0.130 0.097 0.511 0.227 0.641 0.621 0.146 0.552 0.337 0.183 0.402 0.278 0.131 0.437 0.192 0.190 0.280 0.157 0.104 0.295 
9.0 17.0 0.177 0.204 0.550 0.307 0.557 0.655 0.049 0.424 0.493 0.103 0.338 0.476 0.103 0.371 0.353 0.088 0.223 0.395 0.106 0.251 
10.0 17.0 0.185 0.231 0.555 0.317 0.431 0.610 0.238 0.239 0.554 0.363 0.159 0.523 0.348 0.116 0.370 0.381 0.013 0.407 0.323 0.048 
11.0 17.0 0.168 0.195 0.539 0.286 0.286 0.531 0.393 0.045 0.504 0.537 0.086 0.406 0.498 0.217 0.203 0.515 0.306 0.137 0.362 0.399 
12.0 17.0 0.134 0.120 0.515 0.250 0.139 0.451 0.496 0.133 0.360 0.605 0.324 0.172 0.482 0.493 0.087 0.403 0.479 0.274 0.143 0.519 
13.0 17.0 0.091 0.036 0.489 0.234 0.003 0.379 0.542 0.288 0.152 0.570 0.490 0.116 0.300 0.608 0.373 0.083 0.408 0.580 0.218 0.272 
14.0 17.0 0.048 0.027 0.468 0.246 0.132 0.301 0.529 0.417 0.078 0.432 0.531 0.378 0.008 0.498 0.505 0.297 0.102 0.555 0.461 0.201 
15.0 17.0 0.010 0.066 0.452 0.270 0.251 0.207 0.467 0.508 0.289 0.220 0.449 0.546 0.281 0.217 0.431 0.545 0.252 0.224 0.419 0.539 
16.0 17.0 0.020 0.098 0.438 0.299 0.358 0.099 0.362 0.554 0.449 0.031 0.268 0.578 0.473 0.135 0.189 0.551 0.468 0.221 0.126 0.515 
17.0 17.0 0.035 0.132 0.422 0.337 0.453 0.027 0.223 0.546 0.534 0.284 0.032 0.463 0.511 0.436 0.116 0.316 0.440 0.530 0.224 0.155 
18.0 17.0 0.031 0.168 0.397 0.382 0.529 0.171 0.062 0.476 0.530 0.494 0.202 0.225 0.387 0.578 0.352 0.051 0.196 0.531 0.407 0.281 
19.0 17.0 0.005 0.213 0.357 0.430 0.580 0.330 0.106 0.342 0.436 0.617 0.373 0.074 0.148 0.507 0.423 0.373 0.119 0.237 0.324 0.489 
20.0 17.0 0.057 0.267 0.293 0.482 0.594 0.498 0.262 0.147 0.267 0.617 0.439 0.349 0.116 0.249 0.310 0.495 0.330 0.161 0.059 0.341 
21.0 17.0 0.147 0.310 0.202 0.523 0.562 0.657 0.382 0.092 0.057 0.477 0.384 0.511 0.309 0.091 0.082 0.361 0.334 0.408 0.190 0.016 
22.0 17.0 0.273 0.302 0.079 0.521 0.473 0.770 0.441 0.337 0.146 0.215 0.230 0.491 0.358 0.352 0.135 0.066 0.161 0.357 0.254 0.273 
23.0 17.0 0.424 0.197 0.070 0.431 0.331 0.776 0.423 0.517 0.284 0.091 0.040 0.299 0.265 0.406 0.229 0.189 0.039 0.106 0.141 0.252 
24.0 17.0 0.575 0.018 0.224 0.235 0.156 0.637 0.334 0.569 0.330 0.325 0.111 0.044 0.108 0.271 0.194 0.263 0.140 0.111 0.007 0.074 
25.0 17.0 0.695 0.313 0.355 0.044 0.020 0.368 0.203 0.472 0.285 0.407 0.181 0.154 0.029 0.068 0.092 0.175 0.128 0.167 0.075 0.067 
26.0 17.0 0.754 0.598 0.437 0.319 0.160 0.053 0.068 0.272 0.187 0.335 0.170 0.218 0.097 0.078 0.002 0.044 0.062 0.102 0.068 0.089 
27.0 17.0 0.738 0.769 0.457 0.506 0.239 0.210 0.036 0.064 0.081 0.185 0.114 0.172 0.097 0.116 0.041 0.037 0.006 0.022 0.032 0.046 
28.0 17.0 0.658 0.782 0.420 0.556 0.257 0.339 0.092 0.080 0.003 0.046 0.052 0.087 0.064 0.084 0.043 0.050 0.017 0.018 0.005 0.009 
29.0 17.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 17.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 18.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 18.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 18.0 0.422 0.789 0.068 0.573 0.225 0.324 0.259 0.016 0.193 0.151 0.062 0.172 0.025 0.127 0.054 0.050 0.048 0.009 0.022 0.034 
4.0 18.0 0.263 0.676 0.088 0.440 0.374 0.107 0.327 0.195 0.182 0.321 0.001 0.243 0.098 0.112 0.099 0.016 0.058 0.084 0.008 0.080 
5.0 18.0 0.090 0.420 0.249 0.190 0.500 0.209 0.343 0.419 0.100 0.435 0.112 0.212 0.184 0.018 0.118 0.148 0.023 0.164 0.046 0.080 
6.0 18.0 0.056 0.123 0.380 0.085 0.564 0.498 0.281 0.557 0.054 0.397 0.242 0.037 0.227 0.224 0.062 0.258 0.078 0.138 0.119 0.036 
7.0 18.0 0.153 0.114 0.463 0.288 0.556 0.670 0.151 0.553 0.238 0.199 0.328 0.219 0.169 0.386 0.077 0.221 0.195 0.052 0.134 0.213 
8.0 18.0 0.200 0.250 0.499 0.392 0.483 0.706 0.019 0.418 0.394 0.087 0.317 0.432 0.002 0.376 0.240 0.009 0.229 0.297 0.024 0.270 
9.0 18.0 0.208 0.296 0.499 0.410 0.366 0.639 0.193 0.212 0.474 0.356 0.193 0.503 0.219 0.168 0.325 0.287 0.105 0.399 0.177 0.082 
10.0 18.0 0.191 0.278 0.476 0.372 0.228 0.520 0.338 0.005 0.453 0.531 0.011 0.403 0.395 0.148 0.255 0.468 0.140 0.230 0.315 0.257 
11.0 18.0 0.159 0.212 0.442 0.313 0.088 0.396 0.434 0.187 0.338 0.586 0.232 0.176 0.442 0.430 0.036 0.420 0.364 0.136 0.246 0.473 
12.0 18.0 0.121 0.121 0.406 0.264 0.042 0.291 0.475 0.327 0.156 0.530 0.403 0.100 0.328 0.563 0.235 0.154 0.413 0.474 0.028 0.364 
13.0 18.0 0.081 0.033 0.374 0.244 0.157 0.204 0.461 0.428 0.052 0.390 0.476 0.353 0.091 0.499 0.431 0.208 0.229 0.570 0.337 0.034 
14.0 18.0 0.045 0.033 0.348 0.251 0.254 0.119 0.398 0.490 0.245 0.186 0.424 0.511 0.184 0.251 0.437 0.483 0.099 0.327 0.438 0.435 
15.0 18.0 0.019 0.084 0.326 0.273 0.335 0.026 0.299 0.511 0.391 0.047 0.274 0.543 0.394 0.077 0.263 0.543 0.373 0.089 0.263 0.543 
16.0 18.0 0.006 0.128 0.304 0.305 0.402 0.081 0.175 0.488 0.470 0.272 0.065 0.443 0.472 0.372 0.012 0.367 0.449 0.443 0.068 0.292 
17.0 18.0 0.005 0.164 0.279 0.345 0.452 0.202 0.036 0.416 0.470 0.458 0.150 0.232 0.398 0.534 0.267 0.038 0.295 0.540 0.339 0.135 
18.0 18.0 0.022 0.197 0.244 0.387 0.481 0.336 0.107 0.291 0.392 0.566 0.319 0.039 0.201 0.504 0.396 0.292 0.006 0.335 0.380 0.439 
19.0 18.0 0.063 0.230 0.194 0.424 0.483 0.474 0.237 0.116 0.248 0.568 0.400 0.298 0.046 0.292 0.349 0.465 0.257 0.039 0.187 0.419 
20.0 18.0 0.130 0.253 0.124 0.449 0.450 0.601 0.337 0.092 0.064 0.450 0.374 0.466 0.255 0.019 0.161 0.404 0.351 0.348 0.091 0.119 
21.0 18.0 0.223 0.239 0.032 0.443 0.377 0.693 0.391 0.307 0.121 0.226 0.250 0.484 0.351 0.300 0.069 0.150 0.247 0.406 0.258 0.211 
22.0 18.0 0.337 0.155 0.082 0.372 0.262 0.706 0.382 0.479 0.264 0.056 0.072 0.335 0.304 0.417 0.222 0.139 0.036 0.203 0.220 0.310 
23.0 18.0 0.459 0.032 0.204 0.210 0.114 0.596 0.308 0.544 0.323 0.297 0.092 0.088 0.156 0.324 0.231 0.278 0.126 0.062 0.061 0.157 
24.0 18.0 0.561 0.283 0.313 0.031 0.039 0.364 0.190 0.475 0.294 0.410 0.185 0.133 0.003 0.118 0.139 0.228 0.162 0.188 0.065 0.036 
25.0 18.0 0.619 0.552 0.387 0.292 0.168 0.064 0.059 0.292 0.201 0.365 0.192 0.234 0.100 0.064 0.027 0.083 0.102 0.147 0.093 0.110 
26.0 18.0 0.613 0.739 0.407 0.490 0.246 0.204 0.049 0.076 0.088 0.215 0.138 0.205 0.120 0.136 0.043 0.033 0.024 0.046 0.056 0.075 
27.0 18.0 0.545 0.776 0.373 0.560 0.264 0.355 0.111 0.087 0.003 0.056 0.066 0.110 0.087 0.110 0.058 0.066 0.019 0.020 0.014 0.018 
28.0 18.0 0.437 0.673 0.303 0.505 0.233 0.372 0.127 0.157 0.054 0.046 0.009 0.024 0.041 0.051 0.041 0.046 0.027 0.030 0.007 0.009 
29.0 18.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 18.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 19.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 19.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 19.0 0.170 0.579 0.100 0.365 0.301 0.084 0.249 0.149 0.139 0.236 0.011 0.176 0.056 0.087 0.061 0.003 0.040 0.043 0.012 0.046 
4.0 19.0 0.021 0.373 0.237 0.160 0.408 0.178 0.271 0.337 0.090 0.344 0.064 0.177 0.121 0.017 0.087 0.083 0.033 0.107 0.013 0.065 
5.0 19.0 0.115 0.105 0.355 0.101 0.470 0.447 0.232 0.477 0.022 0.345 0.168 0.064 0.174 0.139 0.073 0.188 0.021 0.130 0.065 0.017 
6.0 19.0 0.203 0.135 0.428 0.302 0.463 0.619 0.127 0.487 0.175 0.193 0.257 0.147 0.161 0.298 0.013 0.206 0.116 0.024 0.110 0.118 
7.0 19.0 0.240 0.268 0.452 0.409 0.393 0.655 0.021 0.367 0.319 0.061 0.275 0.350 0.051 0.335 0.149 0.066 0.188 0.182 0.076 0.225 
8.0 19.0 0.237 0.312 0.439 0.427 0.279 0.579 0.178 0.168 0.404 0.313 0.192 0.438 0.131 0.190 0.260 0.182 0.148 0.330 0.065 0.149 
9.0 19.0 0.210 0.299 0.403 0.387 0.145 0.442 0.311 0.046 0.397 0.479 0.024 0.364 0.309 0.083 0.257 0.380 0.029 0.262 0.231 0.116 
10.0 19.0 0.174 0.250 0.358 0.320 0.012 0.294 0.395 0.222 0.299 0.521 0.178 0.160 0.392 0.349 0.105 0.389 0.255 0.025 0.268 0.369 
11.0 19.0 0.136 0.175 0.312 0.252 0.108 0.168 0.424 0.339 0.134 0.449 0.347 0.094 0.329 0.486 0.138 0.185 0.378 0.351 0.096 0.374 
12.0 19.0 0.099 0.091 0.270 0.205 0.208 0.074 0.399 0.403 0.060 0.299 0.429 0.317 0.132 0.440 0.354 0.133 0.291 0.498 0.201 0.084 
13.0 19.0 0.067 0.024 0.234 0.186 0.285 0.012 0.329 0.426 0.243 0.109 0.401 0.455 0.128 0.233 0.432 0.408 0.018 0.360 0.417 0.313 
14.0 19.0 0.044 0.049 0.205 0.191 0.342 0.067 0.226 0.413 0.376 0.091 0.265 0.469 0.350 0.059 0.311 0.491 0.290 0.003 0.357 0.503 
15.0 19.0 0.031 0.097 0.178 0.211 0.380 0.137 0.105 0.369 0.441 0.270 0.068 0.369 0.453 0.321 0.059 0.356 0.446 0.352 0.068 0.352 
16.0 19.0 0.030 0.137 0.151 0.241 0.401 0.216 0.023 0.293 0.431 0.406 0.139 0.182 0.407 0.466 0.209 0.073 0.368 0.495 0.257 0.022 
17.0 19.0 0.043 0.161 0.119 0.274 0.404 0.305 0.146 0.184 0.350 0.476 0.305 0.049 0.233 0.448 0.379 0.229 0.108 0.361 0.407 0.358 
18.0 19.0 0.075 0.177 0.077 0.300 0.385 0.397 0.253 0.043 0.211 0.462 0.389 0.265 0.008 0.271 0.382 0.411 0.188 0.037 0.297 0.429 
19.0 19.0 0.125 0.184 0.022 0.313 0.340 0.478 0.331 0.119 0.038 0.354 0.372 0.405 0.229 0.002 0.225 0.389 0.358 0.278 0.018 0.204 
20.0 19.0 0.194 0.167 0.049 0.303 0.265 0.532 0.366 0.279 0.136 0.165 0.259 0.422 0.353 0.253 0.010 0.181 0.320 0.395 0.229 0.129 
21.0 19.0 0.279 0.100 0.133 0.249 0.162 0.533 0.350 0.408 0.273 0.067 0.086 0.303 0.340 0.386 0.208 0.094 0.121 0.257 0.287 0.313 
22.0 19.0 0.371 0.045 0.224 0.130 0.034 0.448 0.278 0.462 0.339 0.278 0.090 0.088 0.205 0.333 0.273 0.273 0.098 0.013 0.148 0.226 
23.0 19.0 0.450 0.238 0.307 0.056 0.100 0.262 0.161 0.403 0.314 0.383 0.203 0.126 0.026 0.141 0.197 0.258 0.195 0.191 0.033 0.012 
24.0 19.0 0.493 0.455 0.362 0.265 0.214 0.016 0.030 0.245 0.219 0.350 0.227 0.240 0.107 0.056 0.063 0.115 0.155 0.186 0.116 0.121 
25.0 19.0 0.484 0.617 0.371 0.433 0.283 0.219 0.083 0.046 0.093 0.208 0.173 0.222 0.151 0.153 0.042 0.027 0.057 0.075 0.094 0.108 
26.0 19.0 0.417 0.655 0.331 0.496 0.293 0.357 0.150 0.114 0.017 0.041 0.085 0.121 0.121 0.135 0.079 0.084 0.018 0.020 0.033 0.034 
27.0 19.0 0.308 0.560 0.252 0.441 0.250 0.367 0.164 0.183 0.080 0.070 0.010 0.019 0.061 0.063 0.063 0.064 0.040 0.044 0.007 0.013 
28.0 19.0 0.189 0.390 0.159 0.313 0.179 0.283 0.139 0.168 0.096 0.103 0.032 0.036 0.011 0.005 0.030 0.024 0.030 0.027 0.016 0.017 
29.0 19.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 19.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 20.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 20.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 20.0 0.078 0.230 0.250 0.074 0.344 0.167 0.210 0.255 0.068 0.244 0.042 0.124 0.081 0.018 0.060 0.045 0.028 0.063 0.002 0.042 
4.0 20.0 0.202 0.025 0.354 0.137 0.397 0.383 0.183 0.368 0.014 0.257 0.122 0.056 0.130 0.083 0.064 0.121 0.003 0.093 0.032 0.028 
5.0 20.0 0.283 0.197 0.417 0.315 0.390 0.529 0.097 0.384 0.140 0.150 0.204 0.099 0.142 0.212 0.019 0.162 0.063 0.050 0.077 0.053 
6.0 20.0 0.306 0.298 0.427 0.398 0.316 0.545 0.037 0.276 0.273 0.059 0.239 0.271 0.075 0.268 0.087 0.084 0.142 0.095 0.086 0.157 
7.0 20.0 0.285 0.310 0.395 0.394 0.197 0.454 0.185 0.092 0.360 0.278 0.187 0.357 0.073 0.173 0.204 0.106 0.157 0.245 0.009 0.155 
8.0 20.0 0.239 0.275 0.340 0.341 0.059 0.308 0.309 0.103 0.363 0.420 0.045 0.300 0.247 0.049 0.247 0.294 0.046 0.245 0.149 0.023 
9.0 20.0 0.189 0.226 0.279 0.269 0.075 0.155 0.385 0.257 0.274 0.442 0.144 0.119 0.357 0.287 0.154 0.336 0.161 0.039 0.257 0.263 
10.0 20.0 0.143 0.171 0.220 0.197 0.188 0.027 0.402 0.346 0.114 0.352 0.317 0.111 0.336 0.417 0.059 0.181 0.336 0.255 0.184 0.342 
11.0 20.0 0.105 0.107 0.168 0.138 0.276 0.071 0.363 0.373 0.078 0.191 0.412 0.306 0.172 0.375 0.293 0.096 0.340 0.427 0.072 0.145 
12.0 20.0 0.076 0.047 0.124 0.102 0.337 0.131 0.280 0.353 0.259 0.007 0.397 0.409 0.079 0.183 0.423 0.349 0.128 0.343 0.351 0.209 
13.0 20.0 0.056 0.031 0.088 0.088 0.374 0.173 0.168 0.302 0.393 0.169 0.275 0.400 0.325 0.083 0.372 0.448 0.199 0.038 0.438 0.458 
14.0 20.0 0.046 0.062 0.057 0.092 0.387 0.205 0.040 0.229 0.451 0.303 0.076 0.282 0.462 0.314 0.141 0.328 0.440 0.302 0.221 0.380 
15.0 20.0 0.046 0.095 0.027 0.108 0.381 0.237 0.088 0.142 0.431 0.383 0.139 0.099 0.445 0.429 0.150 0.066 0.452 0.464 0.141 0.048 
16.0 20.0 0.059 0.117 0.005 0.131 0.358 0.274 0.204 0.044 0.339 0.400 0.314 0.103 0.285 0.393 0.371 0.213 0.231 0.365 0.408 0.300 
17.0 20.0 0.085 0.123 0.041 0.148 0.316 0.314 0.297 0.068 0.192 0.349 0.409 0.277 0.039 0.222 0.431 0.385 0.096 0.072 0.410 0.427 
18.0 20.0 0.125 0.116 0.086 0.153 0.254 0.344 0.358 0.183 0.014 0.231 0.400 0.376 0.208 0.024 0.309 0.372 0.351 0.241 0.162 0.259 
19.0 20.0 0.178 0.093 0.140 0.139 0.170 0.354 0.376 0.286 0.163 0.061 0.291 0.367 0.370 0.252 0.068 0.184 0.400 0.388 0.157 0.067 
20.0 20.0 0.242 0.043 0.204 0.096 0.066 0.327 0.346 0.358 0.304 0.131 0.113 0.246 0.393 0.370 0.176 0.078 0.235 0.290 0.331 0.301 
21.0 20.0 0.310 0.073 0.271 0.021 0.055 0.245 0.267 0.373 0.376 0.296 0.082 0.048 0.276 0.327 0.310 0.273 0.028 0.029 0.264 0.280 
22.0 20.0 0.368 0.211 0.332 0.123 0.179 0.096 0.145 0.306 0.360 0.376 0.229 0.154 0.077 0.144 0.278 0.290 0.216 0.198 0.046 0.060 
23.0 20.0 0.397 0.367 0.368 0.273 0.284 0.102 0.005 0.156 0.259 0.330 0.277 0.264 0.103 0.066 0.129 0.145 0.228 0.231 0.122 0.127 
24.0 20.0 0.380 0.482 0.365 0.391 0.346 0.286 0.121 0.027 0.115 0.181 0.229 0.244 0.189 0.182 0.023 0.025 0.119 0.112 0.147 0.148 
25.0 20.0 0.308 0.498 0.313 0.425 0.350 0.388 0.200 0.174 0.022 0.006 0.125 0.131 0.173 0.169 0.101 0.108 0.001 0.017 0.076 0.061 
26.0 20.0 0.192 0.395 0.221 0.352 0.294 0.370 0.218 0.231 0.110 0.115 0.021 0.008 0.099 0.081 0.098 0.091 0.055 0.064 0.005 0.014 
27.0 20.0 0.061 0.219 0.111 0.209 0.203 0.258 0.186 0.198 0.137 0.146 0.044 0.062 0.025 0.000 0.054 0.035 0.051 0.044 0.025 0.030 
28.0 20.0 0.053 0.050 0.011 0.065 0.105 0.121 0.128 0.120 0.118 0.112 0.064 0.070 0.018 0.035 0.014 0.005 0.026 0.011 0.021 0.014 
29.0 20.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 20.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 21.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 21.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 21.0 0.289 0.123 0.363 0.196 0.347 0.338 0.147 0.276 0.010 0.175 0.090 0.034 0.096 0.054 0.051 0.076 0.011 0.060 0.014 0.022 
4.0 21.0 0.371 0.288 0.422 0.340 0.342 0.448 0.077 0.284 0.114 0.097 0.163 0.076 0.121 0.149 0.033 0.116 0.028 0.048 0.048 0.020 
5.0 21.0 0.393 0.360 0.426 0.397 0.270 0.442 0.044 0.186 0.238 0.073 0.213 0.216 0.091 0.209 0.039 0.081 0.098 0.044 0.079 0.101 
6.0 21.0 0.355 0.326 0.379 0.358 0.143 0.325 0.189 0.012 0.332 0.261 0.189 0.294 0.022 0.149 0.150 0.060 0.149 0.175 0.051 0.137 
7.0 21.0 0.287 0.244 0.303 0.273 0.006 0.163 0.315 0.167 0.351 0.378 0.075 0.246 0.186 0.032 0.231 0.228 0.104 0.216 0.068 0.032 
8.0 21.0 0.213 0.169 0.220 0.186 0.147 0.013 0.391 0.296 0.275 0.380 0.104 0.082 0.325 0.245 0.199 0.292 0.063 0.077 0.214 0.176 
9.0 21.0 0.151 0.117 0.144 0.114 0.263 0.114 0.405 0.356 0.120 0.274 0.286 0.130 0.352 0.370 0.029 0.178 0.271 0.179 0.245 0.302 
10.0 21.0 0.105 0.078 0.080 0.059 0.346 0.197 0.358 0.350 0.076 0.103 0.405 0.307 0.232 0.335 0.213 0.067 0.367 0.370 0.071 0.189 
11.0 21.0 0.075 0.041 0.029 0.022 0.396 0.244 0.263 0.296 0.265 0.082 0.415 0.388 0.005 0.152 0.401 0.310 0.248 0.339 0.232 0.118 
12.0 21.0 0.057 0.014 0.013 0.010 0.417 0.264 0.138 0.213 0.408 0.242 0.309 0.355 0.270 0.101 0.425 0.416 0.056 0.080 0.446 0.395 
13.0 21.0 0.050 0.034 0.048 0.016 0.413 0.269 0.000 0.115 0.479 0.350 0.116 0.225 0.465 0.325 0.255 0.325 0.383 0.260 0.386 0.415 
14.0 21.0 0.053 0.059 0.079 0.020 0.387 0.265 0.135 0.016 0.460 0.388 0.113 0.034 0.498 0.425 0.047 0.072 0.516 0.453 0.044 0.126 
15.0 21.0 0.065 0.074 0.110 0.019 0.343 0.258 0.252 0.084 0.364 0.360 0.312 0.159 0.369 0.375 0.329 0.206 0.381 0.391 0.330 0.240 
16.0 21.0 0.088 0.073 0.143 0.019 0.281 0.252 0.343 0.175 0.208 0.274 0.432 0.309 0.124 0.198 0.469 0.382 0.054 0.117 0.490 0.430 
17.0 21.0 0.122 0.061 0.181 0.020 0.203 0.240 0.397 0.256 0.019 0.137 0.446 0.378 0.152 0.044 0.410 0.380 0.284 0.205 0.340 0.324 
18.0 21.0 0.165 0.037 0.225 0.025 0.108 0.211 0.408 0.316 0.170 0.031 0.351 0.345 0.366 0.264 0.186 0.204 0.452 0.390 0.009 0.015 
19.0 21.0 0.214 0.021 0.274 0.049 0.002 0.156 0.370 0.341 0.325 0.201 0.172 0.213 0.445 0.378 0.097 0.058 0.370 0.334 0.306 0.275 
20.0 21.0 0.266 0.095 0.324 0.108 0.122 0.067 0.284 0.317 0.415 0.334 0.042 0.017 0.367 0.338 0.309 0.270 0.106 0.087 0.371 0.329 
21.0 21.0 0.309 0.198 0.368 0.199 0.244 0.065 0.156 0.230 0.417 0.389 0.226 0.180 0.169 0.161 0.355 0.323 0.172 0.180 0.189 0.137 
22.0 21.0 0.330 0.305 0.393 0.302 0.349 0.226 0.005 0.081 0.326 0.333 0.321 0.298 0.059 0.066 0.232 0.194 0.291 0.278 0.068 0.111 
23.0 21.0 0.308 0.378 0.381 0.377 0.414 0.371 0.139 0.097 0.169 0.173 0.299 0.282 0.207 0.212 0.038 0.012 0.215 0.171 0.189 0.191 
24.0 21.0 0.235 0.368 0.324 0.380 0.420 0.442 0.240 0.239 0.004 0.022 0.192 0.159 0.232 0.215 0.102 0.129 0.059 0.010 0.146 0.108 
25.0 21.0 0.114 0.253 0.222 0.288 0.362 0.400 0.276 0.292 0.122 0.159 0.059 0.014 0.160 0.116 0.137 0.129 0.053 0.083 0.041 0.009 
26.0 21.0 0.032 0.070 0.095 0.128 0.255 0.260 0.247 0.246 0.176 0.198 0.041 0.085 0.060 0.008 0.094 0.059 0.078 0.071 0.026 0.044 
27.0 21.0 0.165 0.120 0.028 0.045 0.133 0.090 0.177 0.142 0.164 0.153 0.084 0.101 0.013 0.049 0.034 0.004 0.050 0.024 0.036 0.028 
28.0 21.0 0.256 0.228 0.119 0.147 0.028 0.044 0.099 0.044 0.117 0.080 0.080 0.070 0.041 0.051 0.005 0.025 0.015 0.007 0.019 0.004 
29.0 21.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 21.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 22.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 22.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 22.0 0.437 0.357 0.424 0.353 0.308 0.379 0.069 0.209 0.086 0.059 0.125 0.059 0.098 0.103 0.036 0.078 0.008 0.036 0.025 0.006 
4.0 22.0 0.469 0.417 0.433 0.395 0.248 0.365 0.034 0.125 0.195 0.075 0.181 0.168 0.096 0.158 0.004 0.069 0.056 0.015 0.057 0.057 
5.0 22.0 0.434 0.361 0.385 0.338 0.126 0.239 0.171 0.035 0.298 0.238 0.190 0.245 0.027 0.133 0.092 0.024 0.120 0.115 0.070 0.108 
6.0 22.0 0.350 0.236 0.294 0.221 0.030 0.060 0.303 0.204 0.341 0.344 0.113 0.213 0.114 0.009 0.191 0.167 0.134 0.182 0.008 0.066 
7.0 22.0 0.253 0.119 0.190 0.109 0.184 0.101 0.391 0.317 0.291 0.338 0.044 0.069 0.268 0.198 0.221 0.251 0.034 0.109 0.132 0.094 
8.0 22.0 0.169 0.048 0.096 0.033 0.309 0.213 0.413 0.355 0.153 0.227 0.230 0.126 0.349 0.325 0.118 0.183 0.164 0.101 0.245 0.245 
9.0 22.0 0.109 0.018 0.019 0.020 0.394 0.278 0.368 0.327 0.040 0.056 0.377 0.291 0.291 0.309 0.100 0.022 0.335 0.302 0.190 0.218 
10.0 22.0 0.072 0.010 0.041 0.048 0.441 0.308 0.271 0.254 0.239 0.125 0.425 0.364 0.094 0.150 0.328 0.253 0.334 0.329 0.059 0.019 
11.0 22.0 0.053 0.010 0.088 0.068 0.455 0.312 0.141 0.155 0.398 0.272 0.354 0.328 0.173 0.084 0.438 0.377 0.112 0.135 0.353 0.301 
12.0 22.0 0.048 0.015 0.125 0.080 0.441 0.301 0.005 0.048 0.487 0.363 0.181 0.197 0.409 0.298 0.355 0.321 0.230 0.174 0.460 0.400 
13.0 22.0 0.052 0.028 0.158 0.086 0.404 0.278 0.147 0.061 0.491 0.387 0.048 0.012 0.521 0.411 0.097 0.106 0.497 0.413 0.261 0.214 
14.0 22.0 0.064 0.039 0.188 0.087 0.346 0.246 0.271 0.157 0.404 0.338 0.269 0.175 0.452 0.370 0.221 0.165 0.498 0.409 0.145 0.141 
15.0 22.0 0.086 0.037 0.218 0.086 0.272 0.211 0.366 0.236 0.252 0.234 0.424 0.314 0.237 0.203 0.445 0.355 0.241 0.181 0.459 0.390 
16.0 22.0 0.114 0.020 0.251 0.090 0.184 0.172 0.422 0.296 0.061 0.091 0.475 0.373 0.048 0.029 0.481 0.381 0.131 0.134 0.479 0.370 
17.0 22.0 0.150 0.006 0.287 0.106 0.082 0.120 0.435 0.330 0.138 0.073 0.412 0.335 0.307 0.245 0.318 0.237 0.415 0.356 0.204 0.108 
18.0 22.0 0.189 0.045 0.326 0.136 0.032 0.050 0.399 0.329 0.311 0.229 0.251 0.207 0.453 0.366 0.035 0.010 0.465 0.362 0.172 0.202 
19.0 22.0 0.229 0.103 0.365 0.181 0.153 0.045 0.316 0.283 0.424 0.344 0.036 0.020 0.440 0.346 0.238 0.234 0.270 0.159 0.395 0.336 
20.0 22.0 0.262 0.178 0.397 0.244 0.274 0.161 0.190 0.188 0.454 0.387 0.176 0.171 0.279 0.191 0.378 0.324 0.041 0.115 0.335 0.216 
21.0 22.0 0.278 0.253 0.415 0.313 0.381 0.294 0.037 0.045 0.391 0.335 0.321 0.299 0.039 0.031 0.332 0.240 0.277 0.278 0.073 0.041 
22.0 22.0 0.259 0.299 0.403 0.361 0.456 0.414 0.120 0.123 0.246 0.186 0.352 0.307 0.174 0.207 0.143 0.043 0.305 0.230 0.167 0.203 
23.0 22.0 0.193 0.278 0.348 0.349 0.475 0.471 0.245 0.264 0.063 0.010 0.269 0.195 0.265 0.245 0.055 0.121 0.158 0.055 0.213 0.161 
24.0 22.0 0.078 0.167 0.248 0.255 0.429 0.426 0.309 0.326 0.097 0.167 0.126 0.035 0.228 0.157 0.154 0.157 0.011 0.080 0.112 0.032 
25.0 22.0 0.072 0.018 0.115 0.092 0.324 0.281 0.300 0.285 0.190 0.228 0.010 0.087 0.118 0.031 0.140 0.091 0.091 0.096 0.003 0.049 
26.0 22.0 0.222 0.209 0.027 0.087 0.187 0.094 0.234 0.174 0.203 0.189 0.087 0.122 0.014 0.052 0.071 0.013 0.081 0.045 0.047 0.045 
27.0 22.0 0.338 0.331 0.142 0.211 0.057 0.065 0.143 0.056 0.159 0.105 0.101 0.092 0.042 0.065 0.009 0.029 0.036 0.004 0.036 0.013 
28.0 22.0 0.395 0.358 0.211 0.252 0.039 0.142 0.062 0.025 0.097 0.031 0.078 0.045 0.051 0.043 0.019 0.029 0.003 0.017 0.012 0.006 
29.0 22.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 22.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 23.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 23.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 23.0 0.507 0.416 0.425 0.362 0.232 0.295 0.015 0.087 0.146 0.061 0.141 0.120 0.084 0.110 0.014 0.051 0.025 0.002 0.034 0.029 
4.0 23.0 0.490 0.371 0.390 0.312 0.131 0.187 0.133 0.045 0.244 0.192 0.170 0.188 0.055 0.108 0.041 0.003 0.076 0.065 0.059 0.071 
5.0 23.0 0.412 0.240 0.302 0.190 0.018 0.020 0.264 0.196 0.311 0.292 0.138 0.182 0.042 0.018 0.130 0.107 0.122 0.135 0.049 0.071 
6.0 23.0 0.303 0.096 0.188 0.062 0.178 0.149 0.365 0.301 0.297 0.293 0.021 0.072 0.186 0.138 0.199 0.196 0.093 0.116 0.041 0.027 
7.0 23.0 0.199 0.005 0.078 0.029 0.313 0.254 0.404 0.328 0.191 0.194 0.150 0.097 0.303 0.262 0.171 0.174 0.046 0.030 0.175 0.167 
8.0 23.0 0.122 0.040 0.012 0.072 0.407 0.301 0.374 0.290 0.017 0.038 0.312 0.246 0.313 0.271 0.015 0.023 0.237 0.213 0.228 0.205 
9.0 23.0 0.074 0.042 0.080 0.090 0.457 0.312 0.287 0.211 0.178 0.125 0.400 0.315 0.181 0.150 0.209 0.178 0.337 0.285 0.094 0.056 
10.0 23.0 0.050 0.030 0.131 0.097 0.470 0.303 0.161 0.114 0.348 0.254 0.376 0.287 0.053 0.047 0.381 0.308 0.237 0.167 0.183 0.188 
11.0 23.0 0.043 0.018 0.171 0.103 0.453 0.283 0.018 0.014 0.457 0.329 0.243 0.174 0.301 0.237 0.395 0.290 0.045 0.083 0.406 0.331 
12.0 23.0 0.047 0.015 0.204 0.110 0.412 0.254 0.126 0.084 0.485 0.343 0.037 0.014 0.467 0.346 0.222 0.128 0.357 0.312 0.381 0.242 
13.0 23.0 0.059 0.018 0.233 0.116 0.352 0.218 0.254 0.170 0.430 0.298 0.188 0.152 0.485 0.335 0.070 0.105 0.512 0.377 0.081 0.036 
14.0 23.0 0.078 0.012 0.261 0.119 0.275 0.174 0.353 0.237 0.298 0.200 0.367 0.276 0.332 0.199 0.345 0.290 0.385 0.218 0.304 0.301 
15.0 23.0 0.103 0.004 0.290 0.127 0.184 0.127 0.416 0.282 0.120 0.070 0.457 0.329 0.077 0.001 0.473 0.341 0.061 0.053 0.494 0.355 
16.0 23.0 0.132 0.027 0.321 0.142 0.081 0.071 0.437 0.303 0.076 0.073 0.438 0.300 0.195 0.192 0.404 0.241 0.281 0.278 0.371 0.174 
17.0 23.0 0.164 0.056 0.352 0.166 0.031 0.012 0.411 0.292 0.255 0.207 0.317 0.193 0.394 0.313 0.175 0.039 0.459 0.335 0.030 0.105 
18.0 23.0 0.196 0.096 0.382 0.199 0.148 0.086 0.340 0.244 0.388 0.306 0.124 0.034 0.454 0.315 0.110 0.169 0.387 0.199 0.296 0.285 
19.0 23.0 0.221 0.147 0.407 0.241 0.265 0.183 0.228 0.156 0.447 0.343 0.090 0.132 0.360 0.199 0.322 0.280 0.122 0.039 0.395 0.244 
20.0 23.0 0.232 0.198 0.419 0.285 0.371 0.289 0.084 0.034 0.420 0.303 0.264 0.253 0.152 0.012 0.369 0.242 0.169 0.222 0.228 0.038 
21.0 23.0 0.218 0.226 0.409 0.315 0.452 0.385 0.071 0.109 0.309 0.184 0.350 0.282 0.082 0.161 0.246 0.085 0.317 0.239 0.053 0.158 
22.0 23.0 0.166 0.207 0.365 0.302 0.489 0.434 0.210 0.238 0.139 0.015 0.319 0.204 0.242 0.233 0.037 0.085 0.253 0.100 0.222 0.185 
23.0 23.0 0.067 0.117 0.278 0.223 0.465 0.401 0.300 0.303 0.037 0.139 0.196 0.061 0.264 0.175 0.124 0.154 0.073 0.052 0.185 0.069 
24.0 23.0 0.071 0.043 0.153 0.083 0.380 0.280 0.321 0.281 0.164 0.215 0.048 0.066 0.179 0.055 0.166 0.111 0.068 0.103 0.055 0.037 
25.0 23.0 0.224 0.214 0.010 0.081 0.250 0.107 0.276 0.186 0.213 0.195 0.063 0.119 0.060 0.040 0.113 0.027 0.102 0.062 0.038 0.056 
26.0 23.0 0.357 0.340 0.122 0.208 0.108 0.050 0.189 0.069 0.190 0.117 0.107 0.100 0.026 0.069 0.036 0.027 0.063 0.007 0.051 0.023 
27.0 23.0 0.439 0.377 0.214 0.260 0.010 0.140 0.097 0.018 0.129 0.039 0.096 0.052 0.055 0.050 0.012 0.034 0.016 0.018 0.026 0.005 
28.0 23.0 0.460 0.337 0.256 0.243 0.082 0.158 0.026 0.054 0.067 0.008 0.063 0.015 0.048 0.022 0.025 0.020 0.008 0.016 0.003 0.011 
29.0 23.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 23.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 24.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 24.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 24.0 0.499 0.324 0.373 0.256 0.133 0.139 0.092 0.037 0.183 0.138 0.134 0.129 0.057 0.076 0.011 0.008 0.040 0.033 0.037 0.040 
4.0 24.0 0.443 0.219 0.304 0.156 0.009 0.011 0.206 0.158 0.254 0.220 0.132 0.138 0.004 0.026 0.072 0.059 0.084 0.085 0.049 0.054 
5.0 24.0 0.342 0.084 0.197 0.037 0.141 0.149 0.310 0.251 0.273 0.234 0.064 0.067 0.104 0.085 0.146 0.136 0.101 0.097 0.015 0.009 
6.0 24.0 0.232 0.032 0.083 0.060 0.279 0.243 0.365 0.273 0.208 0.156 0.071 0.065 0.224 0.191 0.170 0.144 0.032 0.012 0.085 0.096 
7.0 24.0 0.142 0.074 0.016 0.100 0.379 0.276 0.356 0.233 0.070 0.026 0.225 0.188 0.282 0.215 0.088 0.045 0.120 0.131 0.184 0.159 
8.0 24.0 0.084 0.075 0.090 0.106 0.435 0.269 0.288 0.158 0.105 0.110 0.334 0.249 0.221 0.131 0.089 0.112 0.262 0.217 0.163 0.085 
9.0 24.0 0.053 0.055 0.144 0.101 0.452 0.247 0.178 0.072 0.271 0.210 0.353 0.226 0.047 0.023 0.274 0.229 0.270 0.157 0.024 0.097 
10.0 24.0 0.042 0.032 0.185 0.095 0.438 0.221 0.048 0.014 0.389 0.263 0.270 0.136 0.176 0.175 0.358 0.233 0.094 0.026 0.267 0.241 
11.0 24.0 0.045 0.015 0.217 0.096 0.400 0.194 0.086 0.084 0.439 0.267 0.106 0.011 0.362 0.265 0.279 0.119 0.185 0.215 0.371 0.217 
12.0 24.0 0.055 0.009 0.245 0.102 0.344 0.163 0.208 0.148 0.412 0.226 0.093 0.120 0.436 0.260 0.060 0.060 0.403 0.293 0.224 0.023 
13.0 24.0 0.071 0.016 0.271 0.109 0.273 0.127 0.309 0.197 0.316 0.148 0.277 0.219 0.368 0.164 0.207 0.219 0.423 0.204 0.107 0.209 
14.0 24.0 0.092 0.023 0.297 0.117 0.188 0.087 0.375 0.227 0.166 0.047 0.391 0.258 0.171 0.013 0.390 0.273 0.205 0.012 0.387 0.296 
15.0 24.0 0.115 0.035 0.323 0.131 0.092 0.039 0.404 0.238 0.008 0.065 0.413 0.235 0.075 0.143 0.409 0.206 0.113 0.201 0.420 0.185 
16.0 24.0 0.140 0.055 0.349 0.150 0.011 0.021 0.392 0.224 0.178 0.166 0.338 0.152 0.288 0.242 0.262 0.052 0.358 0.274 0.193 0.039 
17.0 24.0 0.164 0.081 0.373 0.173 0.119 0.087 0.339 0.183 0.315 0.239 0.186 0.031 0.399 0.251 0.018 0.116 0.403 0.188 0.133 0.214 
18.0 24.0 0.183 0.113 0.392 0.200 0.227 0.160 0.247 0.114 0.394 0.265 0.003 0.098 0.374 0.169 0.213 0.218 0.238 0.008 0.341 0.223 
19.0 24.0 0.191 0.142 0.401 0.227 0.326 0.237 0.125 0.022 0.400 0.235 0.178 0.193 0.227 0.027 0.330 0.207 0.031 0.162 0.306 0.075 
20.0 24.0 0.179 0.157 0.392 0.242 0.407 0.304 0.014 0.086 0.328 0.147 0.292 0.222 0.020 0.114 0.288 0.092 0.241 0.206 0.082 0.104 
21.0 24.0 0.140 0.141 0.359 0.230 0.455 0.340 0.148 0.184 0.195 0.020 0.313 0.172 0.165 0.188 0.125 0.052 0.280 0.113 0.148 0.169 
22.0 24.0 0.063 0.078 0.291 0.174 0.455 0.321 0.252 0.242 0.032 0.106 0.236 0.061 0.249 0.159 0.058 0.134 0.152 0.029 0.213 0.090 
23.0 24.0 0.052 0.043 0.186 0.068 0.397 0.231 0.298 0.232 0.108 0.176 0.104 0.049 0.210 0.060 0.151 0.111 0.013 0.097 0.115 0.022 
24.0 24.0 0.190 0.178 0.057 0.064 0.290 0.096 0.282 0.159 0.186 0.169 0.020 0.104 0.105 0.032 0.137 0.034 0.096 0.070 0.006 0.060 
25.0 24.0 0.324 0.285 0.074 0.171 0.159 0.039 0.215 0.062 0.192 0.105 0.089 0.093 0.005 0.066 0.065 0.024 0.083 0.012 0.054 0.032 
26.0 24.0 0.421 0.323 0.178 0.220 0.037 0.119 0.127 0.017 0.147 0.033 0.099 0.049 0.047 0.050 0.004 0.036 0.034 0.020 0.039 0.003 
27.0 24.0 0.464 0.290 0.238 0.208 0.051 0.136 0.051 0.050 0.086 0.011 0.072 0.011 0.051 0.021 0.023 0.022 0.003 0.019 0.011 0.013 
28.0 24.0 0.454 0.223 0.254 0.163 0.097 0.113 0.002 0.049 0.037 0.023 0.040 0.006 0.035 0.003 0.022 0.008 0.012 0.010 0.004 0.009 
29.0 24.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 24.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 25.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 25.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 25.0 0.431 0.165 0.284 0.109 0.027 0.013 0.149 0.116 0.190 0.151 0.106 0.092 0.019 0.021 0.035 0.032 0.048 0.048 0.033 0.033 
4.0 25.0 0.353 0.056 0.197 0.010 0.098 0.128 0.241 0.188 0.223 0.167 0.073 0.050 0.048 0.049 0.090 0.085 0.075 0.067 0.028 0.017 
5.0 25.0 0.252 0.040 0.092 0.071 0.225 0.207 0.305 0.208 0.195 0.114 0.017 0.042 0.145 0.131 0.134 0.106 0.058 0.026 0.025 0.048 
6.0 25.0 0.161 0.087 0.006 0.107 0.324 0.228 0.313 0.170 0.097 0.010 0.143 0.139 0.219 0.159 0.108 0.047 0.037 0.074 0.113 0.110 
7.0 25.0 0.096 0.090 0.081 0.107 0.383 0.208 0.266 0.101 0.045 0.096 0.252 0.187 0.210 0.102 0.008 0.068 0.166 0.154 0.153 0.084 
8.0 25.0 0.060 0.068 0.135 0.092 0.403 0.175 0.178 0.030 0.191 0.170 0.296 0.166 0.099 0.015 0.166 0.165 0.231 0.131 0.062 0.042 
9.0 25.0 0.046 0.039 0.174 0.076 0.394 0.143 0.068 0.035 0.305 0.200 0.254 0.091 0.078 0.133 0.277 0.177 0.151 0.004 0.130 0.168 
10.0 25.0 0.046 0.016 0.204 0.068 0.363 0.117 0.047 0.084 0.364 0.190 0.136 0.011 0.250 0.199 0.266 0.094 0.054 0.149 0.283 0.177 
11.0 25.0 0.054 0.014 0.230 0.069 0.316 0.095 0.155 0.121 0.359 0.148 0.024 0.103 0.348 0.191 0.126 0.043 0.268 0.221 0.255 0.046 
12.0 25.0 0.066 0.018 0.254 0.075 0.255 0.070 0.246 0.147 0.294 0.085 0.184 0.168 0.333 0.114 0.088 0.164 0.358 0.164 0.036 0.138 
13.0 25.0 0.082 0.026 0.277 0.083 0.182 0.042 0.312 0.161 0.181 0.012 0.304 0.192 0.207 0.008 0.280 0.213 0.260 0.010 0.243 0.240 
14.0 25.0 0.100 0.038 0.300 0.094 0.100 0.015 0.345 0.161 0.038 0.068 0.347 0.165 0.010 0.118 0.351 0.160 0.012 0.152 0.369 0.170 
15.0 25.0 0.119 0.050 0.322 0.109 0.011 0.031 0.343 0.146 0.107 0.133 0.310 0.098 0.183 0.187 0.277 0.041 0.232 0.219 0.262 0.008 
16.0 25.0 0.136 0.063 0.341 0.126 0.083 0.075 0.307 0.113 0.232 0.176 0.203 0.013 0.309 0.190 0.096 0.091 0.343 0.161 0.002 0.163 
17.0 25.0 0.149 0.079 0.356 0.142 0.176 0.124 0.238 0.062 0.315 0.187 0.054 0.084 0.330 0.124 0.110 0.172 0.270 0.017 0.233 0.193 
18.0 25.0 0.153 0.096 0.363 0.157 0.264 0.172 0.142 0.011 0.340 0.158 0.099 0.149 0.242 0.016 0.251 0.166 0.067 0.124 0.294 0.086 
19.0 25.0 0.143 0.101 0.356 0.164 0.337 0.212 0.029 0.075 0.302 0.092 0.215 0.165 0.083 0.092 0.267 0.079 0.143 0.173 0.160 0.067 
20.0 25.0 0.112 0.084 0.330 0.152 0.386 0.233 0.087 0.139 0.207 0.009 0.261 0.125 0.084 0.150 0.165 0.038 0.240 0.109 0.053 0.146 
21.0 25.0 0.055 0.039 0.279 0.111 0.401 0.216 0.185 0.176 0.078 0.091 0.228 0.041 0.193 0.132 0.007 0.115 0.184 0.013 0.181 0.100 
22.0 25.0 0.034 0.042 0.198 0.040 0.369 0.154 0.245 0.168 0.051 0.144 0.130 0.049 0.201 0.051 0.112 0.106 0.040 0.092 0.149 0.009 
23.0 25.0 0.148 0.138 0.092 0.056 0.292 0.056 0.251 0.112 0.139 0.136 0.018 0.096 0.126 0.033 0.133 0.037 0.069 0.078 0.033 0.063 
24.0 25.0 0.266 0.216 0.023 0.134 0.186 0.045 0.208 0.034 0.166 0.080 0.061 0.085 0.031 0.068 0.082 0.025 0.088 0.018 0.043 0.042 
25.0 25.0 0.364 0.243 0.124 0.170 0.075 0.106 0.138 0.029 0.141 0.016 0.086 0.042 0.032 0.053 0.018 0.042 0.047 0.022 0.047 0.001 
26.0 25.0 0.419 0.213 0.192 0.156 0.013 0.113 0.068 0.054 0.091 0.024 0.071 0.002 0.048 0.019 0.018 0.026 0.006 0.025 0.019 0.016 
27.0 25.0 0.426 0.153 0.220 0.112 0.066 0.085 0.017 0.046 0.044 0.030 0.042 0.014 0.036 0.002 0.023 0.007 0.012 0.012 0.002 0.012 
28.0 25.0 0.396 0.096 0.217 0.068 0.086 0.049 0.011 0.027 0.014 0.020 0.019 0.012 0.019 0.007 0.015 0.001 0.011 0.003 0.007 0.006 
29.0 25.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 25.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 26.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 26.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 26.0 0.330 0.026 0.180 0.010 0.065 0.105 0.178 0.134 0.167 0.112 0.062 0.033 0.020 0.029 0.052 0.050 0.047 0.040 0.022 0.013 
4.0 26.0 0.249 0.049 0.093 0.075 0.171 0.166 0.237 0.150 0.161 0.077 0.007 0.028 0.087 0.085 0.091 0.071 0.051 0.025 0.002 0.021 
5.0 26.0 0.166 0.089 0.007 0.105 0.261 0.180 0.256 0.119 0.099 0.001 0.085 0.101 0.155 0.115 0.095 0.043 0.004 0.037 0.058 0.069 
6.0 26.0 0.103 0.091 0.064 0.101 0.317 0.155 0.227 0.058 0.009 0.084 0.179 0.140 0.173 0.079 0.030 0.038 0.092 0.104 0.113 0.072 
7.0 26.0 0.066 0.071 0.114 0.081 0.338 0.115 0.159 0.005 0.129 0.140 0.231 0.123 0.109 0.008 0.089 0.117 0.170 0.106 0.087 0.006 
8.0 26.0 0.050 0.043 0.149 0.058 0.332 0.077 0.071 0.054 0.228 0.155 0.215 0.060 0.020 0.101 0.196 0.136 0.151 0.020 0.041 0.109 
9.0 26.0 0.049 0.016 0.176 0.043 0.308 0.050 0.024 0.086 0.285 0.134 0.133 0.021 0.163 0.154 0.221 0.077 0.018 0.099 0.188 0.142 
10.0 26.0 0.054 0.006 0.198 0.037 0.269 0.031 0.112 0.103 0.290 0.090 0.011 0.093 0.260 0.144 0.139 0.028 0.161 0.168 0.226 0.060 
11.0 26.0 0.064 0.019 0.219 0.039 0.220 0.017 0.187 0.110 0.246 0.035 0.118 0.136 0.271 0.079 0.020 0.125 0.273 0.136 0.100 0.084 
12.0 26.0 0.076 0.028 0.240 0.045 0.162 0.009 0.242 0.109 0.162 0.024 0.221 0.144 0.192 0.015 0.183 0.166 0.242 0.020 0.122 0.181 
13.0 26.0 0.089 0.035 0.259 0.053 0.097 0.019 0.275 0.099 0.054 0.076 0.273 0.115 0.048 0.104 0.277 0.130 0.076 0.115 0.288 0.157 
14.0 26.0 0.102 0.043 0.278 0.064 0.024 0.039 0.279 0.081 0.062 0.115 0.257 0.057 0.111 0.154 0.248 0.033 0.136 0.180 0.264 0.022 
15.0 26.0 0.113 0.049 0.294 0.076 0.052 0.065 0.255 0.053 0.164 0.135 0.183 0.014 0.228 0.149 0.121 0.074 0.266 0.143 0.078 0.119 
16.0 26.0 0.121 0.056 0.306 0.087 0.128 0.092 0.205 0.017 0.237 0.130 0.071 0.080 0.265 0.092 0.046 0.142 0.252 0.029 0.140 0.167 
17.0 26.0 0.122 0.061 0.312 0.095 0.200 0.118 0.133 0.029 0.267 0.100 0.051 0.123 0.216 0.005 0.179 0.140 0.110 0.092 0.246 0.097 
18.0 26.0 0.112 0.060 0.307 0.096 0.262 0.138 0.047 0.073 0.248 0.045 0.151 0.128 0.101 0.080 0.222 0.072 0.071 0.148 0.183 0.033 
19.0 26.0 0.088 0.046 0.287 0.085 0.306 0.144 0.045 0.110 0.184 0.023 0.201 0.092 0.035 0.126 0.163 0.025 0.187 0.108 0.014 0.121 
20.0 26.0 0.043 0.012 0.249 0.057 0.325 0.128 0.126 0.128 0.088 0.086 0.190 0.024 0.138 0.113 0.041 0.096 0.178 0.011 0.131 0.106 
21.0 26.0 0.024 0.041 0.188 0.010 0.311 0.082 0.183 0.117 0.016 0.123 0.125 0.049 0.169 0.048 0.074 0.102 0.071 0.077 0.152 0.019 
22.0 26.0 0.112 0.106 0.107 0.055 0.260 0.012 0.201 0.071 0.097 0.115 0.034 0.092 0.123 0.030 0.119 0.045 0.044 0.085 0.063 0.057 
23.0 26.0 0.208 0.159 0.014 0.109 0.181 0.060 0.177 0.008 0.131 0.065 0.040 0.084 0.042 0.069 0.086 0.020 0.085 0.032 0.028 0.053 
24.0 26.0 0.294 0.175 0.074 0.132 0.091 0.104 0.126 0.044 0.120 0.005 0.072 0.042 0.022 0.059 0.026 0.045 0.056 0.019 0.051 0.014 
25.0 26.0 0.350 0.146 0.139 0.114 0.014 0.103 0.067 0.064 0.080 0.035 0.064 0.004 0.044 0.025 0.015 0.033 0.011 0.029 0.027 0.015 
26.0 26.0 0.367 0.090 0.172 0.071 0.037 0.069 0.022 0.052 0.039 0.041 0.038 0.020 0.035 0.004 0.024 0.011 0.012 0.017 0.001 0.016 
27.0 26.0 0.350 0.038 0.176 0.028 0.059 0.030 0.003 0.027 0.012 0.027 0.016 0.019 0.018 0.010 0.016 0.002 0.013 0.005 0.008 0.008 
28.0 26.0 0.314 0.007 0.163 0.005 0.062 0.005 0.012 0.007 0.001 0.011 0.004 0.010 0.006 0.008 0.007 0.003 0.008 0.000 0.007 0.003 
29.0 26.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 26.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 27.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 27.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 27.0 0.226 0.051 0.085 0.069 0.128 0.127 0.177 0.105 0.122 0.051 0.014 0.017 0.051 0.052 0.057 0.044 0.036 0.018 0.006 0.008 
4.0 27.0 0.157 0.084 0.011 0.095 0.204 0.139 0.200 0.083 0.085 0.002 0.049 0.068 0.104 0.077 0.072 0.033 0.017 0.015 0.026 0.038 
5.0 27.0 0.100 0.086 0.051 0.092 0.255 0.117 0.184 0.035 0.008 0.066 0.124 0.102 0.133 0.062 0.042 0.016 0.043 0.064 0.073 0.053 
6.0 27.0 0.065 0.068 0.095 0.071 0.274 0.077 0.132 0.018 0.088 0.111 0.174 0.093 0.101 0.002 0.040 0.076 0.115 0.080 0.082 0.014 
7.0 27.0 0.051 0.045 0.124 0.048 0.268 0.039 0.061 0.059 0.171 0.122 0.173 0.045 0.010 0.070 0.132 0.101 0.131 0.032 0.010 0.060 
8.0 27.0 0.049 0.021 0.144 0.029 0.246 0.010 0.015 0.083 0.220 0.101 0.117 0.019 0.105 0.116 0.175 0.068 0.053 0.054 0.111 0.103 
9.0 27.0 0.054 0.001 0.161 0.018 0.215 0.009 0.085 0.091 0.227 0.060 0.023 0.077 0.193 0.113 0.132 0.009 0.086 0.119 0.182 0.066 
10.0 27.0 0.063 0.014 0.178 0.015 0.176 0.021 0.143 0.088 0.194 0.011 0.080 0.110 0.216 0.064 0.017 0.087 0.201 0.113 0.125 0.034 
11.0 27.0 0.072 0.024 0.194 0.016 0.131 0.030 0.185 0.077 0.130 0.037 0.164 0.113 0.165 0.010 0.119 0.127 0.212 0.036 0.040 0.122 
12.0 27.0 0.081 0.031 0.211 0.021 0.081 0.038 0.209 0.061 0.047 0.076 0.209 0.086 0.057 0.081 0.210 0.107 0.103 0.069 0.202 0.131 
13.0 27.0 0.090 0.036 0.227 0.029 0.026 0.047 0.215 0.041 0.042 0.101 0.205 0.038 0.071 0.125 0.215 0.037 0.071 0.139 0.245 0.047 
14.0 27.0 0.096 0.039 0.241 0.038 0.032 0.059 0.198 0.016 0.121 0.108 0.151 0.020 0.172 0.122 0.124 0.050 0.205 0.126 0.122 0.069 
15.0 27.0 0.100 0.040 0.251 0.044 0.091 0.071 0.161 0.012 0.178 0.097 0.065 0.071 0.213 0.078 0.011 0.110 0.226 0.045 0.068 0.131 
16.0 27.0 0.098 0.040 0.256 0.048 0.147 0.083 0.108 0.043 0.203 0.067 0.030 0.103 0.184 0.008 0.131 0.118 0.130 0.055 0.198 0.100 
17.0 27.0 0.088 0.036 0.253 0.048 0.195 0.089 0.044 0.071 0.192 0.022 0.111 0.105 0.097 0.061 0.184 0.071 0.023 0.115 0.188 0.005 
18.0 27.0 0.068 0.023 0.238 0.039 0.231 0.087 0.025 0.092 0.147 0.030 0.156 0.075 0.013 0.103 0.152 0.005 0.144 0.103 0.060 0.082 
19.0 27.0 0.032 0.002 0.209 0.019 0.249 0.070 0.087 0.099 0.076 0.078 0.154 0.021 0.104 0.099 0.058 0.070 0.167 0.031 0.085 0.098 
20.0 27.0 0.019 0.037 0.165 0.013 0.243 0.035 0.133 0.085 0.005 0.105 0.107 0.038 0.141 0.052 0.046 0.088 0.092 0.046 0.143 0.041 
21.0 27.0 0.085 0.079 0.104 0.054 0.210 0.015 0.152 0.049 0.071 0.099 0.035 0.079 0.114 0.014 0.105 0.054 0.018 0.075 0.090 0.031 
22.0 27.0 0.160 0.116 0.032 0.090 0.154 0.067 0.140 0.002 0.106 0.061 0.032 0.081 0.046 0.059 0.092 0.003 0.082 0.045 0.007 0.053 
23.0 27.0 0.231 0.126 0.039 0.105 0.085 0.100 0.101 0.047 0.100 0.007 0.065 0.048 0.018 0.061 0.036 0.038 0.069 0.004 0.054 0.024 
24.0 27.0 0.281 0.102 0.095 0.089 0.023 0.099 0.054 0.067 0.067 0.033 0.061 0.007 0.046 0.033 0.013 0.037 0.022 0.027 0.040 0.007 
25.0 27.0 0.300 0.053 0.126 0.050 0.021 0.067 0.016 0.058 0.029 0.045 0.035 0.018 0.040 0.004 0.029 0.017 0.012 0.021 0.007 0.016 
26.0 27.0 0.291 0.004 0.133 0.008 0.040 0.025 0.006 0.033 0.004 0.035 0.011 0.022 0.019 0.010 0.021 0.003 0.018 0.008 0.010 0.010 
27.0 27.0 0.263 0.027 0.123 0.020 0.041 0.007 0.011 0.009 0.006 0.017 0.002 0.015 0.004 0.010 0.009 0.004 0.011 0.002 0.010 0.005 
28.0 27.0 0.230 0.037 0.108 0.030 0.035 0.021 0.008 0.005 0.006 0.004 0.005 0.006 0.002 0.005 0.001 0.002 0.004 0.000 0.006 0.002 
29.0 27.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 27.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 28.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 28.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 28.0 0.140 0.071 0.012 0.078 0.158 0.103 0.152 0.058 0.068 0.000 0.027 0.042 0.066 0.048 0.049 0.022 0.017 0.005 0.010 0.018 
4.0 28.0 0.090 0.075 0.042 0.078 0.203 0.089 0.146 0.025 0.015 0.045 0.082 0.068 0.095 0.044 0.040 0.003 0.015 0.034 0.040 0.032 
5.0 28.0 0.057 0.061 0.081 0.062 0.221 0.057 0.108 0.017 0.058 0.081 0.129 0.068 0.088 0.009 0.009 0.044 0.069 0.053 0.064 0.019 
6.0 28.0 0.044 0.042 0.105 0.042 0.215 0.023 0.050 0.051 0.128 0.092 0.139 0.038 0.028 0.042 0.082 0.069 0.103 0.033 0.035 0.026 
7.0 28.0 0.044 0.024 0.119 0.024 0.193 0.005 0.012 0.071 0.172 0.078 0.102 0.010 0.061 0.079 0.133 0.055 0.069 0.022 0.050 0.064 
8.0 28.0 0.050 0.007 0.129 0.011 0.164 0.024 0.069 0.077 0.181 0.046 0.030 0.055 0.141 0.085 0.121 0.007 0.029 0.074 0.130 0.056 
9.0 28.0 0.059 0.007 0.140 0.005 0.131 0.035 0.114 0.072 0.155 0.006 0.055 0.083 0.174 0.054 0.042 0.051 0.136 0.084 0.128 0.002 
10.0 28.0 0.067 0.016 0.152 0.003 0.096 0.042 0.145 0.059 0.103 0.033 0.126 0.087 0.145 0.002 0.069 0.087 0.178 0.042 0.023 0.070 
11.0 28.0 0.075 0.023 0.164 0.004 0.058 0.046 0.161 0.042 0.036 0.063 0.166 0.068 0.063 0.053 0.158 0.083 0.120 0.030 0.122 0.094 
12.0 28.0 0.081 0.028 0.177 0.008 0.018 0.050 0.162 0.023 0.035 0.082 0.166 0.031 0.042 0.090 0.182 0.040 0.013 0.088 0.201 0.054 
13.0 28.0 0.084 0.030 0.189 0.013 0.024 0.053 0.149 0.001 0.097 0.087 0.126 0.013 0.134 0.096 0.128 0.023 0.148 0.099 0.153 0.026 
14.0 28.0 0.085 0.030 0.198 0.018 0.067 0.057 0.120 0.022 0.141 0.076 0.057 0.054 0.178 0.067 0.018 0.075 0.200 0.052 0.007 0.086 
15.0 28.0 0.081 0.028 0.202 0.020 0.108 0.060 0.080 0.044 0.160 0.051 0.021 0.079 0.162 0.017 0.092 0.091 0.146 0.021 0.141 0.085 
16.0 28.0 0.071 0.023 0.200 0.019 0.144 0.060 0.031 0.063 0.150 0.015 0.088 0.083 0.095 0.037 0.155 0.066 0.022 0.076 0.182 0.028 
17.0 28.0 0.053 0.013 0.190 0.013 0.171 0.053 0.019 0.075 0.114 0.025 0.128 0.063 0.003 0.074 0.146 0.013 0.100 0.083 0.103 0.041 
18.0 28.0 0.025 0.005 0.169 0.001 0.185 0.038 0.066 0.078 0.059 0.061 0.130 0.024 0.079 0.079 0.075 0.040 0.152 0.043 0.031 0.072 
19.0 28.0 0.014 0.029 0.136 0.021 0.182 0.012 0.100 0.066 0.004 0.083 0.095 0.021 0.122 0.051 0.019 0.065 0.113 0.015 0.120 0.048 
20.0 28.0 0.065 0.056 0.091 0.047 0.159 0.023 0.116 0.038 0.059 0.082 0.035 0.056 0.111 0.005 0.086 0.051 0.020 0.051 0.111 0.004 
21.0 28.0 0.123 0.080 0.038 0.071 0.119 0.060 0.108 0.000 0.090 0.057 0.026 0.067 0.057 0.037 0.096 0.013 0.063 0.044 0.031 0.035 
22.0 28.0 0.179 0.089 0.018 0.082 0.068 0.086 0.079 0.037 0.090 0.016 0.063 0.049 0.009 0.050 0.053 0.022 0.080 0.010 0.042 0.027 
23.0 28.0 0.222 0.073 0.064 0.071 0.018 0.088 0.040 0.057 0.061 0.021 0.065 0.017 0.047 0.035 0.003 0.031 0.042 0.016 0.052 0.003 
24.0 28.0 0.241 0.036 0.091 0.041 0.018 0.066 0.005 0.055 0.024 0.038 0.041 0.009 0.049 0.012 0.030 0.020 0.004 0.019 0.023 0.011 
25.0 28.0 0.236 0.005 0.098 0.006 0.033 0.030 0.014 0.037 0.004 0.034 0.013 0.018 0.028 0.004 0.029 0.006 0.020 0.011 0.005 0.010 
26.0 28.0 0.213 0.035 0.090 0.022 0.031 0.002 0.017 0.016 0.016 0.021 0.005 0.015 0.007 0.008 0.015 0.001 0.017 0.004 0.012 0.006 
27.0 28.0 0.184 0.047 0.076 0.035 0.022 0.019 0.011 0.001 0.014 0.008 0.011 0.008 0.004 0.005 0.004 0.002 0.008 0.001 0.009 0.003 
28.0 28.0 0.160 0.046 0.063 0.036 0.013 0.025 0.004 0.008 0.008 0.000 0.008 0.002 0.006 0.002 0.001 0.001 0.002 0.001 0.004 0.002 
29.0 28.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 28.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 29.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 29.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 29.0 0.079 0.059 0.034 0.061 0.159 0.066 0.113 0.019 0.019 0.027 0.052 0.042 0.064 0.029 0.031 0.002 0.003 0.016 0.020 0.017 
4.0 29.0 0.048 0.051 0.070 0.051 0.178 0.044 0.089 0.011 0.035 0.054 0.091 0.047 0.069 0.011 0.007 0.022 0.036 0.031 0.040 0.015 
5.0 29.0 0.033 0.037 0.091 0.036 0.175 0.017 0.044 0.037 0.093 0.066 0.109 0.030 0.038 0.021 0.043 0.043 0.070 0.027 0.039 0.007 
6.0 29.0 0.033 0.023 0.101 0.022 0.155 0.006 0.009 0.054 0.135 0.058 0.090 0.001 0.026 0.050 0.092 0.041 0.068 0.004 0.008 0.035 
7.0 29.0 0.041 0.011 0.106 0.011 0.127 0.023 0.058 0.059 0.147 0.036 0.038 0.034 0.096 0.059 0.103 0.013 0.011 0.041 0.076 0.041 
8.0 29.0 0.050 0.002 0.111 0.003 0.096 0.034 0.095 0.056 0.129 0.007 0.031 0.056 0.137 0.043 0.060 0.026 0.075 0.056 0.107 0.012 
9.0 29.0 0.060 0.008 0.117 0.001 0.066 0.040 0.119 0.047 0.087 0.022 0.094 0.063 0.129 0.009 0.024 0.055 0.135 0.038 0.060 0.034 
10.0 29.0 0.067 0.014 0.125 0.002 0.036 0.044 0.130 0.033 0.030 0.046 0.133 0.052 0.073 0.029 0.107 0.059 0.122 0.006 0.047 0.060 
11.0 29.0 0.072 0.019 0.134 0.001 0.006 0.046 0.127 0.016 0.028 0.061 0.139 0.028 0.012 0.058 0.148 0.035 0.036 0.049 0.141 0.046 
12.0 29.0 0.074 0.021 0.143 0.002 0.025 0.047 0.113 0.002 0.080 0.065 0.111 0.004 0.094 0.067 0.126 0.005 0.079 0.066 0.151 0.002 
13.0 29.0 0.074 0.022 0.151 0.004 0.055 0.047 0.089 0.019 0.118 0.059 0.057 0.034 0.147 0.054 0.049 0.044 0.159 0.046 0.061 0.049 
14.0 29.0 0.069 0.020 0.155 0.005 0.084 0.046 0.056 0.036 0.133 0.041 0.010 0.055 0.147 0.021 0.049 0.062 0.151 0.000 0.070 0.061 
15.0 29.0 0.060 0.015 0.154 0.004 0.109 0.043 0.019 0.050 0.124 0.015 0.070 0.061 0.101 0.017 0.120 0.052 0.066 0.043 0.148 0.032 
16.0 29.0 0.045 0.008 0.147 0.001 0.127 0.036 0.020 0.058 0.095 0.015 0.108 0.050 0.025 0.046 0.136 0.021 0.045 0.058 0.127 0.014 
17.0 29.0 0.022 0.004 0.132 0.009 0.137 0.023 0.056 0.060 0.049 0.042 0.116 0.025 0.052 0.056 0.093 0.017 0.120 0.040 0.030 0.045 
18.0 29.0 0.009 0.020 0.108 0.022 0.134 0.004 0.082 0.051 0.003 0.059 0.091 0.007 0.102 0.043 0.016 0.040 0.121 0.003 0.071 0.041 
19.0 29.0 0.048 0.038 0.076 0.038 0.118 0.020 0.093 0.032 0.050 0.062 0.043 0.034 0.108 0.014 0.057 0.040 0.058 0.027 0.108 0.011 
20.0 29.0 0.092 0.053 0.036 0.053 0.089 0.046 0.087 0.006 0.080 0.048 0.012 0.047 0.072 0.017 0.089 0.018 0.024 0.032 0.067 0.017 
21.0 29.0 0.137 0.060 0.006 0.061 0.050 0.066 0.065 0.022 0.085 0.022 0.054 0.041 0.014 0.034 0.070 0.008 0.070 0.015 0.008 0.022 
22.0 29.0 0.173 0.052 0.043 0.056 0.010 0.071 0.032 0.041 0.064 0.007 0.067 0.021 0.035 0.030 0.022 0.021 0.060 0.007 0.047 0.007 
23.0 29.0 0.192 0.028 0.067 0.036 0.020 0.058 0.001 0.045 0.029 0.024 0.052 0.000 0.052 0.015 0.019 0.017 0.019 0.014 0.038 0.006 
24.0 29.0 0.191 0.003 0.075 0.009 0.034 0.033 0.022 0.034 0.003 0.027 0.023 0.011 0.040 0.001 0.032 0.008 0.012 0.010 0.010 0.009 
25.0 29.0 0.173 0.029 0.067 0.015 0.032 0.007 0.027 0.019 0.021 0.019 0.001 0.011 0.018 0.004 0.024 0.001 0.020 0.004 0.008 0.005 
26.0 29.0 0.147 0.043 0.053 0.029 0.020 0.011 0.020 0.005 0.023 0.010 0.012 0.007 0.001 0.004 0.010 0.001 0.013 0.002 0.011 0.003 
27.0 29.0 0.123 0.044 0.040 0.033 0.007 0.019 0.010 0.003 0.016 0.003 0.013 0.003 0.006 0.002 0.001 0.000 0.006 0.002 0.007 0.003 
28.0 29.0 0.107 0.039 0.031 0.030 0.002 0.020 0.001 0.007 0.008 0.001 0.009 0.001 0.006 0.000 0.002 0.001 0.001 0.002 0.003 0.003 
29.0 29.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 29.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 30.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 30.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 30.0 0.042 0.040 0.059 0.040 0.143 0.034 0.073 0.005 0.018 0.034 0.060 0.030 0.049 0.009 0.011 0.010 0.016 0.016 0.022 0.009 
4.0 30.0 0.024 0.030 0.080 0.030 0.144 0.015 0.041 0.024 0.063 0.044 0.080 0.023 0.037 0.009 0.018 0.024 0.041 0.018 0.028 0.000 
5.0 30.0 0.021 0.019 0.090 0.019 0.128 0.003 0.002 0.038 0.101 0.042 0.077 0.004 0.002 0.029 0.056 0.028 0.053 0.004 0.011 0.017 
6.0 30.0 0.028 0.011 0.092 0.011 0.103 0.017 0.044 0.043 0.119 0.028 0.044 0.019 0.055 0.039 0.078 0.014 0.029 0.020 0.032 0.026 
7.0 30.0 0.038 0.004 0.092 0.005 0.074 0.026 0.078 0.042 0.110 0.008 0.008 0.036 0.098 0.032 0.063 0.010 0.027 0.035 0.071 0.014 
8.0 30.0 0.048 0.002 0.093 0.001 0.046 0.032 0.100 0.035 0.079 0.012 0.062 0.043 0.109 0.011 0.010 0.032 0.085 0.029 0.067 0.013 
9.0 30.0 0.057 0.007 0.096 0.002 0.020 0.036 0.109 0.025 0.033 0.030 0.103 0.037 0.078 0.014 0.058 0.039 0.104 0.005 0.007 0.035 
10.0 30.0 0.062 0.011 0.101 0.002 0.005 0.038 0.105 0.013 0.017 0.041 0.117 0.023 0.017 0.035 0.108 0.028 0.064 0.025 0.074 0.034 
11.0 30.0 0.065 0.014 0.107 0.002 0.028 0.038 0.092 0.000 0.063 0.046 0.101 0.002 0.054 0.044 0.113 0.004 0.019 0.041 0.118 0.010 
12.0 30.0 0.064 0.015 0.112 0.002 0.049 0.037 0.070 0.013 0.097 0.042 0.061 0.019 0.108 0.039 0.070 0.023 0.099 0.035 0.088 0.022 
13.0 30.0 0.061 0.014 0.115 0.001 0.069 0.036 0.042 0.026 0.113 0.031 0.007 0.035 0.128 0.020 0.005 0.040 0.132 0.009 0.002 0.040 
14.0 30.0 0.052 0.011 0.115 0.002 0.086 0.032 0.011 0.036 0.109 0.014 0.047 0.041 0.104 0.005 0.077 0.038 0.092 0.021 0.090 0.028 
15.0 30.0 0.039 0.006 0.111 0.005 0.098 0.026 0.021 0.043 0.086 0.006 0.086 0.036 0.048 0.026 0.113 0.020 0.009 0.037 0.117 0.002 
16.0 30.0 0.021 0.002 0.101 0.011 0.104 0.016 0.049 0.044 0.048 0.025 0.102 0.022 0.019 0.036 0.099 0.004 0.070 0.032 0.070 0.025 
17.0 30.0 0.004 0.012 0.084 0.019 0.101 0.003 0.070 0.039 0.004 0.039 0.089 0.001 0.073 0.032 0.047 0.023 0.104 0.010 0.013 0.030 
18.0 30.0 0.034 0.024 0.060 0.028 0.088 0.014 0.079 0.027 0.038 0.044 0.054 0.018 0.095 0.015 0.018 0.027 0.080 0.012 0.074 0.015 
19.0 30.0 0.068 0.034 0.032 0.038 0.066 0.031 0.076 0.009 0.068 0.037 0.007 0.030 0.080 0.005 0.064 0.017 0.019 0.021 0.078 0.006 
20.0 30.0 0.103 0.039 0.001 0.043 0.036 0.046 0.058 0.010 0.079 0.022 0.035 0.030 0.038 0.020 0.072 0.001 0.038 0.014 0.032 0.014 
21.0 30.0 0.133 0.035 0.029 0.041 0.005 0.052 0.031 0.025 0.068 0.002 0.059 0.019 0.010 0.022 0.044 0.013 0.058 0.002 0.019 0.008 
22.0 30.0 0.152 0.021 0.051 0.029 0.022 0.047 0.001 0.032 0.040 0.013 0.058 0.005 0.041 0.014 0.004 0.014 0.038 0.010 0.037 0.003 
23.0 30.0 0.155 0.000 0.059 0.011 0.037 0.031 0.022 0.027 0.008 0.018 0.037 0.005 0.044 0.004 0.022 0.007 0.006 0.009 0.023 0.007 
24.0 30.0 0.142 0.020 0.054 0.007 0.037 0.012 0.032 0.017 0.016 0.015 0.012 0.007 0.029 0.002 0.026 0.002 0.013 0.004 0.003 0.005 
25.0 30.0 0.121 0.032 0.041 0.020 0.026 0.003 0.029 0.007 0.025 0.008 0.006 0.005 0.011 0.002 0.017 0.000 0.015 0.002 0.008 0.003 
26.0 30.0 0.098 0.036 0.027 0.025 0.011 0.011 0.019 0.000 0.023 0.003 0.013 0.002 0.001 0.001 0.007 0.001 0.010 0.001 0.008 0.002 
27.0 30.0 0.080 0.034 0.016 0.025 0.002 0.014 0.008 0.003 0.016 0.000 0.012 0.000 0.006 0.001 0.001 0.001 0.004 0.002 0.005 0.002 
28.0 30.0 0.070 0.029 0.010 0.022 0.009 0.014 0.001 0.005 0.007 0.001 0.008 0.001 0.005 0.001 0.001 0.002 0.001 0.002 0.003 0.003 
29.0 30.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 30.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 



==> pics/SMD1Easy3Anis3.csv <==
x y 1M5 1M8 2M5 2M8 3M5 3M8 4M5 4M8 5M5 5M8 6M5 6M8 7M5 7M8 8M5 8M8 9M5 9M8 10M5 10M8 
1.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
4.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
5.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
6.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
7.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
8.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
9.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
10.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
11.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
12.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
13.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
14.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
15.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
16.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
17.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
18.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
19.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
20.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
21.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
22.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
23.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
24.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
25.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
26.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
27.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
28.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
29.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 2.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 2.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 2.0 0.272 0.040 0.107 0.042 0.007 0.035 0.029 0.006 0.012 0.014 0.007 0.020 0.012 0.016 0.005 0.009 0.002 0.002 0.006 0.003 
4.0 2.0 0.281 0.029 0.100 0.030 0.020 0.014 0.032 0.018 0.007 0.037 0.011 0.033 0.009 0.019 0.005 0.004 0.013 0.008 0.014 0.008 
5.0 2.0 0.282 0.002 0.085 0.001 0.038 0.024 0.039 0.049 0.007 0.058 0.006 0.036 0.008 0.007 0.022 0.014 0.024 0.022 0.013 0.016 
6.0 2.0 0.265 0.042 0.056 0.039 0.068 0.065 0.054 0.073 0.019 0.061 0.012 0.016 0.027 0.024 0.031 0.037 0.015 0.030 0.017 0.006 
7.0 2.0 0.229 0.074 0.011 0.068 0.110 0.089 0.075 0.076 0.035 0.034 0.026 0.026 0.032 0.061 0.015 0.046 0.027 0.012 0.048 0.023 
8.0 2.0 0.176 0.085 0.047 0.076 0.158 0.087 0.094 0.051 0.042 0.016 0.023 0.070 0.008 0.075 0.031 0.021 0.066 0.034 0.049 0.054 
9.0 2.0 0.116 0.076 0.108 0.063 0.199 0.062 0.100 0.010 0.029 0.069 0.004 0.093 0.039 0.048 0.070 0.037 0.063 0.077 0.019 0.046 
10.0 2.0 0.057 0.052 0.165 0.039 0.225 0.027 0.086 0.032 0.008 0.102 0.047 0.078 0.079 0.015 0.070 0.091 0.009 0.072 0.095 0.015 
11.0 2.0 0.007 0.025 0.211 0.014 0.230 0.007 0.051 0.064 0.058 0.107 0.086 0.029 0.086 0.083 0.017 0.103 0.091 0.006 0.122 0.089 
12.0 2.0 0.032 0.001 0.244 0.007 0.214 0.031 0.003 0.081 0.108 0.084 0.103 0.034 0.048 0.122 0.064 0.057 0.138 0.086 0.048 0.109 
13.0 2.0 0.060 0.021 0.264 0.019 0.181 0.046 0.053 0.082 0.144 0.041 0.087 0.090 0.023 0.112 0.129 0.029 0.099 0.141 0.090 0.042 
14.0 2.0 0.076 0.035 0.272 0.022 0.134 0.052 0.106 0.072 0.154 0.009 0.039 0.118 0.098 0.054 0.133 0.106 0.017 0.110 0.177 0.072 
15.0 2.0 0.083 0.043 0.271 0.019 0.080 0.053 0.148 0.054 0.137 0.055 0.026 0.113 0.144 0.026 0.072 0.134 0.132 0.015 0.144 0.143 
16.0 2.0 0.085 0.045 0.263 0.012 0.024 0.054 0.176 0.032 0.097 0.089 0.091 0.079 0.143 0.098 0.027 0.100 0.180 0.090 0.013 0.119 
17.0 2.0 0.082 0.040 0.251 0.003 0.032 0.056 0.187 0.007 0.040 0.107 0.140 0.023 0.092 0.135 0.120 0.019 0.131 0.143 0.137 0.018 
18.0 2.0 0.076 0.030 0.235 0.004 0.084 0.059 0.183 0.021 0.026 0.106 0.160 0.038 0.007 0.125 0.165 0.071 0.010 0.114 0.194 0.091 
19.0 2.0 0.069 0.014 0.217 0.006 0.131 0.061 0.163 0.049 0.091 0.083 0.146 0.089 0.087 0.072 0.139 0.129 0.118 0.020 0.124 0.132 
20.0 2.0 0.063 0.006 0.198 0.002 0.171 0.060 0.129 0.075 0.147 0.042 0.097 0.116 0.158 0.007 0.050 0.128 0.177 0.083 0.023 0.078 
21.0 2.0 0.058 0.024 0.179 0.011 0.206 0.050 0.084 0.095 0.184 0.012 0.022 0.107 0.178 0.079 0.061 0.070 0.133 0.136 0.138 0.029 
22.0 2.0 0.059 0.033 0.158 0.026 0.233 0.030 0.028 0.101 0.192 0.067 0.060 0.064 0.135 0.114 0.139 0.014 0.018 0.108 0.139 0.106 
23.0 2.0 0.068 0.033 0.134 0.040 0.252 0.004 0.035 0.090 0.166 0.107 0.124 0.002 0.048 0.095 0.143 0.072 0.086 0.030 0.044 0.101 
24.0 2.0 0.088 0.028 0.103 0.050 0.258 0.029 0.097 0.062 0.108 0.120 0.148 0.060 0.041 0.038 0.084 0.077 0.117 0.035 0.050 0.045 
25.0 2.0 0.121 0.025 0.062 0.058 0.246 0.061 0.147 0.022 0.031 0.102 0.126 0.093 0.093 0.027 0.009 0.038 0.079 0.049 0.079 0.008 
26.0 2.0 0.166 0.025 0.010 0.062 0.211 0.086 0.174 0.022 0.043 0.059 0.072 0.089 0.095 0.066 0.039 0.013 0.023 0.021 0.054 0.018 
27.0 2.0 0.220 0.020 0.051 0.056 0.154 0.096 0.171 0.056 0.092 0.008 0.014 0.057 0.062 0.068 0.047 0.041 0.013 0.013 0.020 0.000 
28.0 2.0 0.271 0.004 0.112 0.034 0.086 0.083 0.142 0.070 0.109 0.031 0.028 0.018 0.022 0.044 0.031 0.041 0.019 0.029 0.002 0.016 
29.0 2.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 2.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 3.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 3.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 3.0 0.372 0.014 0.173 0.009 0.019 0.019 0.038 0.008 0.036 0.013 0.014 0.021 0.002 0.019 0.001 0.011 0.001 0.003 0.004 0.004 
4.0 3.0 0.377 0.035 0.156 0.017 0.014 0.011 0.062 0.021 0.048 0.037 0.018 0.035 0.004 0.023 0.004 0.009 0.006 0.014 0.007 0.015 
5.0 3.0 0.358 0.072 0.120 0.049 0.063 0.043 0.093 0.048 0.064 0.055 0.023 0.035 0.009 0.012 0.008 0.022 0.006 0.031 0.003 0.022 
6.0 3.0 0.311 0.108 0.060 0.078 0.129 0.068 0.131 0.059 0.079 0.046 0.024 0.011 0.004 0.038 0.004 0.050 0.013 0.040 0.021 0.022 
7.0 3.0 0.241 0.121 0.018 0.084 0.203 0.065 0.162 0.042 0.077 0.008 0.005 0.046 0.025 0.075 0.032 0.053 0.038 0.019 0.031 0.043 
8.0 3.0 0.159 0.106 0.103 0.063 0.270 0.032 0.172 0.003 0.045 0.051 0.040 0.084 0.067 0.073 0.057 0.014 0.038 0.063 0.002 0.077 
9.0 3.0 0.079 0.072 0.182 0.024 0.315 0.014 0.152 0.043 0.018 0.090 0.098 0.085 0.098 0.023 0.048 0.071 0.011 0.103 0.065 0.050 
10.0 3.0 0.011 0.032 0.248 0.017 0.331 0.057 0.101 0.074 0.099 0.098 0.144 0.044 0.089 0.058 0.010 0.117 0.085 0.065 0.096 0.059 
11.0 3.0 0.041 0.004 0.295 0.050 0.317 0.084 0.026 0.084 0.178 0.073 0.154 0.021 0.028 0.118 0.091 0.096 0.126 0.044 0.044 0.137 
12.0 3.0 0.077 0.029 0.325 0.070 0.277 0.093 0.060 0.074 0.232 0.027 0.117 0.081 0.067 0.127 0.151 0.019 0.086 0.142 0.074 0.119 
13.0 3.0 0.097 0.047 0.340 0.078 0.217 0.088 0.144 0.051 0.248 0.025 0.039 0.117 0.160 0.081 0.147 0.090 0.029 0.166 0.173 0.024 
14.0 3.0 0.105 0.057 0.341 0.075 0.143 0.073 0.212 0.023 0.218 0.069 0.062 0.115 0.207 0.007 0.065 0.150 0.151 0.079 0.154 0.148 
15.0 3.0 0.105 0.062 0.334 0.065 0.063 0.056 0.259 0.005 0.150 0.097 0.155 0.080 0.187 0.089 0.057 0.138 0.202 0.058 0.024 0.183 
16.0 3.0 0.098 0.060 0.321 0.051 0.016 0.042 0.280 0.028 0.057 0.107 0.218 0.024 0.106 0.141 0.163 0.061 0.146 0.159 0.133 0.096 
17.0 3.0 0.088 0.052 0.303 0.036 0.092 0.031 0.274 0.049 0.046 0.099 0.235 0.040 0.014 0.145 0.209 0.048 0.012 0.170 0.211 0.060 
18.0 3.0 0.076 0.036 0.283 0.025 0.161 0.025 0.244 0.069 0.144 0.073 0.202 0.095 0.133 0.095 0.171 0.135 0.135 0.082 0.155 0.167 
19.0 3.0 0.064 0.012 0.261 0.020 0.222 0.021 0.192 0.086 0.222 0.031 0.125 0.127 0.216 0.012 0.062 0.160 0.211 0.055 0.004 0.153 
20.0 3.0 0.053 0.018 0.237 0.025 0.272 0.013 0.123 0.099 0.268 0.023 0.020 0.124 0.235 0.081 0.073 0.111 0.174 0.156 0.144 0.034 
21.0 3.0 0.049 0.045 0.212 0.041 0.312 0.004 0.041 0.103 0.274 0.081 0.091 0.082 0.181 0.140 0.175 0.011 0.047 0.164 0.183 0.110 
22.0 3.0 0.054 0.062 0.183 0.061 0.338 0.034 0.046 0.089 0.236 0.129 0.176 0.009 0.070 0.136 0.194 0.088 0.093 0.072 0.094 0.155 
23.0 3.0 0.076 0.061 0.145 0.077 0.346 0.070 0.130 0.054 0.155 0.145 0.210 0.069 0.051 0.071 0.127 0.119 0.155 0.038 0.036 0.088 
24.0 3.0 0.115 0.047 0.094 0.083 0.330 0.105 0.198 0.006 0.051 0.124 0.185 0.119 0.131 0.019 0.025 0.078 0.122 0.087 0.102 0.017 
25.0 3.0 0.174 0.027 0.027 0.077 0.286 0.129 0.237 0.049 0.052 0.069 0.114 0.121 0.143 0.085 0.053 0.003 0.044 0.057 0.086 0.045 
26.0 3.0 0.246 0.007 0.052 0.058 0.213 0.132 0.237 0.090 0.126 0.001 0.029 0.081 0.102 0.099 0.076 0.054 0.017 0.005 0.036 0.021 
27.0 3.0 0.319 0.033 0.134 0.023 0.121 0.107 0.200 0.105 0.155 0.052 0.036 0.025 0.042 0.069 0.056 0.064 0.034 0.039 0.003 0.014 
28.0 3.0 0.374 0.076 0.203 0.028 0.029 0.058 0.141 0.088 0.144 0.073 0.067 0.018 0.005 0.027 0.024 0.044 0.024 0.042 0.008 0.029 
29.0 3.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 3.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 4.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 4.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 4.0 0.471 0.122 0.241 0.082 0.046 0.035 0.050 0.012 0.068 0.011 0.043 0.013 0.022 0.012 0.007 0.007 0.000 0.000 0.002 0.004 
4.0 4.0 0.465 0.153 0.210 0.104 0.012 0.050 0.101 0.020 0.104 0.017 0.058 0.016 0.023 0.010 0.001 0.008 0.008 0.017 0.009 0.019 
5.0 4.0 0.418 0.179 0.144 0.119 0.101 0.052 0.164 0.016 0.139 0.011 0.060 0.011 0.006 0.020 0.021 0.029 0.029 0.031 0.023 0.017 
6.0 4.0 0.333 0.181 0.046 0.108 0.208 0.028 0.225 0.010 0.150 0.021 0.030 0.031 0.042 0.044 0.060 0.039 0.052 0.024 0.025 0.027 
7.0 4.0 0.226 0.149 0.066 0.065 0.313 0.031 0.261 0.055 0.115 0.062 0.040 0.058 0.111 0.050 0.093 0.021 0.042 0.035 0.014 0.056 
8.0 4.0 0.117 0.092 0.175 0.011 0.393 0.099 0.252 0.099 0.029 0.087 0.135 0.055 0.165 0.015 0.076 0.043 0.026 0.077 0.085 0.059 
9.0 4.0 0.023 0.031 0.267 0.068 0.434 0.158 0.195 0.121 0.094 0.076 0.219 0.013 0.158 0.052 0.010 0.090 0.126 0.070 0.121 0.028 
10.0 4.0 0.049 0.019 0.334 0.118 0.433 0.189 0.098 0.110 0.222 0.030 0.253 0.051 0.070 0.103 0.135 0.083 0.183 0.019 0.056 0.105 
11.0 4.0 0.097 0.051 0.378 0.148 0.393 0.190 0.022 0.072 0.322 0.038 0.214 0.104 0.077 0.105 0.231 0.013 0.130 0.111 0.098 0.123 
12.0 4.0 0.124 0.069 0.400 0.161 0.323 0.167 0.144 0.022 0.368 0.098 0.104 0.122 0.229 0.053 0.234 0.083 0.032 0.150 0.234 0.029 
13.0 4.0 0.134 0.078 0.406 0.160 0.234 0.127 0.253 0.040 0.349 0.136 0.048 0.100 0.325 0.036 0.124 0.146 0.220 0.089 0.232 0.116 
14.0 4.0 0.132 0.081 0.399 0.146 0.133 0.082 0.333 0.082 0.265 0.143 0.201 0.043 0.313 0.113 0.064 0.132 0.308 0.043 0.055 0.186 
15.0 4.0 0.123 0.079 0.384 0.128 0.029 0.039 0.377 0.113 0.135 0.123 0.313 0.029 0.198 0.152 0.237 0.052 0.238 0.153 0.174 0.125 
16.0 4.0 0.108 0.074 0.365 0.107 0.072 0.007 0.383 0.131 0.016 0.083 0.356 0.093 0.019 0.138 0.320 0.057 0.042 0.178 0.302 0.028 
17.0 4.0 0.091 0.063 0.342 0.086 0.166 0.031 0.353 0.135 0.165 0.033 0.321 0.135 0.170 0.075 0.277 0.144 0.178 0.098 0.245 0.161 
18.0 4.0 0.072 0.043 0.318 0.067 0.249 0.050 0.290 0.130 0.288 0.030 0.215 0.148 0.307 0.019 0.125 0.170 0.307 0.042 0.039 0.181 
19.0 4.0 0.055 0.009 0.292 0.059 0.321 0.063 0.200 0.120 0.367 0.086 0.064 0.126 0.351 0.111 0.073 0.117 0.279 0.161 0.180 0.072 
20.0 4.0 0.042 0.034 0.265 0.066 0.378 0.081 0.092 0.102 0.389 0.139 0.099 0.068 0.287 0.168 0.234 0.009 0.112 0.187 0.271 0.089 
21.0 4.0 0.037 0.074 0.234 0.084 0.419 0.106 0.027 0.074 0.349 0.176 0.233 0.019 0.138 0.163 0.290 0.107 0.096 0.101 0.183 0.180 
22.0 4.0 0.049 0.098 0.195 0.109 0.439 0.144 0.144 0.026 0.250 0.183 0.302 0.106 0.042 0.088 0.218 0.161 0.224 0.038 0.010 0.134 
23.0 4.0 0.086 0.093 0.141 0.122 0.429 0.184 0.243 0.040 0.109 0.144 0.283 0.163 0.177 0.025 0.070 0.118 0.205 0.123 0.138 0.008 
24.0 4.0 0.150 0.059 0.066 0.111 0.384 0.206 0.307 0.108 0.039 0.066 0.194 0.162 0.220 0.115 0.062 0.018 0.095 0.103 0.144 0.072 
25.0 4.0 0.238 0.005 0.028 0.071 0.300 0.196 0.321 0.156 0.155 0.026 0.072 0.106 0.175 0.140 0.120 0.068 0.014 0.019 0.072 0.058 
26.0 4.0 0.336 0.070 0.133 0.011 0.185 0.147 0.283 0.166 0.213 0.098 0.034 0.025 0.086 0.101 0.102 0.095 0.059 0.050 0.006 0.009 
27.0 4.0 0.421 0.143 0.229 0.071 0.061 0.067 0.207 0.133 0.209 0.124 0.092 0.039 0.007 0.037 0.052 0.068 0.050 0.064 0.019 0.038 
28.0 4.0 0.472 0.204 0.298 0.141 0.048 0.023 0.119 0.073 0.164 0.103 0.103 0.062 0.038 0.011 0.008 0.029 0.022 0.045 0.014 0.041 
29.0 4.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 4.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 5.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 5.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 5.0 0.543 0.274 0.294 0.203 0.065 0.105 0.067 0.019 0.105 0.014 0.078 0.016 0.045 0.011 0.014 0.006 0.004 0.005 0.011 0.004 
4.0 5.0 0.519 0.300 0.243 0.211 0.023 0.087 0.146 0.014 0.166 0.040 0.101 0.033 0.039 0.022 0.009 0.013 0.030 0.009 0.031 0.005 
5.0 5.0 0.439 0.287 0.144 0.179 0.150 0.029 0.240 0.064 0.214 0.084 0.092 0.057 0.009 0.035 0.061 0.019 0.071 0.013 0.047 0.011 
6.0 5.0 0.315 0.224 0.012 0.099 0.294 0.078 0.318 0.138 0.212 0.129 0.023 0.068 0.104 0.022 0.128 0.011 0.089 0.029 0.021 0.035 
7.0 5.0 0.177 0.129 0.127 0.015 0.419 0.195 0.347 0.201 0.135 0.141 0.103 0.037 0.210 0.032 0.149 0.060 0.027 0.061 0.082 0.034 
8.0 5.0 0.051 0.033 0.251 0.116 0.501 0.289 0.310 0.223 0.011 0.095 0.245 0.040 0.258 0.104 0.070 0.092 0.118 0.042 0.177 0.023 
9.0 5.0 0.048 0.045 0.345 0.196 0.528 0.337 0.211 0.190 0.190 0.006 0.342 0.131 0.192 0.144 0.101 0.060 0.255 0.041 0.154 0.097 
10.0 5.0 0.114 0.089 0.406 0.241 0.502 0.333 0.070 0.113 0.353 0.118 0.345 0.191 0.015 0.113 0.282 0.037 0.260 0.134 0.034 0.104 
11.0 5.0 0.152 0.106 0.439 0.257 0.434 0.290 0.088 0.015 0.459 0.214 0.242 0.189 0.214 0.014 0.364 0.144 0.084 0.152 0.275 0.007 
12.0 5.0 0.167 0.107 0.450 0.253 0.336 0.222 0.239 0.089 0.483 0.264 0.056 0.121 0.404 0.117 0.281 0.194 0.199 0.059 0.382 0.140 
13.0 5.0 0.166 0.102 0.445 0.238 0.221 0.142 0.362 0.174 0.419 0.259 0.165 0.010 0.476 0.217 0.049 0.147 0.428 0.102 0.233 0.212 
14.0 5.0 0.154 0.096 0.429 0.215 0.099 0.063 0.442 0.229 0.275 0.198 0.355 0.113 0.381 0.236 0.233 0.019 0.435 0.219 0.110 0.121 
15.0 5.0 0.136 0.089 0.408 0.189 0.023 0.014 0.474 0.253 0.086 0.105 0.465 0.203 0.161 0.173 0.428 0.133 0.214 0.215 0.397 0.061 
16.0 5.0 0.114 0.083 0.383 0.162 0.138 0.071 0.459 0.249 0.115 0.007 0.469 0.244 0.111 0.051 0.453 0.226 0.119 0.091 0.441 0.211 
17.0 5.0 0.091 0.072 0.356 0.134 0.243 0.120 0.400 0.222 0.297 0.107 0.369 0.228 0.347 0.091 0.298 0.224 0.388 0.090 0.214 0.221 
18.0 5.0 0.068 0.048 0.328 0.110 0.334 0.155 0.303 0.178 0.430 0.192 0.187 0.159 0.474 0.204 0.029 0.126 0.455 0.225 0.131 0.081 
19.0 5.0 0.047 0.013 0.299 0.097 0.410 0.179 0.178 0.125 0.495 0.248 0.032 0.055 0.451 0.253 0.237 0.027 0.292 0.240 0.371 0.113 
20.0 5.0 0.032 0.047 0.268 0.103 0.467 0.202 0.034 0.064 0.479 0.271 0.235 0.067 0.290 0.221 0.390 0.169 0.003 0.124 0.359 0.231 
21.0 5.0 0.029 0.099 0.232 0.124 0.503 0.234 0.114 0.009 0.383 0.256 0.372 0.179 0.051 0.109 0.370 0.235 0.258 0.061 0.129 0.185 
22.0 5.0 0.049 0.129 0.183 0.149 0.509 0.273 0.250 0.093 0.222 0.190 0.402 0.248 0.176 0.046 0.198 0.181 0.333 0.190 0.131 0.018 
23.0 5.0 0.101 0.113 0.114 0.151 0.476 0.302 0.351 0.182 0.029 0.075 0.320 0.239 0.296 0.174 0.016 0.040 0.218 0.177 0.229 0.117 
24.0 5.0 0.187 0.046 0.018 0.109 0.397 0.292 0.397 0.249 0.145 0.060 0.168 0.153 0.284 0.214 0.153 0.094 0.043 0.058 0.161 0.118 
25.0 5.0 0.299 0.066 0.100 0.021 0.274 0.222 0.376 0.262 0.255 0.167 0.010 0.030 0.178 0.157 0.172 0.146 0.073 0.060 0.043 0.030 
26.0 5.0 0.413 0.187 0.221 0.098 0.124 0.100 0.296 0.211 0.283 0.206 0.102 0.070 0.051 0.056 0.111 0.111 0.092 0.100 0.027 0.046 
27.0 5.0 0.499 0.292 0.320 0.210 0.021 0.038 0.185 0.114 0.240 0.172 0.142 0.110 0.035 0.024 0.036 0.046 0.055 0.074 0.035 0.062 
28.0 5.0 0.534 0.348 0.376 0.280 0.131 0.148 0.078 0.014 0.163 0.097 0.127 0.093 0.067 0.053 0.011 0.004 0.015 0.033 0.016 0.044 
29.0 5.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 5.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 6.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 6.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 6.0 0.557 0.407 0.310 0.310 0.066 0.165 0.088 0.019 0.141 0.046 0.107 0.055 0.062 0.044 0.015 0.024 0.012 0.009 0.022 0.002 
4.0 6.0 0.510 0.407 0.238 0.285 0.048 0.094 0.190 0.059 0.217 0.118 0.132 0.098 0.044 0.061 0.025 0.021 0.055 0.009 0.051 0.018 
5.0 6.0 0.400 0.332 0.114 0.186 0.203 0.048 0.302 0.175 0.268 0.201 0.105 0.123 0.036 0.045 0.105 0.022 0.109 0.048 0.060 0.044 
6.0 6.0 0.250 0.196 0.040 0.032 0.365 0.226 0.381 0.286 0.242 0.238 0.008 0.084 0.170 0.039 0.184 0.094 0.106 0.092 0.019 0.046 
7.0 6.0 0.097 0.050 0.191 0.127 0.493 0.381 0.393 0.341 0.122 0.187 0.174 0.031 0.293 0.157 0.177 0.149 0.023 0.070 0.153 0.032 
8.0 6.0 0.031 0.068 0.313 0.249 0.563 0.468 0.325 0.312 0.072 0.047 0.340 0.181 0.314 0.236 0.035 0.110 0.216 0.053 0.244 0.138 
9.0 6.0 0.121 0.132 0.397 0.317 0.567 0.476 0.190 0.207 0.286 0.135 0.427 0.295 0.183 0.204 0.204 0.036 0.353 0.200 0.142 0.162 
10.0 6.0 0.174 0.151 0.444 0.339 0.515 0.421 0.017 0.060 0.460 0.298 0.388 0.313 0.070 0.055 0.406 0.213 0.283 0.246 0.149 0.031 
11.0 6.0 0.196 0.143 0.462 0.331 0.422 0.329 0.163 0.093 0.552 0.394 0.224 0.221 0.350 0.153 0.444 0.310 0.010 0.115 0.430 0.195 
12.0 6.0 0.198 0.124 0.459 0.309 0.303 0.221 0.323 0.225 0.540 0.403 0.023 0.051 0.542 0.326 0.268 0.253 0.369 0.132 0.461 0.319 
13.0 6.0 0.186 0.105 0.443 0.281 0.172 0.110 0.444 0.319 0.429 0.329 0.285 0.145 0.563 0.389 0.064 0.056 0.587 0.345 0.162 0.223 
14.0 6.0 0.166 0.091 0.418 0.253 0.039 0.008 0.511 0.365 0.236 0.189 0.483 0.302 0.383 0.302 0.397 0.188 0.485 0.366 0.296 0.063 
15.0 6.0 0.142 0.086 0.390 0.225 0.089 0.085 0.523 0.368 0.005 0.022 0.567 0.380 0.076 0.110 0.572 0.353 0.127 0.180 0.577 0.317 
16.0 6.0 0.117 0.086 0.360 0.195 0.206 0.164 0.482 0.331 0.223 0.143 0.521 0.362 0.253 0.118 0.516 0.365 0.293 0.105 0.500 0.362 
17.0 6.0 0.092 0.079 0.330 0.161 0.311 0.225 0.394 0.263 0.412 0.277 0.356 0.258 0.497 0.302 0.255 0.222 0.556 0.331 0.122 0.172 
18.0 6.0 0.067 0.058 0.299 0.130 0.398 0.266 0.269 0.174 0.533 0.361 0.115 0.095 0.581 0.385 0.095 0.011 0.528 0.378 0.305 0.125 
19.0 6.0 0.045 0.019 0.267 0.112 0.466 0.293 0.118 0.076 0.565 0.386 0.144 0.085 0.480 0.340 0.384 0.231 0.241 0.223 0.507 0.328 
20.0 6.0 0.030 0.041 0.233 0.111 0.513 0.312 0.046 0.027 0.503 0.352 0.356 0.243 0.236 0.185 0.492 0.343 0.133 0.041 0.376 0.305 
21.0 6.0 0.031 0.100 0.192 0.128 0.534 0.335 0.205 0.130 0.355 0.261 0.467 0.340 0.061 0.030 0.385 0.297 0.385 0.261 0.043 0.087 
22.0 6.0 0.057 0.131 0.137 0.146 0.520 0.359 0.339 0.234 0.149 0.116 0.445 0.343 0.294 0.224 0.135 0.114 0.385 0.302 0.239 0.154 
23.0 6.0 0.120 0.099 0.056 0.130 0.461 0.358 0.423 0.320 0.069 0.060 0.303 0.240 0.373 0.309 0.105 0.097 0.190 0.152 0.278 0.215 
24.0 6.0 0.220 0.004 0.051 0.054 0.352 0.296 0.438 0.352 0.241 0.216 0.109 0.073 0.301 0.254 0.218 0.210 0.026 0.047 0.149 0.109 
25.0 6.0 0.341 0.154 0.177 0.080 0.201 0.161 0.379 0.303 0.325 0.293 0.063 0.087 0.148 0.112 0.193 0.185 0.119 0.142 0.016 0.033 
26.0 6.0 0.453 0.309 0.297 0.230 0.036 0.026 0.265 0.182 0.313 0.264 0.158 0.166 0.010 0.027 0.100 0.088 0.107 0.124 0.051 0.088 
27.0 6.0 0.523 0.412 0.382 0.342 0.109 0.182 0.134 0.039 0.235 0.162 0.171 0.154 0.072 0.086 0.015 0.006 0.051 0.059 0.041 0.072 
28.0 6.0 0.532 0.432 0.415 0.379 0.205 0.273 0.023 0.077 0.138 0.048 0.133 0.092 0.087 0.080 0.028 0.033 0.005 0.010 0.014 0.036 
29.0 6.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 6.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 7.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 7.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 7.0 0.490 0.433 0.275 0.331 0.043 0.167 0.109 0.018 0.164 0.087 0.122 0.093 0.066 0.072 0.009 0.035 0.023 0.008 0.032 0.011 
4.0 7.0 0.423 0.389 0.188 0.262 0.084 0.051 0.219 0.124 0.241 0.190 0.138 0.146 0.033 0.081 0.046 0.020 0.076 0.037 0.062 0.047 
5.0 7.0 0.296 0.255 0.053 0.107 0.245 0.153 0.329 0.270 0.278 0.279 0.090 0.151 0.070 0.033 0.138 0.072 0.125 0.099 0.055 0.072 
6.0 7.0 0.140 0.078 0.102 0.084 0.400 0.356 0.393 0.378 0.224 0.277 0.048 0.056 0.220 0.121 0.207 0.170 0.093 0.129 0.053 0.050 
7.0 7.0 0.006 0.075 0.242 0.244 0.509 0.493 0.378 0.389 0.073 0.153 0.234 0.129 0.331 0.264 0.163 0.193 0.071 0.043 0.203 0.116 
8.0 7.0 0.118 0.165 0.345 0.338 0.552 0.532 0.283 0.297 0.141 0.058 0.392 0.307 0.311 0.303 0.030 0.068 0.286 0.173 0.259 0.230 
9.0 7.0 0.187 0.191 0.407 0.366 0.529 0.484 0.128 0.135 0.355 0.275 0.447 0.391 0.127 0.178 0.288 0.168 0.386 0.321 0.087 0.156 
10.0 7.0 0.218 0.173 0.432 0.352 0.454 0.382 0.054 0.047 0.510 0.429 0.362 0.335 0.165 0.069 0.468 0.362 0.239 0.263 0.256 0.117 
11.0 7.0 0.223 0.137 0.432 0.320 0.345 0.259 0.231 0.210 0.567 0.481 0.154 0.158 0.446 0.324 0.442 0.386 0.119 0.020 0.511 0.378 
12.0 7.0 0.211 0.101 0.414 0.284 0.219 0.136 0.376 0.331 0.514 0.425 0.118 0.081 0.599 0.472 0.191 0.201 0.490 0.343 0.445 0.395 
13.0 7.0 0.191 0.074 0.388 0.254 0.087 0.025 0.475 0.402 0.364 0.284 0.379 0.305 0.554 0.446 0.187 0.110 0.643 0.511 0.041 0.105 
14.0 7.0 0.167 0.063 0.356 0.230 0.041 0.081 0.515 0.417 0.145 0.090 0.548 0.441 0.307 0.246 0.509 0.386 0.436 0.376 0.443 0.297 
15.0 7.0 0.142 0.069 0.323 0.206 0.160 0.172 0.499 0.386 0.095 0.113 0.585 0.461 0.040 0.039 0.622 0.490 0.002 0.030 0.654 0.506 
16.0 7.0 0.118 0.082 0.289 0.176 0.265 0.249 0.433 0.313 0.316 0.289 0.484 0.363 0.370 0.305 0.483 0.377 0.429 0.330 0.458 0.377 
17.0 7.0 0.094 0.090 0.256 0.141 0.354 0.306 0.323 0.208 0.481 0.407 0.274 0.177 0.574 0.459 0.155 0.105 0.625 0.498 0.004 0.009 
18.0 7.0 0.072 0.083 0.222 0.102 0.423 0.338 0.182 0.086 0.563 0.449 0.008 0.046 0.590 0.453 0.215 0.199 0.498 0.392 0.425 0.343 
19.0 7.0 0.052 0.054 0.188 0.072 0.471 0.349 0.024 0.040 0.549 0.412 0.248 0.248 0.420 0.294 0.468 0.398 0.137 0.085 0.542 0.445 
20.0 7.0 0.041 0.002 0.152 0.060 0.495 0.344 0.136 0.154 0.442 0.305 0.428 0.378 0.130 0.043 0.503 0.406 0.244 0.238 0.316 0.247 
21.0 7.0 0.044 0.057 0.109 0.063 0.491 0.335 0.281 0.253 0.260 0.147 0.487 0.404 0.170 0.207 0.326 0.231 0.437 0.390 0.057 0.083 
22.0 7.0 0.073 0.084 0.052 0.066 0.452 0.321 0.388 0.331 0.039 0.039 0.410 0.315 0.363 0.357 0.046 0.033 0.361 0.292 0.295 0.287 
23.0 7.0 0.138 0.043 0.029 0.034 0.369 0.275 0.436 0.369 0.167 0.216 0.230 0.135 0.382 0.342 0.173 0.228 0.127 0.047 0.271 0.228 
24.0 7.0 0.234 0.070 0.133 0.059 0.243 0.167 0.412 0.337 0.305 0.327 0.028 0.064 0.262 0.193 0.241 0.259 0.073 0.151 0.110 0.053 
25.0 7.0 0.342 0.222 0.246 0.195 0.087 0.009 0.322 0.225 0.345 0.327 0.125 0.193 0.092 0.023 0.178 0.155 0.138 0.182 0.030 0.101 
26.0 7.0 0.430 0.356 0.342 0.324 0.069 0.181 0.191 0.065 0.294 0.223 0.187 0.209 0.040 0.107 0.070 0.033 0.100 0.106 0.061 0.107 
27.0 7.0 0.469 0.413 0.397 0.388 0.189 0.303 0.061 0.083 0.194 0.080 0.172 0.140 0.096 0.120 0.010 0.046 0.036 0.026 0.038 0.060 
28.0 7.0 0.448 0.375 0.398 0.363 0.253 0.331 0.038 0.162 0.092 0.038 0.118 0.050 0.093 0.075 0.041 0.050 0.006 0.014 0.008 0.020 
29.0 7.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 7.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 8.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 8.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 8.0 0.337 0.284 0.186 0.214 0.006 0.084 0.122 0.053 0.164 0.114 0.114 0.105 0.053 0.072 0.005 0.028 0.033 0.008 0.036 0.021 
4.0 8.0 0.256 0.197 0.095 0.114 0.121 0.070 0.220 0.170 0.225 0.206 0.115 0.140 0.008 0.060 0.064 0.023 0.083 0.059 0.057 0.057 
5.0 8.0 0.131 0.050 0.032 0.059 0.262 0.243 0.307 0.288 0.236 0.255 0.048 0.107 0.102 0.043 0.148 0.111 0.114 0.117 0.031 0.062 
6.0 8.0 0.007 0.106 0.162 0.207 0.382 0.387 0.339 0.337 0.158 0.195 0.095 0.039 0.235 0.181 0.188 0.186 0.055 0.107 0.084 0.061 
7.0 8.0 0.122 0.200 0.268 0.300 0.451 0.442 0.297 0.283 0.006 0.033 0.262 0.210 0.307 0.282 0.109 0.148 0.121 0.067 0.212 0.173 
8.0 8.0 0.198 0.221 0.335 0.321 0.456 0.402 0.185 0.148 0.201 0.181 0.380 0.338 0.242 0.242 0.096 0.046 0.305 0.251 0.215 0.226 
9.0 8.0 0.235 0.187 0.364 0.291 0.406 0.303 0.032 0.020 0.378 0.349 0.386 0.341 0.034 0.052 0.327 0.269 0.340 0.319 0.026 0.074 
10.0 8.0 0.241 0.130 0.363 0.242 0.316 0.183 0.131 0.173 0.483 0.424 0.264 0.211 0.243 0.208 0.443 0.385 0.139 0.149 0.319 0.249 
11.0 8.0 0.228 0.074 0.343 0.194 0.205 0.069 0.276 0.285 0.489 0.393 0.044 0.005 0.471 0.405 0.351 0.297 0.219 0.182 0.490 0.424 
12.0 8.0 0.205 0.031 0.312 0.157 0.087 0.031 0.382 0.345 0.398 0.274 0.208 0.225 0.551 0.449 0.068 0.033 0.524 0.455 0.334 0.289 
13.0 8.0 0.180 0.010 0.277 0.138 0.029 0.110 0.440 0.359 0.228 0.102 0.421 0.389 0.441 0.317 0.288 0.282 0.576 0.479 0.099 0.105 
14.0 8.0 0.156 0.016 0.241 0.129 0.135 0.179 0.443 0.328 0.014 0.087 0.526 0.437 0.165 0.055 0.534 0.467 0.298 0.203 0.508 0.452 
15.0 8.0 0.136 0.039 0.206 0.115 0.227 0.242 0.396 0.260 0.198 0.256 0.501 0.368 0.164 0.224 0.557 0.438 0.135 0.187 0.601 0.495 
16.0 8.0 0.117 0.073 0.170 0.091 0.304 0.292 0.308 0.160 0.373 0.374 0.357 0.201 0.433 0.418 0.353 0.212 0.487 0.463 0.323 0.206 
17.0 8.0 0.100 0.107 0.134 0.057 0.361 0.322 0.188 0.041 0.481 0.419 0.132 0.017 0.553 0.457 0.016 0.101 0.574 0.470 0.130 0.204 
18.0 8.0 0.084 0.127 0.099 0.026 0.398 0.325 0.049 0.086 0.503 0.379 0.115 0.223 0.490 0.331 0.303 0.352 0.367 0.217 0.457 0.445 
19.0 8.0 0.071 0.120 0.063 0.048 0.412 0.297 0.093 0.198 0.437 0.264 0.320 0.360 0.275 0.091 0.466 0.423 0.004 0.134 0.465 0.366 
20.0 8.0 0.062 0.084 0.027 0.079 0.402 0.245 0.222 0.278 0.296 0.100 0.430 0.387 0.009 0.167 0.417 0.290 0.308 0.368 0.191 0.053 
21.0 8.0 0.067 0.038 0.015 0.091 0.367 0.183 0.324 0.319 0.107 0.078 0.420 0.303 0.253 0.339 0.201 0.034 0.402 0.355 0.138 0.240 
22.0 8.0 0.093 0.023 0.067 0.098 0.302 0.116 0.381 0.318 0.089 0.231 0.297 0.133 0.366 0.358 0.054 0.199 0.264 0.134 0.287 0.295 
23.0 8.0 0.145 0.048 0.134 0.130 0.204 0.028 0.379 0.269 0.244 0.322 0.111 0.059 0.319 0.227 0.208 0.281 0.041 0.110 0.208 0.125 
24.0 8.0 0.218 0.126 0.214 0.197 0.078 0.093 0.316 0.164 0.320 0.320 0.063 0.199 0.173 0.035 0.217 0.202 0.108 0.207 0.052 0.067 
25.0 8.0 0.290 0.216 0.291 0.275 0.057 0.225 0.206 0.020 0.306 0.223 0.167 0.233 0.019 0.113 0.128 0.055 0.129 0.149 0.048 0.132 
26.0 8.0 0.334 0.265 0.344 0.316 0.174 0.322 0.080 0.119 0.225 0.073 0.186 0.167 0.079 0.151 0.028 0.054 0.074 0.046 0.057 0.088 
27.0 8.0 0.332 0.237 0.354 0.288 0.248 0.339 0.027 0.200 0.120 0.059 0.145 0.061 0.104 0.103 0.032 0.073 0.015 0.022 0.027 0.031 
28.0 8.0 0.280 0.143 0.320 0.196 0.268 0.275 0.094 0.206 0.031 0.124 0.085 0.024 0.084 0.035 0.047 0.044 0.017 0.027 0.002 0.003 
29.0 8.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 8.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 9.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 9.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 9.0 0.110 0.040 0.054 0.042 0.055 0.077 0.120 0.094 0.137 0.103 0.083 0.073 0.026 0.036 0.020 0.004 0.038 0.022 0.033 0.025 
4.0 9.0 0.027 0.143 0.028 0.141 0.149 0.179 0.188 0.161 0.167 0.137 0.064 0.065 0.027 0.007 0.072 0.047 0.072 0.061 0.039 0.042 
5.0 9.0 0.077 0.247 0.124 0.237 0.243 0.261 0.232 0.189 0.145 0.108 0.012 0.017 0.119 0.093 0.129 0.109 0.076 0.079 0.004 0.018 
6.0 9.0 0.172 0.298 0.208 0.279 0.305 0.269 0.223 0.140 0.054 0.015 0.131 0.127 0.208 0.176 0.129 0.114 0.006 0.017 0.099 0.079 
7.0 9.0 0.236 0.278 0.261 0.252 0.318 0.197 0.156 0.028 0.088 0.149 0.248 0.223 0.223 0.174 0.030 0.030 0.150 0.133 0.178 0.158 
8.0 9.0 0.264 0.204 0.279 0.177 0.281 0.078 0.045 0.105 0.236 0.264 0.300 0.228 0.122 0.054 0.150 0.156 0.263 0.227 0.125 0.103 
9.0 9.0 0.260 0.109 0.268 0.088 0.208 0.045 0.082 0.211 0.342 0.298 0.252 0.128 0.075 0.139 0.307 0.271 0.225 0.160 0.088 0.106 
10.0 9.0 0.239 0.025 0.239 0.021 0.115 0.141 0.200 0.267 0.375 0.243 0.110 0.039 0.285 0.293 0.335 0.238 0.015 0.073 0.321 0.294 
11.0 9.0 0.209 0.043 0.200 0.042 0.017 0.202 0.287 0.271 0.324 0.121 0.085 0.206 0.415 0.329 0.190 0.052 0.281 0.307 0.374 0.276 
12.0 9.0 0.179 0.077 0.159 0.059 0.077 0.232 0.334 0.234 0.203 0.028 0.273 0.316 0.402 0.224 0.076 0.196 0.459 0.380 0.157 0.030 
13.0 9.0 0.154 0.083 0.120 0.056 0.160 0.244 0.338 0.172 0.038 0.173 0.398 0.336 0.240 0.017 0.342 0.371 0.398 0.218 0.219 0.310 
14.0 9.0 0.137 0.058 0.082 0.044 0.228 0.251 0.297 0.093 0.137 0.284 0.415 0.253 0.020 0.211 0.463 0.363 0.099 0.104 0.477 0.431 
15.0 9.0 0.125 0.019 0.046 0.039 0.279 0.260 0.221 0.010 0.286 0.347 0.325 0.098 0.271 0.364 0.386 0.180 0.250 0.366 0.430 0.250 
16.0 9.0 0.116 0.061 0.010 0.049 0.313 0.263 0.119 0.100 0.381 0.347 0.155 0.091 0.426 0.386 0.149 0.090 0.454 0.416 0.122 0.102 
17.0 9.0 0.110 0.126 0.027 0.084 0.326 0.249 0.004 0.203 0.407 0.277 0.049 0.264 0.434 0.261 0.137 0.318 0.411 0.222 0.235 0.371 
18.0 9.0 0.103 0.180 0.063 0.141 0.319 0.207 0.113 0.292 0.357 0.141 0.233 0.366 0.296 0.032 0.342 0.389 0.160 0.099 0.402 0.365 
19.0 9.0 0.096 0.203 0.098 0.207 0.289 0.126 0.215 0.346 0.242 0.039 0.347 0.359 0.069 0.211 0.380 0.264 0.140 0.342 0.294 0.099 
20.0 9.0 0.091 0.190 0.132 0.262 0.239 0.017 0.289 0.344 0.085 0.217 0.361 0.238 0.157 0.363 0.250 0.012 0.317 0.356 0.024 0.207 
21.0 9.0 0.093 0.158 0.167 0.292 0.170 0.111 0.325 0.282 0.081 0.346 0.276 0.042 0.299 0.359 0.033 0.227 0.291 0.147 0.198 0.316 
22.0 9.0 0.107 0.134 0.204 0.305 0.083 0.228 0.315 0.169 0.218 0.386 0.123 0.155 0.305 0.203 0.149 0.314 0.116 0.118 0.228 0.167 
23.0 9.0 0.134 0.130 0.245 0.312 0.018 0.332 0.256 0.023 0.290 0.322 0.037 0.276 0.197 0.012 0.207 0.222 0.057 0.241 0.108 0.056 
24.0 9.0 0.164 0.129 0.282 0.308 0.121 0.409 0.160 0.131 0.286 0.176 0.149 0.280 0.050 0.168 0.154 0.050 0.127 0.187 0.018 0.160 
25.0 9.0 0.181 0.103 0.305 0.270 0.211 0.434 0.049 0.253 0.218 0.001 0.185 0.182 0.063 0.203 0.056 0.081 0.098 0.055 0.062 0.120 
26.0 9.0 0.169 0.028 0.299 0.181 0.267 0.383 0.051 0.304 0.118 0.143 0.156 0.045 0.108 0.136 0.021 0.112 0.034 0.039 0.043 0.038 
27.0 9.0 0.120 0.093 0.258 0.048 0.278 0.260 0.117 0.273 0.024 0.203 0.095 0.060 0.097 0.039 0.051 0.070 0.012 0.052 0.010 0.010 
28.0 9.0 0.043 0.215 0.190 0.091 0.247 0.107 0.142 0.186 0.038 0.185 0.038 0.101 0.062 0.029 0.047 0.016 0.027 0.026 0.011 0.012 
29.0 9.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 9.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 10.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 10.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 10.0 0.164 0.430 0.104 0.339 0.108 0.237 0.099 0.108 0.083 0.044 0.033 0.003 0.009 0.027 0.032 0.033 0.034 0.031 0.021 0.017 
4.0 10.0 0.237 0.511 0.162 0.393 0.157 0.248 0.121 0.080 0.073 0.012 0.003 0.060 0.056 0.079 0.066 0.063 0.046 0.037 0.012 0.006 
5.0 10.0 0.300 0.516 0.210 0.372 0.186 0.173 0.111 0.017 0.021 0.122 0.071 0.142 0.115 0.121 0.083 0.057 0.023 0.010 0.032 0.048 
6.0 10.0 0.335 0.427 0.231 0.262 0.175 0.013 0.059 0.163 0.069 0.242 0.148 0.187 0.141 0.089 0.043 0.027 0.057 0.099 0.096 0.101 
7.0 10.0 0.335 0.277 0.219 0.099 0.125 0.184 0.024 0.300 0.167 0.302 0.189 0.140 0.094 0.037 0.061 0.152 0.150 0.161 0.109 0.065 
8.0 10.0 0.306 0.114 0.182 0.068 0.048 0.353 0.117 0.375 0.237 0.257 0.163 0.003 0.027 0.201 0.178 0.222 0.172 0.093 0.016 0.086 
9.0 10.0 0.261 0.031 0.129 0.196 0.041 0.457 0.197 0.365 0.250 0.116 0.066 0.184 0.175 0.303 0.230 0.153 0.068 0.101 0.155 0.232 
10.0 10.0 0.212 0.120 0.073 0.273 0.125 0.489 0.247 0.283 0.198 0.074 0.074 0.326 0.280 0.270 0.163 0.044 0.127 0.291 0.261 0.209 
11.0 10.0 0.169 0.173 0.019 0.304 0.197 0.463 0.260 0.156 0.094 0.256 0.211 0.370 0.286 0.101 0.012 0.265 0.293 0.318 0.190 0.021 
12.0 10.0 0.137 0.192 0.028 0.296 0.252 0.401 0.236 0.017 0.041 0.386 0.300 0.301 0.176 0.137 0.212 0.383 0.311 0.128 0.048 0.301 
13.0 10.0 0.117 0.177 0.069 0.264 0.289 0.326 0.179 0.115 0.177 0.443 0.311 0.142 0.014 0.351 0.340 0.321 0.144 0.184 0.298 0.411 
14.0 10.0 0.109 0.129 0.105 0.225 0.307 0.259 0.095 0.223 0.284 0.421 0.230 0.065 0.214 0.447 0.310 0.088 0.126 0.421 0.357 0.216 
15.0 10.0 0.110 0.056 0.140 0.197 0.307 0.204 0.004 0.312 0.342 0.335 0.084 0.264 0.343 0.392 0.140 0.200 0.328 0.427 0.180 0.143 
16.0 10.0 0.114 0.042 0.175 0.194 0.289 0.155 0.108 0.383 0.338 0.195 0.088 0.410 0.353 0.201 0.092 0.413 0.345 0.192 0.108 0.417 
17.0 10.0 0.120 0.139 0.210 0.225 0.251 0.095 0.204 0.435 0.269 0.012 0.240 0.468 0.238 0.072 0.277 0.451 0.172 0.161 0.304 0.412 
18.0 10.0 0.124 0.226 0.245 0.289 0.192 0.006 0.280 0.456 0.146 0.197 0.328 0.409 0.040 0.338 0.330 0.284 0.085 0.433 0.279 0.121 
19.0 10.0 0.124 0.278 0.278 0.370 0.115 0.126 0.323 0.422 0.008 0.397 0.324 0.230 0.163 0.494 0.229 0.025 0.270 0.452 0.069 0.250 
20.0 10.0 0.121 0.288 0.306 0.440 0.024 0.290 0.325 0.315 0.160 0.532 0.231 0.031 0.293 0.462 0.034 0.322 0.279 0.201 0.155 0.420 
21.0 10.0 0.116 0.269 0.328 0.481 0.076 0.459 0.283 0.139 0.276 0.553 0.079 0.288 0.302 0.247 0.150 0.446 0.131 0.156 0.233 0.272 
22.0 10.0 0.110 0.230 0.342 0.485 0.176 0.599 0.199 0.080 0.327 0.434 0.081 0.443 0.196 0.056 0.227 0.329 0.055 0.363 0.137 0.057 
23.0 10.0 0.099 0.167 0.343 0.442 0.265 0.679 0.087 0.295 0.299 0.203 0.189 0.428 0.039 0.282 0.177 0.076 0.149 0.302 0.010 0.236 
24.0 10.0 0.074 0.061 0.326 0.337 0.329 0.666 0.031 0.449 0.210 0.063 0.220 0.270 0.086 0.335 0.067 0.139 0.128 0.103 0.080 0.206 
25.0 10.0 0.026 0.103 0.283 0.166 0.355 0.544 0.129 0.495 0.094 0.266 0.179 0.057 0.139 0.230 0.028 0.198 0.052 0.066 0.068 0.070 
26.0 10.0 0.049 0.297 0.211 0.058 0.335 0.330 0.187 0.422 0.012 0.345 0.104 0.111 0.124 0.070 0.069 0.134 0.012 0.106 0.022 0.025 
27.0 10.0 0.142 0.475 0.120 0.262 0.277 0.086 0.199 0.270 0.079 0.303 0.031 0.176 0.078 0.049 0.065 0.038 0.037 0.064 0.010 0.040 
28.0 10.0 0.235 0.582 0.024 0.403 0.196 0.119 0.174 0.108 0.105 0.196 0.016 0.156 0.032 0.090 0.042 0.024 0.034 0.011 0.021 0.016 
29.0 10.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 10.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 11.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 11.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 11.0 0.451 0.761 0.264 0.580 0.148 0.336 0.058 0.076 0.008 0.055 0.027 0.094 0.043 0.092 0.038 0.058 0.023 0.026 0.006 0.007 
4.0 11.0 0.499 0.779 0.287 0.553 0.141 0.228 0.027 0.060 0.041 0.192 0.073 0.185 0.076 0.132 0.046 0.052 0.010 0.020 0.017 0.046 
5.0 11.0 0.511 0.662 0.276 0.397 0.093 0.008 0.038 0.263 0.116 0.350 0.122 0.240 0.088 0.101 0.020 0.038 0.036 0.103 0.056 0.102 
6.0 11.0 0.476 0.440 0.225 0.146 0.006 0.306 0.128 0.465 0.189 0.430 0.138 0.177 0.044 0.057 0.053 0.181 0.099 0.181 0.073 0.083 
7.0 11.0 0.407 0.191 0.146 0.118 0.104 0.575 0.215 0.577 0.225 0.361 0.095 0.020 0.057 0.270 0.139 0.278 0.121 0.123 0.020 0.076 
8.0 11.0 0.322 0.028 0.053 0.331 0.214 0.742 0.276 0.555 0.200 0.146 0.009 0.277 0.176 0.413 0.175 0.204 0.048 0.105 0.100 0.263 
9.0 11.0 0.238 0.170 0.037 0.465 0.307 0.789 0.294 0.414 0.112 0.145 0.142 0.479 0.251 0.370 0.111 0.050 0.103 0.356 0.193 0.274 
10.0 11.0 0.167 0.251 0.116 0.525 0.372 0.736 0.266 0.199 0.020 0.420 0.258 0.536 0.230 0.133 0.043 0.352 0.240 0.422 0.155 0.020 
11.0 11.0 0.115 0.285 0.180 0.526 0.407 0.617 0.197 0.036 0.167 0.605 0.314 0.420 0.104 0.205 0.217 0.521 0.256 0.199 0.028 0.349 
12.0 11.0 0.085 0.284 0.229 0.488 0.414 0.466 0.099 0.247 0.297 0.663 0.285 0.171 0.088 0.502 0.320 0.445 0.108 0.211 0.245 0.537 
13.0 11.0 0.073 0.252 0.267 0.429 0.398 0.315 0.016 0.410 0.385 0.598 0.174 0.134 0.280 0.639 0.286 0.140 0.140 0.564 0.331 0.359 
14.0 11.0 0.077 0.191 0.300 0.365 0.360 0.183 0.135 0.512 0.406 0.431 0.002 0.405 0.389 0.549 0.105 0.256 0.339 0.613 0.179 0.110 
15.0 11.0 0.091 0.103 0.330 0.315 0.305 0.076 0.247 0.565 0.359 0.207 0.183 0.580 0.372 0.281 0.136 0.551 0.362 0.333 0.106 0.523 
16.0 11.0 0.110 0.012 0.361 0.295 0.232 0.013 0.341 0.580 0.248 0.041 0.335 0.627 0.228 0.077 0.331 0.621 0.185 0.124 0.330 0.606 
17.0 11.0 0.128 0.134 0.394 0.319 0.141 0.102 0.405 0.562 0.087 0.289 0.411 0.538 0.001 0.416 0.387 0.437 0.098 0.519 0.337 0.306 
18.0 11.0 0.142 0.243 0.426 0.384 0.033 0.219 0.428 0.503 0.099 0.513 0.385 0.321 0.233 0.631 0.275 0.068 0.327 0.640 0.119 0.184 
19.0 11.0 0.147 0.314 0.453 0.468 0.089 0.375 0.403 0.382 0.274 0.673 0.259 0.011 0.385 0.638 0.044 0.333 0.370 0.411 0.169 0.534 
20.0 11.0 0.143 0.341 0.471 0.541 0.216 0.557 0.326 0.187 0.401 0.717 0.066 0.317 0.397 0.415 0.193 0.573 0.209 0.040 0.320 0.499 
21.0 11.0 0.127 0.326 0.476 0.579 0.337 0.732 0.204 0.068 0.449 0.608 0.138 0.558 0.268 0.044 0.319 0.529 0.046 0.423 0.245 0.136 
22.0 11.0 0.095 0.264 0.460 0.560 0.439 0.855 0.051 0.341 0.402 0.346 0.284 0.612 0.059 0.317 0.280 0.232 0.220 0.497 0.039 0.264 
23.0 11.0 0.039 0.136 0.416 0.456 0.503 0.873 0.104 0.563 0.272 0.011 0.324 0.450 0.126 0.476 0.126 0.113 0.223 0.263 0.119 0.346 
24.0 11.0 0.046 0.066 0.339 0.260 0.515 0.753 0.229 0.664 0.106 0.306 0.267 0.169 0.215 0.397 0.028 0.285 0.115 0.055 0.135 0.191 
25.0 11.0 0.160 0.326 0.228 0.025 0.469 0.499 0.300 0.607 0.045 0.469 0.153 0.103 0.200 0.180 0.108 0.250 0.005 0.165 0.066 0.041 
26.0 11.0 0.292 0.588 0.095 0.306 0.372 0.173 0.306 0.421 0.143 0.454 0.039 0.242 0.127 0.034 0.110 0.111 0.056 0.138 0.003 0.074 
27.0 11.0 0.419 0.770 0.041 0.528 0.247 0.134 0.261 0.189 0.177 0.317 0.037 0.244 0.050 0.126 0.071 0.015 0.058 0.051 0.029 0.053 
28.0 11.0 0.518 0.821 0.155 0.627 0.122 0.323 0.190 0.017 0.161 0.152 0.068 0.167 0.001 0.127 0.032 0.060 0.038 0.013 0.029 0.010 
29.0 11.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 11.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 12.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 12.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 12.0 0.711 0.896 0.401 0.661 0.166 0.322 0.002 0.022 0.075 0.157 0.086 0.168 0.071 0.129 0.036 0.059 0.006 0.010 0.012 0.026 
4.0 12.0 0.727 0.834 0.383 0.547 0.098 0.115 0.082 0.210 0.158 0.335 0.134 0.256 0.082 0.137 0.016 0.025 0.030 0.069 0.042 0.081 
5.0 12.0 0.681 0.621 0.310 0.291 0.023 0.224 0.196 0.462 0.243 0.483 0.154 0.256 0.042 0.040 0.050 0.130 0.089 0.171 0.068 0.112 
6.0 12.0 0.577 0.326 0.190 0.035 0.180 0.576 0.311 0.651 0.286 0.484 0.104 0.094 0.066 0.205 0.142 0.285 0.125 0.201 0.039 0.068 
7.0 12.0 0.444 0.048 0.049 0.325 0.339 0.835 0.390 0.692 0.251 0.293 0.021 0.201 0.206 0.432 0.196 0.307 0.070 0.044 0.074 0.201 
8.0 12.0 0.310 0.156 0.091 0.527 0.470 0.946 0.408 0.569 0.131 0.038 0.190 0.490 0.304 0.493 0.142 0.100 0.087 0.289 0.196 0.354 
9.0 12.0 0.194 0.272 0.211 0.630 0.556 0.915 0.358 0.327 0.050 0.395 0.340 0.639 0.291 0.304 0.030 0.262 0.261 0.504 0.200 0.220 
10.0 12.0 0.108 0.324 0.304 0.656 0.592 0.784 0.250 0.035 0.249 0.667 0.414 0.577 0.143 0.073 0.248 0.561 0.319 0.402 0.025 0.196 
11.0 12.0 0.053 0.337 0.372 0.629 0.584 0.596 0.105 0.244 0.420 0.789 0.377 0.323 0.099 0.473 0.398 0.607 0.179 0.013 0.245 0.574 
12.0 12.0 0.027 0.324 0.419 0.568 0.540 0.390 0.058 0.465 0.529 0.745 0.232 0.038 0.350 0.724 0.387 0.346 0.114 0.504 0.412 0.591 
13.0 12.0 0.026 0.291 0.452 0.491 0.470 0.194 0.219 0.609 0.553 0.563 0.010 0.394 0.517 0.724 0.194 0.111 0.411 0.766 0.322 0.171 
14.0 12.0 0.043 0.233 0.477 0.411 0.379 0.030 0.361 0.667 0.483 0.289 0.234 0.637 0.519 0.460 0.116 0.534 0.512 0.590 0.023 0.410 
15.0 12.0 0.071 0.146 0.502 0.343 0.271 0.098 0.473 0.658 0.333 0.008 0.436 0.720 0.356 0.057 0.398 0.725 0.353 0.109 0.376 0.724 
16.0 12.0 0.103 0.029 0.528 0.307 0.149 0.194 0.546 0.604 0.125 0.285 0.547 0.642 0.074 0.348 0.532 0.618 0.006 0.412 0.515 0.581 
17.0 12.0 0.131 0.103 0.556 0.321 0.011 0.282 0.570 0.518 0.112 0.516 0.537 0.429 0.240 0.635 0.453 0.267 0.353 0.704 0.337 0.090 
18.0 12.0 0.152 0.217 0.582 0.376 0.139 0.391 0.536 0.396 0.341 0.681 0.399 0.121 0.481 0.721 0.189 0.180 0.529 0.623 0.047 0.423 
19.0 12.0 0.160 0.292 0.601 0.449 0.295 0.529 0.442 0.222 0.518 0.748 0.163 0.222 0.563 0.572 0.144 0.535 0.428 0.223 0.378 0.627 
20.0 12.0 0.152 0.323 0.607 0.509 0.447 0.682 0.291 0.006 0.604 0.683 0.110 0.512 0.456 0.228 0.394 0.634 0.119 0.266 0.445 0.401 
21.0 12.0 0.122 0.302 0.590 0.530 0.579 0.815 0.099 0.268 0.576 0.471 0.340 0.654 0.204 0.183 0.449 0.433 0.207 0.546 0.231 0.059 
22.0 12.0 0.061 0.216 0.542 0.481 0.671 0.879 0.107 0.516 0.434 0.141 0.455 0.584 0.084 0.476 0.299 0.056 0.352 0.458 0.071 0.378 
23.0 12.0 0.039 0.046 0.452 0.334 0.700 0.820 0.288 0.673 0.215 0.211 0.423 0.324 0.276 0.513 0.062 0.258 0.269 0.136 0.213 0.338 
24.0 12.0 0.180 0.202 0.318 0.092 0.656 0.617 0.407 0.683 0.011 0.461 0.284 0.016 0.318 0.326 0.118 0.334 0.089 0.141 0.171 0.109 
25.0 12.0 0.351 0.487 0.148 0.207 0.539 0.300 0.441 0.537 0.179 0.529 0.110 0.227 0.238 0.071 0.175 0.215 0.051 0.202 0.057 0.078 
26.0 12.0 0.527 0.731 0.036 0.482 0.373 0.050 0.395 0.293 0.258 0.423 0.029 0.296 0.115 0.117 0.138 0.051 0.094 0.118 0.025 0.094 
27.0 12.0 0.676 0.855 0.202 0.648 0.194 0.307 0.297 0.056 0.254 0.235 0.100 0.235 0.017 0.163 0.071 0.058 0.074 0.021 0.046 0.044 
28.0 12.0 0.770 0.831 0.324 0.671 0.038 0.429 0.186 0.111 0.200 0.066 0.112 0.128 0.033 0.125 0.019 0.078 0.039 0.035 0.035 0.007 
29.0 12.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 12.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 13.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 13.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 13.0 0.911 0.770 0.498 0.537 0.157 0.188 0.065 0.104 0.155 0.224 0.136 0.192 0.087 0.121 0.026 0.035 0.013 0.021 0.027 0.042 
4.0 13.0 0.890 0.640 0.437 0.362 0.034 0.079 0.190 0.317 0.259 0.381 0.177 0.241 0.073 0.086 0.021 0.047 0.065 0.100 0.060 0.087 
5.0 13.0 0.789 0.393 0.307 0.084 0.150 0.403 0.339 0.533 0.343 0.463 0.162 0.177 0.015 0.075 0.114 0.188 0.128 0.179 0.069 0.080 
6.0 13.0 0.626 0.117 0.129 0.221 0.359 0.696 0.464 0.642 0.347 0.373 0.051 0.051 0.171 0.299 0.212 0.293 0.131 0.139 0.022 0.074 
7.0 13.0 0.442 0.104 0.061 0.451 0.549 0.862 0.523 0.591 0.242 0.113 0.141 0.334 0.330 0.456 0.224 0.225 0.013 0.108 0.157 0.261 
8.0 13.0 0.272 0.237 0.233 0.583 0.685 0.879 0.493 0.397 0.039 0.233 0.352 0.555 0.393 0.403 0.087 0.061 0.212 0.381 0.264 0.314 
9.0 13.0 0.135 0.296 0.371 0.630 0.753 0.776 0.379 0.123 0.214 0.540 0.500 0.594 0.291 0.121 0.170 0.399 0.385 0.476 0.181 0.082 
10.0 13.0 0.042 0.312 0.470 0.619 0.755 0.601 0.203 0.161 0.455 0.720 0.520 0.423 0.034 0.275 0.423 0.587 0.355 0.236 0.111 0.357 
11.0 13.0 0.011 0.311 0.535 0.574 0.703 0.393 0.005 0.400 0.629 0.731 0.393 0.103 0.293 0.600 0.529 0.481 0.080 0.233 0.430 0.600 
12.0 13.0 0.028 0.302 0.575 0.507 0.612 0.182 0.214 0.564 0.701 0.587 0.148 0.258 0.569 0.710 0.406 0.113 0.320 0.632 0.529 0.426 
13.0 13.0 0.019 0.285 0.599 0.428 0.494 0.011 0.403 0.640 0.658 0.332 0.158 0.547 0.690 0.558 0.080 0.344 0.627 0.699 0.281 0.097 
14.0 13.0 0.010 0.248 0.616 0.342 0.358 0.165 0.552 0.624 0.502 0.031 0.443 0.672 0.584 0.198 0.318 0.640 0.622 0.349 0.204 0.575 
15.0 13.0 0.049 0.178 0.633 0.264 0.208 0.273 0.652 0.545 0.267 0.245 0.637 0.622 0.297 0.205 0.607 0.647 0.306 0.168 0.590 0.663 
16.0 13.0 0.091 0.074 0.653 0.215 0.048 0.340 0.695 0.430 0.014 0.455 0.695 0.434 0.087 0.514 0.666 0.388 0.166 0.561 0.633 0.334 
17.0 13.0 0.126 0.044 0.675 0.213 0.123 0.389 0.675 0.299 0.300 0.585 0.600 0.163 0.447 0.641 0.465 0.008 0.556 0.637 0.302 0.169 
18.0 13.0 0.151 0.144 0.694 0.247 0.301 0.449 0.588 0.152 0.545 0.629 0.366 0.131 0.668 0.561 0.086 0.371 0.662 0.380 0.192 0.512 
19.0 13.0 0.159 0.209 0.702 0.295 0.477 0.524 0.434 0.017 0.703 0.577 0.050 0.386 0.673 0.304 0.307 0.550 0.437 0.050 0.530 0.489 
20.0 13.0 0.144 0.230 0.693 0.329 0.638 0.601 0.225 0.205 0.739 0.421 0.269 0.537 0.462 0.043 0.542 0.472 0.026 0.403 0.511 0.150 
21.0 13.0 0.098 0.198 0.655 0.325 0.766 0.652 0.016 0.391 0.638 0.174 0.500 0.532 0.119 0.348 0.522 0.185 0.338 0.481 0.191 0.234 
22.0 13.0 0.010 0.099 0.576 0.255 0.837 0.635 0.254 0.533 0.417 0.116 0.572 0.358 0.212 0.474 0.283 0.142 0.438 0.263 0.156 0.367 
23.0 13.0 0.128 0.077 0.446 0.102 0.828 0.511 0.440 0.573 0.136 0.358 0.471 0.086 0.389 0.373 0.018 0.310 0.281 0.043 0.276 0.211 
24.0 13.0 0.312 0.296 0.266 0.115 0.731 0.285 0.539 0.487 0.121 0.469 0.268 0.159 0.381 0.143 0.192 0.267 0.054 0.200 0.185 0.028 
25.0 13.0 0.523 0.515 0.053 0.345 0.556 0.005 0.533 0.296 0.289 0.418 0.056 0.277 0.248 0.071 0.220 0.105 0.095 0.166 0.039 0.105 
26.0 13.0 0.726 0.660 0.162 0.514 0.338 0.243 0.441 0.075 0.342 0.257 0.091 0.254 0.092 0.165 0.150 0.039 0.121 0.056 0.047 0.074 
27.0 13.0 0.879 0.682 0.341 0.568 0.125 0.383 0.303 0.098 0.302 0.082 0.150 0.151 0.016 0.147 0.062 0.085 0.082 0.028 0.058 0.015 
28.0 13.0 0.957 0.587 0.458 0.508 0.046 0.397 0.165 0.175 0.216 0.040 0.141 0.051 0.060 0.083 0.006 0.071 0.036 0.047 0.038 0.022 
29.0 13.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 13.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 14.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 14.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 14.0 1.026 0.408 0.539 0.237 0.123 0.036 0.130 0.183 0.220 0.227 0.168 0.151 0.090 0.067 0.013 0.008 0.031 0.042 0.039 0.044 
4.0 14.0 0.968 0.250 0.439 0.059 0.045 0.253 0.283 0.337 0.331 0.306 0.196 0.140 0.052 0.008 0.053 0.086 0.091 0.101 0.070 0.063 
5.0 14.0 0.821 0.055 0.265 0.172 0.270 0.476 0.447 0.442 0.400 0.287 0.147 0.030 0.071 0.150 0.164 0.183 0.149 0.121 0.060 0.025 
6.0 14.0 0.616 0.122 0.048 0.350 0.508 0.615 0.567 0.430 0.363 0.129 0.014 0.178 0.256 0.297 0.254 0.197 0.118 0.021 0.050 0.118 
7.0 14.0 0.401 0.215 0.170 0.450 0.706 0.634 0.597 0.298 0.199 0.123 0.247 0.368 0.413 0.324 0.223 0.061 0.059 0.191 0.220 0.231 
8.0 14.0 0.212 0.239 0.358 0.477 0.831 0.551 0.521 0.091 0.063 0.369 0.474 0.442 0.431 0.169 0.021 0.201 0.309 0.344 0.299 0.162 
9.0 14.0 0.069 0.228 0.499 0.459 0.872 0.407 0.353 0.133 0.358 0.527 0.598 0.349 0.253 0.120 0.289 0.406 0.459 0.276 0.138 0.121 
10.0 14.0 0.023 0.213 0.593 0.422 0.839 0.238 0.128 0.324 0.611 0.550 0.561 0.118 0.080 0.400 0.545 0.412 0.349 0.037 0.229 0.398 
11.0 14.0 0.068 0.211 0.649 0.377 0.748 0.066 0.118 0.454 0.765 0.441 0.359 0.169 0.449 0.535 0.594 0.182 0.024 0.385 0.559 0.415 
12.0 14.0 0.077 0.223 0.679 0.324 0.618 0.098 0.350 0.509 0.789 0.232 0.044 0.413 0.715 0.457 0.375 0.178 0.477 0.545 0.580 0.101 
13.0 14.0 0.058 0.238 0.692 0.258 0.465 0.241 0.545 0.488 0.684 0.025 0.307 0.538 0.774 0.191 0.041 0.477 0.757 0.379 0.210 0.345 
14.0 14.0 0.020 0.236 0.700 0.176 0.298 0.346 0.682 0.393 0.462 0.265 0.597 0.492 0.577 0.153 0.475 0.535 0.652 0.036 0.351 0.548 
15.0 14.0 0.027 0.195 0.710 0.095 0.123 0.399 0.758 0.253 0.169 0.429 0.759 0.311 0.203 0.420 0.735 0.340 0.227 0.406 0.720 0.363 
16.0 14.0 0.074 0.121 0.722 0.039 0.059 0.406 0.768 0.102 0.150 0.495 0.758 0.065 0.233 0.516 0.713 0.009 0.307 0.520 0.668 0.047 
17.0 14.0 0.112 0.036 0.736 0.018 0.246 0.389 0.707 0.037 0.451 0.468 0.590 0.175 0.595 0.427 0.420 0.297 0.680 0.339 0.234 0.381 
18.0 14.0 0.137 0.039 0.745 0.022 0.432 0.369 0.576 0.159 0.684 0.365 0.292 0.352 0.769 0.200 0.023 0.443 0.707 0.013 0.306 0.424 
19.0 14.0 0.142 0.081 0.742 0.036 0.610 0.352 0.381 0.265 0.805 0.205 0.066 0.427 0.698 0.079 0.426 0.376 0.391 0.316 0.608 0.175 
20.0 14.0 0.118 0.086 0.717 0.040 0.763 0.327 0.137 0.348 0.787 0.009 0.392 0.382 0.411 0.307 0.617 0.143 0.076 0.405 0.508 0.159 
21.0 14.0 0.057 0.044 0.660 0.014 0.874 0.279 0.126 0.395 0.627 0.190 0.597 0.227 0.022 0.396 0.528 0.130 0.424 0.248 0.128 0.330 
22.0 14.0 0.052 0.053 0.556 0.058 0.917 0.184 0.368 0.381 0.355 0.342 0.618 0.009 0.312 0.309 0.232 0.289 0.468 0.026 0.225 0.234 
23.0 14.0 0.216 0.178 0.397 0.170 0.870 0.033 0.540 0.288 0.045 0.392 0.463 0.184 0.453 0.104 0.077 0.257 0.258 0.195 0.304 0.016 
24.0 14.0 0.425 0.304 0.189 0.293 0.731 0.144 0.608 0.132 0.215 0.324 0.223 0.272 0.397 0.090 0.241 0.104 0.022 0.186 0.175 0.115 
25.0 14.0 0.654 0.385 0.045 0.378 0.518 0.295 0.565 0.040 0.362 0.172 0.007 0.237 0.228 0.182 0.238 0.043 0.128 0.071 0.019 0.101 
26.0 14.0 0.861 0.382 0.269 0.386 0.274 0.365 0.438 0.166 0.383 0.010 0.140 0.128 0.059 0.159 0.143 0.104 0.133 0.032 0.063 0.026 
27.0 14.0 1.002 0.293 0.443 0.309 0.050 0.335 0.276 0.210 0.313 0.094 0.179 0.021 0.046 0.083 0.047 0.086 0.079 0.062 0.064 0.026 
28.0 14.0 1.056 0.157 0.543 0.184 0.117 0.237 0.128 0.181 0.208 0.123 0.152 0.040 0.078 0.017 0.008 0.043 0.029 0.047 0.037 0.034 
29.0 14.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 14.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 15.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 15.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 15.0 1.041 0.079 0.519 0.144 0.065 0.248 0.186 0.214 0.259 0.159 0.178 0.058 0.080 0.014 0.005 0.048 0.044 0.049 0.045 0.031 
4.0 15.0 0.952 0.216 0.389 0.282 0.128 0.367 0.348 0.254 0.363 0.129 0.188 0.014 0.023 0.095 0.080 0.101 0.106 0.066 0.070 0.015 
5.0 15.0 0.775 0.306 0.190 0.371 0.370 0.411 0.507 0.212 0.407 0.010 0.111 0.141 0.120 0.184 0.193 0.117 0.151 0.020 0.045 0.054 
6.0 15.0 0.549 0.311 0.045 0.377 0.608 0.351 0.605 0.080 0.331 0.168 0.078 0.259 0.310 0.196 0.263 0.030 0.090 0.107 0.086 0.135 
7.0 15.0 0.325 0.247 0.268 0.319 0.792 0.219 0.600 0.093 0.127 0.326 0.325 0.285 0.444 0.079 0.194 0.139 0.114 0.219 0.254 0.117 
8.0 15.0 0.137 0.159 0.450 0.239 0.890 0.065 0.485 0.251 0.163 0.397 0.538 0.184 0.414 0.131 0.050 0.282 0.366 0.189 0.298 0.054 
9.0 15.0 0.002 0.089 0.580 0.170 0.898 0.076 0.282 0.357 0.462 0.353 0.622 0.013 0.183 0.327 0.370 0.278 0.476 0.022 0.083 0.260 
10.0 15.0 0.079 0.056 0.660 0.126 0.832 0.189 0.033 0.400 0.695 0.213 0.530 0.233 0.183 0.401 0.596 0.094 0.301 0.288 0.312 0.302 
11.0 15.0 0.114 0.065 0.702 0.100 0.711 0.282 0.221 0.385 0.808 0.014 0.279 0.398 0.548 0.301 0.581 0.190 0.120 0.416 0.612 0.083 
12.0 15.0 0.114 0.109 0.718 0.076 0.557 0.361 0.448 0.318 0.781 0.201 0.067 0.452 0.769 0.054 0.296 0.422 0.568 0.279 0.556 0.272 
13.0 15.0 0.087 0.165 0.721 0.035 0.385 0.426 0.625 0.204 0.625 0.390 0.417 0.369 0.758 0.249 0.154 0.465 0.785 0.075 0.117 0.490 
14.0 15.0 0.044 0.200 0.719 0.034 0.207 0.457 0.735 0.046 0.365 0.499 0.676 0.158 0.495 0.472 0.568 0.256 0.597 0.425 0.445 0.339 
15.0 15.0 0.005 0.196 0.721 0.111 0.025 0.439 0.779 0.125 0.052 0.500 0.786 0.107 0.084 0.515 0.764 0.088 0.120 0.525 0.749 0.068 
16.0 15.0 0.052 0.161 0.725 0.174 0.158 0.376 0.754 0.275 0.267 0.392 0.726 0.341 0.346 0.358 0.668 0.389 0.403 0.311 0.614 0.425 
17.0 15.0 0.089 0.116 0.729 0.215 0.340 0.284 0.660 0.384 0.545 0.204 0.509 0.473 0.664 0.071 0.323 0.500 0.711 0.080 0.135 0.473 
18.0 15.0 0.110 0.080 0.728 0.239 0.516 0.178 0.501 0.442 0.738 0.022 0.185 0.470 0.770 0.237 0.126 0.373 0.659 0.409 0.377 0.192 
19.0 15.0 0.108 0.065 0.713 0.256 0.677 0.063 0.287 0.444 0.810 0.244 0.170 0.333 0.634 0.444 0.488 0.077 0.294 0.484 0.606 0.204 
20.0 15.0 0.076 0.079 0.675 0.279 0.807 0.059 0.038 0.389 0.742 0.417 0.464 0.101 0.310 0.472 0.613 0.235 0.163 0.274 0.440 0.415 
21.0 15.0 0.004 0.120 0.602 0.315 0.889 0.193 0.217 0.276 0.544 0.501 0.619 0.156 0.077 0.313 0.467 0.401 0.456 0.074 0.049 0.315 
22.0 15.0 0.118 0.177 0.483 0.362 0.900 0.336 0.437 0.108 0.254 0.463 0.588 0.348 0.371 0.042 0.152 0.338 0.439 0.301 0.266 0.045 
23.0 15.0 0.293 0.220 0.311 0.397 0.820 0.464 0.575 0.090 0.047 0.302 0.400 0.395 0.460 0.199 0.135 0.118 0.201 0.282 0.294 0.179 
24.0 15.0 0.506 0.212 0.098 0.383 0.655 0.533 0.606 0.265 0.278 0.079 0.153 0.297 0.365 0.293 0.261 0.094 0.041 0.112 0.143 0.176 
25.0 15.0 0.727 0.131 0.133 0.295 0.429 0.505 0.532 0.362 0.388 0.126 0.057 0.123 0.182 0.234 0.226 0.176 0.146 0.053 0.022 0.058 
26.0 15.0 0.915 0.034 0.342 0.138 0.186 0.374 0.387 0.351 0.376 0.235 0.169 0.036 0.020 0.104 0.119 0.139 0.129 0.106 0.073 0.036 
27.0 15.0 1.030 0.194 0.492 0.053 0.024 0.185 0.222 0.255 0.286 0.235 0.184 0.112 0.068 0.006 0.026 0.060 0.068 0.078 0.062 0.057 
28.0 15.0 1.055 0.325 0.567 0.198 0.168 0.015 0.082 0.129 0.175 0.165 0.144 0.112 0.085 0.051 0.020 0.004 0.018 0.033 0.032 0.039 
29.0 15.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 15.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 16.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 16.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 16.0 0.955 0.536 0.439 0.481 0.010 0.396 0.225 0.180 0.269 0.039 0.165 0.058 0.059 0.092 0.020 0.074 0.052 0.040 0.045 0.009 
4.0 16.0 0.842 0.605 0.293 0.526 0.205 0.372 0.376 0.093 0.351 0.092 0.156 0.167 0.012 0.157 0.097 0.083 0.107 0.018 0.061 0.041 
5.0 16.0 0.654 0.553 0.088 0.457 0.436 0.223 0.510 0.085 0.363 0.273 0.058 0.265 0.154 0.158 0.197 0.015 0.134 0.092 0.023 0.109 
6.0 16.0 0.433 0.393 0.137 0.291 0.648 0.013 0.572 0.294 0.256 0.412 0.135 0.258 0.325 0.030 0.239 0.149 0.055 0.197 0.110 0.109 
7.0 16.0 0.224 0.194 0.342 0.099 0.794 0.250 0.531 0.452 0.036 0.428 0.364 0.111 0.419 0.194 0.139 0.287 0.154 0.175 0.256 0.041 
8.0 16.0 0.056 0.027 0.500 0.057 0.853 0.424 0.389 0.511 0.247 0.302 0.535 0.131 0.344 0.388 0.112 0.272 0.376 0.031 0.261 0.250 
9.0 16.0 0.058 0.090 0.606 0.147 0.827 0.515 0.175 0.471 0.514 0.077 0.567 0.368 0.088 0.431 0.402 0.061 0.432 0.312 0.035 0.316 
10.0 16.0 0.122 0.122 0.665 0.177 0.734 0.542 0.069 0.361 0.697 0.179 0.431 0.508 0.265 0.278 0.568 0.252 0.214 0.455 0.349 0.109 
11.0 16.0 0.145 0.090 0.689 0.170 0.596 0.536 0.302 0.215 0.754 0.404 0.160 0.505 0.577 0.022 0.490 0.497 0.200 0.316 0.580 0.275 
12.0 16.0 0.136 0.016 0.690 0.159 0.435 0.522 0.496 0.053 0.678 0.564 0.172 0.358 0.723 0.357 0.176 0.533 0.583 0.069 0.457 0.555 
13.0 16.0 0.105 0.083 0.682 0.174 0.264 0.506 0.635 0.121 0.490 0.638 0.478 0.100 0.643 0.605 0.248 0.313 0.707 0.496 0.015 0.483 
14.0 16.0 0.062 0.152 0.672 0.225 0.094 0.466 0.704 0.301 0.223 0.594 0.670 0.213 0.348 0.646 0.586 0.094 0.459 0.675 0.479 0.033 
15.0 16.0 0.015 0.183 0.665 0.291 0.074 0.384 0.710 0.463 0.071 0.435 0.714 0.488 0.046 0.456 0.693 0.481 0.007 0.480 0.676 0.470 
16.0 16.0 0.027 0.188 0.661 0.356 0.238 0.262 0.654 0.580 0.350 0.183 0.603 0.643 0.415 0.097 0.535 0.662 0.449 0.013 0.474 0.664 
17.0 16.0 0.058 0.183 0.656 0.412 0.396 0.110 0.539 0.631 0.572 0.114 0.365 0.631 0.647 0.302 0.182 0.547 0.650 0.463 0.018 0.415 
18.0 16.0 0.071 0.178 0.644 0.458 0.543 0.063 0.371 0.605 0.702 0.401 0.056 0.447 0.673 0.593 0.214 0.188 0.522 0.667 0.404 0.104 
19.0 16.0 0.061 0.184 0.618 0.497 0.670 0.247 0.164 0.500 0.717 0.619 0.251 0.139 0.491 0.664 0.489 0.242 0.156 0.490 0.529 0.508 
20.0 16.0 0.021 0.205 0.569 0.532 0.764 0.435 0.062 0.319 0.610 0.715 0.478 0.208 0.172 0.486 0.532 0.529 0.233 0.059 0.317 0.531 
21.0 16.0 0.058 0.232 0.488 0.561 0.809 0.614 0.279 0.078 0.399 0.658 0.564 0.485 0.164 0.132 0.348 0.535 0.431 0.354 0.042 0.199 
22.0 16.0 0.181 0.238 0.365 0.565 0.787 0.760 0.452 0.194 0.128 0.442 0.487 0.588 0.383 0.238 0.053 0.273 0.354 0.468 0.273 0.204 
23.0 16.0 0.348 0.184 0.198 0.506 0.685 0.823 0.541 0.434 0.128 0.124 0.291 0.477 0.410 0.432 0.176 0.069 0.119 0.270 0.249 0.310 
24.0 16.0 0.542 0.046 0.001 0.357 0.514 0.761 0.534 0.574 0.304 0.186 0.067 0.231 0.287 0.396 0.247 0.256 0.078 0.043 0.092 0.177 
25.0 16.0 0.733 0.176 0.201 0.123 0.301 0.561 0.440 0.566 0.365 0.374 0.101 0.037 0.113 0.212 0.186 0.248 0.145 0.157 0.040 0.040 
26.0 16.0 0.882 0.426 0.373 0.158 0.087 0.273 0.295 0.424 0.323 0.397 0.174 0.178 0.022 0.027 0.081 0.130 0.109 0.146 0.074 0.086 
27.0 16.0 0.958 0.623 0.485 0.387 0.085 0.036 0.147 0.223 0.226 0.296 0.165 0.201 0.080 0.084 0.005 0.021 0.048 0.072 0.053 0.072 
28.0 16.0 0.953 0.709 0.528 0.514 0.192 0.220 0.032 0.045 0.124 0.154 0.116 0.144 0.080 0.096 0.029 0.032 0.007 0.013 0.024 0.034 
29.0 16.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 16.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 17.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 17.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 17.0 0.779 0.822 0.309 0.666 0.088 0.419 0.242 0.089 0.247 0.098 0.131 0.157 0.030 0.140 0.033 0.075 0.053 0.017 0.039 0.021 
4.0 17.0 0.655 0.800 0.161 0.605 0.268 0.262 0.363 0.101 0.296 0.285 0.102 0.266 0.044 0.166 0.102 0.041 0.094 0.061 0.045 0.081 
5.0 17.0 0.476 0.623 0.028 0.401 0.461 0.034 0.456 0.352 0.273 0.466 0.007 0.300 0.171 0.082 0.176 0.105 0.101 0.172 0.001 0.122 
6.0 17.0 0.282 0.349 0.220 0.119 0.621 0.362 0.474 0.568 0.147 0.520 0.179 0.172 0.299 0.150 0.185 0.278 0.017 0.225 0.118 0.075 
7.0 17.0 0.110 0.077 0.384 0.142 0.714 0.624 0.400 0.660 0.065 0.391 0.360 0.098 0.340 0.399 0.067 0.337 0.174 0.081 0.225 0.180 
8.0 17.0 0.021 0.130 0.503 0.319 0.727 0.760 0.246 0.604 0.306 0.115 0.467 0.396 0.228 0.512 0.161 0.170 0.336 0.238 0.190 0.362 
9.0 17.0 0.105 0.240 0.574 0.398 0.669 0.775 0.044 0.436 0.508 0.213 0.441 0.593 0.023 0.392 0.384 0.172 0.329 0.494 0.051 0.275 
10.0 17.0 0.147 0.260 0.607 0.399 0.559 0.710 0.166 0.217 0.617 0.494 0.275 0.609 0.317 0.070 0.465 0.501 0.095 0.466 0.341 0.111 
11.0 17.0 0.157 0.207 0.611 0.357 0.419 0.617 0.352 0.004 0.609 0.674 0.017 0.448 0.535 0.321 0.332 0.627 0.259 0.116 0.468 0.521 
12.0 17.0 0.143 0.105 0.600 0.315 0.268 0.530 0.491 0.203 0.493 0.735 0.259 0.161 0.585 0.632 0.028 0.467 0.524 0.376 0.288 0.640 
13.0 17.0 0.112 0.012 0.581 0.305 0.117 0.455 0.573 0.382 0.295 0.684 0.480 0.181 0.444 0.753 0.316 0.072 0.534 0.733 0.113 0.322 
14.0 17.0 0.073 0.103 0.564 0.337 0.027 0.368 0.594 0.537 0.054 0.516 0.582 0.494 0.154 0.611 0.530 0.392 0.254 0.693 0.457 0.265 
15.0 17.0 0.034 0.162 0.549 0.391 0.163 0.251 0.562 0.653 0.185 0.256 0.552 0.699 0.172 0.264 0.531 0.699 0.139 0.283 0.514 0.691 
16.0 17.0 0.002 0.198 0.537 0.453 0.290 0.102 0.481 0.712 0.389 0.060 0.405 0.739 0.431 0.177 0.329 0.712 0.441 0.278 0.264 0.671 
17.0 17.0 0.020 0.220 0.523 0.514 0.408 0.075 0.359 0.697 0.529 0.379 0.177 0.593 0.548 0.559 0.015 0.419 0.506 0.677 0.119 0.222 
18.0 17.0 0.024 0.234 0.502 0.569 0.510 0.274 0.203 0.598 0.583 0.644 0.078 0.293 0.491 0.746 0.278 0.047 0.318 0.695 0.387 0.341 
19.0 17.0 0.006 0.250 0.468 0.614 0.591 0.481 0.028 0.416 0.541 0.796 0.299 0.087 0.287 0.665 0.428 0.466 0.003 0.336 0.388 0.630 
20.0 17.0 0.041 0.265 0.413 0.645 0.640 0.681 0.149 0.164 0.409 0.790 0.431 0.438 0.013 0.345 0.384 0.639 0.273 0.174 0.153 0.466 
21.0 17.0 0.119 0.264 0.331 0.651 0.645 0.852 0.305 0.133 0.212 0.613 0.440 0.648 0.229 0.083 0.185 0.488 0.352 0.507 0.126 0.028 
22.0 17.0 0.232 0.214 0.216 0.603 0.594 0.955 0.411 0.424 0.007 0.291 0.329 0.635 0.345 0.424 0.051 0.123 0.224 0.469 0.247 0.332 
23.0 17.0 0.376 0.080 0.071 0.465 0.483 0.933 0.444 0.633 0.188 0.082 0.149 0.409 0.307 0.516 0.193 0.215 0.023 0.167 0.170 0.325 
24.0 17.0 0.531 0.146 0.090 0.226 0.326 0.759 0.402 0.695 0.288 0.372 0.022 0.099 0.175 0.369 0.201 0.327 0.109 0.121 0.028 0.113 
25.0 17.0 0.671 0.432 0.242 0.085 0.150 0.455 0.300 0.590 0.295 0.489 0.129 0.155 0.033 0.127 0.122 0.236 0.125 0.202 0.059 0.078 
26.0 17.0 0.765 0.699 0.359 0.388 0.011 0.104 0.175 0.369 0.231 0.425 0.154 0.252 0.055 0.067 0.033 0.083 0.074 0.137 0.066 0.107 
27.0 17.0 0.795 0.860 0.423 0.595 0.127 0.197 0.062 0.131 0.141 0.262 0.124 0.217 0.079 0.127 0.019 0.026 0.022 0.045 0.037 0.065 
28.0 17.0 0.763 0.877 0.431 0.664 0.187 0.359 0.016 0.050 0.061 0.100 0.074 0.127 0.062 0.104 0.031 0.051 0.005 0.008 0.012 0.021 
29.0 17.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 17.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 18.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 18.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 18.0 0.535 0.854 0.145 0.643 0.165 0.308 0.235 0.043 0.196 0.204 0.080 0.204 0.005 0.140 0.043 0.050 0.047 0.017 0.028 0.041 
4.0 18.0 0.413 0.749 0.012 0.497 0.307 0.076 0.312 0.261 0.205 0.385 0.034 0.275 0.072 0.118 0.093 0.033 0.070 0.101 0.024 0.092 
5.0 18.0 0.263 0.506 0.142 0.227 0.441 0.271 0.351 0.504 0.148 0.505 0.068 0.234 0.167 0.046 0.133 0.182 0.054 0.193 0.024 0.094 
6.0 18.0 0.117 0.206 0.282 0.081 0.532 0.589 0.321 0.656 0.017 0.456 0.203 0.036 0.237 0.276 0.104 0.310 0.037 0.170 0.111 0.059 
7.0 18.0 0.004 0.059 0.390 0.328 0.561 0.793 0.222 0.653 0.161 0.227 0.314 0.271 0.216 0.467 0.020 0.272 0.173 0.073 0.164 0.257 
8.0 18.0 0.085 0.239 0.459 0.473 0.528 0.849 0.073 0.503 0.332 0.105 0.342 0.523 0.079 0.460 0.193 0.027 0.251 0.357 0.089 0.342 
9.0 18.0 0.134 0.326 0.491 0.516 0.444 0.784 0.094 0.267 0.445 0.422 0.259 0.613 0.135 0.219 0.318 0.338 0.177 0.496 0.111 0.134 
10.0 18.0 0.154 0.330 0.496 0.484 0.330 0.653 0.247 0.015 0.466 0.636 0.083 0.505 0.335 0.154 0.302 0.569 0.048 0.313 0.294 0.285 
11.0 18.0 0.153 0.264 0.482 0.416 0.203 0.510 0.364 0.202 0.395 0.712 0.131 0.248 0.429 0.497 0.127 0.536 0.293 0.117 0.293 0.572 
12.0 18.0 0.136 0.155 0.459 0.354 0.077 0.389 0.431 0.371 0.250 0.664 0.317 0.073 0.374 0.680 0.131 0.245 0.400 0.537 0.071 0.490 
13.0 18.0 0.109 0.035 0.433 0.327 0.039 0.291 0.450 0.500 0.067 0.519 0.426 0.380 0.187 0.642 0.348 0.180 0.289 0.703 0.233 0.052 
14.0 18.0 0.078 0.064 0.409 0.342 0.142 0.194 0.420 0.591 0.119 0.295 0.423 0.595 0.062 0.383 0.410 0.538 0.012 0.475 0.384 0.454 
15.0 18.0 0.051 0.137 0.388 0.382 0.232 0.081 0.354 0.639 0.275 0.024 0.325 0.675 0.279 0.005 0.301 0.670 0.261 0.008 0.285 0.659 
16.0 18.0 0.030 0.187 0.368 0.435 0.310 0.057 0.259 0.634 0.381 0.258 0.160 0.599 0.395 0.370 0.080 0.523 0.381 0.453 0.015 0.443 
17.0 18.0 0.021 0.218 0.347 0.491 0.375 0.216 0.145 0.566 0.423 0.508 0.030 0.378 0.382 0.618 0.156 0.163 0.300 0.652 0.242 0.042 
18.0 18.0 0.028 0.236 0.319 0.540 0.424 0.392 0.019 0.428 0.396 0.677 0.200 0.062 0.250 0.651 0.306 0.249 0.075 0.492 0.324 0.460 
19.0 18.0 0.055 0.246 0.279 0.575 0.452 0.568 0.105 0.225 0.305 0.723 0.308 0.267 0.051 0.455 0.313 0.521 0.160 0.082 0.197 0.533 
20.0 18.0 0.102 0.244 0.223 0.588 0.452 0.726 0.214 0.024 0.166 0.625 0.330 0.513 0.143 0.106 0.188 0.529 0.277 0.324 0.031 0.245 
21.0 18.0 0.174 0.208 0.148 0.563 0.418 0.840 0.292 0.287 0.008 0.391 0.263 0.597 0.261 0.254 0.001 0.284 0.226 0.480 0.193 0.157 
22.0 18.0 0.266 0.115 0.053 0.473 0.345 0.869 0.323 0.511 0.133 0.069 0.134 0.482 0.262 0.459 0.146 0.058 0.066 0.313 0.187 0.343 
23.0 18.0 0.372 0.062 0.056 0.294 0.238 0.770 0.297 0.627 0.218 0.237 0.006 0.222 0.167 0.425 0.183 0.277 0.077 0.024 0.066 0.223 
24.0 18.0 0.472 0.301 0.164 0.038 0.113 0.543 0.227 0.599 0.233 0.423 0.103 0.049 0.043 0.227 0.128 0.283 0.123 0.180 0.042 0.037 
25.0 18.0 0.547 0.561 0.252 0.250 0.006 0.230 0.132 0.438 0.188 0.439 0.135 0.213 0.047 0.021 0.042 0.149 0.087 0.177 0.072 0.106 
26.0 18.0 0.579 0.762 0.304 0.489 0.096 0.078 0.042 0.213 0.113 0.319 0.112 0.234 0.078 0.111 0.018 0.026 0.030 0.086 0.048 0.091 
27.0 18.0 0.563 0.840 0.315 0.614 0.145 0.289 0.023 0.022 0.042 0.154 0.066 0.161 0.064 0.119 0.036 0.049 0.007 0.014 0.016 0.040 
28.0 18.0 0.509 0.790 0.291 0.612 0.155 0.372 0.054 0.104 0.005 0.027 0.024 0.073 0.035 0.074 0.028 0.047 0.015 0.019 0.001 0.007 
29.0 18.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 18.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 19.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 19.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 19.0 0.255 0.644 0.031 0.434 0.227 0.105 0.204 0.152 0.123 0.247 0.018 0.186 0.039 0.093 0.048 0.007 0.036 0.042 0.014 0.047 
4.0 19.0 0.148 0.493 0.139 0.250 0.318 0.146 0.230 0.342 0.090 0.363 0.040 0.194 0.094 0.028 0.074 0.081 0.036 0.111 0.001 0.072 
5.0 19.0 0.042 0.262 0.240 0.026 0.380 0.422 0.210 0.499 0.006 0.382 0.126 0.091 0.145 0.132 0.072 0.196 0.002 0.147 0.045 0.037 
6.0 19.0 0.043 0.029 0.316 0.243 0.394 0.633 0.136 0.541 0.118 0.247 0.206 0.127 0.146 0.310 0.010 0.235 0.081 0.056 0.092 0.110 
7.0 19.0 0.099 0.161 0.360 0.408 0.358 0.721 0.023 0.447 0.242 0.014 0.233 0.353 0.065 0.377 0.104 0.112 0.152 0.165 0.079 0.243 
8.0 19.0 0.131 0.278 0.376 0.485 0.283 0.687 0.104 0.254 0.323 0.285 0.178 0.477 0.082 0.254 0.206 0.152 0.135 0.349 0.030 0.202 
9.0 19.0 0.144 0.329 0.369 0.484 0.185 0.566 0.219 0.026 0.334 0.491 0.047 0.433 0.235 0.025 0.217 0.387 0.003 0.321 0.173 0.068 
10.0 19.0 0.144 0.318 0.348 0.428 0.078 0.409 0.300 0.179 0.267 0.570 0.118 0.240 0.315 0.321 0.101 0.440 0.190 0.049 0.216 0.358 
11.0 19.0 0.134 0.255 0.319 0.349 0.024 0.263 0.336 0.324 0.141 0.524 0.263 0.022 0.274 0.501 0.097 0.264 0.297 0.304 0.080 0.421 
12.0 19.0 0.118 0.157 0.286 0.282 0.112 0.150 0.328 0.411 0.014 0.390 0.338 0.268 0.119 0.498 0.277 0.052 0.230 0.504 0.162 0.170 
13.0 19.0 0.099 0.053 0.255 0.246 0.184 0.068 0.282 0.453 0.163 0.209 0.322 0.439 0.091 0.326 0.341 0.354 0.007 0.427 0.332 0.229 
14.0 19.0 0.080 0.038 0.227 0.247 0.237 0.004 0.206 0.461 0.274 0.007 0.217 0.495 0.269 0.047 0.240 0.492 0.240 0.102 0.269 0.476 
15.0 19.0 0.065 0.107 0.201 0.273 0.274 0.080 0.115 0.439 0.330 0.188 0.063 0.439 0.350 0.232 0.036 0.419 0.353 0.260 0.023 0.401 
16.0 19.0 0.059 0.154 0.176 0.313 0.297 0.171 0.018 0.385 0.328 0.354 0.098 0.285 0.311 0.424 0.176 0.177 0.275 0.462 0.234 0.076 
17.0 19.0 0.062 0.179 0.149 0.354 0.306 0.276 0.076 0.291 0.271 0.467 0.226 0.068 0.172 0.470 0.302 0.123 0.058 0.408 0.332 0.271 
18.0 19.0 0.079 0.187 0.116 0.385 0.298 0.388 0.157 0.157 0.169 0.502 0.290 0.162 0.016 0.355 0.292 0.348 0.174 0.140 0.216 0.410 
19.0 19.0 0.111 0.181 0.075 0.399 0.273 0.492 0.218 0.008 0.043 0.443 0.276 0.342 0.184 0.121 0.158 0.396 0.291 0.175 0.020 0.262 
20.0 19.0 0.156 0.154 0.023 0.387 0.226 0.569 0.249 0.181 0.084 0.292 0.189 0.419 0.272 0.140 0.030 0.254 0.240 0.347 0.207 0.037 
21.0 19.0 0.214 0.090 0.038 0.334 0.159 0.598 0.243 0.338 0.185 0.078 0.059 0.364 0.253 0.320 0.177 0.007 0.069 0.285 0.228 0.252 
22.0 19.0 0.278 0.029 0.105 0.224 0.074 0.550 0.198 0.435 0.233 0.144 0.070 0.195 0.143 0.338 0.215 0.196 0.101 0.063 0.096 0.229 
23.0 19.0 0.336 0.188 0.167 0.056 0.016 0.408 0.122 0.433 0.215 0.295 0.150 0.009 0.007 0.205 0.144 0.238 0.162 0.125 0.049 0.051 
24.0 19.0 0.374 0.372 0.213 0.144 0.095 0.197 0.034 0.334 0.148 0.329 0.162 0.153 0.089 0.030 0.036 0.146 0.117 0.165 0.102 0.085 
25.0 19.0 0.378 0.530 0.230 0.326 0.146 0.028 0.041 0.175 0.060 0.253 0.118 0.188 0.114 0.086 0.041 0.024 0.035 0.093 0.073 0.098 
26.0 19.0 0.347 0.610 0.215 0.436 0.159 0.198 0.085 0.020 0.014 0.125 0.053 0.136 0.085 0.106 0.062 0.045 0.019 0.015 0.022 0.045 
27.0 19.0 0.290 0.590 0.176 0.451 0.139 0.274 0.094 0.080 0.055 0.017 0.000 0.058 0.038 0.067 0.044 0.048 0.031 0.023 0.007 0.010 
28.0 19.0 0.224 0.498 0.127 0.391 0.101 0.266 0.079 0.112 0.063 0.041 0.027 0.005 0.003 0.022 0.018 0.023 0.020 0.017 0.010 0.004 
29.0 19.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 19.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 20.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 20.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 20.0 0.024 0.286 0.195 0.123 0.267 0.120 0.154 0.220 0.038 0.216 0.045 0.111 0.070 0.017 0.048 0.040 0.020 0.055 0.002 0.037 
4.0 20.0 0.105 0.140 0.266 0.044 0.298 0.300 0.125 0.321 0.032 0.233 0.109 0.055 0.105 0.070 0.047 0.107 0.003 0.085 0.028 0.028 
5.0 20.0 0.158 0.023 0.309 0.205 0.285 0.443 0.051 0.350 0.135 0.151 0.170 0.077 0.107 0.186 0.004 0.148 0.058 0.052 0.064 0.041 
6.0 20.0 0.176 0.127 0.317 0.317 0.224 0.497 0.056 0.279 0.235 0.024 0.186 0.232 0.039 0.244 0.088 0.086 0.119 0.075 0.063 0.137 
7.0 20.0 0.171 0.198 0.299 0.370 0.132 0.461 0.169 0.132 0.293 0.222 0.128 0.322 0.091 0.171 0.180 0.082 0.117 0.215 0.018 0.146 
8.0 20.0 0.154 0.239 0.265 0.374 0.027 0.359 0.261 0.044 0.279 0.367 0.001 0.288 0.232 0.023 0.197 0.258 0.005 0.228 0.149 0.012 
9.0 20.0 0.136 0.257 0.225 0.338 0.074 0.222 0.313 0.200 0.190 0.410 0.162 0.133 0.306 0.244 0.093 0.308 0.179 0.049 0.220 0.228 
10.0 20.0 0.121 0.244 0.184 0.274 0.162 0.084 0.316 0.303 0.047 0.342 0.298 0.078 0.259 0.374 0.107 0.175 0.310 0.220 0.117 0.308 
11.0 20.0 0.108 0.197 0.143 0.200 0.230 0.030 0.274 0.342 0.117 0.198 0.358 0.262 0.091 0.345 0.304 0.078 0.269 0.381 0.138 0.132 
12.0 20.0 0.096 0.126 0.105 0.139 0.276 0.103 0.195 0.326 0.263 0.027 0.317 0.360 0.141 0.172 0.385 0.309 0.037 0.305 0.372 0.190 
13.0 20.0 0.087 0.052 0.071 0.103 0.300 0.145 0.094 0.278 0.361 0.131 0.184 0.353 0.347 0.066 0.291 0.397 0.269 0.030 0.389 0.410 
14.0 20.0 0.080 0.025 0.040 0.095 0.302 0.168 0.017 0.212 0.387 0.248 0.006 0.249 0.433 0.269 0.046 0.286 0.450 0.273 0.121 0.329 
15.0 20.0 0.079 0.074 0.011 0.108 0.286 0.189 0.121 0.139 0.342 0.315 0.193 0.092 0.372 0.367 0.223 0.054 0.394 0.409 0.236 0.029 
16.0 20.0 0.085 0.104 0.018 0.131 0.255 0.217 0.208 0.060 0.238 0.329 0.329 0.078 0.188 0.333 0.396 0.188 0.133 0.313 0.443 0.280 
17.0 20.0 0.100 0.113 0.048 0.151 0.210 0.250 0.271 0.029 0.094 0.291 0.381 0.222 0.053 0.186 0.398 0.332 0.187 0.052 0.368 0.379 
18.0 20.0 0.124 0.104 0.082 0.160 0.150 0.279 0.302 0.118 0.064 0.200 0.336 0.303 0.268 0.021 0.234 0.314 0.390 0.219 0.075 0.218 
19.0 20.0 0.157 0.078 0.121 0.150 0.078 0.293 0.295 0.201 0.208 0.068 0.206 0.297 0.381 0.210 0.018 0.150 0.373 0.337 0.233 0.077 
20.0 20.0 0.196 0.032 0.163 0.116 0.007 0.279 0.249 0.261 0.307 0.081 0.030 0.202 0.354 0.305 0.235 0.075 0.163 0.241 0.348 0.269 
21.0 20.0 0.235 0.052 0.205 0.050 0.097 0.224 0.166 0.279 0.339 0.210 0.142 0.046 0.207 0.267 0.322 0.235 0.101 0.024 0.222 0.238 
22.0 20.0 0.266 0.151 0.238 0.054 0.183 0.121 0.057 0.237 0.292 0.275 0.251 0.113 0.009 0.117 0.246 0.244 0.250 0.182 0.026 0.050 
23.0 20.0 0.273 0.259 0.250 0.167 0.247 0.019 0.058 0.134 0.180 0.244 0.262 0.199 0.148 0.054 0.081 0.119 0.217 0.199 0.156 0.122 
24.0 20.0 0.247 0.340 0.233 0.259 0.273 0.150 0.148 0.009 0.045 0.138 0.191 0.184 0.200 0.144 0.060 0.026 0.089 0.096 0.146 0.133 
25.0 20.0 0.185 0.361 0.182 0.295 0.253 0.230 0.194 0.099 0.069 0.014 0.082 0.098 0.157 0.131 0.114 0.088 0.024 0.017 0.059 0.054 
26.0 20.0 0.100 0.312 0.107 0.262 0.192 0.231 0.188 0.143 0.130 0.076 0.012 0.007 0.075 0.060 0.092 0.072 0.062 0.051 0.008 0.009 
27.0 20.0 0.013 0.217 0.027 0.182 0.111 0.171 0.144 0.126 0.135 0.099 0.061 0.047 0.006 0.005 0.043 0.025 0.048 0.033 0.027 0.021 
28.0 20.0 0.055 0.121 0.038 0.096 0.036 0.093 0.088 0.078 0.105 0.077 0.069 0.053 0.029 0.030 0.005 0.008 0.019 0.005 0.017 0.007 
29.0 20.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 20.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 21.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 21.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 21.0 0.267 0.080 0.325 0.170 0.276 0.281 0.091 0.220 0.047 0.127 0.100 0.012 0.091 0.060 0.042 0.070 0.004 0.050 0.018 0.016 
4.0 21.0 0.313 0.176 0.355 0.270 0.248 0.352 0.014 0.213 0.145 0.049 0.162 0.088 0.104 0.138 0.016 0.098 0.040 0.038 0.051 0.030 
5.0 21.0 0.311 0.212 0.340 0.310 0.166 0.340 0.102 0.123 0.251 0.097 0.192 0.203 0.058 0.179 0.064 0.058 0.107 0.054 0.075 0.096 
6.0 21.0 0.269 0.195 0.287 0.291 0.045 0.251 0.227 0.021 0.317 0.251 0.145 0.256 0.067 0.109 0.171 0.078 0.143 0.170 0.033 0.126 
7.0 21.0 0.211 0.163 0.216 0.246 0.086 0.128 0.326 0.168 0.304 0.341 0.013 0.198 0.228 0.064 0.230 0.227 0.071 0.192 0.106 0.012 
8.0 21.0 0.157 0.147 0.144 0.198 0.204 0.011 0.373 0.279 0.203 0.332 0.168 0.038 0.343 0.257 0.165 0.270 0.119 0.044 0.246 0.193 
9.0 21.0 0.118 0.147 0.080 0.148 0.297 0.114 0.361 0.334 0.035 0.225 0.336 0.163 0.333 0.360 0.036 0.141 0.324 0.209 0.238 0.300 
10.0 21.0 0.094 0.143 0.025 0.093 0.359 0.206 0.294 0.327 0.161 0.054 0.426 0.325 0.172 0.304 0.288 0.111 0.382 0.382 0.009 0.160 
11.0 21.0 0.081 0.122 0.022 0.039 0.391 0.266 0.186 0.266 0.338 0.133 0.399 0.388 0.093 0.102 0.456 0.348 0.203 0.320 0.327 0.168 
12.0 21.0 0.076 0.083 0.062 0.021 0.395 0.291 0.053 0.168 0.458 0.288 0.256 0.330 0.365 0.162 0.433 0.430 0.152 0.029 0.519 0.442 
13.0 21.0 0.076 0.039 0.097 0.050 0.374 0.287 0.087 0.055 0.498 0.379 0.032 0.173 0.538 0.380 0.202 0.302 0.492 0.327 0.384 0.424 
14.0 21.0 0.081 0.017 0.129 0.064 0.330 0.262 0.215 0.056 0.442 0.388 0.211 0.035 0.525 0.450 0.145 0.016 0.582 0.501 0.044 0.085 
15.0 21.0 0.091 0.038 0.159 0.064 0.268 0.229 0.319 0.150 0.310 0.327 0.403 0.228 0.339 0.360 0.436 0.275 0.370 0.393 0.451 0.311 
16.0 21.0 0.107 0.047 0.189 0.057 0.191 0.196 0.388 0.226 0.125 0.210 0.497 0.358 0.045 0.146 0.545 0.433 0.028 0.073 0.574 0.487 
17.0 21.0 0.130 0.040 0.220 0.058 0.102 0.160 0.416 0.281 0.080 0.056 0.471 0.393 0.257 0.115 0.427 0.392 0.394 0.273 0.340 0.332 
18.0 21.0 0.157 0.019 0.252 0.070 0.001 0.113 0.396 0.309 0.270 0.111 0.330 0.323 0.464 0.329 0.140 0.174 0.535 0.443 0.084 0.041 
19.0 21.0 0.187 0.028 0.284 0.095 0.106 0.050 0.329 0.300 0.409 0.262 0.111 0.162 0.507 0.414 0.184 0.115 0.388 0.347 0.404 0.335 
20.0 21.0 0.215 0.086 0.314 0.140 0.215 0.038 0.218 0.247 0.468 0.362 0.124 0.045 0.376 0.337 0.396 0.326 0.058 0.060 0.425 0.365 
21.0 21.0 0.233 0.157 0.333 0.203 0.316 0.146 0.075 0.145 0.432 0.378 0.309 0.233 0.129 0.129 0.407 0.354 0.250 0.232 0.174 0.134 
22.0 21.0 0.228 0.221 0.331 0.267 0.393 0.265 0.080 0.004 0.304 0.290 0.382 0.327 0.126 0.111 0.233 0.194 0.351 0.318 0.126 0.155 
23.0 21.0 0.188 0.252 0.296 0.301 0.424 0.359 0.213 0.154 0.120 0.118 0.325 0.283 0.270 0.248 0.013 0.041 0.230 0.185 0.235 0.225 
24.0 21.0 0.107 0.222 0.222 0.276 0.398 0.384 0.294 0.263 0.058 0.070 0.186 0.142 0.270 0.232 0.142 0.154 0.045 0.037 0.160 0.125 
25.0 21.0 0.009 0.123 0.116 0.182 0.315 0.318 0.305 0.286 0.178 0.191 0.034 0.028 0.170 0.118 0.163 0.144 0.076 0.096 0.036 0.033 
26.0 21.0 0.131 0.033 0.008 0.051 0.195 0.182 0.253 0.224 0.216 0.212 0.071 0.106 0.052 0.018 0.103 0.065 0.092 0.080 0.036 0.047 
27.0 21.0 0.234 0.144 0.109 0.094 0.071 0.042 0.168 0.119 0.187 0.157 0.108 0.116 0.027 0.061 0.033 0.010 0.053 0.028 0.040 0.031 
28.0 21.0 0.292 0.208 0.179 0.167 0.027 0.078 0.083 0.028 0.127 0.079 0.096 0.080 0.053 0.062 0.010 0.032 0.014 0.010 0.019 0.004 
29.0 21.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 21.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 22.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 22.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 22.0 0.442 0.330 0.404 0.349 0.251 0.331 0.020 0.156 0.121 0.019 0.139 0.082 0.099 0.108 0.031 0.073 0.014 0.028 0.031 0.012 
4.0 22.0 0.451 0.351 0.392 0.365 0.174 0.292 0.090 0.064 0.230 0.120 0.189 0.181 0.088 0.151 0.019 0.058 0.070 0.032 0.067 0.064 
5.0 22.0 0.402 0.284 0.328 0.297 0.041 0.162 0.228 0.094 0.324 0.269 0.184 0.242 0.009 0.114 0.118 0.050 0.138 0.127 0.076 0.109 
6.0 22.0 0.314 0.173 0.229 0.189 0.117 0.007 0.351 0.248 0.347 0.355 0.085 0.192 0.157 0.043 0.224 0.191 0.144 0.191 0.022 0.076 
7.0 22.0 0.221 0.084 0.123 0.092 0.265 0.153 0.423 0.349 0.272 0.330 0.095 0.034 0.322 0.236 0.242 0.270 0.023 0.108 0.173 0.114 
8.0 22.0 0.146 0.045 0.029 0.031 0.381 0.259 0.424 0.378 0.105 0.203 0.298 0.173 0.394 0.361 0.107 0.185 0.218 0.127 0.297 0.277 
9.0 22.0 0.097 0.044 0.048 0.021 0.455 0.328 0.358 0.343 0.111 0.016 0.446 0.345 0.305 0.333 0.153 0.046 0.407 0.348 0.215 0.249 
10.0 22.0 0.070 0.055 0.108 0.055 0.489 0.369 0.239 0.259 0.326 0.185 0.480 0.419 0.064 0.148 0.413 0.306 0.386 0.378 0.099 0.027 
11.0 22.0 0.061 0.059 0.156 0.092 0.487 0.382 0.087 0.140 0.490 0.351 0.378 0.368 0.249 0.124 0.525 0.447 0.105 0.155 0.451 0.354 
12.0 22.0 0.062 0.049 0.196 0.127 0.456 0.368 0.077 0.010 0.571 0.450 0.163 0.205 0.516 0.375 0.407 0.380 0.308 0.210 0.566 0.483 
13.0 22.0 0.070 0.030 0.231 0.154 0.399 0.329 0.233 0.131 0.553 0.464 0.111 0.023 0.631 0.505 0.085 0.121 0.621 0.502 0.307 0.275 
14.0 22.0 0.083 0.013 0.262 0.170 0.321 0.271 0.363 0.246 0.432 0.386 0.366 0.249 0.527 0.446 0.301 0.211 0.606 0.507 0.198 0.154 
15.0 22.0 0.101 0.007 0.291 0.179 0.225 0.203 0.455 0.333 0.239 0.240 0.535 0.410 0.254 0.233 0.564 0.445 0.280 0.235 0.582 0.473 
16.0 22.0 0.123 0.006 0.320 0.187 0.116 0.129 0.499 0.385 0.008 0.053 0.577 0.466 0.096 0.055 0.594 0.479 0.180 0.152 0.598 0.473 
17.0 22.0 0.148 0.025 0.349 0.200 0.003 0.047 0.491 0.399 0.224 0.145 0.483 0.403 0.406 0.319 0.382 0.301 0.527 0.438 0.249 0.166 
18.0 22.0 0.174 0.057 0.376 0.224 0.129 0.049 0.430 0.368 0.416 0.322 0.275 0.234 0.573 0.464 0.026 0.009 0.581 0.462 0.222 0.224 
19.0 22.0 0.198 0.101 0.399 0.258 0.255 0.156 0.317 0.288 0.532 0.440 0.009 0.004 0.544 0.436 0.311 0.287 0.332 0.225 0.498 0.418 
20.0 22.0 0.211 0.154 0.413 0.300 0.374 0.274 0.162 0.161 0.547 0.468 0.245 0.226 0.335 0.245 0.480 0.412 0.058 0.118 0.421 0.298 
21.0 22.0 0.206 0.199 0.409 0.341 0.471 0.394 0.016 0.007 0.454 0.388 0.413 0.375 0.035 0.029 0.417 0.321 0.350 0.342 0.093 0.035 
22.0 22.0 0.170 0.216 0.376 0.357 0.529 0.489 0.190 0.188 0.270 0.206 0.441 0.383 0.227 0.250 0.180 0.085 0.383 0.309 0.210 0.242 
23.0 22.0 0.091 0.176 0.301 0.316 0.526 0.516 0.322 0.331 0.049 0.023 0.331 0.251 0.337 0.310 0.069 0.133 0.201 0.106 0.267 0.218 
24.0 22.0 0.030 0.065 0.186 0.205 0.457 0.446 0.382 0.388 0.140 0.206 0.152 0.060 0.288 0.216 0.193 0.198 0.020 0.086 0.143 0.076 
25.0 22.0 0.176 0.099 0.044 0.039 0.329 0.286 0.360 0.339 0.247 0.283 0.016 0.098 0.152 0.066 0.178 0.132 0.109 0.118 0.014 0.050 
26.0 22.0 0.317 0.263 0.100 0.143 0.173 0.089 0.276 0.214 0.258 0.246 0.111 0.153 0.023 0.054 0.094 0.039 0.100 0.070 0.054 0.054 
27.0 22.0 0.417 0.368 0.213 0.267 0.030 0.087 0.167 0.079 0.204 0.150 0.131 0.128 0.050 0.082 0.017 0.028 0.047 0.014 0.043 0.024 
28.0 22.0 0.460 0.387 0.277 0.309 0.075 0.175 0.069 0.025 0.128 0.058 0.104 0.074 0.065 0.065 0.020 0.038 0.007 0.018 0.016 0.005 
29.0 22.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 22.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 23.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 23.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 23.0 0.534 0.405 0.422 0.373 0.195 0.265 0.049 0.055 0.173 0.088 0.155 0.131 0.090 0.110 0.014 0.048 0.029 0.006 0.039 0.030 
4.0 23.0 0.509 0.358 0.376 0.318 0.083 0.155 0.174 0.079 0.275 0.216 0.185 0.195 0.057 0.106 0.047 0.012 0.088 0.068 0.070 0.072 
5.0 23.0 0.426 0.235 0.278 0.196 0.075 0.025 0.310 0.229 0.342 0.314 0.146 0.187 0.053 0.023 0.150 0.114 0.144 0.141 0.063 0.078 
6.0 23.0 0.314 0.096 0.155 0.063 0.243 0.186 0.412 0.337 0.321 0.315 0.015 0.073 0.217 0.151 0.234 0.212 0.117 0.131 0.045 0.030 
7.0 23.0 0.208 0.003 0.036 0.033 0.384 0.299 0.449 0.369 0.199 0.211 0.182 0.108 0.355 0.289 0.208 0.200 0.047 0.025 0.206 0.171 
8.0 23.0 0.128 0.033 0.064 0.082 0.482 0.358 0.410 0.333 0.002 0.042 0.370 0.276 0.373 0.312 0.031 0.047 0.274 0.219 0.286 0.236 
9.0 23.0 0.079 0.023 0.142 0.105 0.532 0.381 0.307 0.250 0.224 0.142 0.475 0.366 0.226 0.193 0.238 0.178 0.411 0.325 0.144 0.103 
10.0 23.0 0.056 0.003 0.200 0.122 0.540 0.382 0.160 0.140 0.423 0.299 0.453 0.351 0.048 0.024 0.457 0.347 0.315 0.230 0.189 0.166 
11.0 23.0 0.051 0.024 0.247 0.143 0.513 0.367 0.008 0.017 0.553 0.402 0.301 0.234 0.351 0.254 0.496 0.363 0.013 0.036 0.486 0.366 
12.0 23.0 0.056 0.033 0.284 0.168 0.458 0.334 0.177 0.110 0.588 0.433 0.055 0.047 0.567 0.409 0.309 0.205 0.401 0.320 0.502 0.327 
13.0 23.0 0.069 0.031 0.317 0.191 0.379 0.282 0.328 0.225 0.523 0.388 0.220 0.161 0.611 0.429 0.041 0.062 0.629 0.452 0.168 0.048 
14.0 23.0 0.087 0.027 0.347 0.208 0.280 0.214 0.443 0.315 0.363 0.270 0.448 0.329 0.443 0.292 0.395 0.310 0.519 0.325 0.315 0.287 
15.0 23.0 0.108 0.030 0.374 0.223 0.166 0.136 0.512 0.373 0.145 0.105 0.571 0.415 0.136 0.059 0.586 0.418 0.144 0.028 0.601 0.423 
16.0 23.0 0.131 0.043 0.401 0.240 0.041 0.048 0.531 0.393 0.095 0.078 0.561 0.398 0.207 0.188 0.537 0.344 0.291 0.269 0.509 0.283 
17.0 23.0 0.154 0.064 0.425 0.260 0.091 0.050 0.494 0.372 0.317 0.250 0.420 0.281 0.474 0.366 0.275 0.125 0.555 0.403 0.115 0.027 
18.0 23.0 0.174 0.093 0.445 0.285 0.224 0.155 0.404 0.305 0.484 0.379 0.186 0.092 0.578 0.409 0.082 0.138 0.518 0.305 0.312 0.287 
19.0 23.0 0.187 0.129 0.456 0.314 0.352 0.266 0.266 0.194 0.563 0.435 0.083 0.118 0.488 0.304 0.373 0.316 0.221 0.048 0.492 0.320 
20.0 23.0 0.184 0.161 0.454 0.340 0.464 0.376 0.093 0.047 0.537 0.399 0.313 0.284 0.245 0.094 0.472 0.328 0.150 0.203 0.336 0.131 
21.0 23.0 0.158 0.173 0.429 0.349 0.546 0.468 0.091 0.119 0.408 0.271 0.439 0.353 0.052 0.130 0.353 0.182 0.375 0.294 0.018 0.116 
22.0 23.0 0.097 0.146 0.370 0.320 0.580 0.512 0.258 0.270 0.203 0.077 0.423 0.295 0.275 0.261 0.102 0.028 0.342 0.187 0.246 0.215 
23.0 23.0 0.008 0.063 0.270 0.233 0.547 0.477 0.369 0.358 0.017 0.115 0.285 0.143 0.336 0.244 0.117 0.153 0.138 0.017 0.242 0.128 
24.0 23.0 0.147 0.076 0.133 0.089 0.449 0.357 0.402 0.357 0.186 0.236 0.101 0.020 0.255 0.128 0.199 0.151 0.051 0.094 0.101 0.025 
25.0 23.0 0.301 0.233 0.023 0.081 0.301 0.178 0.357 0.271 0.265 0.253 0.050 0.117 0.113 0.013 0.157 0.074 0.116 0.085 0.027 0.051 
26.0 23.0 0.436 0.359 0.166 0.226 0.137 0.010 0.258 0.145 0.254 0.190 0.124 0.131 0.008 0.062 0.069 0.013 0.087 0.034 0.056 0.034 
27.0 23.0 0.520 0.415 0.270 0.306 0.007 0.129 0.146 0.033 0.188 0.101 0.127 0.094 0.058 0.066 0.005 0.030 0.034 0.009 0.036 0.009 
28.0 23.0 0.544 0.397 0.321 0.313 0.099 0.183 0.053 0.038 0.112 0.032 0.094 0.049 0.062 0.045 0.024 0.029 0.001 0.017 0.010 0.009 
29.0 23.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 23.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 24.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 24.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 24.0 0.542 0.329 0.384 0.274 0.117 0.132 0.108 0.045 0.197 0.139 0.145 0.126 0.065 0.073 0.006 0.010 0.039 0.029 0.040 0.036 
4.0 24.0 0.492 0.246 0.314 0.185 0.011 0.007 0.226 0.159 0.275 0.220 0.148 0.138 0.015 0.030 0.070 0.053 0.089 0.078 0.059 0.053 
5.0 24.0 0.394 0.123 0.203 0.066 0.167 0.143 0.339 0.256 0.304 0.242 0.083 0.077 0.099 0.074 0.156 0.130 0.120 0.099 0.033 0.020 
6.0 24.0 0.281 0.015 0.079 0.038 0.317 0.251 0.406 0.293 0.245 0.178 0.059 0.049 0.238 0.184 0.200 0.150 0.063 0.030 0.074 0.078 
7.0 24.0 0.182 0.054 0.034 0.096 0.433 0.303 0.407 0.267 0.102 0.054 0.234 0.178 0.324 0.225 0.133 0.069 0.099 0.107 0.200 0.154 
8.0 24.0 0.112 0.066 0.125 0.116 0.504 0.314 0.340 0.199 0.093 0.086 0.375 0.257 0.286 0.163 0.053 0.081 0.278 0.209 0.217 0.109 
9.0 24.0 0.071 0.045 0.195 0.118 0.530 0.304 0.222 0.114 0.289 0.205 0.423 0.258 0.113 0.021 0.276 0.213 0.335 0.183 0.043 0.054 
10.0 24.0 0.053 0.016 0.248 0.121 0.518 0.287 0.074 0.025 0.444 0.282 0.356 0.186 0.142 0.140 0.415 0.251 0.184 0.029 0.242 0.211 
11.0 24.0 0.052 0.017 0.290 0.132 0.476 0.263 0.084 0.066 0.525 0.312 0.185 0.064 0.383 0.259 0.380 0.171 0.121 0.166 0.426 0.234 
12.0 24.0 0.060 0.032 0.325 0.150 0.409 0.230 0.235 0.151 0.517 0.290 0.047 0.078 0.518 0.293 0.165 0.006 0.415 0.283 0.343 0.085 
13.0 24.0 0.073 0.039 0.355 0.169 0.321 0.184 0.362 0.223 0.424 0.221 0.280 0.205 0.492 0.230 0.147 0.171 0.522 0.250 0.006 0.138 
14.0 24.0 0.091 0.043 0.382 0.188 0.217 0.126 0.451 0.273 0.255 0.112 0.449 0.280 0.297 0.086 0.409 0.270 0.345 0.075 0.363 0.271 
15.0 24.0 0.110 0.050 0.407 0.206 0.101 0.058 0.495 0.297 0.047 0.018 0.514 0.288 0.013 0.083 0.504 0.253 0.003 0.130 0.504 0.226 
16.0 24.0 0.129 0.060 0.429 0.225 0.024 0.020 0.489 0.290 0.166 0.145 0.461 0.225 0.268 0.218 0.395 0.129 0.335 0.252 0.334 0.041 
17.0 24.0 0.146 0.076 0.447 0.243 0.151 0.104 0.433 0.248 0.349 0.247 0.305 0.108 0.454 0.275 0.136 0.042 0.478 0.227 0.025 0.148 
18.0 24.0 0.157 0.095 0.458 0.261 0.277 0.191 0.331 0.174 0.471 0.303 0.084 0.035 0.486 0.233 0.158 0.180 0.369 0.082 0.327 0.214 
19.0 24.0 0.157 0.113 0.457 0.276 0.391 0.275 0.190 0.072 0.508 0.298 0.144 0.160 0.361 0.111 0.357 0.221 0.086 0.091 0.388 0.125 
20.0 24.0 0.139 0.118 0.440 0.280 0.484 0.347 0.026 0.047 0.452 0.227 0.317 0.229 0.131 0.038 0.381 0.153 0.197 0.182 0.197 0.036 
21.0 24.0 0.095 0.102 0.398 0.260 0.542 0.389 0.139 0.161 0.312 0.106 0.389 0.219 0.110 0.149 0.238 0.024 0.321 0.147 0.078 0.133 
22.0 24.0 0.018 0.050 0.323 0.204 0.550 0.382 0.276 0.243 0.122 0.032 0.340 0.136 0.263 0.171 0.025 0.082 0.240 0.035 0.221 0.107 
23.0 24.0 0.095 0.044 0.212 0.106 0.496 0.312 0.354 0.265 0.062 0.136 0.203 0.025 0.275 0.110 0.129 0.103 0.063 0.049 0.171 0.022 
24.0 24.0 0.232 0.157 0.074 0.019 0.387 0.193 0.361 0.225 0.189 0.173 0.049 0.057 0.184 0.026 0.163 0.060 0.067 0.058 0.048 0.028 
25.0 24.0 0.370 0.258 0.070 0.134 0.244 0.060 0.304 0.145 0.235 0.149 0.063 0.084 0.066 0.029 0.111 0.010 0.093 0.025 0.034 0.024 
26.0 24.0 0.481 0.317 0.194 0.211 0.097 0.049 0.211 0.062 0.210 0.094 0.108 0.069 0.019 0.041 0.040 0.016 0.058 0.004 0.042 0.004 
27.0 24.0 0.541 0.323 0.277 0.237 0.021 0.108 0.115 0.005 0.150 0.044 0.101 0.042 0.050 0.031 0.006 0.018 0.017 0.012 0.021 0.008 
28.0 24.0 0.546 0.288 0.313 0.222 0.097 0.124 0.041 0.027 0.088 0.013 0.072 0.021 0.047 0.019 0.020 0.013 0.004 0.010 0.003 0.009 
29.0 24.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 24.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 25.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 25.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 25.0 0.484 0.185 0.305 0.129 0.031 0.006 0.148 0.104 0.192 0.136 0.112 0.082 0.029 0.019 0.027 0.027 0.044 0.040 0.034 0.028 
4.0 25.0 0.420 0.102 0.225 0.045 0.091 0.103 0.243 0.171 0.234 0.155 0.090 0.049 0.031 0.041 0.082 0.074 0.076 0.059 0.036 0.021 
5.0 25.0 0.327 0.016 0.120 0.036 0.224 0.184 0.318 0.198 0.223 0.115 0.010 0.030 0.128 0.114 0.135 0.097 0.074 0.031 0.006 0.037 
6.0 25.0 0.231 0.047 0.013 0.086 0.338 0.220 0.345 0.175 0.139 0.027 0.117 0.119 0.219 0.146 0.132 0.050 0.006 0.059 0.093 0.097 
7.0 25.0 0.153 0.071 0.080 0.103 0.418 0.217 0.315 0.120 0.002 0.071 0.244 0.169 0.241 0.103 0.039 0.051 0.134 0.135 0.157 0.081 
8.0 25.0 0.101 0.064 0.154 0.098 0.459 0.196 0.236 0.055 0.159 0.145 0.320 0.160 0.160 0.004 0.119 0.142 0.231 0.122 0.108 0.027 
9.0 25.0 0.072 0.037 0.210 0.087 0.464 0.172 0.124 0.008 0.301 0.183 0.312 0.102 0.007 0.103 0.262 0.162 0.203 0.015 0.063 0.143 
10.0 25.0 0.060 0.011 0.255 0.082 0.441 0.152 0.004 0.055 0.396 0.185 0.218 0.019 0.199 0.170 0.306 0.097 0.034 0.119 0.244 0.159 
11.0 25.0 0.060 0.023 0.292 0.088 0.393 0.134 0.133 0.097 0.427 0.161 0.060 0.068 0.346 0.175 0.214 0.019 0.193 0.191 0.291 0.051 
12.0 25.0 0.068 0.037 0.323 0.102 0.326 0.111 0.250 0.133 0.387 0.114 0.122 0.134 0.391 0.120 0.016 0.127 0.349 0.153 0.140 0.109 
13.0 25.0 0.080 0.045 0.351 0.118 0.243 0.081 0.343 0.160 0.285 0.051 0.285 0.168 0.314 0.026 0.207 0.180 0.336 0.025 0.130 0.206 
14.0 25.0 0.093 0.051 0.375 0.135 0.146 0.043 0.400 0.172 0.135 0.024 0.380 0.160 0.131 0.076 0.348 0.148 0.138 0.114 0.329 0.155 
15.0 25.0 0.107 0.055 0.396 0.153 0.040 0.011 0.419 0.169 0.036 0.090 0.390 0.117 0.087 0.145 0.348 0.056 0.120 0.180 0.322 0.009 
16.0 25.0 0.119 0.060 0.413 0.169 0.071 0.059 0.395 0.146 0.197 0.143 0.313 0.047 0.270 0.163 0.212 0.056 0.303 0.143 0.126 0.128 
17.0 25.0 0.127 0.066 0.423 0.180 0.182 0.114 0.332 0.102 0.324 0.170 0.168 0.036 0.360 0.124 0.004 0.131 0.323 0.028 0.126 0.163 
18.0 25.0 0.126 0.072 0.425 0.188 0.286 0.167 0.232 0.044 0.393 0.163 0.006 0.101 0.332 0.043 0.185 0.139 0.180 0.090 0.268 0.079 
19.0 25.0 0.113 0.070 0.413 0.188 0.376 0.212 0.108 0.028 0.392 0.120 0.165 0.131 0.203 0.047 0.276 0.079 0.032 0.139 0.223 0.050 
20.0 25.0 0.082 0.055 0.383 0.172 0.442 0.238 0.027 0.092 0.320 0.051 0.266 0.115 0.026 0.103 0.238 0.012 0.188 0.095 0.050 0.122 
21.0 25.0 0.027 0.021 0.330 0.135 0.474 0.234 0.154 0.139 0.195 0.029 0.285 0.060 0.129 0.102 0.108 0.078 0.211 0.013 0.112 0.088 
22.0 25.0 0.055 0.037 0.250 0.074 0.460 0.194 0.248 0.152 0.047 0.085 0.221 0.009 0.201 0.050 0.033 0.079 0.115 0.067 0.149 0.024 
23.0 25.0 0.161 0.106 0.143 0.014 0.396 0.122 0.290 0.125 0.080 0.099 0.112 0.051 0.176 0.012 0.106 0.030 0.005 0.058 0.079 0.049 
24.0 25.0 0.278 0.168 0.022 0.078 0.295 0.041 0.278 0.076 0.155 0.075 0.009 0.055 0.100 0.042 0.100 0.020 0.058 0.020 0.006 0.036 
25.0 25.0 0.385 0.201 0.094 0.123 0.176 0.024 0.224 0.029 0.171 0.037 0.055 0.033 0.024 0.036 0.055 0.032 0.052 0.022 0.027 0.014 
26.0 25.0 0.460 0.200 0.186 0.136 0.065 0.053 0.151 0.010 0.144 0.011 0.073 0.009 0.019 0.014 0.014 0.021 0.025 0.025 0.020 0.020 
27.0 25.0 0.494 0.175 0.243 0.124 0.020 0.056 0.084 0.013 0.101 0.010 0.064 0.005 0.031 0.002 0.007 0.005 0.004 0.011 0.006 0.015 
28.0 25.0 0.487 0.145 0.265 0.104 0.073 0.048 0.034 0.009 0.061 0.008 0.045 0.005 0.027 0.003 0.012 0.002 0.005 0.004 0.002 0.008 
29.0 25.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 25.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 26.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 26.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 26.0 0.387 0.052 0.208 0.011 0.047 0.086 0.166 0.115 0.162 0.094 0.067 0.026 0.009 0.027 0.042 0.043 0.041 0.034 0.022 0.012 
4.0 26.0 0.323 0.010 0.131 0.049 0.147 0.140 0.227 0.130 0.167 0.066 0.024 0.026 0.067 0.075 0.079 0.062 0.050 0.023 0.009 0.018 
5.0 26.0 0.248 0.048 0.044 0.083 0.243 0.159 0.260 0.107 0.123 0.002 0.056 0.090 0.135 0.102 0.094 0.039 0.019 0.032 0.040 0.060 
6.0 26.0 0.179 0.066 0.036 0.091 0.315 0.143 0.250 0.055 0.032 0.075 0.148 0.125 0.167 0.071 0.050 0.035 0.061 0.095 0.094 0.070 
7.0 26.0 0.128 0.063 0.102 0.079 0.357 0.110 0.202 0.002 0.081 0.125 0.215 0.110 0.132 0.010 0.048 0.110 0.140 0.101 0.089 0.008 
8.0 26.0 0.095 0.045 0.155 0.061 0.372 0.076 0.125 0.046 0.189 0.138 0.226 0.051 0.032 0.097 0.153 0.129 0.149 0.021 0.005 0.104 
9.0 26.0 0.078 0.020 0.198 0.045 0.363 0.051 0.033 0.073 0.268 0.116 0.177 0.025 0.099 0.144 0.203 0.072 0.059 0.097 0.133 0.141 
10.0 26.0 0.071 0.007 0.234 0.038 0.335 0.036 0.062 0.086 0.304 0.075 0.078 0.089 0.210 0.131 0.165 0.032 0.090 0.165 0.194 0.062 
11.0 26.0 0.072 0.027 0.265 0.040 0.290 0.027 0.153 0.089 0.293 0.025 0.044 0.124 0.260 0.066 0.048 0.125 0.211 0.133 0.125 0.085 
12.0 26.0 0.077 0.040 0.293 0.050 0.231 0.018 0.230 0.087 0.236 0.023 0.160 0.125 0.230 0.024 0.099 0.160 0.229 0.020 0.044 0.185 
13.0 26.0 0.084 0.046 0.317 0.064 0.160 0.006 0.286 0.081 0.143 0.063 0.244 0.094 0.128 0.105 0.213 0.120 0.129 0.119 0.202 0.163 
14.0 26.0 0.092 0.049 0.338 0.078 0.078 0.017 0.313 0.068 0.027 0.092 0.271 0.041 0.014 0.144 0.237 0.023 0.040 0.182 0.230 0.027 
15.0 26.0 0.099 0.050 0.354 0.091 0.009 0.041 0.311 0.049 0.090 0.105 0.238 0.020 0.144 0.132 0.168 0.081 0.178 0.139 0.119 0.125 
16.0 26.0 0.102 0.048 0.365 0.101 0.099 0.068 0.277 0.023 0.191 0.100 0.156 0.073 0.223 0.075 0.041 0.142 0.215 0.026 0.050 0.175 
17.0 26.0 0.100 0.046 0.368 0.105 0.185 0.094 0.216 0.013 0.257 0.075 0.045 0.105 0.228 0.007 0.089 0.134 0.143 0.101 0.166 0.103 
18.0 26.0 0.088 0.039 0.361 0.103 0.262 0.114 0.132 0.046 0.278 0.032 0.066 0.104 0.164 0.081 0.165 0.064 0.011 0.155 0.160 0.041 
19.0 26.0 0.064 0.024 0.340 0.091 0.323 0.122 0.036 0.075 0.250 0.019 0.149 0.069 0.057 0.117 0.161 0.034 0.103 0.112 0.055 0.134 
20.0 26.0 0.024 0.002 0.303 0.066 0.361 0.113 0.060 0.090 0.180 0.067 0.182 0.010 0.048 0.099 0.091 0.100 0.136 0.020 0.061 0.121 
21.0 26.0 0.035 0.039 0.246 0.027 0.368 0.082 0.140 0.084 0.086 0.093 0.161 0.051 0.112 0.036 0.002 0.102 0.086 0.085 0.103 0.033 
22.0 26.0 0.112 0.081 0.169 0.023 0.339 0.033 0.190 0.053 0.007 0.084 0.101 0.084 0.114 0.041 0.059 0.043 0.007 0.094 0.060 0.069 
23.0 26.0 0.200 0.117 0.078 0.065 0.277 0.018 0.201 0.009 0.072 0.043 0.034 0.073 0.073 0.076 0.062 0.032 0.037 0.039 0.000 0.063 
24.0 26.0 0.286 0.129 0.014 0.085 0.197 0.050 0.179 0.028 0.100 0.010 0.014 0.033 0.026 0.062 0.034 0.056 0.033 0.031 0.023 0.027 
25.0 26.0 0.355 0.113 0.095 0.078 0.114 0.051 0.138 0.039 0.096 0.036 0.033 0.014 0.004 0.026 0.008 0.041 0.011 0.040 0.013 0.024 
26.0 26.0 0.395 0.079 0.152 0.052 0.044 0.031 0.094 0.027 0.076 0.036 0.033 0.027 0.011 0.012 0.004 0.017 0.003 0.027 0.001 0.025 
27.0 26.0 0.406 0.048 0.185 0.027 0.007 0.012 0.057 0.010 0.055 0.019 0.027 0.022 0.010 0.016 0.004 0.004 0.004 0.010 0.006 0.015 
28.0 26.0 0.394 0.031 0.198 0.013 0.039 0.014 0.031 0.013 0.038 0.005 0.021 0.009 0.008 0.010 0.003 0.006 0.003 0.001 0.005 0.007 
29.0 26.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 26.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 27.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 27.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 27.0 0.282 0.028 0.114 0.057 0.102 0.109 0.159 0.088 0.115 0.040 0.019 0.018 0.039 0.046 0.048 0.038 0.031 0.016 0.007 0.007 
4.0 27.0 0.227 0.056 0.050 0.082 0.174 0.122 0.187 0.070 0.090 0.007 0.032 0.063 0.085 0.070 0.063 0.031 0.019 0.012 0.018 0.032 
5.0 27.0 0.175 0.065 0.013 0.086 0.231 0.105 0.184 0.027 0.029 0.065 0.098 0.095 0.116 0.058 0.044 0.012 0.029 0.056 0.058 0.050 
6.0 27.0 0.135 0.060 0.065 0.072 0.264 0.068 0.149 0.024 0.052 0.108 0.148 0.088 0.098 0.003 0.022 0.072 0.092 0.078 0.073 0.022 
7.0 27.0 0.108 0.046 0.106 0.050 0.275 0.029 0.095 0.065 0.129 0.119 0.159 0.042 0.029 0.070 0.102 0.102 0.113 0.040 0.018 0.049 
8.0 27.0 0.092 0.028 0.141 0.029 0.271 0.005 0.030 0.087 0.184 0.095 0.123 0.025 0.067 0.119 0.147 0.074 0.057 0.047 0.084 0.104 
9.0 27.0 0.084 0.006 0.171 0.013 0.254 0.024 0.035 0.091 0.207 0.049 0.053 0.086 0.147 0.118 0.122 0.005 0.057 0.122 0.151 0.082 
10.0 27.0 0.081 0.013 0.198 0.006 0.226 0.034 0.096 0.081 0.198 0.006 0.032 0.119 0.180 0.066 0.034 0.092 0.156 0.128 0.112 0.018 
11.0 27.0 0.081 0.028 0.224 0.006 0.188 0.038 0.148 0.062 0.159 0.054 0.108 0.117 0.154 0.016 0.075 0.140 0.176 0.052 0.020 0.125 
12.0 27.0 0.083 0.037 0.247 0.012 0.140 0.039 0.188 0.041 0.099 0.089 0.160 0.082 0.078 0.095 0.157 0.122 0.098 0.066 0.158 0.155 
13.0 27.0 0.085 0.042 0.268 0.022 0.085 0.040 0.212 0.018 0.026 0.106 0.177 0.026 0.020 0.141 0.173 0.045 0.038 0.153 0.201 0.076 
14.0 27.0 0.087 0.042 0.284 0.032 0.023 0.045 0.215 0.005 0.049 0.103 0.153 0.036 0.107 0.134 0.114 0.055 0.150 0.150 0.108 0.058 
15.0 27.0 0.086 0.039 0.296 0.040 0.043 0.052 0.198 0.028 0.114 0.083 0.098 0.086 0.154 0.082 0.015 0.127 0.175 0.065 0.045 0.147 
16.0 27.0 0.081 0.033 0.301 0.044 0.107 0.058 0.162 0.050 0.158 0.047 0.027 0.113 0.149 0.005 0.080 0.140 0.108 0.053 0.153 0.132 
17.0 27.0 0.069 0.024 0.297 0.043 0.167 0.061 0.110 0.069 0.174 0.003 0.043 0.108 0.098 0.074 0.129 0.089 0.008 0.133 0.149 0.030 
18.0 27.0 0.049 0.010 0.284 0.035 0.216 0.057 0.049 0.080 0.159 0.048 0.092 0.071 0.023 0.119 0.115 0.004 0.102 0.132 0.049 0.083 
19.0 27.0 0.018 0.010 0.258 0.018 0.250 0.043 0.015 0.080 0.118 0.088 0.110 0.013 0.047 0.114 0.052 0.078 0.123 0.057 0.068 0.125 
20.0 27.0 0.026 0.035 0.217 0.008 0.263 0.016 0.070 0.063 0.062 0.107 0.093 0.050 0.082 0.062 0.023 0.109 0.068 0.041 0.114 0.075 
21.0 27.0 0.082 0.063 0.163 0.038 0.252 0.020 0.108 0.029 0.005 0.097 0.052 0.092 0.074 0.014 0.066 0.076 0.016 0.092 0.069 0.018 
22.0 27.0 0.146 0.086 0.098 0.065 0.218 0.058 0.122 0.015 0.036 0.056 0.008 0.095 0.033 0.071 0.058 0.009 0.061 0.070 0.016 0.064 
23.0 27.0 0.211 0.091 0.029 0.075 0.167 0.081 0.112 0.054 0.050 0.003 0.018 0.060 0.007 0.081 0.018 0.045 0.047 0.012 0.047 0.044 
24.0 27.0 0.264 0.073 0.032 0.062 0.113 0.076 0.089 0.070 0.044 0.044 0.021 0.011 0.023 0.052 0.016 0.054 0.011 0.031 0.031 0.006 
25.0 27.0 0.298 0.036 0.078 0.029 0.066 0.047 0.066 0.059 0.031 0.058 0.011 0.024 0.017 0.013 0.023 0.033 0.017 0.035 0.005 0.021 
26.0 27.0 0.311 0.002 0.107 0.007 0.032 0.007 0.048 0.031 0.022 0.046 0.001 0.033 0.003 0.012 0.013 0.010 0.018 0.020 0.014 0.020 
27.0 27.0 0.308 0.027 0.122 0.031 0.010 0.024 0.037 0.002 0.020 0.022 0.002 0.024 0.005 0.017 0.001 0.004 0.009 0.008 0.012 0.012 
28.0 27.0 0.295 0.033 0.129 0.038 0.007 0.038 0.029 0.016 0.020 0.002 0.003 0.011 0.005 0.011 0.003 0.005 0.002 0.002 0.006 0.007 
29.0 27.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 27.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 28.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 28.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 28.0 0.190 0.054 0.040 0.072 0.131 0.092 0.135 0.050 0.065 0.003 0.019 0.038 0.055 0.042 0.042 0.021 0.016 0.003 0.007 0.014 
4.0 28.0 0.149 0.062 0.009 0.077 0.174 0.082 0.135 0.020 0.023 0.043 0.067 0.063 0.082 0.042 0.037 0.001 0.010 0.027 0.032 0.028 
5.0 28.0 0.118 0.056 0.048 0.066 0.198 0.053 0.108 0.019 0.040 0.080 0.110 0.067 0.080 0.014 0.004 0.037 0.056 0.049 0.056 0.023 
6.0 28.0 0.100 0.045 0.078 0.048 0.202 0.018 0.063 0.055 0.101 0.094 0.123 0.041 0.032 0.035 0.067 0.066 0.091 0.039 0.039 0.014 
7.0 28.0 0.091 0.031 0.100 0.029 0.193 0.014 0.012 0.079 0.143 0.082 0.095 0.006 0.046 0.078 0.117 0.062 0.069 0.009 0.037 0.057 
8.0 28.0 0.087 0.016 0.120 0.011 0.177 0.039 0.036 0.086 0.155 0.048 0.035 0.056 0.119 0.092 0.112 0.020 0.018 0.066 0.117 0.064 
9.0 28.0 0.086 0.001 0.139 0.002 0.156 0.054 0.076 0.078 0.138 0.002 0.036 0.091 0.151 0.067 0.043 0.042 0.119 0.092 0.124 0.018 
10.0 28.0 0.085 0.013 0.159 0.009 0.131 0.061 0.107 0.059 0.101 0.043 0.097 0.100 0.127 0.012 0.057 0.091 0.164 0.063 0.031 0.054 
11.0 28.0 0.084 0.024 0.179 0.010 0.101 0.061 0.128 0.035 0.051 0.079 0.132 0.080 0.058 0.052 0.138 0.100 0.114 0.008 0.109 0.100 
12.0 28.0 0.083 0.031 0.197 0.007 0.066 0.058 0.139 0.008 0.003 0.098 0.134 0.037 0.032 0.101 0.161 0.061 0.010 0.083 0.192 0.082 
13.0 28.0 0.081 0.033 0.214 0.002 0.027 0.054 0.138 0.018 0.052 0.099 0.105 0.016 0.109 0.115 0.112 0.008 0.135 0.116 0.152 0.006 
14.0 28.0 0.077 0.031 0.226 0.005 0.017 0.050 0.125 0.041 0.090 0.081 0.053 0.064 0.145 0.088 0.014 0.075 0.184 0.082 0.010 0.075 
15.0 28.0 0.070 0.026 0.232 0.008 0.060 0.046 0.101 0.060 0.112 0.049 0.006 0.094 0.131 0.031 0.084 0.108 0.133 0.005 0.136 0.102 
16.0 28.0 0.058 0.019 0.233 0.008 0.102 0.040 0.068 0.074 0.113 0.007 0.058 0.099 0.075 0.033 0.137 0.092 0.017 0.070 0.178 0.061 
17.0 28.0 0.040 0.007 0.225 0.004 0.137 0.030 0.030 0.080 0.095 0.037 0.088 0.077 0.002 0.083 0.126 0.038 0.099 0.102 0.102 0.016 
18.0 28.0 0.015 0.008 0.207 0.007 0.163 0.015 0.010 0.076 0.061 0.075 0.091 0.033 0.067 0.098 0.060 0.028 0.146 0.076 0.034 0.073 
19.0 28.0 0.019 0.026 0.179 0.023 0.174 0.008 0.043 0.060 0.019 0.097 0.065 0.020 0.099 0.075 0.026 0.072 0.106 0.013 0.126 0.075 
20.0 28.0 0.061 0.045 0.141 0.041 0.170 0.036 0.065 0.031 0.019 0.096 0.021 0.064 0.085 0.024 0.086 0.074 0.015 0.043 0.118 0.029 
21.0 28.0 0.109 0.061 0.095 0.058 0.149 0.065 0.071 0.007 0.043 0.070 0.024 0.084 0.035 0.031 0.090 0.038 0.071 0.060 0.034 0.020 
22.0 28.0 0.158 0.066 0.045 0.066 0.117 0.085 0.060 0.043 0.044 0.026 0.048 0.071 0.023 0.062 0.043 0.009 0.086 0.034 0.051 0.036 
23.0 28.0 0.199 0.053 0.002 0.057 0.081 0.086 0.041 0.066 0.026 0.018 0.044 0.037 0.053 0.057 0.015 0.035 0.042 0.003 0.062 0.018 
24.0 28.0 0.224 0.025 0.035 0.031 0.052 0.065 0.023 0.068 0.003 0.046 0.020 0.001 0.047 0.033 0.041 0.035 0.012 0.021 0.028 0.006 
25.0 28.0 0.232 0.009 0.055 0.003 0.034 0.030 0.015 0.050 0.013 0.050 0.007 0.020 0.021 0.008 0.035 0.021 0.030 0.022 0.010 0.013 
26.0 28.0 0.228 0.038 0.063 0.032 0.027 0.005 0.016 0.024 0.014 0.037 0.019 0.025 0.004 0.007 0.016 0.008 0.024 0.014 0.019 0.013 
27.0 28.0 0.218 0.052 0.067 0.048 0.023 0.030 0.022 0.002 0.005 0.019 0.018 0.018 0.013 0.010 0.001 0.001 0.011 0.007 0.014 0.009 
28.0 28.0 0.208 0.052 0.071 0.050 0.018 0.040 0.026 0.013 0.007 0.003 0.009 0.009 0.012 0.007 0.005 0.002 0.002 0.004 0.007 0.007 
29.0 28.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 28.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 29.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 29.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 29.0 0.121 0.051 0.011 0.061 0.136 0.062 0.102 0.017 0.020 0.024 0.043 0.037 0.055 0.026 0.029 0.004 0.002 0.011 0.015 0.013 
4.0 29.0 0.094 0.048 0.044 0.056 0.156 0.044 0.083 0.009 0.026 0.050 0.079 0.044 0.064 0.014 0.011 0.016 0.027 0.026 0.034 0.015 
5.0 29.0 0.079 0.040 0.067 0.044 0.157 0.019 0.046 0.036 0.078 0.065 0.099 0.033 0.040 0.014 0.033 0.037 0.062 0.027 0.040 0.000 
6.0 29.0 0.075 0.030 0.080 0.030 0.144 0.007 0.001 0.056 0.118 0.062 0.085 0.006 0.017 0.043 0.082 0.042 0.069 0.006 0.006 0.026 
7.0 29.0 0.077 0.021 0.089 0.016 0.123 0.029 0.041 0.066 0.130 0.043 0.039 0.028 0.085 0.059 0.101 0.023 0.023 0.029 0.063 0.039 
8.0 29.0 0.080 0.011 0.099 0.004 0.101 0.046 0.073 0.065 0.115 0.013 0.025 0.056 0.128 0.052 0.066 0.013 0.062 0.053 0.108 0.022 
9.0 29.0 0.083 0.001 0.110 0.006 0.080 0.057 0.093 0.054 0.077 0.021 0.085 0.069 0.125 0.022 0.014 0.047 0.131 0.048 0.077 0.018 
10.0 29.0 0.083 0.010 0.124 0.012 0.058 0.061 0.102 0.036 0.028 0.051 0.121 0.064 0.071 0.018 0.101 0.063 0.132 0.014 0.027 0.051 
11.0 29.0 0.082 0.017 0.138 0.014 0.036 0.060 0.101 0.014 0.022 0.071 0.125 0.041 0.011 0.055 0.148 0.051 0.051 0.033 0.137 0.055 
12.0 29.0 0.079 0.022 0.151 0.014 0.012 0.056 0.092 0.009 0.064 0.078 0.097 0.006 0.093 0.075 0.131 0.014 0.070 0.063 0.168 0.024 
13.0 29.0 0.074 0.023 0.163 0.012 0.013 0.050 0.077 0.031 0.093 0.071 0.045 0.031 0.143 0.071 0.053 0.031 0.163 0.062 0.088 0.026 
14.0 29.0 0.065 0.021 0.171 0.010 0.040 0.043 0.055 0.049 0.102 0.050 0.015 0.060 0.142 0.041 0.049 0.062 0.165 0.025 0.056 0.056 
15.0 29.0 0.054 0.016 0.173 0.009 0.066 0.034 0.030 0.062 0.094 0.020 0.067 0.072 0.093 0.001 0.126 0.067 0.080 0.023 0.158 0.048 
16.0 29.0 0.037 0.008 0.170 0.012 0.088 0.023 0.003 0.069 0.069 0.015 0.098 0.066 0.017 0.040 0.144 0.044 0.041 0.055 0.153 0.011 
17.0 29.0 0.016 0.003 0.159 0.017 0.104 0.009 0.022 0.067 0.033 0.046 0.100 0.041 0.059 0.062 0.100 0.005 0.130 0.056 0.053 0.029 
18.0 29.0 0.011 0.015 0.141 0.026 0.111 0.010 0.042 0.056 0.008 0.069 0.073 0.006 0.107 0.060 0.016 0.030 0.141 0.029 0.070 0.045 
19.0 29.0 0.044 0.028 0.114 0.037 0.107 0.031 0.052 0.036 0.043 0.076 0.027 0.029 0.111 0.036 0.065 0.045 0.075 0.007 0.129 0.031 
20.0 29.0 0.081 0.039 0.082 0.047 0.093 0.053 0.051 0.008 0.063 0.066 0.025 0.052 0.070 0.001 0.103 0.036 0.021 0.028 0.095 0.005 
21.0 29.0 0.119 0.044 0.046 0.053 0.071 0.070 0.037 0.021 0.062 0.040 0.063 0.056 0.006 0.028 0.085 0.011 0.085 0.026 0.011 0.013 
22.0 29.0 0.152 0.039 0.011 0.048 0.045 0.075 0.015 0.044 0.040 0.007 0.072 0.041 0.049 0.039 0.028 0.012 0.081 0.009 0.057 0.013 
23.0 29.0 0.173 0.021 0.014 0.032 0.024 0.065 0.006 0.054 0.007 0.019 0.051 0.018 0.068 0.031 0.026 0.020 0.032 0.006 0.056 0.002 
24.0 29.0 0.179 0.003 0.028 0.008 0.014 0.043 0.018 0.049 0.023 0.032 0.016 0.001 0.052 0.017 0.046 0.018 0.015 0.012 0.021 0.006 
25.0 29.0 0.172 0.027 0.031 0.017 0.015 0.015 0.016 0.034 0.036 0.032 0.013 0.011 0.021 0.006 0.037 0.012 0.030 0.011 0.010 0.008 
26.0 29.0 0.159 0.044 0.029 0.035 0.023 0.009 0.004 0.016 0.032 0.023 0.026 0.013 0.004 0.002 0.016 0.007 0.023 0.009 0.017 0.007 
27.0 29.0 0.147 0.051 0.027 0.044 0.030 0.024 0.011 0.002 0.018 0.013 0.024 0.010 0.014 0.003 0.001 0.003 0.011 0.007 0.013 0.007 
28.0 29.0 0.141 0.049 0.029 0.044 0.031 0.031 0.021 0.008 0.003 0.004 0.015 0.006 0.014 0.003 0.005 0.002 0.003 0.005 0.007 0.007 
29.0 29.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 29.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 30.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 30.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 30.0 0.074 0.037 0.041 0.043 0.125 0.034 0.067 0.003 0.012 0.029 0.052 0.027 0.045 0.010 0.013 0.006 0.010 0.012 0.017 0.008 
4.0 30.0 0.058 0.031 0.062 0.036 0.129 0.018 0.041 0.021 0.053 0.041 0.073 0.023 0.039 0.004 0.009 0.019 0.033 0.016 0.027 0.003 
5.0 30.0 0.053 0.025 0.073 0.027 0.117 0.000 0.003 0.036 0.091 0.042 0.075 0.008 0.007 0.022 0.046 0.026 0.051 0.007 0.020 0.010 
6.0 30.0 0.057 0.019 0.076 0.018 0.095 0.016 0.037 0.044 0.111 0.033 0.048 0.012 0.045 0.035 0.075 0.018 0.040 0.012 0.017 0.022 
7.0 30.0 0.064 0.014 0.078 0.009 0.070 0.030 0.068 0.046 0.105 0.015 0.002 0.031 0.093 0.034 0.072 0.002 0.010 0.029 0.064 0.017 
8.0 30.0 0.071 0.008 0.081 0.001 0.046 0.040 0.087 0.042 0.075 0.006 0.058 0.042 0.112 0.019 0.026 0.023 0.075 0.030 0.079 0.004 
9.0 30.0 0.076 0.001 0.086 0.005 0.026 0.047 0.093 0.032 0.029 0.026 0.101 0.042 0.087 0.004 0.046 0.035 0.112 0.014 0.033 0.026 
10.0 30.0 0.077 0.005 0.094 0.010 0.009 0.050 0.087 0.018 0.020 0.042 0.117 0.032 0.026 0.027 0.108 0.032 0.087 0.012 0.055 0.033 
11.0 30.0 0.075 0.011 0.103 0.013 0.007 0.049 0.073 0.001 0.063 0.052 0.102 0.013 0.050 0.042 0.127 0.015 0.005 0.032 0.125 0.020 
12.0 30.0 0.071 0.014 0.112 0.014 0.022 0.046 0.054 0.016 0.092 0.051 0.060 0.010 0.113 0.045 0.090 0.010 0.091 0.035 0.121 0.008 
13.0 30.0 0.063 0.015 0.119 0.015 0.037 0.040 0.031 0.031 0.104 0.042 0.003 0.030 0.139 0.033 0.010 0.031 0.148 0.020 0.036 0.029 
14.0 30.0 0.052 0.013 0.123 0.015 0.051 0.032 0.007 0.043 0.095 0.024 0.053 0.043 0.116 0.011 0.076 0.039 0.123 0.006 0.077 0.029 
15.0 30.0 0.038 0.008 0.123 0.016 0.063 0.022 0.016 0.051 0.070 0.001 0.092 0.045 0.056 0.013 0.127 0.031 0.036 0.027 0.137 0.011 
16.0 30.0 0.020 0.002 0.117 0.019 0.070 0.010 0.036 0.052 0.033 0.021 0.106 0.034 0.018 0.031 0.123 0.012 0.063 0.032 0.109 0.013 
17.0 30.0 0.003 0.007 0.106 0.024 0.072 0.004 0.050 0.046 0.008 0.040 0.091 0.015 0.082 0.036 0.068 0.009 0.123 0.022 0.018 0.025 
18.0 30.0 0.029 0.015 0.088 0.030 0.068 0.020 0.055 0.034 0.046 0.050 0.052 0.007 0.111 0.027 0.010 0.021 0.113 0.004 0.074 0.020 
19.0 30.0 0.058 0.023 0.065 0.036 0.056 0.035 0.050 0.017 0.072 0.049 0.001 0.025 0.099 0.010 0.073 0.021 0.047 0.010 0.106 0.007 
20.0 30.0 0.088 0.027 0.040 0.039 0.038 0.049 0.035 0.003 0.078 0.037 0.047 0.033 0.051 0.008 0.094 0.010 0.031 0.012 0.067 0.005 
21.0 30.0 0.115 0.026 0.014 0.037 0.017 0.056 0.012 0.021 0.064 0.019 0.074 0.030 0.010 0.019 0.068 0.003 0.075 0.005 0.005 0.005 
22.0 30.0 0.134 0.016 0.006 0.028 0.001 0.053 0.013 0.033 0.032 0.000 0.073 0.020 0.054 0.019 0.017 0.009 0.064 0.004 0.047 0.004 
23.0 30.0 0.141 0.001 0.017 0.013 0.010 0.041 0.032 0.035 0.004 0.013 0.048 0.008 0.065 0.014 0.026 0.009 0.023 0.006 0.042 0.006 
24.0 30.0 0.136 0.016 0.018 0.004 0.007 0.024 0.038 0.029 0.032 0.017 0.014 0.001 0.048 0.008 0.041 0.007 0.013 0.005 0.015 0.005 
25.0 30.0 0.122 0.029 0.012 0.019 0.005 0.006 0.030 0.019 0.043 0.016 0.013 0.003 0.020 0.005 0.032 0.006 0.025 0.005 0.007 0.004 
26.0 30.0 0.107 0.038 0.005 0.029 0.020 0.007 0.015 0.010 0.038 0.012 0.025 0.004 0.002 0.003 0.015 0.005 0.020 0.005 0.014 0.005 
27.0 30.0 0.096 0.040 0.001 0.033 0.031 0.016 0.002 0.002 0.024 0.007 0.024 0.004 0.012 0.001 0.003 0.005 0.010 0.006 0.011 0.006 
28.0 30.0 0.092 0.038 0.002 0.033 0.036 0.021 0.015 0.004 0.009 0.003 0.016 0.003 0.012 0.001 0.003 0.003 0.004 0.005 0.006 0.006 
29.0 30.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 30.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 



==> pics/SMD1Easy4Anis1.csv <==
x y 1M5 1M8 2M5 2M8 3M5 3M8 4M5 4M8 5M5 5M8 6M5 6M8 7M5 7M8 8M5 8M8 9M5 9M8 10M5 10M8 
1.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
4.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
5.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
6.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
7.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
8.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
9.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
10.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
11.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
12.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
13.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
14.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
15.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
16.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
17.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
18.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
19.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
20.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
21.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
22.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
23.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
24.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
25.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
26.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
27.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
28.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
29.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 2.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 2.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 2.0 0.058 0.051 0.021 0.054 0.182 0.109 0.168 0.085 0.069 0.007 0.040 0.061 0.079 0.072 0.048 0.030 0.006 0.013 0.020 0.031 
4.0 2.0 0.007 0.046 0.084 0.052 0.227 0.090 0.154 0.036 0.004 0.061 0.100 0.098 0.101 0.060 0.026 0.013 0.035 0.055 0.048 0.042 
5.0 2.0 0.024 0.027 0.122 0.040 0.236 0.056 0.104 0.019 0.078 0.108 0.142 0.091 0.077 0.004 0.035 0.068 0.086 0.069 0.054 0.010 
6.0 2.0 0.036 0.011 0.136 0.029 0.216 0.025 0.035 0.057 0.149 0.116 0.139 0.043 0.002 0.063 0.107 0.089 0.096 0.025 0.003 0.053 
7.0 2.0 0.037 0.005 0.136 0.023 0.180 0.003 0.034 0.076 0.187 0.092 0.088 0.018 0.092 0.102 0.138 0.056 0.034 0.049 0.087 0.084 
8.0 2.0 0.033 0.006 0.132 0.019 0.139 0.014 0.092 0.081 0.184 0.051 0.007 0.069 0.162 0.096 0.099 0.012 0.076 0.099 0.136 0.046 
9.0 2.0 0.027 0.014 0.127 0.017 0.098 0.027 0.134 0.075 0.147 0.006 0.079 0.095 0.176 0.051 0.003 0.075 0.163 0.087 0.087 0.035 
10.0 2.0 0.020 0.027 0.123 0.013 0.058 0.037 0.159 0.061 0.086 0.036 0.145 0.093 0.127 0.012 0.107 0.101 0.165 0.019 0.043 0.098 
11.0 2.0 0.011 0.038 0.121 0.006 0.020 0.044 0.167 0.042 0.013 0.067 0.174 0.067 0.033 0.067 0.177 0.080 0.071 0.062 0.166 0.093 
12.0 2.0 0.002 0.045 0.121 0.002 0.018 0.045 0.159 0.019 0.059 0.083 0.162 0.025 0.073 0.097 0.174 0.023 0.070 0.108 0.192 0.023 
13.0 2.0 0.011 0.046 0.123 0.011 0.052 0.042 0.137 0.003 0.119 0.083 0.113 0.020 0.156 0.092 0.099 0.043 0.184 0.094 0.093 0.066 
14.0 2.0 0.025 0.038 0.126 0.018 0.085 0.034 0.102 0.021 0.156 0.068 0.039 0.056 0.184 0.055 0.018 0.085 0.197 0.027 0.068 0.104 
15.0 2.0 0.039 0.017 0.130 0.021 0.116 0.022 0.059 0.034 0.167 0.042 0.040 0.075 0.154 0.004 0.118 0.085 0.113 0.046 0.178 0.072 
16.0 2.0 0.051 0.015 0.134 0.015 0.142 0.013 0.010 0.041 0.151 0.012 0.104 0.073 0.079 0.045 0.163 0.049 0.020 0.085 0.170 0.004 
17.0 2.0 0.059 0.050 0.134 0.003 0.163 0.010 0.040 0.043 0.109 0.017 0.137 0.052 0.014 0.071 0.137 0.005 0.127 0.072 0.061 0.062 
18.0 2.0 0.059 0.078 0.127 0.012 0.173 0.014 0.084 0.043 0.050 0.040 0.133 0.019 0.092 0.068 0.058 0.048 0.154 0.021 0.068 0.069 
19.0 2.0 0.047 0.087 0.109 0.024 0.169 0.020 0.116 0.042 0.015 0.056 0.094 0.016 0.127 0.039 0.033 0.061 0.097 0.033 0.132 0.028 
20.0 2.0 0.020 0.069 0.076 0.025 0.147 0.020 0.129 0.035 0.070 0.059 0.034 0.042 0.111 0.002 0.092 0.041 0.001 0.054 0.098 0.023 
21.0 2.0 0.022 0.021 0.029 0.010 0.106 0.006 0.120 0.019 0.103 0.046 0.027 0.050 0.055 0.032 0.094 0.005 0.071 0.037 0.011 0.042 
22.0 2.0 0.071 0.039 0.028 0.016 0.050 0.020 0.087 0.007 0.102 0.019 0.065 0.036 0.008 0.039 0.049 0.022 0.077 0.004 0.050 0.025 
23.0 2.0 0.115 0.080 0.079 0.037 0.007 0.044 0.042 0.031 0.073 0.012 0.068 0.010 0.044 0.023 0.002 0.023 0.035 0.015 0.048 0.003 
24.0 2.0 0.140 0.086 0.111 0.041 0.048 0.050 0.003 0.041 0.035 0.030 0.047 0.012 0.047 0.002 0.028 0.009 0.005 0.011 0.016 0.006 
25.0 2.0 0.141 0.064 0.117 0.030 0.066 0.038 0.023 0.034 0.004 0.031 0.021 0.019 0.031 0.011 0.028 0.004 0.020 0.002 0.008 0.002 
26.0 2.0 0.123 0.035 0.102 0.015 0.062 0.021 0.030 0.021 0.012 0.021 0.003 0.016 0.013 0.012 0.016 0.008 0.017 0.006 0.014 0.005 
27.0 2.0 0.098 0.013 0.079 0.005 0.048 0.007 0.025 0.009 0.015 0.011 0.005 0.010 0.002 0.009 0.007 0.007 0.009 0.007 0.010 0.006 
28.0 2.0 0.075 0.002 0.057 0.001 0.032 0.001 0.017 0.003 0.011 0.005 0.006 0.005 0.002 0.005 0.002 0.004 0.004 0.005 0.005 0.005 
29.0 2.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 2.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 3.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 3.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 3.0 0.124 0.030 0.059 0.044 0.138 0.126 0.186 0.142 0.123 0.084 0.004 0.017 0.064 0.072 0.059 0.061 0.026 0.020 0.005 0.016 
4.0 3.0 0.055 0.056 0.029 0.064 0.219 0.139 0.205 0.113 0.077 0.008 0.064 0.091 0.112 0.105 0.061 0.041 0.004 0.029 0.038 0.054 
5.0 3.0 0.005 0.047 0.095 0.061 0.264 0.114 0.179 0.049 0.010 0.081 0.138 0.134 0.126 0.078 0.017 0.029 0.066 0.087 0.071 0.058 
6.0 3.0 0.030 0.027 0.131 0.048 0.268 0.075 0.115 0.017 0.109 0.136 0.177 0.117 0.077 0.004 0.071 0.100 0.120 0.091 0.053 0.004 
7.0 3.0 0.042 0.012 0.144 0.038 0.244 0.040 0.035 0.063 0.186 0.145 0.160 0.054 0.025 0.089 0.150 0.118 0.104 0.018 0.035 0.088 
8.0 3.0 0.043 0.007 0.145 0.032 0.206 0.013 0.043 0.088 0.223 0.117 0.089 0.023 0.136 0.135 0.165 0.065 0.003 0.082 0.138 0.112 
9.0 3.0 0.040 0.012 0.141 0.029 0.162 0.010 0.108 0.097 0.214 0.069 0.011 0.086 0.206 0.122 0.095 0.025 0.133 0.136 0.162 0.044 
10.0 3.0 0.033 0.025 0.137 0.026 0.117 0.026 0.156 0.093 0.166 0.015 0.110 0.120 0.205 0.063 0.033 0.104 0.214 0.106 0.062 0.068 
11.0 3.0 0.025 0.042 0.134 0.019 0.073 0.041 0.184 0.078 0.093 0.038 0.181 0.118 0.132 0.017 0.159 0.133 0.179 0.011 0.109 0.139 
12.0 3.0 0.015 0.056 0.133 0.009 0.031 0.049 0.194 0.056 0.009 0.076 0.208 0.087 0.014 0.087 0.223 0.100 0.040 0.093 0.231 0.115 
13.0 3.0 0.003 0.063 0.134 0.006 0.012 0.050 0.186 0.031 0.075 0.098 0.187 0.036 0.111 0.123 0.196 0.023 0.133 0.145 0.214 0.011 
14.0 3.0 0.016 0.061 0.139 0.015 0.052 0.044 0.160 0.008 0.142 0.100 0.121 0.020 0.194 0.114 0.085 0.058 0.235 0.112 0.053 0.096 
15.0 3.0 0.034 0.046 0.146 0.023 0.092 0.033 0.121 0.015 0.184 0.085 0.032 0.064 0.213 0.068 0.053 0.107 0.215 0.024 0.132 0.131 
16.0 3.0 0.054 0.012 0.155 0.023 0.130 0.021 0.070 0.028 0.195 0.059 0.059 0.089 0.166 0.005 0.159 0.104 0.092 0.066 0.224 0.078 
17.0 3.0 0.071 0.034 0.163 0.012 0.165 0.015 0.013 0.037 0.173 0.027 0.129 0.090 0.071 0.054 0.191 0.057 0.065 0.108 0.172 0.017 
18.0 3.0 0.082 0.080 0.166 0.010 0.192 0.021 0.047 0.044 0.122 0.009 0.162 0.068 0.038 0.086 0.142 0.010 0.169 0.084 0.024 0.084 
19.0 3.0 0.081 0.114 0.159 0.032 0.207 0.034 0.100 0.054 0.051 0.040 0.150 0.029 0.120 0.084 0.041 0.062 0.171 0.017 0.116 0.082 
20.0 3.0 0.064 0.119 0.136 0.045 0.203 0.048 0.138 0.061 0.026 0.066 0.099 0.015 0.148 0.049 0.062 0.075 0.083 0.047 0.154 0.023 
21.0 3.0 0.027 0.083 0.093 0.040 0.175 0.046 0.153 0.059 0.089 0.077 0.026 0.051 0.116 0.003 0.114 0.047 0.030 0.067 0.086 0.037 
22.0 3.0 0.029 0.010 0.032 0.011 0.122 0.019 0.137 0.036 0.120 0.063 0.041 0.062 0.046 0.040 0.097 0.002 0.090 0.039 0.017 0.050 
23.0 3.0 0.089 0.068 0.039 0.028 0.053 0.025 0.095 0.004 0.111 0.027 0.075 0.043 0.020 0.045 0.039 0.027 0.075 0.002 0.061 0.023 
24.0 3.0 0.139 0.112 0.098 0.053 0.013 0.058 0.042 0.037 0.075 0.013 0.071 0.011 0.051 0.025 0.012 0.025 0.025 0.017 0.043 0.003 
25.0 3.0 0.163 0.109 0.131 0.054 0.057 0.063 0.003 0.048 0.032 0.034 0.045 0.014 0.047 0.001 0.031 0.008 0.012 0.010 0.009 0.006 
26.0 3.0 0.159 0.076 0.134 0.038 0.073 0.046 0.025 0.039 0.002 0.033 0.018 0.021 0.027 0.012 0.026 0.005 0.021 0.002 0.011 0.001 
27.0 3.0 0.137 0.040 0.115 0.019 0.067 0.024 0.030 0.023 0.013 0.022 0.002 0.016 0.010 0.012 0.014 0.008 0.015 0.007 0.013 0.005 
28.0 3.0 0.108 0.016 0.089 0.006 0.051 0.009 0.025 0.010 0.014 0.011 0.005 0.009 0.001 0.008 0.005 0.007 0.008 0.006 0.008 0.006 
29.0 3.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 3.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 4.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 4.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 4.0 0.202 0.040 0.161 0.003 0.055 0.088 0.172 0.160 0.161 0.157 0.051 0.056 0.034 0.034 0.057 0.066 0.038 0.050 0.008 0.010 
4.0 4.0 0.126 0.027 0.061 0.049 0.167 0.155 0.228 0.185 0.148 0.113 0.009 0.028 0.097 0.109 0.082 0.089 0.027 0.024 0.019 0.034 
5.0 4.0 0.051 0.053 0.034 0.070 0.253 0.168 0.240 0.144 0.079 0.010 0.098 0.124 0.149 0.143 0.067 0.047 0.028 0.055 0.064 0.084 
6.0 4.0 0.007 0.044 0.099 0.068 0.295 0.139 0.200 0.068 0.031 0.098 0.180 0.171 0.144 0.094 0.009 0.053 0.108 0.125 0.087 0.068 
7.0 4.0 0.035 0.026 0.134 0.058 0.296 0.098 0.124 0.011 0.142 0.163 0.211 0.146 0.065 0.014 0.118 0.138 0.150 0.110 0.032 0.030 
8.0 4.0 0.048 0.016 0.147 0.050 0.270 0.061 0.035 0.063 0.224 0.176 0.176 0.069 0.064 0.118 0.195 0.148 0.095 0.003 0.091 0.131 
9.0 4.0 0.050 0.014 0.148 0.045 0.231 0.030 0.051 0.097 0.258 0.148 0.085 0.026 0.187 0.170 0.183 0.074 0.050 0.121 0.191 0.139 
10.0 4.0 0.047 0.023 0.145 0.041 0.186 0.010 0.122 0.111 0.242 0.094 0.034 0.102 0.250 0.152 0.075 0.041 0.200 0.177 0.168 0.033 
11.0 4.0 0.041 0.042 0.142 0.035 0.139 0.025 0.176 0.110 0.185 0.032 0.144 0.144 0.228 0.079 0.082 0.136 0.257 0.125 0.009 0.110 
12.0 4.0 0.032 0.063 0.139 0.025 0.092 0.042 0.208 0.096 0.100 0.034 0.219 0.146 0.128 0.021 0.215 0.167 0.175 0.007 0.190 0.184 
13.0 4.0 0.018 0.079 0.139 0.010 0.046 0.051 0.221 0.073 0.004 0.080 0.242 0.112 0.015 0.105 0.265 0.123 0.011 0.129 0.290 0.134 
14.0 4.0 0.003 0.085 0.143 0.009 0.004 0.049 0.212 0.046 0.090 0.107 0.206 0.053 0.150 0.147 0.200 0.026 0.196 0.176 0.200 0.007 
15.0 4.0 0.022 0.079 0.152 0.023 0.048 0.040 0.185 0.024 0.166 0.115 0.125 0.015 0.232 0.138 0.060 0.072 0.277 0.128 0.009 0.129 
16.0 4.0 0.048 0.053 0.164 0.030 0.096 0.026 0.140 0.012 0.212 0.105 0.022 0.067 0.238 0.086 0.094 0.129 0.217 0.021 0.199 0.156 
17.0 4.0 0.074 0.005 0.179 0.025 0.143 0.015 0.082 0.015 0.222 0.083 0.080 0.101 0.171 0.014 0.198 0.125 0.056 0.086 0.255 0.081 
18.0 4.0 0.097 0.060 0.193 0.007 0.187 0.017 0.015 0.026 0.195 0.051 0.156 0.109 0.056 0.060 0.212 0.067 0.115 0.130 0.153 0.035 
19.0 4.0 0.110 0.120 0.200 0.030 0.223 0.037 0.055 0.043 0.133 0.016 0.186 0.089 0.065 0.102 0.137 0.015 0.204 0.096 0.027 0.107 
20.0 4.0 0.108 0.160 0.193 0.060 0.242 0.067 0.118 0.068 0.049 0.036 0.164 0.046 0.148 0.102 0.016 0.076 0.174 0.014 0.158 0.092 
21.0 4.0 0.083 0.157 0.165 0.073 0.238 0.088 0.162 0.089 0.039 0.077 0.098 0.013 0.165 0.061 0.090 0.090 0.058 0.062 0.162 0.016 
22.0 4.0 0.033 0.096 0.109 0.056 0.201 0.079 0.174 0.090 0.106 0.099 0.014 0.059 0.114 0.004 0.127 0.052 0.058 0.077 0.062 0.049 
23.0 4.0 0.037 0.008 0.031 0.011 0.134 0.032 0.149 0.055 0.132 0.082 0.053 0.073 0.033 0.045 0.091 0.003 0.097 0.038 0.036 0.052 
24.0 4.0 0.108 0.099 0.052 0.042 0.053 0.032 0.098 0.005 0.116 0.035 0.081 0.050 0.031 0.049 0.027 0.030 0.066 0.005 0.062 0.020 
25.0 4.0 0.161 0.142 0.117 0.069 0.020 0.072 0.041 0.042 0.073 0.013 0.070 0.012 0.054 0.025 0.019 0.025 0.015 0.018 0.034 0.004 
26.0 4.0 0.182 0.129 0.148 0.066 0.065 0.075 0.004 0.054 0.029 0.036 0.041 0.014 0.044 0.001 0.031 0.007 0.015 0.009 0.002 0.006 
27.0 4.0 0.173 0.087 0.146 0.045 0.078 0.053 0.026 0.042 0.001 0.034 0.015 0.021 0.024 0.012 0.023 0.005 0.019 0.002 0.012 0.001 
28.0 4.0 0.146 0.047 0.124 0.023 0.070 0.028 0.030 0.024 0.012 0.022 0.001 0.015 0.008 0.011 0.011 0.008 0.013 0.006 0.011 0.005 
29.0 4.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 4.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 5.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 5.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 5.0 0.273 0.149 0.266 0.080 0.053 0.016 0.126 0.110 0.172 0.181 0.089 0.123 0.002 0.031 0.044 0.039 0.042 0.059 0.017 0.034 
4.0 5.0 0.208 0.060 0.173 0.012 0.070 0.101 0.213 0.203 0.197 0.209 0.052 0.073 0.061 0.055 0.084 0.101 0.048 0.073 0.002 0.007 
5.0 5.0 0.122 0.024 0.063 0.048 0.192 0.177 0.268 0.226 0.165 0.143 0.033 0.043 0.139 0.152 0.101 0.119 0.015 0.018 0.044 0.064 
6.0 5.0 0.046 0.044 0.033 0.071 0.277 0.190 0.268 0.176 0.071 0.017 0.140 0.158 0.183 0.180 0.057 0.044 0.069 0.094 0.094 0.115 
7.0 5.0 0.009 0.037 0.095 0.073 0.317 0.164 0.217 0.093 0.056 0.109 0.222 0.208 0.151 0.109 0.051 0.084 0.155 0.167 0.087 0.067 
8.0 5.0 0.040 0.024 0.128 0.067 0.317 0.124 0.133 0.015 0.177 0.186 0.241 0.177 0.039 0.025 0.173 0.180 0.166 0.123 0.016 0.069 
9.0 5.0 0.054 0.019 0.141 0.062 0.292 0.084 0.036 0.057 0.260 0.207 0.185 0.087 0.113 0.147 0.234 0.179 0.060 0.021 0.160 0.180 
10.0 5.0 0.058 0.023 0.143 0.058 0.253 0.048 0.056 0.099 0.291 0.180 0.073 0.023 0.239 0.206 0.185 0.081 0.121 0.167 0.231 0.161 
11.0 5.0 0.057 0.037 0.141 0.053 0.209 0.018 0.133 0.121 0.268 0.124 0.060 0.113 0.289 0.185 0.039 0.059 0.268 0.219 0.143 0.015 
12.0 5.0 0.050 0.064 0.137 0.044 0.162 0.019 0.192 0.124 0.202 0.053 0.180 0.167 0.243 0.099 0.140 0.170 0.284 0.143 0.072 0.159 
13.0 5.0 0.038 0.091 0.135 0.026 0.114 0.040 0.230 0.111 0.106 0.020 0.256 0.174 0.115 0.019 0.272 0.203 0.146 0.017 0.277 0.230 
14.0 5.0 0.021 0.107 0.138 0.006 0.065 0.047 0.244 0.088 0.003 0.073 0.267 0.138 0.049 0.115 0.288 0.142 0.078 0.158 0.310 0.141 
15.0 5.0 0.004 0.113 0.146 0.017 0.015 0.041 0.237 0.065 0.106 0.108 0.219 0.077 0.190 0.168 0.190 0.032 0.258 0.206 0.155 0.030 
16.0 5.0 0.031 0.101 0.160 0.034 0.039 0.027 0.208 0.045 0.188 0.126 0.125 0.010 0.266 0.163 0.024 0.083 0.303 0.144 0.085 0.161 
17.0 5.0 0.065 0.061 0.179 0.040 0.095 0.012 0.160 0.031 0.238 0.126 0.008 0.063 0.256 0.108 0.139 0.149 0.198 0.016 0.258 0.178 
18.0 5.0 0.099 0.015 0.203 0.026 0.152 0.006 0.094 0.022 0.247 0.113 0.103 0.110 0.167 0.025 0.232 0.145 0.008 0.106 0.263 0.080 
19.0 5.0 0.128 0.092 0.225 0.011 0.207 0.018 0.016 0.011 0.213 0.087 0.181 0.130 0.034 0.063 0.221 0.079 0.164 0.152 0.112 0.054 
20.0 5.0 0.144 0.169 0.237 0.055 0.252 0.059 0.065 0.038 0.139 0.041 0.206 0.117 0.095 0.119 0.120 0.017 0.227 0.106 0.082 0.127 
21.0 5.0 0.139 0.215 0.229 0.094 0.277 0.108 0.137 0.085 0.042 0.027 0.171 0.067 0.172 0.123 0.015 0.089 0.161 0.009 0.187 0.098 
22.0 5.0 0.104 0.197 0.191 0.105 0.268 0.136 0.183 0.123 0.054 0.090 0.091 0.010 0.170 0.073 0.112 0.101 0.026 0.073 0.147 0.011 
23.0 5.0 0.038 0.105 0.120 0.070 0.219 0.112 0.189 0.122 0.121 0.120 0.001 0.066 0.103 0.005 0.127 0.055 0.075 0.079 0.033 0.054 
24.0 5.0 0.045 0.028 0.027 0.010 0.139 0.042 0.156 0.074 0.140 0.099 0.063 0.081 0.019 0.049 0.078 0.004 0.093 0.035 0.047 0.050 
25.0 5.0 0.123 0.128 0.065 0.056 0.048 0.038 0.097 0.008 0.115 0.042 0.082 0.054 0.038 0.051 0.015 0.030 0.052 0.007 0.055 0.017 
26.0 5.0 0.176 0.166 0.131 0.083 0.027 0.082 0.037 0.044 0.068 0.013 0.066 0.013 0.052 0.024 0.022 0.023 0.006 0.016 0.024 0.004 
27.0 5.0 0.192 0.144 0.158 0.075 0.069 0.082 0.006 0.055 0.025 0.035 0.036 0.013 0.039 0.002 0.028 0.006 0.016 0.007 0.003 0.004 
28.0 5.0 0.178 0.097 0.152 0.051 0.080 0.058 0.026 0.043 0.001 0.032 0.013 0.019 0.020 0.010 0.019 0.005 0.017 0.002 0.011 0.002 
29.0 5.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 5.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 6.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 6.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 6.0 0.319 0.249 0.351 0.162 0.168 0.155 0.055 0.008 0.154 0.130 0.113 0.148 0.036 0.092 0.025 0.010 0.039 0.041 0.022 0.043 
4.0 6.0 0.280 0.181 0.286 0.102 0.055 0.033 0.158 0.133 0.214 0.236 0.104 0.164 0.015 0.036 0.071 0.065 0.059 0.091 0.016 0.047 
5.0 6.0 0.203 0.084 0.180 0.027 0.083 0.104 0.251 0.238 0.228 0.258 0.042 0.086 0.101 0.086 0.114 0.143 0.049 0.092 0.020 0.010 
6.0 6.0 0.114 0.023 0.069 0.039 0.206 0.184 0.299 0.260 0.172 0.172 0.068 0.059 0.184 0.198 0.109 0.142 0.019 0.005 0.081 0.106 
7.0 6.0 0.039 0.023 0.023 0.066 0.290 0.204 0.290 0.208 0.057 0.029 0.186 0.190 0.209 0.216 0.028 0.034 0.124 0.142 0.115 0.144 
8.0 6.0 0.014 0.021 0.081 0.074 0.328 0.184 0.231 0.121 0.083 0.112 0.261 0.244 0.144 0.121 0.108 0.121 0.196 0.208 0.061 0.051 
9.0 6.0 0.045 0.019 0.112 0.074 0.329 0.147 0.141 0.034 0.209 0.201 0.262 0.208 0.002 0.035 0.229 0.223 0.159 0.128 0.087 0.121 
10.0 6.0 0.061 0.018 0.124 0.072 0.306 0.105 0.040 0.043 0.292 0.231 0.186 0.110 0.167 0.174 0.260 0.208 0.006 0.052 0.229 0.230 
11.0 6.0 0.067 0.028 0.126 0.070 0.271 0.063 0.056 0.093 0.318 0.210 0.056 0.012 0.290 0.241 0.168 0.087 0.203 0.216 0.243 0.173 
12.0 6.0 0.066 0.055 0.123 0.064 0.230 0.024 0.139 0.121 0.289 0.154 0.090 0.116 0.319 0.217 0.013 0.075 0.326 0.259 0.082 0.019 
13.0 6.0 0.059 0.091 0.120 0.049 0.185 0.015 0.203 0.128 0.215 0.081 0.214 0.182 0.245 0.122 0.204 0.201 0.286 0.157 0.172 0.213 
14.0 6.0 0.045 0.122 0.119 0.024 0.139 0.033 0.244 0.115 0.109 0.012 0.283 0.195 0.089 0.010 0.312 0.229 0.087 0.031 0.335 0.258 
15.0 6.0 0.023 0.141 0.125 0.007 0.090 0.034 0.262 0.097 0.008 0.052 0.286 0.164 0.087 0.119 0.294 0.162 0.152 0.186 0.297 0.140 
16.0 6.0 0.007 0.146 0.138 0.033 0.037 0.022 0.258 0.081 0.120 0.097 0.226 0.104 0.228 0.184 0.164 0.037 0.308 0.231 0.085 0.052 
17.0 6.0 0.044 0.125 0.160 0.052 0.022 0.014 0.229 0.072 0.209 0.128 0.118 0.029 0.292 0.188 0.020 0.090 0.307 0.156 0.164 0.190 
18.0 6.0 0.086 0.068 0.190 0.053 0.087 0.026 0.178 0.068 0.261 0.146 0.010 0.051 0.262 0.133 0.181 0.168 0.159 0.010 0.298 0.193 
19.0 6.0 0.129 0.024 0.225 0.027 0.156 0.024 0.105 0.060 0.268 0.150 0.127 0.116 0.153 0.039 0.254 0.166 0.049 0.124 0.243 0.074 
20.0 6.0 0.165 0.130 0.256 0.024 0.223 0.019 0.017 0.032 0.225 0.130 0.203 0.154 0.006 0.064 0.215 0.091 0.204 0.170 0.055 0.073 
21.0 6.0 0.183 0.225 0.274 0.086 0.277 0.084 0.075 0.030 0.139 0.074 0.218 0.147 0.124 0.136 0.092 0.019 0.230 0.112 0.131 0.143 
22.0 6.0 0.172 0.271 0.263 0.133 0.304 0.155 0.153 0.104 0.031 0.016 0.168 0.087 0.185 0.142 0.045 0.100 0.130 0.001 0.190 0.095 
23.0 6.0 0.124 0.231 0.213 0.134 0.288 0.183 0.197 0.156 0.069 0.101 0.077 0.002 0.161 0.080 0.121 0.106 0.005 0.078 0.115 0.002 
24.0 6.0 0.044 0.113 0.127 0.082 0.228 0.141 0.196 0.150 0.130 0.138 0.013 0.070 0.084 0.001 0.116 0.053 0.082 0.076 0.007 0.054 
25.0 6.0 0.049 0.038 0.023 0.007 0.137 0.050 0.154 0.087 0.139 0.110 0.068 0.085 0.005 0.049 0.060 0.005 0.080 0.030 0.049 0.044 
26.0 6.0 0.130 0.143 0.073 0.064 0.042 0.040 0.091 0.009 0.108 0.045 0.079 0.054 0.040 0.048 0.005 0.028 0.037 0.007 0.043 0.013 
27.0 6.0 0.179 0.175 0.136 0.089 0.031 0.085 0.032 0.041 0.061 0.009 0.058 0.013 0.047 0.022 0.022 0.020 0.000 0.013 0.015 0.003 
28.0 6.0 0.190 0.149 0.158 0.079 0.069 0.083 0.007 0.053 0.022 0.031 0.031 0.011 0.033 0.000 0.024 0.004 0.014 0.005 0.005 0.002 
29.0 6.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 6.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 7.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 7.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 7.0 0.323 0.280 0.396 0.207 0.268 0.274 0.028 0.147 0.112 0.016 0.118 0.115 0.063 0.120 0.004 0.057 0.032 0.005 0.024 0.034 
4.0 7.0 0.324 0.282 0.375 0.192 0.186 0.197 0.074 0.019 0.196 0.167 0.139 0.199 0.031 0.123 0.048 0.004 0.060 0.070 0.027 0.067 
5.0 7.0 0.273 0.205 0.297 0.123 0.057 0.053 0.189 0.147 0.254 0.288 0.110 0.203 0.046 0.032 0.106 0.103 0.072 0.129 0.005 0.053 
6.0 7.0 0.190 0.108 0.187 0.042 0.087 0.091 0.282 0.259 0.249 0.300 0.019 0.095 0.150 0.123 0.138 0.186 0.031 0.099 0.057 0.044 
7.0 7.0 0.103 0.041 0.080 0.021 0.208 0.177 0.323 0.284 0.171 0.200 0.110 0.074 0.226 0.243 0.100 0.160 0.071 0.040 0.118 0.155 
8.0 7.0 0.032 0.014 0.005 0.054 0.288 0.206 0.306 0.235 0.040 0.045 0.231 0.216 0.223 0.248 0.020 0.017 0.183 0.197 0.114 0.163 
9.0 7.0 0.019 0.007 0.056 0.070 0.325 0.194 0.242 0.149 0.109 0.104 0.294 0.274 0.120 0.133 0.173 0.160 0.219 0.243 0.008 0.019 
10.0 7.0 0.051 0.002 0.083 0.077 0.329 0.160 0.150 0.059 0.236 0.203 0.275 0.237 0.050 0.042 0.278 0.263 0.121 0.124 0.173 0.182 
11.0 7.0 0.069 0.010 0.094 0.080 0.313 0.118 0.048 0.020 0.316 0.243 0.179 0.135 0.223 0.195 0.267 0.234 0.083 0.089 0.281 0.274 
12.0 7.0 0.076 0.034 0.095 0.079 0.284 0.073 0.050 0.075 0.339 0.231 0.035 0.011 0.333 0.269 0.132 0.093 0.284 0.264 0.217 0.174 
13.0 7.0 0.077 0.074 0.092 0.070 0.250 0.028 0.136 0.106 0.306 0.182 0.119 0.109 0.337 0.249 0.075 0.089 0.362 0.296 0.014 0.058 
14.0 7.0 0.069 0.120 0.088 0.047 0.211 0.007 0.204 0.113 0.223 0.113 0.240 0.182 0.229 0.145 0.258 0.220 0.247 0.159 0.264 0.252 
15.0 7.0 0.051 0.157 0.090 0.017 0.170 0.020 0.251 0.105 0.111 0.045 0.303 0.207 0.055 0.011 0.336 0.250 0.011 0.046 0.362 0.275 
16.0 7.0 0.024 0.180 0.100 0.027 0.123 0.014 0.275 0.097 0.013 0.019 0.296 0.190 0.127 0.115 0.282 0.180 0.223 0.208 0.248 0.131 
17.0 7.0 0.013 0.184 0.121 0.059 0.068 0.019 0.275 0.096 0.131 0.071 0.225 0.138 0.260 0.196 0.125 0.046 0.339 0.252 0.002 0.078 
18.0 7.0 0.060 0.153 0.153 0.080 0.005 0.052 0.248 0.105 0.225 0.121 0.106 0.061 0.307 0.212 0.069 0.095 0.286 0.164 0.233 0.215 
19.0 7.0 0.113 0.076 0.196 0.074 0.071 0.075 0.194 0.118 0.278 0.164 0.030 0.032 0.255 0.160 0.217 0.184 0.103 0.002 0.307 0.201 
20.0 7.0 0.166 0.038 0.245 0.032 0.153 0.060 0.114 0.114 0.281 0.192 0.149 0.120 0.127 0.056 0.262 0.185 0.105 0.141 0.196 0.062 
21.0 7.0 0.208 0.168 0.287 0.041 0.233 0.012 0.017 0.071 0.229 0.180 0.219 0.179 0.026 0.065 0.193 0.099 0.228 0.185 0.008 0.093 
22.0 7.0 0.226 0.280 0.308 0.120 0.296 0.109 0.083 0.019 0.131 0.108 0.218 0.175 0.145 0.149 0.056 0.024 0.208 0.110 0.158 0.147 
23.0 7.0 0.205 0.322 0.291 0.169 0.321 0.198 0.163 0.121 0.017 0.008 0.152 0.101 0.181 0.149 0.066 0.104 0.089 0.010 0.165 0.082 
24.0 7.0 0.144 0.263 0.229 0.160 0.297 0.222 0.202 0.181 0.080 0.109 0.058 0.003 0.141 0.080 0.118 0.103 0.028 0.077 0.077 0.010 
25.0 7.0 0.053 0.122 0.131 0.093 0.226 0.163 0.193 0.167 0.131 0.146 0.024 0.072 0.063 0.004 0.097 0.047 0.078 0.068 0.011 0.050 
26.0 7.0 0.046 0.036 0.022 0.006 0.130 0.057 0.145 0.094 0.131 0.112 0.068 0.082 0.006 0.046 0.043 0.006 0.062 0.024 0.043 0.036 
27.0 7.0 0.125 0.141 0.073 0.064 0.036 0.037 0.082 0.014 0.096 0.046 0.070 0.050 0.039 0.042 0.002 0.024 0.024 0.006 0.031 0.010 
28.0 7.0 0.167 0.169 0.129 0.086 0.030 0.079 0.028 0.036 0.052 0.006 0.049 0.013 0.039 0.019 0.020 0.015 0.003 0.009 0.008 0.001 
29.0 7.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 7.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 8.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 8.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 8.0 0.280 0.203 0.391 0.182 0.335 0.312 0.109 0.254 0.053 0.119 0.107 0.033 0.081 0.102 0.018 0.084 0.021 0.034 0.024 0.012 
4.0 8.0 0.324 0.299 0.421 0.233 0.300 0.328 0.024 0.187 0.148 0.019 0.152 0.156 0.072 0.165 0.020 0.074 0.054 0.019 0.034 0.060 
5.0 8.0 0.313 0.297 0.387 0.213 0.201 0.235 0.095 0.029 0.240 0.201 0.160 0.250 0.014 0.148 0.084 0.015 0.083 0.112 0.022 0.093 
6.0 8.0 0.254 0.223 0.302 0.142 0.062 0.080 0.217 0.148 0.287 0.327 0.103 0.234 0.092 0.017 0.144 0.150 0.070 0.164 0.030 0.042 
7.0 8.0 0.172 0.137 0.197 0.063 0.080 0.064 0.305 0.265 0.263 0.334 0.013 0.101 0.202 0.162 0.150 0.227 0.012 0.092 0.105 0.094 
8.0 8.0 0.091 0.079 0.101 0.004 0.195 0.155 0.340 0.295 0.165 0.229 0.155 0.083 0.260 0.284 0.070 0.169 0.138 0.089 0.144 0.206 
9.0 8.0 0.024 0.051 0.028 0.037 0.271 0.192 0.318 0.253 0.022 0.070 0.271 0.233 0.220 0.276 0.083 0.007 0.234 0.253 0.080 0.167 
10.0 8.0 0.025 0.036 0.018 0.061 0.310 0.188 0.253 0.174 0.131 0.082 0.318 0.295 0.083 0.144 0.238 0.198 0.214 0.270 0.086 0.030 
11.0 8.0 0.057 0.021 0.041 0.075 0.320 0.160 0.162 0.088 0.257 0.189 0.280 0.263 0.106 0.043 0.312 0.297 0.054 0.112 0.257 0.245 
12.0 8.0 0.077 0.006 0.049 0.083 0.312 0.118 0.062 0.014 0.334 0.240 0.167 0.163 0.276 0.207 0.255 0.256 0.177 0.128 0.301 0.310 
13.0 8.0 0.086 0.042 0.049 0.083 0.294 0.071 0.036 0.043 0.355 0.240 0.012 0.035 0.365 0.291 0.080 0.100 0.354 0.308 0.151 0.164 
14.0 8.0 0.087 0.096 0.045 0.068 0.269 0.027 0.124 0.071 0.315 0.202 0.143 0.084 0.333 0.269 0.139 0.093 0.354 0.310 0.123 0.097 
15.0 8.0 0.078 0.150 0.043 0.038 0.241 0.007 0.197 0.077 0.230 0.149 0.261 0.168 0.202 0.171 0.301 0.230 0.183 0.158 0.333 0.282 
16.0 8.0 0.057 0.194 0.048 0.013 0.207 0.005 0.252 0.076 0.114 0.095 0.316 0.212 0.017 0.034 0.343 0.267 0.071 0.058 0.352 0.283 
17.0 8.0 0.024 0.223 0.064 0.054 0.164 0.021 0.284 0.084 0.015 0.038 0.300 0.215 0.164 0.103 0.254 0.198 0.280 0.227 0.173 0.116 
18.0 8.0 0.023 0.225 0.095 0.095 0.108 0.068 0.290 0.106 0.139 0.030 0.217 0.177 0.284 0.202 0.076 0.056 0.344 0.267 0.091 0.103 
19.0 8.0 0.080 0.183 0.141 0.115 0.038 0.117 0.266 0.143 0.237 0.103 0.089 0.100 0.309 0.235 0.115 0.098 0.242 0.168 0.277 0.233 
20.0 8.0 0.146 0.088 0.200 0.098 0.048 0.140 0.209 0.178 0.290 0.181 0.052 0.008 0.235 0.188 0.240 0.199 0.039 0.008 0.285 0.200 
21.0 8.0 0.209 0.052 0.264 0.039 0.145 0.105 0.122 0.177 0.287 0.236 0.167 0.123 0.094 0.071 0.252 0.199 0.150 0.157 0.131 0.043 
22.0 8.0 0.255 0.207 0.317 0.058 0.237 0.011 0.016 0.113 0.223 0.226 0.223 0.198 0.056 0.068 0.156 0.100 0.224 0.186 0.061 0.106 
23.0 8.0 0.268 0.331 0.338 0.151 0.304 0.129 0.089 0.008 0.116 0.133 0.204 0.190 0.151 0.154 0.021 0.029 0.165 0.096 0.154 0.134 
24.0 8.0 0.238 0.368 0.314 0.201 0.326 0.231 0.166 0.130 0.003 0.005 0.130 0.106 0.165 0.148 0.078 0.102 0.050 0.018 0.127 0.063 
25.0 8.0 0.165 0.292 0.241 0.181 0.294 0.247 0.197 0.194 0.085 0.111 0.039 0.004 0.115 0.074 0.104 0.093 0.040 0.071 0.044 0.016 
26.0 8.0 0.066 0.138 0.136 0.103 0.217 0.175 0.180 0.172 0.124 0.143 0.031 0.068 0.043 0.005 0.074 0.038 0.065 0.056 0.018 0.043 
27.0 8.0 0.033 0.025 0.026 0.014 0.120 0.064 0.130 0.095 0.116 0.105 0.062 0.074 0.012 0.040 0.027 0.006 0.044 0.018 0.033 0.027 
28.0 8.0 0.106 0.120 0.062 0.053 0.034 0.026 0.072 0.018 0.082 0.044 0.059 0.043 0.033 0.034 0.005 0.018 0.014 0.004 0.019 0.007 
29.0 8.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 8.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 9.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 9.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 9.0 0.195 0.028 0.334 0.086 0.361 0.244 0.175 0.281 0.012 0.220 0.081 0.064 0.088 0.045 0.036 0.079 0.008 0.060 0.022 0.015 
4.0 9.0 0.277 0.197 0.413 0.195 0.377 0.362 0.121 0.312 0.079 0.151 0.143 0.050 0.101 0.146 0.010 0.118 0.043 0.040 0.038 0.030 
5.0 9.0 0.311 0.296 0.433 0.247 0.326 0.371 0.016 0.224 0.190 0.024 0.185 0.201 0.070 0.212 0.051 0.082 0.085 0.050 0.039 0.097 
6.0 9.0 0.289 0.296 0.390 0.225 0.216 0.267 0.115 0.046 0.281 0.227 0.170 0.293 0.021 0.162 0.128 0.048 0.098 0.162 0.005 0.111 
7.0 9.0 0.229 0.236 0.307 0.160 0.076 0.114 0.238 0.135 0.314 0.355 0.086 0.259 0.146 0.003 0.176 0.200 0.047 0.190 0.081 0.014 
8.0 9.0 0.152 0.169 0.213 0.087 0.059 0.027 0.321 0.255 0.270 0.359 0.052 0.109 0.253 0.200 0.144 0.262 0.075 0.069 0.152 0.157 
9.0 9.0 0.078 0.122 0.129 0.027 0.168 0.121 0.351 0.291 0.158 0.256 0.199 0.084 0.281 0.318 0.020 0.171 0.209 0.145 0.142 0.248 
10.0 9.0 0.018 0.092 0.067 0.018 0.242 0.165 0.328 0.260 0.007 0.103 0.306 0.239 0.203 0.298 0.155 0.030 0.265 0.304 0.014 0.153 
11.0 9.0 0.031 0.070 0.030 0.050 0.284 0.168 0.266 0.192 0.146 0.047 0.335 0.307 0.036 0.158 0.296 0.231 0.178 0.287 0.187 0.088 
12.0 9.0 0.064 0.047 0.012 0.071 0.303 0.144 0.180 0.116 0.271 0.156 0.279 0.284 0.162 0.036 0.328 0.326 0.034 0.094 0.321 0.305 
13.0 9.0 0.085 0.022 0.008 0.083 0.307 0.104 0.083 0.049 0.347 0.216 0.153 0.195 0.321 0.207 0.223 0.276 0.269 0.164 0.279 0.334 
14.0 9.0 0.096 0.050 0.011 0.082 0.302 0.055 0.014 0.009 0.363 0.229 0.009 0.074 0.377 0.294 0.016 0.107 0.384 0.328 0.047 0.136 
15.0 9.0 0.098 0.114 0.016 0.059 0.291 0.017 0.106 0.017 0.323 0.215 0.164 0.045 0.319 0.287 0.197 0.090 0.318 0.319 0.223 0.134 
16.0 9.0 0.087 0.178 0.017 0.019 0.275 0.014 0.186 0.023 0.237 0.189 0.277 0.142 0.169 0.201 0.330 0.236 0.104 0.155 0.369 0.305 
17.0 9.0 0.062 0.230 0.009 0.036 0.251 0.017 0.250 0.033 0.118 0.155 0.324 0.210 0.023 0.064 0.333 0.281 0.148 0.070 0.307 0.282 
18.0 9.0 0.022 0.265 0.019 0.091 0.213 0.062 0.292 0.059 0.016 0.105 0.298 0.240 0.197 0.086 0.212 0.215 0.315 0.242 0.082 0.095 
19.0 9.0 0.036 0.267 0.062 0.138 0.156 0.132 0.305 0.113 0.145 0.028 0.205 0.220 0.299 0.207 0.022 0.065 0.323 0.277 0.166 0.129 
20.0 9.0 0.106 0.217 0.125 0.156 0.078 0.197 0.283 0.185 0.246 0.080 0.069 0.143 0.299 0.258 0.155 0.103 0.181 0.164 0.290 0.244 
21.0 9.0 0.184 0.108 0.203 0.127 0.022 0.216 0.222 0.243 0.297 0.197 0.073 0.015 0.205 0.211 0.247 0.212 0.024 0.025 0.234 0.186 
22.0 9.0 0.257 0.064 0.284 0.046 0.134 0.155 0.127 0.240 0.283 0.274 0.178 0.125 0.057 0.079 0.222 0.201 0.173 0.165 0.062 0.019 
23.0 9.0 0.304 0.240 0.344 0.073 0.236 0.019 0.014 0.150 0.207 0.258 0.214 0.208 0.077 0.070 0.111 0.089 0.194 0.170 0.088 0.107 
24.0 9.0 0.311 0.375 0.364 0.177 0.305 0.142 0.091 0.003 0.097 0.148 0.181 0.193 0.147 0.151 0.008 0.035 0.118 0.074 0.132 0.113 
25.0 9.0 0.270 0.405 0.331 0.225 0.321 0.249 0.162 0.132 0.011 0.002 0.104 0.102 0.141 0.136 0.078 0.095 0.019 0.025 0.087 0.042 
26.0 9.0 0.187 0.317 0.250 0.195 0.281 0.257 0.184 0.191 0.085 0.104 0.023 0.003 0.087 0.062 0.085 0.077 0.041 0.061 0.021 0.019 
27.0 9.0 0.085 0.158 0.142 0.112 0.202 0.178 0.162 0.164 0.111 0.130 0.033 0.059 0.026 0.005 0.053 0.029 0.049 0.042 0.018 0.033 
28.0 9.0 0.010 0.011 0.037 0.024 0.111 0.071 0.113 0.091 0.098 0.093 0.053 0.061 0.013 0.031 0.016 0.005 0.029 0.013 0.022 0.019 
29.0 9.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 9.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 10.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 10.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 10.0 0.076 0.197 0.234 0.056 0.342 0.087 0.219 0.213 0.075 0.247 0.044 0.141 0.083 0.029 0.051 0.045 0.006 0.064 0.018 0.037 
4.0 10.0 0.187 0.028 0.352 0.081 0.408 0.272 0.201 0.337 0.003 0.275 0.114 0.078 0.117 0.071 0.039 0.117 0.026 0.084 0.039 0.013 
5.0 10.0 0.263 0.177 0.424 0.198 0.413 0.394 0.127 0.359 0.113 0.176 0.183 0.073 0.115 0.196 0.012 0.150 0.077 0.034 0.053 0.063 
6.0 10.0 0.286 0.274 0.434 0.247 0.348 0.394 0.005 0.251 0.233 0.031 0.211 0.243 0.051 0.250 0.096 0.076 0.115 0.096 0.029 0.136 
7.0 10.0 0.261 0.284 0.389 0.230 0.233 0.292 0.133 0.069 0.318 0.242 0.171 0.329 0.069 0.169 0.175 0.090 0.097 0.214 0.047 0.114 
8.0 10.0 0.203 0.245 0.314 0.174 0.098 0.147 0.253 0.111 0.334 0.369 0.059 0.279 0.205 0.025 0.195 0.250 0.007 0.205 0.141 0.039 
9.0 10.0 0.133 0.199 0.232 0.108 0.029 0.014 0.332 0.229 0.273 0.374 0.094 0.120 0.296 0.231 0.117 0.289 0.153 0.034 0.182 0.223 
10.0 10.0 0.066 0.163 0.162 0.048 0.131 0.082 0.359 0.271 0.150 0.280 0.241 0.076 0.289 0.344 0.046 0.168 0.271 0.203 0.103 0.278 
11.0 10.0 0.011 0.133 0.113 0.007 0.204 0.129 0.339 0.252 0.005 0.140 0.334 0.231 0.174 0.318 0.227 0.052 0.268 0.347 0.086 0.123 
12.0 10.0 0.038 0.106 0.084 0.041 0.252 0.136 0.283 0.199 0.157 0.007 0.346 0.307 0.016 0.175 0.340 0.256 0.114 0.297 0.283 0.151 
13.0 10.0 0.071 0.075 0.072 0.068 0.281 0.114 0.204 0.137 0.281 0.106 0.275 0.300 0.216 0.021 0.325 0.349 0.132 0.075 0.350 0.356 
14.0 10.0 0.094 0.026 0.073 0.083 0.300 0.070 0.110 0.088 0.354 0.171 0.135 0.226 0.351 0.191 0.170 0.285 0.336 0.188 0.205 0.329 
15.0 10.0 0.107 0.053 0.079 0.078 0.311 0.026 0.012 0.061 0.370 0.205 0.030 0.121 0.379 0.292 0.050 0.116 0.385 0.343 0.065 0.104 
16.0 10.0 0.109 0.128 0.085 0.048 0.317 0.025 0.084 0.055 0.332 0.222 0.183 0.009 0.295 0.304 0.247 0.084 0.258 0.323 0.300 0.167 
17.0 10.0 0.096 0.199 0.083 0.003 0.316 0.023 0.173 0.054 0.245 0.231 0.290 0.108 0.130 0.233 0.344 0.240 0.019 0.150 0.367 0.320 
18.0 10.0 0.066 0.260 0.068 0.065 0.302 0.030 0.248 0.033 0.122 0.223 0.329 0.206 0.064 0.096 0.308 0.296 0.212 0.084 0.234 0.273 
19.0 10.0 0.018 0.305 0.032 0.131 0.268 0.106 0.301 0.026 0.019 0.179 0.291 0.267 0.225 0.071 0.161 0.229 0.326 0.257 0.010 0.067 
20.0 10.0 0.052 0.310 0.028 0.184 0.208 0.203 0.320 0.118 0.153 0.084 0.187 0.264 0.304 0.215 0.031 0.067 0.279 0.280 0.215 0.155 
21.0 10.0 0.137 0.253 0.112 0.199 0.119 0.282 0.299 0.228 0.254 0.059 0.045 0.181 0.278 0.279 0.184 0.114 0.111 0.150 0.270 0.246 
22.0 10.0 0.228 0.126 0.210 0.155 0.003 0.291 0.231 0.304 0.297 0.212 0.092 0.029 0.165 0.222 0.235 0.217 0.073 0.043 0.165 0.157 
23.0 10.0 0.307 0.069 0.304 0.051 0.124 0.198 0.127 0.289 0.269 0.299 0.179 0.127 0.021 0.074 0.177 0.186 0.168 0.159 0.010 0.007 
24.0 10.0 0.353 0.265 0.369 0.084 0.233 0.030 0.010 0.176 0.185 0.274 0.196 0.208 0.089 0.073 0.069 0.071 0.153 0.144 0.093 0.100 
25.0 10.0 0.352 0.404 0.384 0.194 0.299 0.146 0.091 0.013 0.077 0.152 0.153 0.184 0.133 0.141 0.026 0.040 0.075 0.052 0.101 0.087 
26.0 10.0 0.299 0.425 0.343 0.236 0.308 0.251 0.152 0.124 0.019 0.006 0.079 0.091 0.113 0.117 0.070 0.082 0.003 0.027 0.054 0.024 
27.0 10.0 0.210 0.330 0.256 0.201 0.263 0.251 0.165 0.176 0.078 0.091 0.011 0.002 0.063 0.050 0.064 0.061 0.036 0.048 0.006 0.018 
28.0 10.0 0.109 0.179 0.151 0.120 0.186 0.173 0.140 0.148 0.094 0.109 0.030 0.047 0.015 0.004 0.036 0.021 0.034 0.031 0.015 0.024 
29.0 10.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 10.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 11.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 11.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 11.0 0.059 0.387 0.103 0.191 0.282 0.108 0.235 0.073 0.127 0.192 0.002 0.169 0.067 0.093 0.059 0.005 0.021 0.044 0.012 0.045 
4.0 11.0 0.066 0.247 0.245 0.077 0.389 0.087 0.255 0.248 0.079 0.307 0.071 0.180 0.117 0.030 0.064 0.074 0.005 0.097 0.037 0.050 
5.0 11.0 0.176 0.050 0.362 0.073 0.448 0.286 0.220 0.379 0.022 0.321 0.156 0.084 0.145 0.107 0.030 0.162 0.058 0.104 0.062 0.007 
6.0 11.0 0.242 0.141 0.424 0.188 0.439 0.402 0.126 0.385 0.153 0.190 0.222 0.101 0.116 0.245 0.051 0.173 0.118 0.011 0.057 0.110 
7.0 11.0 0.258 0.240 0.428 0.238 0.367 0.399 0.007 0.270 0.276 0.033 0.231 0.278 0.018 0.281 0.151 0.058 0.136 0.153 0.009 0.173 
8.0 11.0 0.231 0.266 0.386 0.227 0.254 0.303 0.147 0.092 0.350 0.243 0.162 0.354 0.128 0.168 0.217 0.137 0.071 0.261 0.112 0.098 
9.0 11.0 0.178 0.251 0.321 0.181 0.127 0.169 0.264 0.078 0.350 0.365 0.026 0.294 0.264 0.046 0.195 0.294 0.075 0.205 0.199 0.104 
10.0 11.0 0.115 0.226 0.254 0.121 0.009 0.044 0.339 0.191 0.275 0.375 0.137 0.133 0.328 0.253 0.070 0.308 0.236 0.011 0.182 0.287 
11.0 11.0 0.055 0.200 0.198 0.061 0.088 0.046 0.367 0.235 0.144 0.297 0.279 0.057 0.283 0.361 0.120 0.162 0.313 0.258 0.029 0.291 
12.0 11.0 0.008 0.172 0.159 0.014 0.162 0.091 0.352 0.226 0.013 0.177 0.358 0.210 0.135 0.334 0.293 0.069 0.240 0.381 0.196 0.082 
13.0 11.0 0.045 0.141 0.140 0.039 0.217 0.097 0.304 0.188 0.167 0.057 0.355 0.296 0.071 0.197 0.369 0.274 0.027 0.301 0.358 0.213 
14.0 11.0 0.079 0.098 0.136 0.071 0.259 0.069 0.230 0.147 0.288 0.040 0.263 0.305 0.261 0.008 0.294 0.354 0.224 0.054 0.321 0.378 
15.0 11.0 0.104 0.035 0.141 0.087 0.293 0.024 0.139 0.122 0.362 0.112 0.116 0.258 0.372 0.169 0.107 0.293 0.377 0.207 0.105 0.312 
16.0 11.0 0.119 0.050 0.151 0.076 0.323 0.033 0.040 0.119 0.380 0.169 0.052 0.172 0.372 0.287 0.115 0.127 0.359 0.353 0.168 0.068 
17.0 11.0 0.121 0.130 0.157 0.039 0.347 0.053 0.064 0.130 0.342 0.224 0.203 0.058 0.265 0.323 0.286 0.079 0.181 0.323 0.344 0.199 
18.0 11.0 0.105 0.209 0.153 0.021 0.361 0.035 0.164 0.131 0.251 0.272 0.303 0.075 0.087 0.265 0.342 0.247 0.064 0.138 0.327 0.329 
19.0 11.0 0.069 0.284 0.130 0.093 0.356 0.039 0.251 0.097 0.122 0.291 0.330 0.204 0.105 0.123 0.268 0.308 0.257 0.104 0.143 0.251 
20.0 11.0 0.012 0.339 0.080 0.170 0.324 0.145 0.313 0.013 0.026 0.252 0.278 0.294 0.248 0.064 0.102 0.235 0.311 0.270 0.090 0.030 
21.0 11.0 0.073 0.350 0.003 0.228 0.258 0.270 0.337 0.123 0.164 0.135 0.163 0.302 0.298 0.227 0.080 0.059 0.217 0.273 0.234 0.179 
22.0 11.0 0.173 0.290 0.105 0.238 0.153 0.357 0.310 0.266 0.260 0.047 0.018 0.203 0.243 0.288 0.195 0.125 0.043 0.121 0.218 0.227 
23.0 11.0 0.275 0.147 0.222 0.177 0.019 0.348 0.232 0.347 0.288 0.223 0.106 0.030 0.119 0.212 0.202 0.206 0.099 0.060 0.093 0.114 
24.0 11.0 0.357 0.064 0.327 0.056 0.117 0.229 0.121 0.319 0.248 0.310 0.173 0.128 0.009 0.059 0.130 0.161 0.146 0.145 0.029 0.025 
25.0 11.0 0.397 0.274 0.391 0.089 0.228 0.039 0.005 0.187 0.160 0.271 0.173 0.197 0.092 0.074 0.035 0.049 0.110 0.112 0.082 0.085 
26.0 11.0 0.385 0.410 0.398 0.199 0.288 0.141 0.088 0.018 0.058 0.143 0.123 0.164 0.113 0.124 0.034 0.041 0.041 0.030 0.069 0.060 
27.0 11.0 0.323 0.423 0.348 0.234 0.288 0.237 0.138 0.109 0.023 0.007 0.057 0.077 0.086 0.095 0.057 0.066 0.010 0.026 0.030 0.011 
28.0 11.0 0.231 0.330 0.260 0.197 0.241 0.232 0.144 0.152 0.068 0.073 0.004 0.001 0.043 0.038 0.046 0.045 0.028 0.035 0.000 0.015 
29.0 11.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 11.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 12.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 12.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 12.0 0.194 0.476 0.041 0.274 0.190 0.271 0.221 0.091 0.162 0.073 0.041 0.138 0.041 0.122 0.059 0.053 0.035 0.008 0.002 0.037 
4.0 12.0 0.070 0.437 0.109 0.219 0.323 0.137 0.276 0.078 0.145 0.235 0.018 0.217 0.101 0.118 0.081 0.004 0.020 0.074 0.030 0.069 
5.0 12.0 0.060 0.279 0.255 0.090 0.430 0.080 0.284 0.273 0.071 0.357 0.109 0.210 0.155 0.019 0.070 0.114 0.031 0.135 0.066 0.056 
6.0 12.0 0.161 0.073 0.363 0.059 0.477 0.279 0.229 0.396 0.054 0.348 0.202 0.079 0.164 0.151 0.006 0.205 0.105 0.110 0.082 0.041 
7.0 12.0 0.219 0.101 0.416 0.170 0.458 0.386 0.120 0.393 0.197 0.199 0.257 0.125 0.101 0.289 0.104 0.185 0.159 0.032 0.042 0.165 
8.0 12.0 0.229 0.204 0.416 0.220 0.383 0.380 0.019 0.278 0.316 0.025 0.240 0.300 0.032 0.301 0.208 0.031 0.138 0.215 0.066 0.198 
9.0 12.0 0.203 0.247 0.379 0.216 0.274 0.293 0.158 0.113 0.377 0.226 0.142 0.366 0.192 0.164 0.245 0.182 0.018 0.298 0.187 0.062 
10.0 12.0 0.155 0.256 0.325 0.177 0.157 0.172 0.271 0.040 0.361 0.342 0.012 0.303 0.316 0.059 0.174 0.327 0.163 0.193 0.235 0.175 
11.0 12.0 0.099 0.249 0.272 0.121 0.048 0.060 0.345 0.140 0.275 0.358 0.180 0.151 0.348 0.262 0.005 0.318 0.309 0.056 0.142 0.338 
12.0 12.0 0.043 0.231 0.229 0.061 0.045 0.022 0.376 0.181 0.138 0.302 0.314 0.026 0.264 0.367 0.198 0.158 0.327 0.304 0.075 0.288 
13.0 12.0 0.010 0.205 0.202 0.012 0.120 0.058 0.367 0.179 0.022 0.212 0.379 0.176 0.087 0.348 0.349 0.078 0.181 0.406 0.301 0.035 
14.0 12.0 0.053 0.171 0.193 0.048 0.183 0.052 0.324 0.157 0.174 0.119 0.352 0.268 0.126 0.218 0.366 0.275 0.073 0.287 0.377 0.256 
15.0 12.0 0.088 0.119 0.197 0.083 0.238 0.014 0.256 0.140 0.297 0.037 0.248 0.303 0.302 0.038 0.246 0.356 0.300 0.034 0.252 0.387 
16.0 12.0 0.116 0.046 0.208 0.095 0.290 0.041 0.167 0.145 0.373 0.041 0.093 0.288 0.386 0.145 0.038 0.302 0.390 0.224 0.006 0.288 
17.0 12.0 0.132 0.037 0.221 0.080 0.338 0.087 0.063 0.172 0.391 0.125 0.078 0.223 0.356 0.284 0.175 0.135 0.306 0.362 0.250 0.028 
18.0 12.0 0.133 0.122 0.229 0.040 0.379 0.100 0.049 0.204 0.350 0.220 0.226 0.109 0.225 0.341 0.312 0.080 0.093 0.316 0.347 0.229 
19.0 12.0 0.114 0.210 0.221 0.031 0.407 0.064 0.162 0.210 0.252 0.307 0.316 0.046 0.037 0.292 0.324 0.257 0.139 0.115 0.256 0.327 
20.0 12.0 0.071 0.298 0.188 0.114 0.409 0.032 0.260 0.163 0.113 0.352 0.327 0.206 0.146 0.140 0.214 0.316 0.279 0.130 0.047 0.214 
21.0 12.0 0.006 0.368 0.122 0.202 0.375 0.172 0.329 0.047 0.042 0.312 0.257 0.318 0.263 0.067 0.039 0.228 0.271 0.279 0.146 0.016 
22.0 12.0 0.098 0.389 0.021 0.265 0.296 0.320 0.349 0.125 0.178 0.168 0.130 0.322 0.277 0.236 0.117 0.038 0.142 0.245 0.214 0.187 
23.0 12.0 0.212 0.326 0.107 0.268 0.173 0.408 0.311 0.289 0.260 0.043 0.010 0.202 0.196 0.277 0.185 0.131 0.012 0.081 0.149 0.185 
24.0 12.0 0.321 0.171 0.239 0.195 0.026 0.384 0.224 0.368 0.272 0.226 0.116 0.023 0.075 0.187 0.162 0.186 0.105 0.071 0.038 0.071 
25.0 12.0 0.401 0.050 0.347 0.062 0.116 0.244 0.109 0.325 0.221 0.302 0.160 0.126 0.031 0.040 0.086 0.127 0.115 0.122 0.043 0.035 
26.0 12.0 0.432 0.263 0.405 0.086 0.222 0.046 0.002 0.184 0.132 0.251 0.145 0.177 0.087 0.071 0.010 0.029 0.071 0.080 0.064 0.065 
27.0 12.0 0.408 0.390 0.402 0.189 0.271 0.127 0.082 0.023 0.042 0.127 0.096 0.137 0.090 0.102 0.035 0.037 0.019 0.015 0.043 0.038 
28.0 12.0 0.339 0.397 0.346 0.217 0.265 0.210 0.121 0.089 0.024 0.011 0.040 0.062 0.063 0.072 0.043 0.050 0.012 0.022 0.015 0.003 
29.0 12.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 12.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 13.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 13.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 13.0 0.311 0.429 0.178 0.276 0.078 0.349 0.180 0.220 0.175 0.066 0.078 0.061 0.009 0.107 0.051 0.080 0.046 0.031 0.011 0.014 
4.0 13.0 0.202 0.510 0.040 0.300 0.221 0.314 0.262 0.115 0.192 0.087 0.038 0.179 0.070 0.162 0.087 0.066 0.044 0.023 0.015 0.063 
5.0 13.0 0.070 0.458 0.118 0.232 0.360 0.156 0.312 0.079 0.153 0.273 0.046 0.261 0.144 0.136 0.101 0.025 0.007 0.116 0.061 0.096 
6.0 13.0 0.056 0.295 0.259 0.098 0.458 0.064 0.302 0.277 0.052 0.387 0.155 0.227 0.191 0.003 0.060 0.160 0.075 0.169 0.100 0.045 
7.0 13.0 0.148 0.100 0.356 0.044 0.494 0.252 0.231 0.389 0.092 0.360 0.248 0.071 0.171 0.192 0.041 0.242 0.159 0.101 0.088 0.093 
8.0 13.0 0.196 0.066 0.399 0.148 0.467 0.345 0.111 0.379 0.240 0.206 0.283 0.139 0.068 0.322 0.169 0.187 0.187 0.084 0.008 0.220 
9.0 13.0 0.202 0.171 0.397 0.196 0.392 0.337 0.030 0.273 0.351 0.006 0.237 0.306 0.093 0.312 0.259 0.003 0.110 0.272 0.146 0.205 
10.0 13.0 0.177 0.229 0.366 0.196 0.292 0.259 0.166 0.130 0.396 0.188 0.115 0.364 0.257 0.161 0.253 0.218 0.063 0.320 0.255 0.011 
11.0 13.0 0.134 0.256 0.324 0.161 0.186 0.153 0.276 0.004 0.367 0.296 0.054 0.307 0.359 0.060 0.130 0.350 0.255 0.172 0.237 0.243 
12.0 13.0 0.084 0.262 0.283 0.107 0.086 0.057 0.349 0.077 0.272 0.323 0.222 0.175 0.353 0.257 0.072 0.325 0.361 0.098 0.062 0.375 
13.0 13.0 0.032 0.252 0.252 0.047 0.003 0.019 0.384 0.109 0.130 0.295 0.346 0.018 0.232 0.365 0.273 0.158 0.305 0.340 0.191 0.274 
14.0 13.0 0.019 0.229 0.238 0.019 0.080 0.030 0.379 0.110 0.031 0.241 0.387 0.124 0.030 0.352 0.377 0.076 0.090 0.404 0.365 0.016 
15.0 13.0 0.062 0.192 0.239 0.065 0.151 0.010 0.343 0.105 0.185 0.182 0.344 0.232 0.181 0.242 0.343 0.271 0.170 0.271 0.350 0.289 
16.0 13.0 0.099 0.136 0.250 0.100 0.220 0.046 0.279 0.117 0.309 0.117 0.227 0.299 0.336 0.070 0.184 0.359 0.352 0.013 0.153 0.386 
17.0 13.0 0.129 0.065 0.268 0.111 0.288 0.109 0.189 0.156 0.385 0.035 0.063 0.316 0.389 0.122 0.035 0.307 0.371 0.241 0.113 0.253 
18.0 13.0 0.147 0.024 0.285 0.094 0.353 0.155 0.079 0.216 0.401 0.076 0.109 0.271 0.327 0.283 0.227 0.136 0.228 0.366 0.298 0.020 
19.0 13.0 0.147 0.103 0.294 0.049 0.411 0.161 0.044 0.270 0.352 0.210 0.250 0.153 0.174 0.358 0.321 0.089 0.002 0.300 0.310 0.255 
20.0 13.0 0.124 0.199 0.281 0.029 0.450 0.109 0.167 0.284 0.244 0.335 0.324 0.024 0.018 0.308 0.286 0.268 0.195 0.081 0.163 0.310 
21.0 13.0 0.073 0.303 0.237 0.123 0.455 0.012 0.274 0.225 0.094 0.400 0.314 0.210 0.183 0.140 0.149 0.315 0.271 0.159 0.037 0.162 
22.0 13.0 0.013 0.391 0.152 0.223 0.413 0.182 0.342 0.079 0.064 0.351 0.224 0.330 0.262 0.079 0.019 0.202 0.207 0.269 0.165 0.058 
23.0 13.0 0.126 0.423 0.028 0.290 0.316 0.347 0.351 0.122 0.190 0.179 0.090 0.317 0.239 0.232 0.133 0.011 0.071 0.196 0.165 0.172 
24.0 13.0 0.251 0.364 0.118 0.290 0.177 0.433 0.301 0.295 0.255 0.045 0.037 0.185 0.146 0.251 0.161 0.130 0.046 0.041 0.087 0.138 
25.0 13.0 0.361 0.202 0.258 0.208 0.021 0.395 0.206 0.365 0.249 0.219 0.119 0.011 0.037 0.152 0.119 0.157 0.095 0.074 0.003 0.035 
26.0 13.0 0.433 0.035 0.362 0.071 0.118 0.245 0.092 0.309 0.189 0.276 0.142 0.116 0.043 0.021 0.051 0.093 0.082 0.094 0.043 0.037 
27.0 13.0 0.451 0.231 0.408 0.074 0.212 0.053 0.008 0.170 0.105 0.218 0.117 0.149 0.075 0.063 0.005 0.014 0.042 0.052 0.044 0.046 
28.0 13.0 0.417 0.344 0.395 0.165 0.250 0.103 0.075 0.026 0.029 0.108 0.071 0.109 0.069 0.079 0.030 0.031 0.007 0.005 0.025 0.022 
29.0 13.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 13.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 14.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 14.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 14.0 0.396 0.258 0.292 0.198 0.038 0.317 0.118 0.273 0.164 0.174 0.104 0.033 0.026 0.054 0.034 0.076 0.050 0.057 0.025 0.015 
4.0 14.0 0.316 0.439 0.181 0.292 0.097 0.391 0.216 0.263 0.211 0.083 0.088 0.080 0.028 0.146 0.081 0.109 0.065 0.036 0.008 0.032 
5.0 14.0 0.195 0.515 0.031 0.308 0.251 0.340 0.299 0.134 0.213 0.101 0.023 0.219 0.111 0.200 0.119 0.072 0.044 0.052 0.042 0.100 
6.0 14.0 0.061 0.453 0.126 0.231 0.385 0.170 0.336 0.072 0.148 0.295 0.086 0.292 0.190 0.142 0.109 0.057 0.031 0.163 0.104 0.115 
7.0 14.0 0.055 0.299 0.254 0.101 0.471 0.040 0.310 0.260 0.023 0.397 0.204 0.237 0.217 0.027 0.031 0.206 0.135 0.194 0.129 0.020 
8.0 14.0 0.136 0.123 0.337 0.030 0.495 0.206 0.225 0.357 0.132 0.361 0.287 0.068 0.160 0.224 0.102 0.269 0.211 0.079 0.069 0.154 
9.0 14.0 0.175 0.041 0.372 0.122 0.464 0.283 0.100 0.346 0.277 0.215 0.297 0.137 0.020 0.341 0.234 0.181 0.191 0.138 0.077 0.265 
10.0 14.0 0.178 0.141 0.369 0.167 0.394 0.273 0.039 0.257 0.376 0.028 0.224 0.293 0.160 0.317 0.295 0.025 0.052 0.318 0.235 0.194 
11.0 14.0 0.154 0.211 0.344 0.168 0.305 0.204 0.169 0.144 0.408 0.131 0.080 0.350 0.315 0.165 0.237 0.243 0.158 0.331 0.298 0.046 
12.0 14.0 0.116 0.252 0.312 0.135 0.210 0.114 0.276 0.051 0.367 0.230 0.097 0.311 0.386 0.046 0.067 0.363 0.336 0.151 0.194 0.302 
13.0 14.0 0.069 0.266 0.282 0.082 0.120 0.041 0.349 0.004 0.265 0.271 0.261 0.207 0.341 0.238 0.153 0.332 0.379 0.131 0.047 0.397 
14.0 14.0 0.020 0.259 0.265 0.022 0.037 0.018 0.385 0.022 0.118 0.277 0.365 0.072 0.182 0.349 0.328 0.159 0.238 0.353 0.290 0.236 
15.0 14.0 0.028 0.240 0.261 0.037 0.042 0.016 0.388 0.026 0.044 0.266 0.389 0.067 0.031 0.358 0.383 0.070 0.013 0.399 0.384 0.062 
16.0 14.0 0.072 0.205 0.271 0.089 0.121 0.041 0.357 0.039 0.199 0.244 0.328 0.194 0.232 0.268 0.298 0.268 0.253 0.253 0.279 0.315 
17.0 14.0 0.112 0.151 0.291 0.123 0.202 0.106 0.295 0.081 0.323 0.199 0.197 0.294 0.361 0.101 0.109 0.361 0.371 0.013 0.038 0.373 
18.0 14.0 0.144 0.087 0.317 0.133 0.285 0.177 0.204 0.155 0.396 0.112 0.027 0.343 0.379 0.105 0.107 0.310 0.320 0.261 0.198 0.208 
19.0 14.0 0.164 0.026 0.340 0.115 0.367 0.228 0.086 0.248 0.405 0.026 0.144 0.312 0.284 0.285 0.265 0.128 0.135 0.365 0.304 0.068 
20.0 14.0 0.163 0.075 0.348 0.069 0.439 0.231 0.047 0.326 0.344 0.197 0.271 0.187 0.113 0.369 0.307 0.105 0.082 0.268 0.238 0.272 
21.0 14.0 0.135 0.178 0.330 0.018 0.485 0.166 0.179 0.349 0.223 0.354 0.324 0.012 0.073 0.311 0.229 0.278 0.224 0.036 0.066 0.275 
22.0 14.0 0.073 0.300 0.271 0.122 0.486 0.020 0.287 0.276 0.064 0.428 0.286 0.213 0.206 0.125 0.079 0.295 0.231 0.179 0.092 0.100 
23.0 14.0 0.028 0.409 0.166 0.233 0.429 0.176 0.345 0.102 0.089 0.360 0.179 0.322 0.241 0.090 0.061 0.159 0.134 0.234 0.146 0.084 
24.0 14.0 0.154 0.456 0.023 0.305 0.316 0.352 0.341 0.114 0.198 0.175 0.050 0.293 0.191 0.218 0.132 0.015 0.016 0.143 0.109 0.145 
25.0 14.0 0.283 0.398 0.133 0.302 0.166 0.434 0.279 0.283 0.240 0.045 0.056 0.156 0.097 0.213 0.129 0.121 0.059 0.012 0.038 0.092 
26.0 14.0 0.389 0.233 0.272 0.216 0.010 0.385 0.180 0.340 0.218 0.199 0.113 0.003 0.008 0.115 0.080 0.123 0.076 0.067 0.016 0.013 
27.0 14.0 0.448 0.024 0.365 0.080 0.119 0.235 0.074 0.277 0.155 0.237 0.119 0.101 0.046 0.008 0.025 0.064 0.054 0.068 0.034 0.031 
28.0 14.0 0.453 0.177 0.398 0.051 0.198 0.059 0.013 0.150 0.080 0.180 0.091 0.119 0.061 0.052 0.011 0.005 0.023 0.032 0.028 0.029 
29.0 14.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 14.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 15.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 15.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 15.0 0.439 0.024 0.370 0.065 0.144 0.191 0.044 0.235 0.130 0.216 0.113 0.108 0.058 0.015 0.009 0.044 0.044 0.060 0.037 0.037 
4.0 15.0 0.396 0.243 0.298 0.199 0.033 0.345 0.144 0.318 0.201 0.214 0.124 0.040 0.020 0.078 0.059 0.109 0.077 0.080 0.033 0.015 
5.0 15.0 0.300 0.427 0.172 0.292 0.117 0.412 0.249 0.293 0.242 0.095 0.088 0.103 0.060 0.188 0.118 0.137 0.081 0.032 0.010 0.061 
6.0 15.0 0.174 0.492 0.019 0.297 0.270 0.344 0.325 0.146 0.221 0.110 0.005 0.251 0.160 0.228 0.144 0.064 0.026 0.093 0.088 0.138 
7.0 15.0 0.047 0.432 0.126 0.219 0.394 0.178 0.347 0.054 0.133 0.299 0.131 0.311 0.231 0.141 0.102 0.094 0.085 0.209 0.152 0.122 
8.0 15.0 0.057 0.295 0.238 0.101 0.466 0.009 0.308 0.223 0.008 0.389 0.249 0.242 0.229 0.048 0.016 0.246 0.201 0.207 0.138 0.024 
9.0 15.0 0.125 0.139 0.306 0.019 0.481 0.149 0.215 0.306 0.167 0.353 0.314 0.073 0.132 0.244 0.171 0.286 0.245 0.048 0.017 0.216 
10.0 15.0 0.156 0.024 0.333 0.098 0.450 0.209 0.091 0.298 0.305 0.228 0.299 0.119 0.038 0.350 0.290 0.173 0.163 0.188 0.170 0.296 
11.0 15.0 0.156 0.115 0.330 0.137 0.389 0.195 0.042 0.232 0.392 0.074 0.201 0.265 0.224 0.321 0.307 0.042 0.031 0.352 0.309 0.171 
12.0 15.0 0.134 0.193 0.311 0.136 0.312 0.133 0.167 0.155 0.411 0.058 0.042 0.330 0.361 0.179 0.197 0.255 0.254 0.335 0.297 0.101 
13.0 15.0 0.099 0.238 0.287 0.103 0.231 0.062 0.270 0.098 0.362 0.150 0.137 0.317 0.397 0.021 0.009 0.372 0.391 0.132 0.110 0.350 
14.0 15.0 0.056 0.254 0.269 0.051 0.151 0.016 0.342 0.074 0.252 0.210 0.289 0.243 0.305 0.209 0.226 0.331 0.345 0.153 0.162 0.387 
15.0 15.0 0.009 0.254 0.263 0.008 0.074 0.021 0.383 0.069 0.104 0.254 0.377 0.129 0.123 0.334 0.362 0.163 0.145 0.361 0.351 0.194 
16.0 15.0 0.038 0.239 0.270 0.064 0.006 0.025 0.391 0.062 0.059 0.288 0.382 0.010 0.093 0.367 0.364 0.066 0.114 0.391 0.353 0.108 
17.0 15.0 0.083 0.206 0.290 0.114 0.091 0.074 0.366 0.033 0.214 0.303 0.304 0.158 0.276 0.294 0.234 0.270 0.309 0.229 0.176 0.334 
18.0 15.0 0.125 0.160 0.319 0.147 0.183 0.156 0.305 0.037 0.335 0.276 0.160 0.291 0.371 0.124 0.029 0.365 0.354 0.042 0.070 0.349 
19.0 15.0 0.161 0.112 0.353 0.158 0.280 0.239 0.210 0.145 0.402 0.183 0.015 0.366 0.351 0.097 0.169 0.304 0.240 0.280 0.246 0.151 
20.0 15.0 0.183 0.059 0.382 0.144 0.376 0.298 0.085 0.269 0.400 0.021 0.178 0.343 0.227 0.292 0.280 0.108 0.038 0.352 0.265 0.119 
21.0 15.0 0.181 0.038 0.391 0.097 0.458 0.303 0.057 0.371 0.324 0.183 0.286 0.207 0.047 0.374 0.271 0.129 0.143 0.223 0.146 0.274 
22.0 15.0 0.147 0.148 0.365 0.012 0.505 0.223 0.193 0.398 0.189 0.363 0.307 0.009 0.118 0.294 0.159 0.275 0.215 0.013 0.016 0.219 
23.0 15.0 0.071 0.291 0.290 0.114 0.495 0.054 0.293 0.307 0.029 0.430 0.243 0.210 0.207 0.096 0.018 0.252 0.169 0.178 0.107 0.042 
24.0 15.0 0.042 0.422 0.167 0.235 0.424 0.160 0.338 0.118 0.110 0.350 0.131 0.302 0.206 0.100 0.083 0.113 0.069 0.190 0.109 0.093 
25.0 15.0 0.176 0.480 0.013 0.310 0.298 0.340 0.319 0.101 0.196 0.160 0.015 0.257 0.141 0.195 0.117 0.034 0.018 0.094 0.061 0.111 
26.0 15.0 0.303 0.422 0.147 0.304 0.145 0.413 0.247 0.258 0.216 0.044 0.067 0.124 0.057 0.171 0.094 0.103 0.057 0.010 0.010 0.054 
27.0 15.0 0.398 0.258 0.276 0.217 0.004 0.359 0.150 0.299 0.183 0.171 0.101 0.009 0.010 0.082 0.049 0.090 0.054 0.054 0.020 0.002 
28.0 15.0 0.443 0.054 0.353 0.090 0.116 0.219 0.056 0.237 0.122 0.194 0.095 0.082 0.043 0.001 0.010 0.041 0.032 0.045 0.024 0.023 
29.0 15.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 15.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 16.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 16.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 16.0 0.435 0.214 0.402 0.077 0.225 0.022 0.032 0.125 0.078 0.180 0.104 0.137 0.079 0.072 0.020 0.005 0.028 0.037 0.041 0.042 
4.0 16.0 0.433 0.029 0.376 0.056 0.151 0.198 0.057 0.266 0.162 0.260 0.141 0.135 0.066 0.015 0.025 0.066 0.072 0.089 0.054 0.053 
5.0 16.0 0.374 0.223 0.289 0.194 0.025 0.355 0.169 0.345 0.236 0.242 0.139 0.040 0.002 0.106 0.096 0.145 0.106 0.100 0.031 0.006 
6.0 16.0 0.269 0.397 0.157 0.276 0.129 0.404 0.273 0.302 0.262 0.098 0.076 0.125 0.103 0.223 0.156 0.154 0.084 0.014 0.047 0.102 
7.0 16.0 0.146 0.455 0.013 0.273 0.274 0.330 0.339 0.155 0.220 0.109 0.040 0.271 0.209 0.246 0.159 0.050 0.014 0.139 0.144 0.174 
8.0 16.0 0.031 0.402 0.115 0.199 0.383 0.179 0.347 0.029 0.112 0.284 0.175 0.319 0.262 0.136 0.075 0.129 0.154 0.248 0.189 0.115 
9.0 16.0 0.058 0.283 0.208 0.094 0.442 0.021 0.299 0.172 0.038 0.363 0.285 0.245 0.223 0.061 0.078 0.276 0.260 0.209 0.117 0.076 
10.0 16.0 0.115 0.146 0.262 0.015 0.453 0.091 0.205 0.240 0.194 0.337 0.329 0.088 0.090 0.250 0.238 0.296 0.252 0.017 0.064 0.271 
11.0 16.0 0.139 0.027 0.282 0.078 0.426 0.132 0.087 0.238 0.322 0.243 0.290 0.087 0.099 0.349 0.328 0.168 0.105 0.229 0.262 0.312 
12.0 16.0 0.137 0.093 0.279 0.110 0.377 0.112 0.039 0.199 0.397 0.128 0.173 0.226 0.280 0.327 0.296 0.050 0.127 0.376 0.350 0.141 
13.0 16.0 0.117 0.170 0.265 0.105 0.315 0.059 0.156 0.159 0.408 0.023 0.006 0.306 0.392 0.201 0.139 0.262 0.336 0.336 0.251 0.154 
14.0 16.0 0.084 0.212 0.250 0.071 0.248 0.008 0.255 0.142 0.349 0.065 0.170 0.321 0.381 0.012 0.088 0.368 0.395 0.109 0.005 0.370 
15.0 16.0 0.044 0.232 0.242 0.026 0.181 0.030 0.329 0.144 0.237 0.147 0.308 0.278 0.258 0.180 0.283 0.330 0.277 0.173 0.256 0.365 
16.0 16.0 0.004 0.236 0.246 0.033 0.109 0.029 0.375 0.152 0.089 0.229 0.380 0.183 0.061 0.325 0.372 0.165 0.041 0.368 0.364 0.145 
17.0 16.0 0.047 0.223 0.263 0.087 0.030 0.022 0.390 0.144 0.074 0.305 0.367 0.041 0.149 0.378 0.322 0.069 0.199 0.378 0.278 0.154 
18.0 16.0 0.094 0.197 0.293 0.134 0.059 0.095 0.368 0.101 0.227 0.353 0.272 0.130 0.307 0.312 0.158 0.277 0.331 0.196 0.061 0.344 
19.0 16.0 0.140 0.169 0.333 0.167 0.160 0.191 0.308 0.009 0.344 0.340 0.118 0.290 0.365 0.135 0.049 0.365 0.302 0.081 0.154 0.309 
20.0 16.0 0.180 0.140 0.376 0.183 0.269 0.287 0.208 0.127 0.401 0.241 0.057 0.383 0.307 0.101 0.213 0.286 0.145 0.296 0.249 0.083 
21.0 16.0 0.204 0.098 0.412 0.175 0.377 0.357 0.077 0.280 0.384 0.057 0.206 0.361 0.160 0.300 0.271 0.076 0.046 0.325 0.195 0.163 
22.0 16.0 0.201 0.026 0.420 0.128 0.465 0.363 0.070 0.400 0.290 0.173 0.284 0.209 0.014 0.362 0.213 0.150 0.168 0.162 0.058 0.250 
23.0 16.0 0.157 0.114 0.384 0.031 0.506 0.269 0.202 0.422 0.146 0.357 0.273 0.016 0.143 0.256 0.089 0.252 0.175 0.050 0.058 0.149 
24.0 16.0 0.070 0.277 0.295 0.101 0.485 0.083 0.291 0.321 0.005 0.414 0.193 0.202 0.191 0.063 0.025 0.203 0.106 0.164 0.095 0.005 
25.0 16.0 0.052 0.424 0.159 0.229 0.401 0.139 0.318 0.124 0.124 0.322 0.085 0.270 0.163 0.102 0.087 0.071 0.023 0.142 0.070 0.086 
26.0 16.0 0.187 0.486 0.007 0.303 0.268 0.314 0.285 0.086 0.184 0.138 0.010 0.213 0.096 0.165 0.092 0.042 0.032 0.054 0.026 0.076 
27.0 16.0 0.307 0.428 0.152 0.293 0.120 0.376 0.210 0.223 0.186 0.039 0.068 0.094 0.028 0.129 0.063 0.082 0.046 0.018 0.005 0.029 
28.0 16.0 0.387 0.274 0.266 0.211 0.013 0.321 0.121 0.252 0.148 0.139 0.085 0.011 0.017 0.056 0.027 0.063 0.035 0.040 0.017 0.006 
29.0 16.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 16.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 17.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 17.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 17.0 0.385 0.364 0.384 0.179 0.270 0.138 0.097 0.013 0.017 0.087 0.077 0.112 0.086 0.095 0.045 0.046 0.003 0.001 0.034 0.028 
4.0 17.0 0.423 0.250 0.406 0.093 0.242 0.015 0.032 0.133 0.101 0.211 0.133 0.170 0.099 0.092 0.016 0.001 0.051 0.058 0.065 0.065 
5.0 17.0 0.406 0.036 0.367 0.048 0.153 0.195 0.071 0.281 0.195 0.290 0.166 0.154 0.065 0.009 0.053 0.094 0.109 0.121 0.069 0.065 
6.0 17.0 0.334 0.200 0.270 0.179 0.019 0.338 0.188 0.346 0.262 0.252 0.143 0.035 0.028 0.135 0.139 0.177 0.129 0.109 0.011 0.020 
7.0 17.0 0.229 0.361 0.144 0.249 0.128 0.372 0.286 0.295 0.272 0.102 0.056 0.138 0.151 0.250 0.189 0.164 0.067 0.015 0.101 0.147 
8.0 17.0 0.117 0.412 0.016 0.239 0.259 0.298 0.340 0.159 0.212 0.094 0.076 0.276 0.252 0.255 0.156 0.032 0.072 0.184 0.201 0.200 
9.0 17.0 0.017 0.366 0.091 0.171 0.353 0.168 0.339 0.006 0.092 0.250 0.213 0.315 0.278 0.133 0.032 0.157 0.225 0.277 0.201 0.095 
10.0 17.0 0.059 0.265 0.165 0.080 0.403 0.042 0.288 0.111 0.059 0.322 0.310 0.247 0.203 0.062 0.144 0.294 0.298 0.203 0.062 0.128 
11.0 17.0 0.104 0.145 0.206 0.014 0.414 0.041 0.199 0.166 0.209 0.314 0.334 0.110 0.042 0.243 0.294 0.300 0.228 0.017 0.160 0.313 
12.0 17.0 0.123 0.028 0.221 0.065 0.396 0.062 0.089 0.172 0.328 0.256 0.275 0.045 0.156 0.343 0.345 0.167 0.025 0.260 0.337 0.315 
13.0 17.0 0.119 0.073 0.218 0.088 0.361 0.037 0.027 0.159 0.395 0.180 0.145 0.182 0.325 0.336 0.263 0.050 0.223 0.393 0.347 0.104 
14.0 17.0 0.101 0.142 0.209 0.078 0.316 0.012 0.137 0.156 0.396 0.100 0.027 0.277 0.397 0.221 0.065 0.256 0.378 0.318 0.154 0.194 
15.0 17.0 0.071 0.181 0.201 0.048 0.265 0.048 0.234 0.171 0.335 0.013 0.195 0.323 0.352 0.041 0.158 0.363 0.362 0.083 0.118 0.378 
16.0 17.0 0.034 0.201 0.202 0.012 0.209 0.064 0.311 0.196 0.223 0.089 0.321 0.308 0.204 0.158 0.320 0.329 0.186 0.194 0.313 0.333 
17.0 17.0 0.011 0.206 0.215 0.049 0.146 0.047 0.364 0.217 0.076 0.202 0.375 0.227 0.001 0.319 0.358 0.159 0.061 0.372 0.329 0.089 
18.0 17.0 0.056 0.197 0.242 0.098 0.069 0.013 0.384 0.212 0.087 0.312 0.344 0.079 0.198 0.385 0.261 0.080 0.258 0.355 0.174 0.198 
19.0 17.0 0.106 0.183 0.283 0.142 0.024 0.096 0.367 0.160 0.237 0.386 0.234 0.110 0.324 0.319 0.077 0.286 0.316 0.151 0.046 0.340 
20.0 17.0 0.157 0.175 0.335 0.178 0.133 0.203 0.306 0.053 0.347 0.385 0.072 0.289 0.341 0.131 0.115 0.358 0.224 0.124 0.198 0.252 
21.0 17.0 0.202 0.169 0.389 0.203 0.253 0.313 0.202 0.104 0.391 0.281 0.096 0.391 0.249 0.113 0.233 0.255 0.051 0.302 0.211 0.013 
22.0 17.0 0.228 0.144 0.430 0.202 0.370 0.395 0.064 0.278 0.355 0.078 0.221 0.358 0.091 0.299 0.235 0.035 0.102 0.275 0.111 0.183 
23.0 17.0 0.221 0.066 0.436 0.154 0.457 0.400 0.083 0.406 0.246 0.163 0.265 0.190 0.060 0.327 0.145 0.158 0.157 0.097 0.010 0.199 
24.0 17.0 0.169 0.076 0.391 0.052 0.491 0.297 0.205 0.424 0.103 0.340 0.230 0.028 0.149 0.208 0.034 0.219 0.125 0.074 0.069 0.087 
25.0 17.0 0.073 0.256 0.290 0.087 0.459 0.103 0.277 0.314 0.033 0.380 0.144 0.188 0.162 0.032 0.048 0.151 0.055 0.137 0.069 0.029 
26.0 17.0 0.055 0.411 0.148 0.215 0.365 0.117 0.288 0.120 0.126 0.281 0.048 0.230 0.121 0.097 0.078 0.038 0.005 0.098 0.037 0.070 
27.0 17.0 0.185 0.471 0.011 0.284 0.233 0.277 0.246 0.070 0.164 0.113 0.025 0.168 0.061 0.131 0.067 0.042 0.032 0.027 0.007 0.049 
28.0 17.0 0.292 0.413 0.146 0.271 0.097 0.327 0.173 0.183 0.153 0.033 0.062 0.069 0.010 0.094 0.040 0.061 0.033 0.018 0.009 0.013 
29.0 17.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 17.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 18.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 18.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 18.0 0.297 0.393 0.321 0.213 0.274 0.225 0.142 0.120 0.042 0.023 0.037 0.048 0.074 0.075 0.060 0.061 0.024 0.033 0.015 0.000 
4.0 18.0 0.368 0.390 0.386 0.193 0.293 0.160 0.110 0.024 0.027 0.095 0.102 0.136 0.113 0.122 0.055 0.060 0.015 0.004 0.058 0.045 
5.0 18.0 0.393 0.257 0.397 0.095 0.252 0.004 0.030 0.133 0.125 0.231 0.164 0.196 0.115 0.106 0.004 0.008 0.085 0.086 0.094 0.091 
6.0 18.0 0.362 0.038 0.346 0.043 0.154 0.178 0.083 0.272 0.223 0.299 0.184 0.162 0.052 0.005 0.092 0.123 0.146 0.149 0.072 0.066 
7.0 18.0 0.287 0.181 0.252 0.159 0.023 0.298 0.198 0.323 0.281 0.250 0.140 0.031 0.066 0.157 0.182 0.201 0.138 0.109 0.031 0.053 
8.0 18.0 0.188 0.323 0.138 0.213 0.112 0.316 0.288 0.272 0.276 0.107 0.032 0.137 0.198 0.264 0.210 0.166 0.031 0.045 0.167 0.190 
9.0 18.0 0.089 0.366 0.031 0.197 0.227 0.247 0.333 0.158 0.203 0.063 0.109 0.263 0.285 0.256 0.137 0.016 0.141 0.221 0.245 0.213 
10.0 18.0 0.008 0.326 0.055 0.136 0.309 0.143 0.328 0.039 0.077 0.198 0.242 0.301 0.281 0.133 0.023 0.174 0.286 0.292 0.181 0.065 
11.0 18.0 0.058 0.241 0.112 0.058 0.354 0.051 0.280 0.046 0.072 0.269 0.325 0.250 0.174 0.051 0.207 0.302 0.310 0.191 0.021 0.175 
12.0 18.0 0.094 0.137 0.142 0.014 0.370 0.015 0.200 0.088 0.215 0.283 0.332 0.139 0.007 0.225 0.335 0.302 0.176 0.041 0.255 0.342 
13.0 18.0 0.108 0.033 0.152 0.059 0.364 0.019 0.100 0.102 0.327 0.264 0.258 0.005 0.206 0.333 0.342 0.169 0.067 0.283 0.377 0.306 
14.0 18.0 0.103 0.057 0.151 0.072 0.344 0.032 0.007 0.114 0.384 0.224 0.116 0.133 0.349 0.336 0.207 0.047 0.294 0.387 0.283 0.059 
15.0 18.0 0.087 0.113 0.146 0.060 0.316 0.067 0.113 0.140 0.383 0.165 0.055 0.247 0.389 0.238 0.009 0.250 0.386 0.296 0.040 0.229 
16.0 18.0 0.060 0.146 0.144 0.033 0.282 0.094 0.209 0.180 0.323 0.080 0.214 0.319 0.314 0.063 0.217 0.357 0.300 0.054 0.210 0.375 
17.0 18.0 0.026 0.164 0.153 0.014 0.239 0.100 0.291 0.226 0.211 0.034 0.327 0.328 0.147 0.142 0.337 0.319 0.086 0.216 0.326 0.287 
18.0 18.0 0.018 0.168 0.174 0.051 0.183 0.075 0.350 0.260 0.064 0.171 0.364 0.256 0.058 0.313 0.324 0.144 0.147 0.370 0.255 0.025 
19.0 18.0 0.064 0.163 0.211 0.094 0.109 0.016 0.377 0.261 0.098 0.306 0.316 0.106 0.235 0.384 0.190 0.098 0.284 0.320 0.062 0.235 
20.0 18.0 0.118 0.164 0.263 0.136 0.014 0.076 0.362 0.209 0.245 0.400 0.192 0.096 0.325 0.312 0.003 0.292 0.270 0.096 0.124 0.318 
21.0 18.0 0.176 0.180 0.328 0.178 0.103 0.192 0.300 0.095 0.345 0.409 0.027 0.285 0.302 0.114 0.162 0.338 0.136 0.163 0.199 0.181 
22.0 18.0 0.226 0.198 0.393 0.214 0.233 0.316 0.190 0.078 0.371 0.299 0.127 0.382 0.184 0.127 0.225 0.207 0.027 0.285 0.145 0.048 
23.0 18.0 0.253 0.187 0.439 0.221 0.355 0.407 0.049 0.264 0.314 0.084 0.220 0.330 0.032 0.281 0.181 0.004 0.120 0.208 0.040 0.173 
24.0 18.0 0.241 0.113 0.442 0.175 0.439 0.413 0.092 0.392 0.199 0.154 0.235 0.159 0.087 0.280 0.085 0.155 0.126 0.042 0.039 0.142 
25.0 18.0 0.182 0.044 0.388 0.071 0.463 0.306 0.200 0.402 0.064 0.311 0.184 0.039 0.139 0.157 0.006 0.178 0.077 0.082 0.060 0.038 
26.0 18.0 0.079 0.227 0.280 0.071 0.420 0.113 0.254 0.288 0.050 0.331 0.100 0.167 0.128 0.007 0.054 0.105 0.021 0.106 0.043 0.037 
27.0 18.0 0.048 0.377 0.138 0.192 0.322 0.095 0.251 0.109 0.119 0.232 0.022 0.186 0.084 0.085 0.062 0.015 0.016 0.062 0.016 0.051 
28.0 18.0 0.168 0.429 0.009 0.251 0.199 0.232 0.205 0.054 0.138 0.090 0.030 0.127 0.035 0.098 0.046 0.036 0.027 0.011 0.002 0.029 
29.0 18.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 18.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 19.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 19.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 19.0 0.183 0.305 0.224 0.175 0.238 0.221 0.159 0.165 0.087 0.101 0.007 0.022 0.046 0.027 0.059 0.046 0.044 0.044 0.010 0.024 
4.0 19.0 0.275 0.400 0.318 0.218 0.298 0.244 0.162 0.143 0.046 0.035 0.053 0.055 0.101 0.096 0.080 0.082 0.027 0.045 0.031 0.004 
5.0 19.0 0.337 0.382 0.376 0.188 0.308 0.168 0.118 0.035 0.040 0.098 0.130 0.155 0.139 0.145 0.058 0.069 0.038 0.015 0.092 0.069 
6.0 19.0 0.348 0.237 0.375 0.087 0.258 0.014 0.026 0.119 0.150 0.232 0.190 0.208 0.120 0.111 0.024 0.023 0.128 0.115 0.117 0.112 
7.0 19.0 0.311 0.038 0.323 0.040 0.160 0.145 0.089 0.241 0.245 0.289 0.195 0.163 0.030 0.014 0.136 0.148 0.178 0.169 0.056 0.058 
8.0 19.0 0.238 0.166 0.237 0.134 0.037 0.237 0.199 0.279 0.293 0.241 0.130 0.034 0.108 0.168 0.220 0.215 0.129 0.101 0.088 0.090 
9.0 19.0 0.150 0.284 0.142 0.170 0.083 0.241 0.281 0.237 0.276 0.119 0.008 0.121 0.240 0.265 0.216 0.163 0.024 0.073 0.231 0.223 
10.0 19.0 0.066 0.317 0.055 0.150 0.184 0.184 0.322 0.155 0.194 0.020 0.138 0.237 0.307 0.254 0.103 0.006 0.213 0.247 0.263 0.213 
11.0 19.0 0.008 0.283 0.012 0.096 0.257 0.107 0.318 0.074 0.068 0.134 0.264 0.282 0.273 0.140 0.082 0.180 0.330 0.299 0.127 0.032 
12.0 19.0 0.055 0.212 0.053 0.031 0.302 0.049 0.276 0.021 0.077 0.207 0.334 0.253 0.140 0.031 0.263 0.302 0.294 0.179 0.118 0.214 
13.0 19.0 0.084 0.121 0.074 0.026 0.325 0.030 0.206 0.015 0.214 0.246 0.326 0.170 0.054 0.201 0.360 0.303 0.102 0.061 0.333 0.359 
14.0 19.0 0.093 0.033 0.081 0.057 0.332 0.042 0.116 0.033 0.318 0.261 0.236 0.049 0.243 0.313 0.311 0.166 0.156 0.288 0.359 0.271 
15.0 19.0 0.089 0.043 0.081 0.063 0.329 0.075 0.017 0.064 0.373 0.253 0.090 0.088 0.362 0.332 0.142 0.045 0.341 0.373 0.188 0.012 
16.0 19.0 0.075 0.086 0.080 0.052 0.318 0.108 0.086 0.110 0.371 0.214 0.078 0.216 0.372 0.248 0.078 0.244 0.362 0.266 0.073 0.255 
17.0 19.0 0.052 0.111 0.083 0.030 0.300 0.132 0.184 0.170 0.312 0.136 0.230 0.308 0.270 0.078 0.261 0.347 0.217 0.020 0.270 0.357 
18.0 19.0 0.020 0.123 0.098 0.007 0.269 0.135 0.272 0.232 0.201 0.017 0.329 0.335 0.089 0.130 0.335 0.303 0.014 0.236 0.296 0.230 
19.0 19.0 0.023 0.125 0.127 0.038 0.222 0.110 0.337 0.281 0.052 0.135 0.349 0.273 0.111 0.305 0.273 0.121 0.210 0.358 0.157 0.038 
20.0 19.0 0.072 0.126 0.173 0.076 0.151 0.053 0.369 0.292 0.109 0.287 0.283 0.122 0.261 0.373 0.113 0.117 0.277 0.272 0.039 0.256 
21.0 19.0 0.132 0.143 0.238 0.118 0.052 0.038 0.356 0.248 0.250 0.398 0.148 0.085 0.312 0.293 0.068 0.291 0.202 0.037 0.164 0.275 
22.0 19.0 0.196 0.182 0.317 0.169 0.074 0.161 0.290 0.131 0.336 0.411 0.014 0.273 0.250 0.088 0.183 0.300 0.051 0.185 0.162 0.105 
23.0 19.0 0.251 0.223 0.392 0.216 0.212 0.297 0.173 0.051 0.340 0.293 0.145 0.352 0.118 0.133 0.192 0.151 0.071 0.240 0.077 0.082 
24.0 19.0 0.279 0.227 0.441 0.231 0.335 0.396 0.034 0.239 0.270 0.080 0.208 0.288 0.014 0.252 0.125 0.034 0.113 0.142 0.011 0.144 
25.0 19.0 0.262 0.156 0.440 0.189 0.413 0.403 0.097 0.360 0.154 0.140 0.199 0.124 0.098 0.227 0.039 0.140 0.089 0.008 0.046 0.091 
26.0 19.0 0.194 0.031 0.378 0.085 0.426 0.296 0.188 0.361 0.034 0.272 0.140 0.045 0.119 0.111 0.024 0.135 0.040 0.075 0.043 0.010 
27.0 19.0 0.088 0.185 0.267 0.051 0.375 0.114 0.225 0.251 0.058 0.275 0.066 0.139 0.096 0.008 0.049 0.068 0.001 0.075 0.022 0.034 
28.0 19.0 0.032 0.322 0.131 0.159 0.280 0.068 0.212 0.095 0.105 0.184 0.006 0.143 0.056 0.068 0.046 0.003 0.018 0.037 0.004 0.034 
29.0 19.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 19.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 20.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 20.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 20.0 0.060 0.149 0.108 0.092 0.172 0.144 0.147 0.140 0.110 0.121 0.044 0.066 0.010 0.021 0.041 0.013 0.049 0.030 0.030 0.029 
4.0 20.0 0.159 0.294 0.217 0.170 0.258 0.228 0.182 0.185 0.102 0.123 0.003 0.032 0.066 0.033 0.082 0.062 0.059 0.062 0.008 0.033 
5.0 20.0 0.247 0.379 0.309 0.205 0.315 0.244 0.178 0.156 0.044 0.045 0.074 0.060 0.130 0.114 0.097 0.101 0.021 0.052 0.058 0.013 
6.0 20.0 0.297 0.343 0.356 0.166 0.316 0.162 0.121 0.045 0.057 0.092 0.159 0.164 0.158 0.159 0.049 0.071 0.074 0.032 0.128 0.094 
7.0 20.0 0.299 0.201 0.350 0.073 0.262 0.026 0.024 0.092 0.172 0.216 0.211 0.210 0.116 0.112 0.059 0.037 0.172 0.142 0.129 0.127 
8.0 20.0 0.259 0.030 0.301 0.036 0.169 0.100 0.090 0.192 0.262 0.266 0.199 0.164 0.001 0.018 0.181 0.164 0.196 0.181 0.019 0.043 
9.0 20.0 0.192 0.149 0.229 0.105 0.059 0.163 0.195 0.223 0.300 0.230 0.117 0.045 0.150 0.166 0.247 0.221 0.099 0.089 0.157 0.124 
10.0 20.0 0.117 0.243 0.152 0.125 0.047 0.160 0.271 0.198 0.273 0.138 0.016 0.093 0.274 0.257 0.206 0.160 0.091 0.096 0.281 0.245 
11.0 20.0 0.047 0.266 0.085 0.103 0.136 0.117 0.309 0.149 0.188 0.031 0.162 0.203 0.318 0.251 0.058 0.004 0.278 0.262 0.247 0.204 
12.0 20.0 0.012 0.238 0.037 0.056 0.204 0.066 0.310 0.104 0.064 0.067 0.280 0.259 0.256 0.152 0.141 0.178 0.350 0.298 0.046 0.004 
13.0 20.0 0.050 0.176 0.008 0.007 0.252 0.036 0.277 0.075 0.077 0.144 0.338 0.256 0.102 0.007 0.309 0.299 0.251 0.167 0.218 0.245 
14.0 20.0 0.072 0.099 0.009 0.039 0.283 0.039 0.215 0.056 0.208 0.205 0.312 0.195 0.098 0.172 0.356 0.291 0.013 0.076 0.363 0.345 
15.0 20.0 0.080 0.032 0.014 0.059 0.304 0.066 0.134 0.030 0.309 0.250 0.214 0.088 0.273 0.291 0.265 0.160 0.231 0.287 0.301 0.227 
16.0 20.0 0.078 0.033 0.014 0.062 0.316 0.100 0.040 0.014 0.363 0.267 0.065 0.047 0.365 0.323 0.073 0.044 0.359 0.352 0.076 0.035 
17.0 20.0 0.066 0.059 0.016 0.053 0.321 0.133 0.061 0.072 0.362 0.247 0.100 0.185 0.346 0.251 0.141 0.237 0.312 0.231 0.170 0.272 
18.0 20.0 0.045 0.077 0.023 0.035 0.317 0.157 0.162 0.144 0.302 0.180 0.243 0.291 0.221 0.087 0.290 0.333 0.122 0.015 0.291 0.327 
19.0 20.0 0.016 0.083 0.043 0.011 0.298 0.164 0.255 0.220 0.189 0.062 0.328 0.332 0.032 0.120 0.313 0.279 0.102 0.250 0.230 0.165 
20.0 20.0 0.026 0.081 0.079 0.016 0.258 0.146 0.326 0.282 0.039 0.095 0.329 0.278 0.156 0.293 0.210 0.093 0.244 0.333 0.054 0.094 
21.0 20.0 0.079 0.087 0.135 0.047 0.189 0.098 0.362 0.308 0.121 0.259 0.246 0.130 0.274 0.354 0.038 0.135 0.241 0.216 0.111 0.259 
22.0 20.0 0.146 0.120 0.213 0.092 0.085 0.014 0.347 0.273 0.253 0.378 0.102 0.076 0.280 0.260 0.115 0.275 0.123 0.015 0.161 0.214 
23.0 20.0 0.218 0.181 0.305 0.152 0.050 0.120 0.272 0.155 0.317 0.388 0.047 0.250 0.189 0.057 0.176 0.244 0.015 0.180 0.105 0.040 
24.0 20.0 0.277 0.242 0.389 0.210 0.193 0.265 0.154 0.026 0.303 0.272 0.152 0.311 0.062 0.133 0.149 0.098 0.087 0.189 0.023 0.093 
25.0 20.0 0.302 0.257 0.437 0.233 0.313 0.368 0.020 0.207 0.224 0.070 0.187 0.239 0.043 0.215 0.077 0.051 0.091 0.087 0.029 0.109 
26.0 20.0 0.278 0.186 0.430 0.192 0.380 0.374 0.097 0.316 0.114 0.123 0.160 0.091 0.094 0.174 0.008 0.117 0.055 0.018 0.039 0.050 
27.0 20.0 0.205 0.038 0.363 0.093 0.383 0.272 0.170 0.309 0.012 0.225 0.102 0.045 0.095 0.074 0.031 0.096 0.016 0.061 0.026 0.006 
28.0 20.0 0.100 0.135 0.253 0.028 0.328 0.109 0.193 0.209 0.057 0.217 0.041 0.110 0.068 0.013 0.040 0.042 0.007 0.050 0.010 0.027 
29.0 20.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 20.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 21.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 21.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 21.0 0.053 0.014 0.007 0.007 0.089 0.039 0.110 0.070 0.107 0.087 0.065 0.068 0.024 0.045 0.014 0.017 0.037 0.004 0.037 0.017 
4.0 21.0 0.037 0.127 0.098 0.079 0.185 0.137 0.168 0.148 0.130 0.139 0.050 0.081 0.019 0.028 0.060 0.016 0.069 0.042 0.040 0.042 
5.0 21.0 0.135 0.268 0.208 0.154 0.274 0.219 0.200 0.191 0.110 0.136 0.008 0.037 0.091 0.039 0.105 0.077 0.069 0.077 0.007 0.039 
6.0 21.0 0.214 0.333 0.292 0.177 0.322 0.224 0.185 0.156 0.035 0.052 0.098 0.063 0.157 0.127 0.104 0.112 0.003 0.052 0.094 0.028 
7.0 21.0 0.253 0.288 0.331 0.136 0.318 0.149 0.120 0.057 0.075 0.078 0.184 0.163 0.170 0.164 0.029 0.069 0.118 0.049 0.159 0.117 
8.0 21.0 0.248 0.157 0.323 0.056 0.264 0.040 0.022 0.056 0.189 0.188 0.224 0.204 0.101 0.111 0.101 0.048 0.209 0.160 0.119 0.133 
9.0 21.0 0.210 0.012 0.282 0.028 0.179 0.051 0.088 0.135 0.272 0.235 0.196 0.163 0.035 0.015 0.220 0.172 0.194 0.184 0.039 0.022 
10.0 21.0 0.152 0.130 0.224 0.076 0.082 0.090 0.186 0.165 0.301 0.217 0.099 0.062 0.189 0.155 0.260 0.220 0.049 0.076 0.226 0.152 
11.0 21.0 0.090 0.201 0.165 0.083 0.011 0.084 0.259 0.160 0.268 0.157 0.039 0.060 0.299 0.244 0.181 0.157 0.163 0.112 0.305 0.255 
12.0 21.0 0.033 0.216 0.116 0.061 0.091 0.055 0.297 0.141 0.183 0.078 0.182 0.167 0.317 0.248 0.006 0.005 0.327 0.268 0.198 0.187 
13.0 21.0 0.013 0.191 0.081 0.023 0.156 0.027 0.303 0.126 0.061 0.010 0.291 0.236 0.231 0.165 0.197 0.171 0.343 0.292 0.053 0.032 
14.0 21.0 0.044 0.138 0.061 0.024 0.206 0.022 0.276 0.119 0.076 0.086 0.331 0.251 0.058 0.017 0.330 0.281 0.176 0.143 0.289 0.254 
15.0 21.0 0.062 0.076 0.051 0.051 0.247 0.041 0.223 0.106 0.203 0.164 0.295 0.210 0.138 0.145 0.334 0.275 0.077 0.089 0.353 0.319 
16.0 21.0 0.069 0.023 0.047 0.062 0.279 0.073 0.150 0.078 0.300 0.230 0.190 0.117 0.294 0.269 0.208 0.150 0.286 0.281 0.213 0.178 
17.0 21.0 0.068 0.017 0.046 0.063 0.305 0.109 0.060 0.033 0.353 0.267 0.040 0.015 0.359 0.309 0.003 0.047 0.348 0.325 0.036 0.077 
18.0 21.0 0.058 0.036 0.042 0.057 0.324 0.143 0.040 0.033 0.351 0.264 0.121 0.154 0.312 0.245 0.193 0.229 0.239 0.191 0.235 0.276 
19.0 21.0 0.040 0.046 0.031 0.045 0.332 0.170 0.144 0.111 0.289 0.209 0.254 0.269 0.167 0.088 0.299 0.312 0.026 0.049 0.269 0.284 
20.0 21.0 0.013 0.043 0.008 0.029 0.323 0.183 0.242 0.195 0.173 0.098 0.321 0.319 0.024 0.113 0.274 0.248 0.170 0.255 0.142 0.098 
21.0 21.0 0.029 0.038 0.034 0.011 0.288 0.176 0.317 0.269 0.022 0.059 0.303 0.273 0.191 0.277 0.140 0.061 0.245 0.297 0.039 0.136 
22.0 21.0 0.088 0.050 0.101 0.017 0.218 0.139 0.352 0.308 0.134 0.226 0.202 0.127 0.268 0.321 0.027 0.145 0.180 0.153 0.141 0.233 
23.0 21.0 0.162 0.097 0.193 0.065 0.106 0.055 0.329 0.280 0.248 0.344 0.058 0.069 0.233 0.214 0.135 0.240 0.051 0.050 0.125 0.143 
24.0 21.0 0.240 0.175 0.295 0.133 0.034 0.079 0.250 0.168 0.293 0.353 0.072 0.223 0.131 0.029 0.153 0.188 0.050 0.161 0.053 0.007 
25.0 21.0 0.299 0.251 0.383 0.198 0.177 0.227 0.131 0.006 0.263 0.240 0.148 0.264 0.019 0.125 0.105 0.055 0.083 0.136 0.010 0.085 
26.0 21.0 0.319 0.271 0.427 0.224 0.289 0.327 0.006 0.173 0.180 0.058 0.159 0.190 0.056 0.174 0.039 0.055 0.064 0.046 0.032 0.073 
27.0 21.0 0.287 0.202 0.412 0.186 0.344 0.331 0.093 0.264 0.081 0.103 0.124 0.063 0.082 0.127 0.009 0.090 0.030 0.025 0.027 0.024 
28.0 21.0 0.211 0.063 0.342 0.096 0.337 0.239 0.149 0.252 0.001 0.178 0.072 0.039 0.072 0.047 0.030 0.065 0.003 0.045 0.014 0.011 
29.0 21.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 21.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 22.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 22.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 22.0 0.138 0.112 0.096 0.059 0.009 0.046 0.062 0.006 0.082 0.030 0.065 0.040 0.043 0.039 0.011 0.028 0.014 0.015 0.027 0.001 
4.0 22.0 0.072 0.031 0.017 0.013 0.095 0.026 0.125 0.065 0.125 0.093 0.076 0.079 0.025 0.056 0.024 0.023 0.053 0.005 0.052 0.023 
5.0 22.0 0.021 0.107 0.092 0.066 0.197 0.123 0.184 0.144 0.142 0.146 0.050 0.090 0.034 0.032 0.082 0.021 0.088 0.053 0.044 0.053 
6.0 22.0 0.113 0.231 0.197 0.128 0.280 0.191 0.209 0.180 0.108 0.137 0.024 0.039 0.117 0.045 0.123 0.088 0.066 0.087 0.030 0.038 
7.0 22.0 0.180 0.276 0.271 0.142 0.321 0.191 0.185 0.149 0.022 0.057 0.121 0.060 0.177 0.131 0.100 0.117 0.033 0.047 0.133 0.045 
8.0 22.0 0.209 0.227 0.303 0.103 0.312 0.131 0.116 0.068 0.092 0.056 0.202 0.152 0.169 0.163 0.002 0.064 0.162 0.065 0.175 0.133 
9.0 22.0 0.201 0.113 0.296 0.039 0.262 0.053 0.019 0.019 0.202 0.151 0.228 0.191 0.077 0.109 0.142 0.055 0.231 0.171 0.085 0.129 
10.0 22.0 0.166 0.014 0.263 0.021 0.187 0.015 0.085 0.080 0.275 0.200 0.185 0.161 0.071 0.009 0.248 0.171 0.170 0.180 0.108 0.000 
11.0 22.0 0.118 0.111 0.220 0.048 0.103 0.030 0.176 0.111 0.296 0.203 0.079 0.079 0.220 0.139 0.255 0.214 0.013 0.063 0.279 0.172 
12.0 22.0 0.068 0.161 0.177 0.048 0.021 0.025 0.245 0.124 0.260 0.170 0.061 0.029 0.311 0.228 0.142 0.152 0.228 0.122 0.295 0.253 
13.0 22.0 0.023 0.169 0.142 0.029 0.052 0.013 0.285 0.129 0.174 0.114 0.198 0.133 0.305 0.241 0.050 0.007 0.353 0.266 0.120 0.163 
14.0 22.0 0.013 0.146 0.118 0.014 0.115 0.005 0.292 0.137 0.054 0.044 0.291 0.208 0.191 0.166 0.237 0.157 0.295 0.264 0.149 0.060 
15.0 22.0 0.037 0.101 0.104 0.037 0.168 0.008 0.272 0.142 0.076 0.040 0.318 0.238 0.013 0.031 0.333 0.260 0.090 0.116 0.326 0.253 
16.0 22.0 0.052 0.052 0.098 0.055 0.216 0.034 0.227 0.135 0.198 0.126 0.272 0.213 0.173 0.123 0.296 0.253 0.155 0.102 0.305 0.283 
17.0 22.0 0.059 0.015 0.095 0.062 0.257 0.068 0.159 0.110 0.292 0.202 0.162 0.133 0.305 0.244 0.143 0.133 0.315 0.269 0.108 0.127 
18.0 22.0 0.059 0.007 0.093 0.063 0.293 0.103 0.073 0.067 0.342 0.253 0.013 0.013 0.341 0.288 0.062 0.051 0.309 0.289 0.132 0.111 
19.0 22.0 0.052 0.019 0.089 0.059 0.323 0.138 0.027 0.009 0.336 0.265 0.141 0.127 0.268 0.231 0.230 0.218 0.152 0.147 0.261 0.267 
20.0 22.0 0.037 0.020 0.076 0.052 0.340 0.168 0.132 0.075 0.271 0.223 0.260 0.244 0.109 0.082 0.289 0.285 0.061 0.079 0.213 0.231 
21.0 22.0 0.011 0.009 0.050 0.045 0.339 0.188 0.232 0.163 0.152 0.123 0.308 0.298 0.075 0.108 0.220 0.211 0.207 0.248 0.049 0.037 
22.0 22.0 0.033 0.003 0.003 0.035 0.307 0.194 0.307 0.244 0.001 0.030 0.267 0.254 0.209 0.253 0.069 0.030 0.213 0.246 0.098 0.153 
23.0 22.0 0.097 0.017 0.076 0.012 0.232 0.166 0.335 0.292 0.143 0.192 0.154 0.113 0.241 0.273 0.070 0.141 0.111 0.093 0.131 0.185 
24.0 22.0 0.178 0.074 0.178 0.041 0.115 0.087 0.305 0.272 0.239 0.303 0.019 0.064 0.181 0.166 0.134 0.199 0.006 0.069 0.080 0.084 
25.0 22.0 0.258 0.164 0.287 0.113 0.027 0.046 0.221 0.167 0.263 0.308 0.087 0.192 0.080 0.007 0.120 0.135 0.063 0.131 0.014 0.028 
26.0 22.0 0.314 0.247 0.372 0.180 0.164 0.188 0.107 0.011 0.220 0.202 0.135 0.214 0.009 0.109 0.067 0.025 0.066 0.091 0.022 0.068 
27.0 22.0 0.325 0.268 0.408 0.206 0.263 0.279 0.004 0.139 0.139 0.046 0.130 0.143 0.058 0.133 0.015 0.051 0.040 0.020 0.026 0.045 
28.0 22.0 0.287 0.203 0.385 0.171 0.304 0.280 0.085 0.211 0.055 0.081 0.093 0.043 0.067 0.089 0.016 0.065 0.013 0.024 0.017 0.009 
29.0 22.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 22.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 23.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 23.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 23.0 0.185 0.137 0.151 0.075 0.051 0.078 0.015 0.044 0.046 0.016 0.049 0.006 0.044 0.017 0.026 0.019 0.007 0.017 0.009 0.010 
4.0 23.0 0.151 0.119 0.104 0.064 0.010 0.056 0.069 0.012 0.094 0.025 0.077 0.042 0.050 0.046 0.011 0.034 0.022 0.020 0.039 0.002 
5.0 23.0 0.080 0.034 0.018 0.016 0.103 0.014 0.137 0.057 0.138 0.091 0.082 0.084 0.020 0.063 0.038 0.026 0.072 0.008 0.064 0.031 
6.0 23.0 0.010 0.093 0.088 0.052 0.202 0.100 0.191 0.128 0.145 0.140 0.041 0.090 0.054 0.031 0.103 0.027 0.098 0.063 0.034 0.060 
7.0 23.0 0.092 0.191 0.183 0.100 0.276 0.154 0.207 0.159 0.099 0.130 0.043 0.039 0.140 0.048 0.132 0.093 0.050 0.090 0.064 0.032 
8.0 23.0 0.147 0.217 0.246 0.105 0.309 0.152 0.177 0.134 0.007 0.062 0.140 0.052 0.187 0.128 0.084 0.115 0.072 0.038 0.165 0.060 
9.0 23.0 0.168 0.168 0.273 0.071 0.298 0.109 0.107 0.076 0.106 0.031 0.210 0.134 0.156 0.155 0.038 0.057 0.197 0.076 0.168 0.140 
10.0 23.0 0.159 0.074 0.268 0.024 0.254 0.060 0.016 0.017 0.206 0.113 0.222 0.173 0.047 0.106 0.177 0.056 0.231 0.171 0.031 0.117 
11.0 23.0 0.129 0.026 0.244 0.012 0.189 0.029 0.080 0.034 0.271 0.165 0.167 0.156 0.105 0.004 0.260 0.164 0.125 0.168 0.175 0.021 
12.0 23.0 0.091 0.093 0.213 0.027 0.117 0.022 0.165 0.067 0.284 0.183 0.056 0.091 0.242 0.120 0.233 0.202 0.079 0.048 0.305 0.181 
13.0 23.0 0.051 0.125 0.183 0.023 0.045 0.024 0.230 0.091 0.245 0.172 0.080 0.005 0.310 0.207 0.095 0.143 0.276 0.127 0.252 0.239 
14.0 23.0 0.016 0.127 0.160 0.005 0.022 0.028 0.267 0.112 0.159 0.133 0.204 0.100 0.273 0.221 0.100 0.006 0.336 0.245 0.023 0.123 
15.0 23.0 0.011 0.106 0.144 0.023 0.082 0.025 0.278 0.133 0.045 0.073 0.283 0.178 0.147 0.159 0.260 0.143 0.226 0.230 0.220 0.083 
16.0 23.0 0.031 0.070 0.135 0.043 0.138 0.010 0.263 0.146 0.078 0.011 0.298 0.217 0.029 0.038 0.316 0.234 0.007 0.086 0.323 0.240 
17.0 23.0 0.043 0.035 0.130 0.054 0.189 0.024 0.223 0.144 0.193 0.091 0.244 0.204 0.198 0.103 0.245 0.224 0.213 0.109 0.227 0.238 
18.0 23.0 0.050 0.012 0.128 0.057 0.236 0.055 0.161 0.125 0.281 0.170 0.132 0.137 0.304 0.217 0.076 0.113 0.313 0.249 0.009 0.077 
19.0 23.0 0.051 0.011 0.127 0.058 0.279 0.088 0.078 0.089 0.325 0.228 0.014 0.028 0.312 0.260 0.116 0.056 0.248 0.248 0.197 0.134 
20.0 23.0 0.047 0.014 0.122 0.057 0.316 0.122 0.019 0.034 0.315 0.250 0.157 0.102 0.216 0.208 0.246 0.203 0.064 0.103 0.246 0.243 
21.0 23.0 0.034 0.008 0.109 0.055 0.340 0.153 0.124 0.042 0.246 0.221 0.258 0.214 0.053 0.071 0.259 0.252 0.126 0.100 0.136 0.174 
22.0 23.0 0.008 0.019 0.080 0.055 0.343 0.181 0.222 0.128 0.125 0.132 0.282 0.266 0.112 0.101 0.156 0.168 0.208 0.223 0.030 0.012 
23.0 23.0 0.038 0.030 0.025 0.052 0.309 0.196 0.291 0.212 0.021 0.014 0.221 0.221 0.205 0.218 0.012 0.004 0.157 0.184 0.115 0.142 
24.0 23.0 0.107 0.016 0.061 0.032 0.231 0.178 0.311 0.265 0.148 0.160 0.107 0.093 0.202 0.222 0.091 0.128 0.051 0.045 0.100 0.133 
25.0 23.0 0.190 0.057 0.169 0.024 0.112 0.105 0.274 0.249 0.222 0.258 0.011 0.060 0.130 0.121 0.117 0.155 0.032 0.072 0.040 0.040 
26.0 23.0 0.268 0.149 0.276 0.093 0.027 0.026 0.188 0.154 0.227 0.256 0.090 0.159 0.041 0.009 0.086 0.090 0.059 0.098 0.008 0.035 
27.0 23.0 0.316 0.229 0.353 0.157 0.152 0.150 0.083 0.016 0.177 0.161 0.117 0.166 0.024 0.089 0.038 0.006 0.047 0.056 0.023 0.048 
28.0 23.0 0.318 0.246 0.379 0.179 0.234 0.228 0.012 0.106 0.105 0.035 0.101 0.104 0.052 0.097 0.001 0.041 0.023 0.006 0.018 0.025 
29.0 23.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 23.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 24.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 24.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 24.0 0.193 0.106 0.167 0.058 0.082 0.066 0.019 0.048 0.012 0.032 0.026 0.014 0.032 0.002 0.026 0.005 0.017 0.009 0.005 0.008 
4.0 24.0 0.190 0.131 0.154 0.072 0.052 0.080 0.017 0.050 0.052 0.023 0.057 0.004 0.052 0.018 0.030 0.022 0.006 0.021 0.015 0.013 
5.0 24.0 0.149 0.107 0.100 0.060 0.015 0.058 0.076 0.019 0.104 0.021 0.085 0.042 0.053 0.050 0.005 0.039 0.034 0.022 0.052 0.002 
6.0 24.0 0.077 0.028 0.012 0.017 0.108 0.010 0.142 0.045 0.142 0.083 0.080 0.082 0.008 0.063 0.055 0.024 0.087 0.015 0.068 0.038 
7.0 24.0 0.005 0.081 0.084 0.039 0.198 0.074 0.188 0.104 0.138 0.125 0.028 0.086 0.074 0.029 0.118 0.032 0.097 0.069 0.013 0.061 
8.0 24.0 0.073 0.151 0.166 0.071 0.262 0.112 0.196 0.130 0.084 0.119 0.060 0.039 0.154 0.047 0.129 0.093 0.023 0.086 0.099 0.022 
9.0 24.0 0.116 0.161 0.218 0.070 0.288 0.111 0.163 0.116 0.008 0.067 0.151 0.040 0.183 0.118 0.058 0.108 0.110 0.028 0.180 0.072 
10.0 24.0 0.131 0.116 0.241 0.044 0.277 0.086 0.096 0.080 0.113 0.012 0.208 0.113 0.134 0.142 0.073 0.050 0.216 0.082 0.138 0.137 
11.0 24.0 0.123 0.043 0.239 0.013 0.238 0.060 0.012 0.040 0.203 0.078 0.207 0.152 0.015 0.100 0.200 0.055 0.209 0.163 0.032 0.098 
12.0 24.0 0.099 0.031 0.223 0.009 0.184 0.046 0.074 0.010 0.257 0.131 0.144 0.146 0.131 0.009 0.254 0.151 0.070 0.150 0.224 0.039 
13.0 24.0 0.069 0.075 0.203 0.014 0.122 0.043 0.152 0.032 0.265 0.160 0.034 0.096 0.250 0.101 0.197 0.184 0.138 0.034 0.298 0.181 
14.0 24.0 0.039 0.093 0.183 0.006 0.060 0.046 0.210 0.062 0.222 0.161 0.093 0.018 0.287 0.178 0.041 0.124 0.289 0.122 0.171 0.202 
15.0 24.0 0.012 0.092 0.167 0.011 0.003 0.046 0.246 0.091 0.140 0.136 0.202 0.074 0.232 0.194 0.138 0.008 0.294 0.215 0.066 0.084 
16.0 24.0 0.009 0.073 0.157 0.028 0.058 0.036 0.258 0.117 0.035 0.087 0.267 0.148 0.101 0.144 0.264 0.127 0.149 0.191 0.258 0.097 
17.0 24.0 0.025 0.045 0.151 0.041 0.113 0.017 0.247 0.134 0.080 0.020 0.270 0.190 0.065 0.039 0.283 0.205 0.069 0.058 0.285 0.216 
18.0 24.0 0.035 0.022 0.148 0.047 0.165 0.015 0.212 0.137 0.186 0.061 0.211 0.185 0.211 0.086 0.186 0.192 0.243 0.112 0.137 0.189 
19.0 24.0 0.042 0.014 0.147 0.049 0.214 0.039 0.155 0.126 0.265 0.136 0.099 0.131 0.290 0.187 0.016 0.090 0.283 0.221 0.082 0.033 
20.0 24.0 0.044 0.012 0.146 0.049 0.261 0.067 0.077 0.098 0.303 0.195 0.038 0.037 0.271 0.226 0.153 0.058 0.173 0.203 0.222 0.143 
21.0 24.0 0.042 0.011 0.142 0.050 0.301 0.098 0.016 0.052 0.287 0.224 0.167 0.081 0.161 0.180 0.242 0.183 0.015 0.063 0.199 0.208 
22.0 24.0 0.030 0.019 0.128 0.052 0.329 0.129 0.117 0.019 0.214 0.205 0.245 0.182 0.004 0.056 0.211 0.210 0.157 0.107 0.057 0.115 
23.0 24.0 0.005 0.037 0.097 0.059 0.332 0.162 0.209 0.096 0.093 0.127 0.244 0.224 0.130 0.090 0.093 0.122 0.175 0.181 0.071 0.039 
24.0 24.0 0.044 0.049 0.038 0.061 0.297 0.184 0.269 0.177 0.040 0.009 0.173 0.182 0.185 0.181 0.028 0.015 0.101 0.127 0.103 0.118 
25.0 24.0 0.115 0.034 0.053 0.044 0.217 0.173 0.280 0.229 0.146 0.131 0.066 0.070 0.159 0.171 0.093 0.109 0.011 0.014 0.064 0.087 
26.0 24.0 0.197 0.041 0.161 0.013 0.099 0.107 0.236 0.215 0.197 0.211 0.030 0.054 0.086 0.082 0.092 0.113 0.041 0.063 0.013 0.013 
27.0 24.0 0.268 0.127 0.261 0.074 0.030 0.009 0.154 0.131 0.188 0.203 0.085 0.125 0.015 0.016 0.056 0.056 0.047 0.068 0.015 0.031 
28.0 24.0 0.305 0.198 0.326 0.130 0.137 0.115 0.061 0.016 0.138 0.123 0.095 0.123 0.029 0.069 0.019 0.003 0.030 0.032 0.018 0.031 
29.0 24.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 24.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 25.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 25.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 25.0 0.171 0.058 0.150 0.029 0.085 0.036 0.034 0.031 0.010 0.026 0.006 0.016 0.015 0.009 0.017 0.003 0.016 0.001 0.010 0.003 
4.0 25.0 0.189 0.093 0.163 0.050 0.082 0.061 0.019 0.049 0.014 0.036 0.030 0.017 0.037 0.004 0.030 0.005 0.020 0.010 0.004 0.010 
5.0 25.0 0.180 0.110 0.144 0.061 0.047 0.073 0.021 0.051 0.058 0.026 0.064 0.002 0.057 0.019 0.030 0.025 0.001 0.024 0.024 0.015 
6.0 25.0 0.136 0.081 0.087 0.048 0.023 0.053 0.081 0.022 0.108 0.015 0.086 0.040 0.047 0.050 0.006 0.039 0.049 0.020 0.062 0.005 
7.0 25.0 0.070 0.014 0.007 0.014 0.108 0.010 0.140 0.030 0.137 0.070 0.071 0.076 0.007 0.059 0.071 0.020 0.096 0.020 0.060 0.043 
8.0 25.0 0.004 0.067 0.078 0.026 0.186 0.046 0.177 0.078 0.125 0.107 0.013 0.078 0.090 0.025 0.123 0.034 0.084 0.070 0.016 0.057 
9.0 25.0 0.056 0.112 0.145 0.045 0.239 0.072 0.179 0.101 0.068 0.105 0.073 0.039 0.158 0.043 0.114 0.088 0.011 0.078 0.127 0.011 
10.0 25.0 0.089 0.111 0.188 0.041 0.259 0.074 0.144 0.097 0.020 0.069 0.153 0.028 0.169 0.105 0.028 0.096 0.139 0.017 0.174 0.077 
11.0 25.0 0.100 0.072 0.208 0.022 0.249 0.063 0.083 0.079 0.115 0.015 0.196 0.092 0.106 0.126 0.101 0.042 0.214 0.082 0.090 0.126 
12.0 25.0 0.092 0.016 0.209 0.007 0.217 0.055 0.009 0.054 0.192 0.049 0.185 0.130 0.014 0.091 0.207 0.052 0.170 0.149 0.091 0.076 
13.0 25.0 0.074 0.032 0.200 0.010 0.173 0.052 0.068 0.027 0.237 0.100 0.118 0.131 0.147 0.015 0.232 0.135 0.012 0.128 0.248 0.053 
14.0 25.0 0.052 0.059 0.187 0.009 0.121 0.054 0.135 0.013 0.236 0.131 0.013 0.091 0.238 0.081 0.147 0.155 0.174 0.018 0.247 0.160 
15.0 25.0 0.029 0.068 0.175 0.005 0.067 0.055 0.187 0.038 0.194 0.141 0.100 0.026 0.254 0.148 0.006 0.102 0.275 0.112 0.086 0.161 
16.0 25.0 0.010 0.064 0.165 0.016 0.014 0.052 0.221 0.069 0.120 0.127 0.193 0.052 0.187 0.165 0.160 0.008 0.235 0.183 0.129 0.048 
17.0 25.0 0.008 0.047 0.158 0.028 0.040 0.041 0.234 0.096 0.024 0.090 0.243 0.119 0.059 0.124 0.251 0.110 0.075 0.152 0.260 0.102 
18.0 25.0 0.019 0.027 0.154 0.034 0.091 0.024 0.225 0.114 0.080 0.034 0.238 0.159 0.090 0.037 0.239 0.172 0.121 0.034 0.223 0.185 
19.0 25.0 0.028 0.011 0.153 0.037 0.142 0.010 0.195 0.121 0.174 0.036 0.175 0.160 0.212 0.070 0.127 0.158 0.245 0.108 0.050 0.141 
20.0 25.0 0.035 0.006 0.153 0.038 0.191 0.022 0.143 0.116 0.244 0.103 0.068 0.119 0.263 0.157 0.034 0.068 0.233 0.188 0.137 0.004 
21.0 25.0 0.038 0.010 0.153 0.039 0.238 0.045 0.071 0.098 0.274 0.160 0.057 0.040 0.224 0.191 0.170 0.059 0.099 0.157 0.210 0.137 
22.0 25.0 0.037 0.011 0.149 0.041 0.280 0.071 0.017 0.062 0.252 0.190 0.166 0.061 0.107 0.147 0.214 0.155 0.066 0.030 0.133 0.162 
23.0 25.0 0.027 0.022 0.135 0.047 0.307 0.102 0.110 0.011 0.175 0.177 0.218 0.147 0.032 0.040 0.153 0.161 0.152 0.099 0.005 0.064 
24.0 25.0 0.005 0.045 0.102 0.058 0.309 0.137 0.192 0.068 0.063 0.113 0.201 0.181 0.131 0.078 0.043 0.082 0.131 0.138 0.082 0.050 
25.0 25.0 0.049 0.058 0.041 0.063 0.273 0.164 0.242 0.143 0.053 0.008 0.127 0.143 0.156 0.143 0.048 0.024 0.054 0.081 0.078 0.089 
26.0 25.0 0.119 0.039 0.050 0.047 0.193 0.156 0.243 0.189 0.137 0.104 0.034 0.049 0.116 0.125 0.081 0.086 0.013 0.004 0.034 0.051 
27.0 25.0 0.195 0.023 0.152 0.005 0.082 0.098 0.196 0.176 0.168 0.165 0.039 0.046 0.052 0.052 0.067 0.078 0.038 0.049 0.002 0.001 
28.0 25.0 0.256 0.102 0.240 0.055 0.032 0.005 0.121 0.105 0.150 0.153 0.073 0.094 0.001 0.018 0.034 0.033 0.033 0.043 0.014 0.023 
29.0 25.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 25.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 26.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 26.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 26.0 0.134 0.020 0.116 0.007 0.070 0.010 0.034 0.012 0.018 0.013 0.005 0.010 0.003 0.008 0.008 0.005 0.009 0.002 0.008 0.001 
4.0 26.0 0.162 0.045 0.141 0.021 0.083 0.029 0.035 0.028 0.010 0.026 0.008 0.018 0.018 0.011 0.020 0.004 0.018 0.001 0.011 0.004 
5.0 26.0 0.175 0.073 0.149 0.039 0.076 0.052 0.017 0.045 0.017 0.036 0.035 0.018 0.042 0.004 0.033 0.006 0.019 0.012 0.003 0.012 
6.0 26.0 0.160 0.081 0.126 0.046 0.038 0.061 0.025 0.047 0.062 0.026 0.067 0.001 0.056 0.019 0.024 0.026 0.010 0.024 0.034 0.013 
7.0 26.0 0.118 0.053 0.072 0.035 0.028 0.046 0.081 0.024 0.106 0.011 0.081 0.037 0.037 0.047 0.020 0.036 0.061 0.015 0.065 0.009 
8.0 26.0 0.060 0.001 0.005 0.011 0.102 0.014 0.131 0.017 0.127 0.056 0.059 0.067 0.023 0.053 0.082 0.014 0.094 0.024 0.043 0.044 
9.0 26.0 0.005 0.053 0.069 0.014 0.167 0.021 0.160 0.053 0.108 0.088 0.003 0.069 0.099 0.020 0.118 0.035 0.060 0.066 0.046 0.048 
10.0 26.0 0.041 0.079 0.123 0.022 0.210 0.039 0.157 0.075 0.051 0.091 0.081 0.036 0.151 0.038 0.090 0.079 0.043 0.065 0.140 0.003 
11.0 26.0 0.066 0.071 0.159 0.018 0.226 0.045 0.125 0.080 0.029 0.067 0.148 0.018 0.146 0.091 0.005 0.082 0.154 0.006 0.148 0.078 
12.0 26.0 0.073 0.038 0.175 0.008 0.218 0.045 0.071 0.073 0.111 0.025 0.178 0.073 0.076 0.109 0.119 0.033 0.195 0.079 0.037 0.108 
13.0 26.0 0.068 0.003 0.179 0.007 0.193 0.047 0.007 0.059 0.176 0.027 0.159 0.109 0.037 0.080 0.200 0.047 0.122 0.129 0.134 0.053 
14.0 26.0 0.055 0.030 0.175 0.007 0.156 0.050 0.059 0.037 0.209 0.072 0.091 0.111 0.149 0.012 0.192 0.112 0.038 0.097 0.232 0.058 
15.0 26.0 0.038 0.045 0.168 0.005 0.113 0.054 0.118 0.012 0.205 0.105 0.005 0.081 0.216 0.065 0.098 0.125 0.187 0.003 0.180 0.135 
16.0 26.0 0.022 0.049 0.160 0.007 0.068 0.055 0.164 0.020 0.166 0.119 0.102 0.029 0.214 0.120 0.042 0.079 0.241 0.100 0.012 0.120 
17.0 26.0 0.008 0.043 0.154 0.015 0.021 0.051 0.194 0.048 0.099 0.112 0.178 0.036 0.143 0.135 0.167 0.007 0.170 0.149 0.164 0.019 
18.0 26.0 0.005 0.028 0.150 0.022 0.026 0.040 0.207 0.073 0.014 0.084 0.215 0.093 0.024 0.102 0.225 0.093 0.012 0.115 0.232 0.098 
19.0 26.0 0.014 0.013 0.148 0.026 0.073 0.027 0.200 0.091 0.078 0.040 0.202 0.129 0.106 0.031 0.188 0.141 0.149 0.013 0.151 0.150 
20.0 26.0 0.022 0.002 0.148 0.027 0.120 0.014 0.174 0.101 0.160 0.018 0.139 0.134 0.201 0.057 0.073 0.125 0.223 0.099 0.019 0.097 
21.0 26.0 0.028 0.005 0.149 0.027 0.167 0.008 0.127 0.101 0.219 0.074 0.041 0.102 0.227 0.129 0.068 0.048 0.174 0.154 0.158 0.023 
22.0 26.0 0.033 0.005 0.150 0.028 0.213 0.024 0.062 0.090 0.240 0.125 0.069 0.037 0.172 0.153 0.166 0.055 0.036 0.112 0.169 0.119 
23.0 26.0 0.032 0.005 0.147 0.032 0.252 0.047 0.019 0.063 0.211 0.154 0.154 0.047 0.060 0.112 0.171 0.123 0.088 0.005 0.070 0.111 
24.0 26.0 0.023 0.024 0.134 0.041 0.278 0.077 0.103 0.017 0.137 0.146 0.185 0.116 0.053 0.024 0.101 0.118 0.128 0.084 0.035 0.028 
25.0 26.0 0.007 0.048 0.100 0.054 0.278 0.112 0.173 0.047 0.037 0.093 0.157 0.141 0.119 0.066 0.009 0.050 0.088 0.098 0.073 0.048 
26.0 26.0 0.053 0.061 0.038 0.060 0.240 0.139 0.210 0.112 0.059 0.007 0.088 0.106 0.122 0.108 0.052 0.027 0.022 0.047 0.051 0.061 
27.0 26.0 0.119 0.042 0.048 0.046 0.163 0.133 0.203 0.149 0.121 0.081 0.013 0.032 0.080 0.087 0.064 0.063 0.021 0.011 0.015 0.028 
28.0 26.0 0.186 0.012 0.140 0.008 0.064 0.083 0.157 0.136 0.136 0.124 0.039 0.037 0.029 0.031 0.045 0.050 0.030 0.035 0.007 0.005 
29.0 26.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 26.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 27.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 27.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 27.0 0.096 0.001 0.079 0.004 0.049 0.004 0.027 0.001 0.018 0.003 0.009 0.004 0.003 0.004 0.002 0.003 0.004 0.002 0.004 0.001 
4.0 27.0 0.123 0.012 0.106 0.002 0.067 0.005 0.035 0.009 0.019 0.012 0.005 0.010 0.005 0.008 0.010 0.005 0.011 0.003 0.009 0.001 
5.0 27.0 0.146 0.033 0.127 0.015 0.077 0.023 0.033 0.025 0.009 0.025 0.011 0.018 0.022 0.011 0.023 0.004 0.020 0.002 0.010 0.004 
6.0 27.0 0.153 0.052 0.130 0.028 0.067 0.042 0.013 0.040 0.021 0.033 0.039 0.016 0.044 0.002 0.031 0.008 0.013 0.013 0.008 0.012 
7.0 27.0 0.136 0.054 0.105 0.032 0.029 0.049 0.028 0.041 0.064 0.023 0.066 0.003 0.051 0.020 0.015 0.025 0.022 0.022 0.042 0.009 
8.0 27.0 0.098 0.029 0.057 0.024 0.030 0.040 0.077 0.024 0.100 0.007 0.072 0.033 0.024 0.043 0.033 0.030 0.068 0.009 0.059 0.014 
9.0 27.0 0.050 0.009 0.005 0.009 0.092 0.019 0.119 0.006 0.112 0.044 0.044 0.057 0.036 0.044 0.086 0.008 0.082 0.028 0.018 0.041 
10.0 27.0 0.006 0.040 0.058 0.003 0.145 0.003 0.140 0.035 0.090 0.071 0.015 0.058 0.102 0.015 0.105 0.035 0.032 0.059 0.070 0.036 
11.0 27.0 0.027 0.051 0.102 0.007 0.179 0.016 0.134 0.055 0.037 0.077 0.083 0.032 0.138 0.034 0.063 0.069 0.068 0.050 0.136 0.014 
12.0 27.0 0.046 0.041 0.130 0.003 0.192 0.024 0.106 0.065 0.033 0.061 0.137 0.012 0.119 0.076 0.028 0.067 0.154 0.004 0.109 0.073 
13.0 27.0 0.052 0.016 0.145 0.004 0.186 0.031 0.060 0.065 0.103 0.028 0.155 0.058 0.048 0.090 0.127 0.022 0.162 0.073 0.013 0.086 
14.0 27.0 0.048 0.010 0.150 0.007 0.166 0.038 0.006 0.056 0.155 0.014 0.128 0.087 0.053 0.063 0.175 0.043 0.067 0.101 0.149 0.027 
15.0 27.0 0.039 0.026 0.149 0.006 0.137 0.044 0.051 0.040 0.179 0.052 0.065 0.090 0.143 0.009 0.147 0.091 0.073 0.068 0.193 0.059 
16.0 27.0 0.028 0.034 0.146 0.002 0.103 0.048 0.100 0.018 0.173 0.081 0.017 0.068 0.188 0.052 0.054 0.097 0.181 0.009 0.112 0.108 
17.0 27.0 0.017 0.034 0.142 0.005 0.065 0.049 0.140 0.006 0.138 0.096 0.099 0.027 0.174 0.096 0.066 0.058 0.196 0.086 0.043 0.082 
18.0 27.0 0.007 0.028 0.139 0.012 0.026 0.045 0.167 0.031 0.079 0.093 0.160 0.025 0.102 0.107 0.161 0.011 0.108 0.116 0.170 0.003 
19.0 27.0 0.003 0.016 0.137 0.016 0.016 0.037 0.179 0.053 0.006 0.073 0.185 0.071 0.005 0.080 0.189 0.078 0.035 0.081 0.185 0.088 
20.0 27.0 0.010 0.005 0.136 0.018 0.058 0.028 0.174 0.069 0.074 0.040 0.166 0.102 0.111 0.023 0.138 0.112 0.155 0.003 0.082 0.114 
21.0 27.0 0.017 0.003 0.137 0.018 0.100 0.018 0.151 0.081 0.144 0.005 0.106 0.108 0.181 0.047 0.029 0.094 0.186 0.086 0.064 0.060 
22.0 27.0 0.023 0.007 0.139 0.018 0.144 0.006 0.110 0.085 0.191 0.053 0.017 0.083 0.185 0.102 0.085 0.029 0.113 0.116 0.147 0.034 
23.0 27.0 0.028 0.005 0.141 0.019 0.186 0.009 0.050 0.078 0.201 0.096 0.073 0.029 0.122 0.116 0.143 0.048 0.007 0.071 0.114 0.090 
24.0 27.0 0.028 0.007 0.139 0.025 0.223 0.029 0.022 0.058 0.170 0.121 0.136 0.036 0.025 0.080 0.126 0.093 0.089 0.009 0.024 0.070 
25.0 27.0 0.019 0.026 0.125 0.035 0.246 0.057 0.094 0.020 0.102 0.116 0.150 0.089 0.060 0.011 0.059 0.081 0.097 0.066 0.044 0.006 
26.0 27.0 0.009 0.048 0.091 0.048 0.242 0.090 0.152 0.033 0.016 0.072 0.117 0.105 0.100 0.053 0.011 0.028 0.052 0.065 0.055 0.039 
27.0 27.0 0.055 0.058 0.031 0.053 0.203 0.113 0.177 0.086 0.059 0.003 0.057 0.074 0.090 0.077 0.046 0.024 0.004 0.025 0.030 0.038 
28.0 27.0 0.115 0.040 0.047 0.041 0.133 0.106 0.164 0.114 0.101 0.061 0.000 0.019 0.053 0.057 0.046 0.043 0.020 0.012 0.004 0.013 
29.0 27.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 27.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 28.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 28.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 28.0 0.065 0.006 0.049 0.006 0.030 0.007 0.018 0.003 0.013 0.001 0.008 0.001 0.004 0.001 0.001 0.001 0.001 0.001 0.002 0.001 
4.0 28.0 0.085 0.003 0.070 0.005 0.046 0.005 0.027 0.002 0.019 0.003 0.009 0.004 0.002 0.004 0.003 0.003 0.005 0.002 0.005 0.001 
5.0 28.0 0.109 0.008 0.094 0.002 0.063 0.004 0.034 0.008 0.018 0.012 0.003 0.010 0.008 0.008 0.012 0.005 0.013 0.002 0.010 0.002 
6.0 28.0 0.127 0.023 0.110 0.009 0.069 0.017 0.029 0.022 0.004 0.023 0.015 0.016 0.026 0.009 0.025 0.002 0.018 0.003 0.005 0.005 
7.0 28.0 0.129 0.034 0.109 0.018 0.056 0.032 0.007 0.034 0.026 0.029 0.041 0.013 0.043 0.002 0.026 0.009 0.004 0.013 0.016 0.011 
8.0 28.0 0.112 0.031 0.085 0.021 0.021 0.039 0.030 0.035 0.063 0.019 0.062 0.005 0.042 0.020 0.002 0.023 0.032 0.017 0.044 0.005 
9.0 28.0 0.080 0.012 0.044 0.017 0.029 0.034 0.072 0.022 0.091 0.006 0.060 0.029 0.009 0.037 0.043 0.024 0.067 0.003 0.044 0.017 
10.0 28.0 0.042 0.012 0.005 0.009 0.080 0.022 0.105 0.002 0.096 0.035 0.029 0.048 0.047 0.035 0.083 0.003 0.063 0.028 0.009 0.035 
11.0 28.0 0.008 0.029 0.047 0.004 0.122 0.009 0.120 0.023 0.072 0.057 0.025 0.047 0.099 0.009 0.085 0.033 0.003 0.049 0.083 0.023 
12.0 28.0 0.017 0.031 0.082 0.003 0.150 0.002 0.113 0.041 0.024 0.063 0.082 0.026 0.119 0.030 0.035 0.056 0.084 0.035 0.117 0.021 
13.0 28.0 0.031 0.020 0.105 0.006 0.160 0.012 0.088 0.052 0.036 0.052 0.122 0.010 0.091 0.063 0.048 0.050 0.141 0.013 0.065 0.063 
14.0 28.0 0.036 0.003 0.117 0.009 0.156 0.021 0.049 0.055 0.092 0.026 0.129 0.045 0.021 0.069 0.120 0.012 0.116 0.061 0.051 0.058 
15.0 28.0 0.034 0.013 0.123 0.008 0.141 0.030 0.004 0.049 0.133 0.006 0.100 0.067 0.063 0.047 0.144 0.038 0.021 0.075 0.143 0.008 
16.0 28.0 0.028 0.022 0.125 0.005 0.119 0.036 0.043 0.037 0.152 0.038 0.044 0.070 0.131 0.005 0.105 0.071 0.092 0.043 0.144 0.054 
17.0 28.0 0.021 0.026 0.124 0.001 0.091 0.040 0.085 0.020 0.144 0.062 0.026 0.054 0.158 0.042 0.018 0.072 0.161 0.017 0.051 0.080 
18.0 28.0 0.013 0.024 0.123 0.004 0.060 0.041 0.119 0.001 0.113 0.075 0.093 0.022 0.134 0.075 0.079 0.039 0.146 0.071 0.077 0.051 
19.0 28.0 0.006 0.017 0.121 0.008 0.027 0.038 0.142 0.019 0.061 0.075 0.140 0.018 0.066 0.082 0.145 0.014 0.055 0.086 0.154 0.016 
20.0 28.0 0.002 0.008 0.121 0.011 0.009 0.033 0.153 0.037 0.004 0.061 0.155 0.055 0.025 0.060 0.150 0.063 0.063 0.053 0.132 0.074 
21.0 28.0 0.007 0.002 0.121 0.012 0.045 0.026 0.149 0.052 0.070 0.036 0.132 0.079 0.109 0.015 0.092 0.085 0.143 0.013 0.027 0.081 
22.0 28.0 0.013 0.005 0.124 0.011 0.083 0.019 0.128 0.063 0.127 0.002 0.075 0.084 0.154 0.039 0.004 0.066 0.139 0.070 0.082 0.031 
23.0 28.0 0.019 0.007 0.127 0.012 0.122 0.011 0.091 0.068 0.162 0.038 0.001 0.062 0.140 0.077 0.085 0.014 0.060 0.080 0.113 0.035 
24.0 28.0 0.024 0.005 0.130 0.013 0.161 0.002 0.038 0.065 0.165 0.073 0.072 0.021 0.079 0.084 0.114 0.041 0.030 0.041 0.067 0.063 
25.0 28.0 0.025 0.008 0.128 0.019 0.194 0.018 0.025 0.049 0.132 0.093 0.115 0.029 0.001 0.054 0.086 0.067 0.076 0.016 0.003 0.039 
26.0 28.0 0.014 0.026 0.113 0.030 0.212 0.043 0.085 0.018 0.071 0.087 0.117 0.067 0.058 0.002 0.029 0.052 0.066 0.048 0.041 0.004 
27.0 28.0 0.013 0.045 0.078 0.041 0.205 0.071 0.129 0.025 0.002 0.052 0.083 0.075 0.078 0.041 0.018 0.013 0.028 0.040 0.036 0.028 
28.0 28.0 0.056 0.051 0.023 0.045 0.167 0.088 0.144 0.065 0.054 0.001 0.035 0.049 0.063 0.052 0.037 0.019 0.004 0.012 0.015 0.022 
29.0 28.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 28.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 29.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 29.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 29.0 0.042 0.006 0.028 0.005 0.016 0.006 0.011 0.004 0.009 0.002 0.006 0.001 0.004 0.000 0.002 0.000 0.000 0.000 0.001 0.000 
4.0 29.0 0.056 0.006 0.042 0.006 0.028 0.007 0.019 0.004 0.014 0.001 0.008 0.001 0.004 0.001 0.000 0.001 0.002 0.001 0.003 0.001 
5.0 29.0 0.075 0.003 0.062 0.005 0.044 0.005 0.027 0.001 0.018 0.003 0.007 0.004 0.000 0.004 0.005 0.003 0.007 0.002 0.006 0.001 
6.0 29.0 0.095 0.004 0.082 0.002 0.058 0.002 0.031 0.007 0.015 0.011 0.001 0.009 0.012 0.007 0.015 0.004 0.013 0.001 0.008 0.001 
7.0 29.0 0.107 0.014 0.094 0.005 0.060 0.013 0.024 0.019 0.002 0.020 0.020 0.013 0.028 0.007 0.023 0.001 0.012 0.004 0.002 0.006 
8.0 29.0 0.106 0.019 0.089 0.011 0.046 0.025 0.002 0.028 0.030 0.023 0.042 0.009 0.039 0.003 0.017 0.010 0.007 0.012 0.023 0.008 
9.0 29.0 0.090 0.014 0.068 0.013 0.014 0.031 0.031 0.029 0.061 0.015 0.055 0.006 0.029 0.018 0.010 0.019 0.039 0.012 0.040 0.000 
10.0 29.0 0.064 0.002 0.034 0.012 0.027 0.029 0.065 0.019 0.081 0.005 0.047 0.025 0.005 0.030 0.049 0.016 0.058 0.003 0.024 0.018 
11.0 29.0 0.035 0.012 0.004 0.009 0.068 0.022 0.091 0.003 0.080 0.028 0.015 0.038 0.053 0.025 0.073 0.003 0.039 0.026 0.029 0.027 
12.0 29.0 0.009 0.019 0.037 0.007 0.102 0.013 0.101 0.015 0.055 0.045 0.032 0.037 0.090 0.004 0.062 0.029 0.021 0.037 0.083 0.011 
13.0 29.0 0.009 0.016 0.064 0.008 0.124 0.004 0.094 0.031 0.013 0.050 0.078 0.019 0.097 0.027 0.010 0.044 0.088 0.021 0.087 0.024 
14.0 29.0 0.020 0.007 0.082 0.009 0.132 0.005 0.071 0.041 0.037 0.041 0.104 0.009 0.062 0.048 0.058 0.033 0.111 0.017 0.020 0.047 
15.0 29.0 0.024 0.005 0.094 0.010 0.129 0.015 0.039 0.044 0.082 0.021 0.103 0.035 0.001 0.051 0.107 0.003 0.071 0.048 0.071 0.035 
16.0 29.0 0.023 0.014 0.100 0.008 0.119 0.023 0.002 0.041 0.114 0.004 0.074 0.051 0.068 0.032 0.111 0.032 0.014 0.052 0.121 0.005 
17.0 29.0 0.020 0.019 0.103 0.005 0.101 0.029 0.037 0.032 0.127 0.028 0.025 0.053 0.116 0.002 0.067 0.054 0.096 0.024 0.094 0.045 
18.0 29.0 0.015 0.019 0.104 0.001 0.080 0.032 0.072 0.019 0.118 0.047 0.033 0.040 0.128 0.034 0.009 0.051 0.131 0.021 0.005 0.056 
19.0 29.0 0.010 0.016 0.104 0.003 0.054 0.033 0.101 0.003 0.089 0.058 0.086 0.016 0.098 0.057 0.082 0.024 0.098 0.056 0.089 0.027 
20.0 29.0 0.005 0.010 0.104 0.006 0.027 0.031 0.120 0.012 0.045 0.058 0.120 0.014 0.036 0.060 0.123 0.016 0.014 0.061 0.124 0.022 
21.0 29.0 0.001 0.003 0.105 0.007 0.003 0.027 0.129 0.026 0.010 0.048 0.126 0.042 0.039 0.042 0.112 0.050 0.076 0.031 0.080 0.057 
22.0 29.0 0.005 0.003 0.107 0.007 0.035 0.023 0.125 0.039 0.065 0.029 0.100 0.060 0.100 0.007 0.052 0.061 0.118 0.017 0.011 0.052 
23.0 29.0 0.011 0.006 0.110 0.007 0.069 0.019 0.106 0.048 0.110 0.002 0.048 0.061 0.122 0.032 0.023 0.041 0.090 0.052 0.076 0.011 
24.0 29.0 0.017 0.006 0.114 0.007 0.105 0.013 0.072 0.053 0.134 0.028 0.014 0.044 0.100 0.057 0.076 0.003 0.023 0.051 0.077 0.030 
25.0 29.0 0.022 0.002 0.117 0.009 0.139 0.004 0.026 0.051 0.131 0.055 0.067 0.012 0.046 0.058 0.084 0.033 0.037 0.020 0.032 0.040 
26.0 29.0 0.021 0.009 0.114 0.015 0.167 0.012 0.027 0.039 0.099 0.069 0.093 0.024 0.012 0.033 0.054 0.046 0.058 0.017 0.014 0.019 
27.0 29.0 0.009 0.025 0.098 0.025 0.180 0.033 0.075 0.014 0.047 0.063 0.087 0.049 0.050 0.003 0.011 0.031 0.041 0.032 0.031 0.008 
28.0 29.0 0.017 0.039 0.064 0.034 0.169 0.055 0.107 0.020 0.007 0.035 0.057 0.051 0.058 0.029 0.018 0.005 0.013 0.023 0.022 0.018 
29.0 29.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 29.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 30.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 30.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 30.0 0.027 0.004 0.014 0.004 0.007 0.004 0.006 0.002 0.006 0.001 0.004 0.001 0.003 0.000 0.001 0.000 0.001 0.000 0.000 0.000 
4.0 30.0 0.035 0.005 0.023 0.005 0.015 0.005 0.012 0.003 0.010 0.002 0.006 0.000 0.004 0.000 0.001 0.000 0.000 0.000 0.001 0.000 
5.0 30.0 0.049 0.005 0.037 0.006 0.028 0.006 0.019 0.003 0.015 0.001 0.008 0.001 0.003 0.001 0.001 0.001 0.003 0.001 0.003 0.001 
6.0 30.0 0.066 0.003 0.055 0.005 0.042 0.004 0.026 0.001 0.016 0.003 0.004 0.004 0.003 0.004 0.007 0.003 0.008 0.002 0.006 0.000 
7.0 30.0 0.081 0.002 0.071 0.002 0.052 0.002 0.027 0.007 0.010 0.010 0.006 0.009 0.015 0.006 0.016 0.003 0.011 0.000 0.004 0.002 
8.0 30.0 0.089 0.007 0.078 0.002 0.051 0.010 0.018 0.016 0.008 0.017 0.023 0.010 0.028 0.004 0.018 0.002 0.005 0.005 0.008 0.005 
9.0 30.0 0.086 0.008 0.072 0.007 0.036 0.019 0.004 0.022 0.033 0.018 0.040 0.006 0.031 0.005 0.007 0.010 0.016 0.010 0.025 0.005 
10.0 30.0 0.072 0.004 0.053 0.009 0.009 0.024 0.032 0.023 0.057 0.010 0.046 0.007 0.016 0.016 0.020 0.015 0.039 0.007 0.029 0.004 
11.0 30.0 0.051 0.003 0.026 0.009 0.025 0.024 0.059 0.016 0.069 0.005 0.033 0.021 0.017 0.023 0.049 0.010 0.044 0.007 0.003 0.016 
12.0 30.0 0.029 0.009 0.003 0.009 0.058 0.020 0.078 0.003 0.064 0.023 0.002 0.030 0.055 0.017 0.059 0.007 0.015 0.023 0.042 0.018 
13.0 30.0 0.010 0.011 0.029 0.009 0.085 0.014 0.085 0.011 0.040 0.035 0.037 0.027 0.078 0.001 0.038 0.025 0.038 0.026 0.071 0.002 
14.0 30.0 0.003 0.007 0.049 0.010 0.101 0.006 0.076 0.023 0.003 0.038 0.070 0.012 0.071 0.023 0.011 0.031 0.079 0.009 0.050 0.022 
15.0 30.0 0.011 0.001 0.064 0.010 0.108 0.002 0.057 0.032 0.038 0.031 0.086 0.008 0.036 0.036 0.061 0.020 0.079 0.018 0.012 0.033 
16.0 30.0 0.015 0.008 0.074 0.009 0.107 0.011 0.030 0.034 0.073 0.016 0.080 0.027 0.017 0.036 0.089 0.003 0.033 0.036 0.073 0.018 
17.0 30.0 0.016 0.013 0.080 0.007 0.099 0.017 0.001 0.032 0.097 0.003 0.052 0.038 0.067 0.020 0.079 0.027 0.035 0.034 0.090 0.011 
18.0 30.0 0.014 0.015 0.084 0.004 0.086 0.022 0.033 0.025 0.104 0.021 0.009 0.039 0.098 0.003 0.035 0.040 0.089 0.010 0.049 0.035 
19.0 30.0 0.011 0.014 0.086 0.001 0.069 0.025 0.062 0.015 0.095 0.036 0.038 0.029 0.098 0.027 0.026 0.034 0.098 0.021 0.025 0.036 
20.0 30.0 0.008 0.011 0.087 0.002 0.048 0.025 0.085 0.004 0.068 0.044 0.078 0.010 0.067 0.043 0.078 0.013 0.056 0.042 0.084 0.011 
21.0 30.0 0.005 0.006 0.088 0.004 0.025 0.024 0.102 0.008 0.030 0.044 0.100 0.012 0.012 0.043 0.098 0.016 0.014 0.040 0.088 0.023 
22.0 30.0 0.001 0.001 0.090 0.005 0.001 0.022 0.108 0.019 0.016 0.037 0.099 0.032 0.046 0.028 0.075 0.038 0.073 0.015 0.037 0.041 
23.0 30.0 0.005 0.003 0.093 0.004 0.029 0.019 0.103 0.029 0.060 0.021 0.071 0.044 0.085 0.001 0.022 0.041 0.085 0.017 0.027 0.029 
24.0 30.0 0.010 0.005 0.097 0.004 0.059 0.016 0.085 0.037 0.094 0.001 0.027 0.044 0.092 0.026 0.032 0.024 0.052 0.036 0.060 0.000 
25.0 30.0 0.016 0.005 0.102 0.005 0.091 0.012 0.055 0.041 0.109 0.022 0.022 0.030 0.067 0.041 0.062 0.003 0.001 0.030 0.047 0.022 
26.0 30.0 0.020 0.001 0.104 0.007 0.120 0.004 0.015 0.039 0.100 0.041 0.058 0.006 0.023 0.038 0.058 0.025 0.034 0.008 0.011 0.023 
27.0 30.0 0.017 0.010 0.100 0.013 0.142 0.009 0.029 0.029 0.070 0.050 0.072 0.020 0.018 0.019 0.031 0.030 0.040 0.014 0.016 0.008 
28.0 30.0 0.004 0.023 0.083 0.021 0.149 0.026 0.065 0.008 0.029 0.043 0.062 0.035 0.040 0.005 0.002 0.018 0.024 0.020 0.021 0.007 
29.0 30.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 30.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 



==> pics/SMD1Easy4Anis2.csv <==
x y 1M5 1M8 2M5 2M8 3M5 3M8 4M5 4M8 5M5 5M8 6M5 6M8 7M5 7M8 8M5 8M8 9M5 9M8 10M5 10M8 
1.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
4.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
5.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
6.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
7.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
8.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
9.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
10.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
11.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
12.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
13.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
14.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
15.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
16.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
17.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
18.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
19.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
20.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
21.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
22.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
23.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
24.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
25.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
26.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
27.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
28.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
29.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 2.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 2.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 2.0 0.163 0.045 0.015 0.069 0.173 0.114 0.163 0.068 0.072 0.001 0.025 0.049 0.062 0.052 0.043 0.023 0.013 0.006 0.009 0.018 
4.0 2.0 0.104 0.046 0.055 0.071 0.227 0.097 0.160 0.027 0.020 0.056 0.080 0.079 0.089 0.048 0.034 0.005 0.015 0.036 0.034 0.031 
5.0 2.0 0.058 0.032 0.109 0.057 0.252 0.060 0.122 0.025 0.055 0.099 0.127 0.078 0.083 0.008 0.010 0.049 0.062 0.055 0.052 0.017 
6.0 2.0 0.030 0.015 0.143 0.040 0.248 0.021 0.061 0.066 0.130 0.109 0.139 0.040 0.027 0.051 0.077 0.075 0.090 0.032 0.026 0.029 
7.0 2.0 0.013 0.003 0.164 0.027 0.224 0.009 0.008 0.087 0.178 0.088 0.105 0.017 0.059 0.092 0.124 0.057 0.058 0.028 0.048 0.067 
8.0 2.0 0.004 0.002 0.178 0.020 0.189 0.030 0.071 0.091 0.190 0.045 0.034 0.069 0.136 0.093 0.112 0.002 0.032 0.081 0.115 0.054 
9.0 2.0 0.004 0.001 0.187 0.017 0.149 0.044 0.122 0.081 0.166 0.004 0.050 0.097 0.169 0.054 0.037 0.063 0.127 0.087 0.106 0.010 
10.0 2.0 0.008 0.008 0.194 0.015 0.105 0.054 0.157 0.063 0.115 0.049 0.122 0.096 0.142 0.007 0.066 0.098 0.161 0.036 0.010 0.077 
11.0 2.0 0.009 0.018 0.199 0.011 0.060 0.060 0.176 0.039 0.047 0.081 0.165 0.068 0.066 0.066 0.149 0.086 0.104 0.042 0.116 0.095 
12.0 2.0 0.009 0.027 0.203 0.004 0.014 0.063 0.178 0.012 0.026 0.097 0.168 0.023 0.034 0.101 0.171 0.034 0.017 0.100 0.179 0.046 
13.0 2.0 0.005 0.034 0.204 0.005 0.032 0.061 0.164 0.016 0.091 0.094 0.133 0.028 0.124 0.099 0.123 0.035 0.138 0.103 0.129 0.040 
14.0 2.0 0.002 0.034 0.203 0.015 0.075 0.053 0.135 0.040 0.139 0.072 0.069 0.068 0.169 0.061 0.022 0.084 0.184 0.047 0.010 0.096 
15.0 2.0 0.009 0.027 0.200 0.024 0.115 0.039 0.095 0.057 0.162 0.038 0.007 0.087 0.159 0.005 0.080 0.093 0.135 0.029 0.133 0.087 
16.0 2.0 0.017 0.010 0.194 0.028 0.149 0.021 0.048 0.064 0.158 0.001 0.073 0.082 0.102 0.048 0.141 0.060 0.023 0.081 0.165 0.024 
17.0 2.0 0.022 0.013 0.185 0.025 0.175 0.003 0.004 0.061 0.130 0.036 0.116 0.055 0.020 0.079 0.139 0.004 0.087 0.082 0.093 0.045 
18.0 2.0 0.022 0.038 0.170 0.015 0.191 0.011 0.049 0.048 0.082 0.060 0.127 0.016 0.058 0.077 0.081 0.046 0.138 0.037 0.025 0.071 
19.0 2.0 0.012 0.055 0.149 0.001 0.195 0.017 0.088 0.031 0.024 0.067 0.103 0.022 0.105 0.048 0.002 0.067 0.110 0.020 0.107 0.044 
20.0 2.0 0.010 0.056 0.117 0.010 0.183 0.018 0.111 0.013 0.030 0.058 0.056 0.047 0.106 0.006 0.067 0.053 0.030 0.055 0.105 0.007 
21.0 2.0 0.045 0.036 0.075 0.011 0.156 0.020 0.117 0.005 0.070 0.038 0.002 0.052 0.067 0.028 0.086 0.018 0.045 0.050 0.038 0.041 
22.0 2.0 0.092 0.004 0.024 0.003 0.115 0.027 0.102 0.022 0.084 0.011 0.040 0.038 0.012 0.040 0.057 0.013 0.068 0.021 0.028 0.038 
23.0 2.0 0.142 0.041 0.029 0.023 0.066 0.039 0.073 0.036 0.072 0.016 0.054 0.013 0.028 0.028 0.011 0.022 0.041 0.003 0.043 0.017 
24.0 2.0 0.181 0.062 0.072 0.036 0.022 0.045 0.041 0.044 0.047 0.034 0.045 0.011 0.040 0.007 0.020 0.013 0.003 0.009 0.020 0.005 
25.0 2.0 0.201 0.059 0.099 0.034 0.009 0.040 0.016 0.040 0.022 0.039 0.026 0.024 0.031 0.011 0.027 0.002 0.018 0.003 0.006 0.006 
26.0 2.0 0.201 0.042 0.107 0.022 0.023 0.025 0.003 0.028 0.006 0.032 0.009 0.025 0.016 0.018 0.019 0.011 0.019 0.009 0.015 0.009 
27.0 2.0 0.188 0.023 0.104 0.009 0.027 0.009 0.002 0.014 0.001 0.020 0.002 0.018 0.006 0.016 0.009 0.012 0.013 0.011 0.013 0.011 
28.0 2.0 0.171 0.010 0.096 0.002 0.025 0.002 0.002 0.005 0.001 0.010 0.001 0.011 0.002 0.011 0.004 0.010 0.007 0.010 0.009 0.010 
29.0 2.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 2.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 3.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 3.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 3.0 0.258 0.015 0.103 0.052 0.135 0.134 0.186 0.121 0.126 0.060 0.015 0.018 0.047 0.055 0.050 0.044 0.028 0.017 0.004 0.008 
4.0 3.0 0.182 0.040 0.010 0.079 0.225 0.152 0.216 0.099 0.092 0.001 0.045 0.076 0.096 0.083 0.062 0.034 0.012 0.016 0.022 0.036 
5.0 3.0 0.110 0.040 0.074 0.081 0.289 0.131 0.204 0.043 0.016 0.076 0.119 0.115 0.125 0.067 0.036 0.018 0.039 0.065 0.060 0.049 
6.0 3.0 0.056 0.025 0.136 0.068 0.316 0.090 0.151 0.021 0.084 0.129 0.173 0.104 0.097 0.001 0.037 0.081 0.101 0.080 0.065 0.011 
7.0 3.0 0.020 0.010 0.179 0.054 0.311 0.049 0.074 0.069 0.174 0.140 0.176 0.049 0.012 0.078 0.123 0.106 0.114 0.029 0.003 0.062 
8.0 3.0 0.004 0.003 0.206 0.046 0.283 0.017 0.011 0.098 0.230 0.114 0.124 0.024 0.098 0.126 0.163 0.067 0.044 0.060 0.099 0.101 
9.0 3.0 0.017 0.003 0.224 0.042 0.241 0.009 0.090 0.107 0.243 0.064 0.031 0.088 0.187 0.119 0.125 0.015 0.081 0.122 0.157 0.058 
10.0 3.0 0.025 0.010 0.235 0.041 0.190 0.029 0.156 0.102 0.212 0.007 0.074 0.122 0.214 0.064 0.018 0.095 0.184 0.110 0.104 0.042 
11.0 3.0 0.028 0.022 0.242 0.037 0.134 0.047 0.203 0.087 0.147 0.047 0.162 0.121 0.169 0.016 0.110 0.131 0.194 0.027 0.041 0.124 
12.0 3.0 0.026 0.035 0.245 0.030 0.075 0.061 0.230 0.062 0.060 0.089 0.212 0.087 0.067 0.089 0.200 0.105 0.096 0.079 0.183 0.123 
13.0 3.0 0.020 0.046 0.247 0.020 0.015 0.070 0.234 0.033 0.033 0.111 0.214 0.032 0.058 0.129 0.210 0.031 0.063 0.142 0.219 0.035 
14.0 3.0 0.010 0.050 0.246 0.007 0.045 0.072 0.216 0.004 0.117 0.110 0.166 0.028 0.161 0.119 0.130 0.054 0.190 0.121 0.109 0.077 
15.0 3.0 0.004 0.046 0.244 0.010 0.101 0.065 0.178 0.028 0.179 0.089 0.084 0.076 0.209 0.070 0.006 0.109 0.216 0.039 0.061 0.130 
16.0 3.0 0.018 0.029 0.241 0.020 0.153 0.050 0.126 0.050 0.211 0.052 0.010 0.099 0.192 0.003 0.113 0.110 0.134 0.056 0.181 0.094 
17.0 3.0 0.033 0.002 0.236 0.021 0.198 0.033 0.063 0.059 0.208 0.011 0.093 0.093 0.118 0.060 0.174 0.063 0.006 0.107 0.180 0.008 
18.0 3.0 0.042 0.037 0.226 0.010 0.233 0.019 0.005 0.059 0.172 0.027 0.148 0.063 0.017 0.092 0.159 0.006 0.123 0.093 0.071 0.074 
19.0 3.0 0.043 0.070 0.210 0.010 0.255 0.014 0.068 0.052 0.110 0.053 0.160 0.020 0.076 0.086 0.082 0.061 0.161 0.029 0.063 0.087 
20.0 3.0 0.029 0.087 0.182 0.030 0.259 0.018 0.121 0.042 0.034 0.064 0.130 0.021 0.128 0.050 0.015 0.078 0.109 0.039 0.131 0.039 
21.0 3.0 0.005 0.075 0.140 0.038 0.243 0.022 0.154 0.032 0.038 0.062 0.071 0.048 0.125 0.003 0.083 0.055 0.014 0.068 0.102 0.026 
22.0 3.0 0.058 0.032 0.081 0.024 0.203 0.014 0.160 0.018 0.089 0.046 0.005 0.054 0.076 0.033 0.093 0.013 0.058 0.051 0.020 0.053 
23.0 3.0 0.126 0.029 0.010 0.010 0.143 0.011 0.139 0.004 0.106 0.019 0.043 0.039 0.015 0.041 0.055 0.018 0.066 0.016 0.036 0.037 
24.0 3.0 0.191 0.079 0.061 0.044 0.075 0.040 0.099 0.028 0.093 0.011 0.060 0.012 0.027 0.026 0.009 0.023 0.034 0.009 0.037 0.014 
25.0 3.0 0.239 0.096 0.117 0.059 0.016 0.054 0.056 0.041 0.064 0.031 0.051 0.013 0.039 0.004 0.019 0.010 0.002 0.007 0.012 0.003 
26.0 3.0 0.259 0.084 0.147 0.053 0.025 0.049 0.022 0.038 0.034 0.035 0.032 0.024 0.030 0.014 0.023 0.006 0.016 0.004 0.008 0.006 
27.0 3.0 0.254 0.060 0.155 0.037 0.045 0.032 0.003 0.026 0.015 0.027 0.016 0.022 0.017 0.017 0.016 0.012 0.016 0.010 0.013 0.010 
28.0 3.0 0.234 0.038 0.147 0.022 0.051 0.017 0.006 0.014 0.005 0.016 0.007 0.015 0.008 0.014 0.009 0.012 0.010 0.011 0.011 0.011 
29.0 3.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 3.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 4.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 4.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 4.0 0.363 0.061 0.211 0.012 0.062 0.100 0.182 0.150 0.167 0.128 0.059 0.039 0.020 0.029 0.046 0.050 0.038 0.038 0.015 0.011 
4.0 4.0 0.280 0.007 0.106 0.049 0.183 0.173 0.249 0.175 0.166 0.094 0.009 0.027 0.080 0.088 0.079 0.071 0.039 0.023 0.003 0.020 
5.0 4.0 0.184 0.024 0.008 0.085 0.291 0.200 0.276 0.145 0.107 0.007 0.080 0.108 0.144 0.122 0.083 0.044 0.001 0.037 0.049 0.064 
6.0 4.0 0.100 0.028 0.103 0.093 0.360 0.182 0.249 0.077 0.002 0.091 0.174 0.155 0.163 0.086 0.024 0.038 0.082 0.102 0.091 0.065 
7.0 4.0 0.037 0.021 0.174 0.089 0.386 0.145 0.178 0.005 0.128 0.159 0.230 0.139 0.105 0.006 0.084 0.119 0.150 0.103 0.067 0.009 
8.0 4.0 0.006 0.014 0.221 0.084 0.376 0.105 0.079 0.061 0.236 0.180 0.218 0.071 0.018 0.105 0.183 0.139 0.131 0.019 0.043 0.105 
9.0 4.0 0.030 0.011 0.250 0.081 0.340 0.067 0.027 0.104 0.299 0.158 0.139 0.020 0.158 0.163 0.209 0.080 0.011 0.098 0.167 0.133 
10.0 4.0 0.044 0.017 0.267 0.079 0.286 0.033 0.125 0.129 0.306 0.107 0.016 0.099 0.256 0.154 0.132 0.028 0.152 0.165 0.196 0.053 
11.0 4.0 0.050 0.029 0.276 0.077 0.222 0.012 0.205 0.137 0.261 0.041 0.116 0.148 0.272 0.086 0.019 0.126 0.255 0.132 0.080 0.082 
12.0 4.0 0.049 0.045 0.281 0.070 0.151 0.036 0.262 0.129 0.174 0.031 0.223 0.155 0.197 0.014 0.176 0.166 0.227 0.019 0.118 0.170 
13.0 4.0 0.042 0.061 0.281 0.056 0.078 0.062 0.293 0.106 0.061 0.088 0.279 0.122 0.057 0.102 0.271 0.131 0.072 0.111 0.266 0.145 
14.0 4.0 0.028 0.070 0.281 0.037 0.005 0.079 0.293 0.072 0.057 0.123 0.267 0.059 0.100 0.150 0.249 0.037 0.128 0.172 0.244 0.018 
15.0 4.0 0.010 0.071 0.279 0.019 0.068 0.085 0.267 0.036 0.162 0.134 0.198 0.014 0.220 0.144 0.132 0.064 0.257 0.137 0.074 0.109 
16.0 4.0 0.012 0.057 0.278 0.011 0.136 0.080 0.217 0.011 0.238 0.120 0.090 0.072 0.268 0.091 0.028 0.126 0.253 0.035 0.129 0.154 
17.0 4.0 0.036 0.025 0.277 0.013 0.199 0.066 0.148 0.028 0.273 0.087 0.030 0.105 0.232 0.016 0.163 0.127 0.128 0.072 0.238 0.096 
18.0 4.0 0.058 0.023 0.274 0.009 0.253 0.054 0.066 0.044 0.264 0.046 0.134 0.108 0.130 0.056 0.221 0.073 0.045 0.124 0.194 0.014 
19.0 4.0 0.072 0.074 0.265 0.023 0.297 0.053 0.021 0.054 0.213 0.011 0.197 0.084 0.001 0.096 0.185 0.005 0.171 0.100 0.041 0.092 
20.0 4.0 0.071 0.115 0.247 0.053 0.323 0.066 0.104 0.063 0.128 0.031 0.205 0.045 0.112 0.096 0.079 0.064 0.191 0.027 0.108 0.093 
21.0 4.0 0.048 0.126 0.212 0.076 0.326 0.084 0.170 0.074 0.027 0.057 0.160 0.005 0.167 0.063 0.038 0.083 0.110 0.045 0.158 0.032 
22.0 4.0 0.004 0.091 0.153 0.072 0.298 0.088 0.208 0.078 0.065 0.074 0.079 0.038 0.150 0.014 0.108 0.059 0.005 0.071 0.097 0.033 
23.0 4.0 0.081 0.014 0.071 0.031 0.237 0.060 0.206 0.063 0.124 0.070 0.004 0.054 0.083 0.025 0.104 0.016 0.071 0.049 0.005 0.052 
24.0 4.0 0.171 0.071 0.024 0.030 0.152 0.008 0.171 0.027 0.139 0.043 0.059 0.045 0.011 0.038 0.056 0.014 0.069 0.013 0.041 0.033 
25.0 4.0 0.250 0.128 0.111 0.078 0.063 0.048 0.115 0.014 0.116 0.006 0.074 0.019 0.033 0.025 0.006 0.019 0.031 0.006 0.034 0.011 
26.0 4.0 0.300 0.140 0.172 0.095 0.011 0.073 0.058 0.037 0.077 0.021 0.060 0.006 0.043 0.003 0.020 0.006 0.002 0.004 0.008 0.005 
27.0 4.0 0.314 0.120 0.200 0.084 0.056 0.069 0.017 0.039 0.040 0.028 0.038 0.017 0.033 0.011 0.023 0.006 0.015 0.005 0.008 0.007 
28.0 4.0 0.297 0.089 0.200 0.063 0.075 0.051 0.007 0.030 0.016 0.023 0.019 0.017 0.020 0.013 0.016 0.010 0.014 0.010 0.011 0.010 
29.0 4.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 4.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 5.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 5.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 5.0 0.452 0.173 0.321 0.121 0.036 0.004 0.148 0.122 0.185 0.165 0.098 0.100 0.014 0.022 0.033 0.031 0.040 0.045 0.024 0.028 
4.0 5.0 0.379 0.103 0.220 0.037 0.100 0.122 0.246 0.210 0.221 0.191 0.069 0.060 0.046 0.048 0.079 0.083 0.059 0.062 0.017 0.013 
5.0 5.0 0.272 0.036 0.090 0.044 0.244 0.221 0.317 0.244 0.198 0.138 0.016 0.039 0.134 0.134 0.115 0.106 0.041 0.025 0.026 0.045 
6.0 5.0 0.161 0.015 0.037 0.093 0.359 0.261 0.330 0.208 0.102 0.022 0.138 0.149 0.202 0.169 0.090 0.049 0.040 0.071 0.094 0.101 
7.0 5.0 0.070 0.024 0.138 0.115 0.427 0.255 0.282 0.129 0.042 0.105 0.246 0.208 0.194 0.113 0.015 0.066 0.149 0.149 0.119 0.075 
8.0 5.0 0.006 0.024 0.209 0.123 0.445 0.221 0.186 0.037 0.194 0.198 0.291 0.190 0.089 0.010 0.158 0.167 0.199 0.129 0.036 0.041 
9.0 5.0 0.037 0.023 0.254 0.125 0.424 0.176 0.065 0.050 0.312 0.238 0.250 0.108 0.080 0.137 0.258 0.183 0.121 0.006 0.128 0.159 
10.0 5.0 0.061 0.028 0.280 0.125 0.376 0.127 0.059 0.117 0.371 0.225 0.133 0.010 0.245 0.212 0.244 0.101 0.065 0.144 0.249 0.168 
11.0 5.0 0.072 0.037 0.293 0.123 0.311 0.075 0.172 0.163 0.364 0.170 0.026 0.113 0.338 0.206 0.109 0.038 0.256 0.218 0.211 0.046 
12.0 5.0 0.073 0.055 0.298 0.117 0.234 0.023 0.261 0.186 0.294 0.088 0.184 0.185 0.323 0.126 0.093 0.162 0.331 0.166 0.008 0.128 
13.0 5.0 0.067 0.076 0.298 0.102 0.153 0.030 0.321 0.184 0.179 0.009 0.301 0.207 0.201 0.007 0.273 0.215 0.233 0.017 0.238 0.225 
14.0 5.0 0.052 0.093 0.296 0.078 0.070 0.068 0.347 0.160 0.038 0.085 0.343 0.173 0.012 0.112 0.339 0.167 0.004 0.138 0.342 0.165 
15.0 5.0 0.031 0.101 0.294 0.050 0.013 0.091 0.340 0.123 0.103 0.142 0.309 0.103 0.173 0.180 0.271 0.057 0.226 0.208 0.237 0.015 
16.0 5.0 0.004 0.095 0.294 0.022 0.094 0.099 0.302 0.079 0.223 0.169 0.209 0.018 0.297 0.184 0.103 0.066 0.333 0.165 0.005 0.138 
17.0 5.0 0.029 0.067 0.296 0.005 0.170 0.093 0.237 0.038 0.304 0.166 0.070 0.063 0.326 0.130 0.093 0.146 0.273 0.044 0.226 0.180 
18.0 5.0 0.063 0.016 0.299 0.009 0.242 0.083 0.151 0.012 0.334 0.141 0.076 0.116 0.255 0.045 0.235 0.155 0.088 0.081 0.293 0.106 
19.0 5.0 0.092 0.056 0.301 0.024 0.304 0.083 0.050 0.025 0.309 0.103 0.193 0.138 0.114 0.044 0.270 0.100 0.117 0.143 0.181 0.021 
20.0 5.0 0.109 0.125 0.296 0.064 0.354 0.104 0.055 0.054 0.233 0.056 0.253 0.128 0.047 0.105 0.193 0.014 0.233 0.119 0.020 0.106 
21.0 5.0 0.104 0.170 0.275 0.109 0.381 0.142 0.153 0.092 0.120 0.009 0.243 0.090 0.168 0.123 0.050 0.064 0.210 0.038 0.167 0.104 
22.0 5.0 0.066 0.163 0.227 0.129 0.376 0.173 0.225 0.130 0.006 0.062 0.168 0.032 0.206 0.095 0.080 0.095 0.087 0.044 0.173 0.035 
23.0 5.0 0.010 0.092 0.147 0.097 0.328 0.161 0.255 0.144 0.109 0.106 0.062 0.031 0.159 0.036 0.133 0.073 0.036 0.074 0.075 0.033 
24.0 5.0 0.113 0.021 0.041 0.023 0.241 0.096 0.238 0.115 0.164 0.111 0.031 0.065 0.071 0.018 0.107 0.026 0.086 0.053 0.017 0.051 
25.0 5.0 0.220 0.123 0.072 0.065 0.132 0.011 0.181 0.055 0.164 0.075 0.081 0.060 0.007 0.039 0.046 0.009 0.066 0.017 0.046 0.033 
26.0 5.0 0.303 0.182 0.166 0.122 0.028 0.071 0.108 0.009 0.125 0.025 0.086 0.031 0.045 0.028 0.004 0.016 0.022 0.002 0.028 0.012 
27.0 5.0 0.344 0.186 0.221 0.136 0.048 0.102 0.044 0.040 0.075 0.012 0.063 0.004 0.047 0.008 0.023 0.006 0.007 0.002 0.004 0.006 
28.0 5.0 0.342 0.156 0.237 0.118 0.088 0.096 0.002 0.047 0.034 0.025 0.037 0.011 0.033 0.005 0.023 0.004 0.015 0.005 0.009 0.008 
29.0 5.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 5.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 6.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 6.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 6.0 0.499 0.276 0.406 0.237 0.144 0.155 0.086 0.030 0.174 0.142 0.122 0.134 0.046 0.076 0.014 0.007 0.035 0.032 0.027 0.034 
4.0 6.0 0.453 0.222 0.329 0.163 0.014 0.019 0.202 0.165 0.244 0.237 0.120 0.147 0.002 0.028 0.065 0.057 0.067 0.078 0.033 0.045 
5.0 6.0 0.353 0.134 0.203 0.057 0.148 0.149 0.311 0.278 0.266 0.261 0.057 0.077 0.098 0.083 0.125 0.132 0.075 0.089 0.002 0.004 
6.0 6.0 0.231 0.055 0.060 0.043 0.300 0.268 0.371 0.314 0.205 0.181 0.070 0.064 0.205 0.195 0.141 0.141 0.012 0.009 0.076 0.088 
7.0 6.0 0.118 0.011 0.066 0.104 0.409 0.322 0.362 0.271 0.069 0.032 0.215 0.203 0.254 0.224 0.064 0.045 0.115 0.127 0.145 0.143 
8.0 6.0 0.030 0.019 0.161 0.137 0.464 0.322 0.288 0.176 0.105 0.129 0.318 0.273 0.194 0.139 0.094 0.112 0.227 0.209 0.112 0.073 
9.0 6.0 0.030 0.027 0.223 0.153 0.469 0.287 0.171 0.063 0.268 0.249 0.333 0.247 0.031 0.024 0.254 0.231 0.218 0.151 0.051 0.096 
10.0 6.0 0.067 0.032 0.260 0.159 0.438 0.233 0.035 0.047 0.382 0.304 0.250 0.143 0.175 0.185 0.319 0.236 0.053 0.026 0.244 0.228 
11.0 6.0 0.087 0.040 0.279 0.161 0.381 0.169 0.099 0.137 0.424 0.294 0.093 0.003 0.343 0.278 0.238 0.119 0.191 0.212 0.307 0.203 
12.0 6.0 0.094 0.058 0.286 0.158 0.309 0.101 0.215 0.200 0.392 0.228 0.094 0.138 0.404 0.268 0.035 0.060 0.370 0.286 0.158 0.020 
13.0 6.0 0.091 0.085 0.286 0.145 0.228 0.032 0.304 0.232 0.296 0.127 0.263 0.234 0.336 0.165 0.205 0.216 0.370 0.200 0.133 0.196 
14.0 6.0 0.079 0.112 0.283 0.118 0.143 0.031 0.357 0.229 0.153 0.014 0.366 0.261 0.154 0.011 0.364 0.268 0.165 0.004 0.362 0.279 
15.0 6.0 0.057 0.131 0.280 0.082 0.058 0.073 0.376 0.202 0.006 0.088 0.383 0.224 0.068 0.133 0.377 0.206 0.120 0.182 0.371 0.182 
16.0 6.0 0.027 0.137 0.279 0.043 0.027 0.096 0.359 0.160 0.158 0.162 0.317 0.142 0.260 0.221 0.245 0.069 0.336 0.256 0.161 0.015 
17.0 6.0 0.010 0.121 0.283 0.008 0.110 0.098 0.311 0.113 0.280 0.202 0.185 0.039 0.364 0.232 0.028 0.080 0.378 0.196 0.131 0.180 
18.0 6.0 0.053 0.073 0.292 0.011 0.190 0.087 0.235 0.072 0.354 0.211 0.021 0.060 0.353 0.173 0.182 0.178 0.238 0.048 0.321 0.215 
19.0 6.0 0.097 0.008 0.304 0.003 0.266 0.082 0.135 0.037 0.369 0.196 0.137 0.136 0.236 0.070 0.300 0.194 0.002 0.101 0.304 0.116 
20.0 6.0 0.134 0.100 0.313 0.048 0.335 0.104 0.021 0.008 0.321 0.161 0.250 0.179 0.059 0.043 0.286 0.130 0.204 0.175 0.113 0.033 
21.0 6.0 0.152 0.183 0.312 0.113 0.388 0.156 0.097 0.060 0.219 0.100 0.290 0.180 0.114 0.131 0.158 0.021 0.272 0.146 0.107 0.131 
22.0 6.0 0.137 0.222 0.286 0.167 0.411 0.221 0.199 0.133 0.081 0.010 0.247 0.132 0.217 0.162 0.009 0.079 0.185 0.043 0.205 0.118 
23.0 6.0 0.078 0.188 0.223 0.169 0.389 0.251 0.264 0.192 0.055 0.087 0.141 0.044 0.215 0.123 0.120 0.115 0.035 0.052 0.147 0.033 
24.0 6.0 0.021 0.083 0.123 0.106 0.319 0.209 0.276 0.201 0.151 0.149 0.024 0.042 0.137 0.044 0.139 0.085 0.068 0.083 0.036 0.039 
25.0 6.0 0.141 0.055 0.003 0.005 0.209 0.103 0.236 0.147 0.186 0.146 0.062 0.084 0.040 0.022 0.089 0.028 0.086 0.055 0.035 0.052 
26.0 6.0 0.251 0.166 0.118 0.102 0.088 0.017 0.162 0.060 0.163 0.092 0.094 0.073 0.028 0.045 0.026 0.011 0.050 0.017 0.041 0.031 
27.0 6.0 0.323 0.217 0.202 0.157 0.014 0.099 0.083 0.013 0.111 0.029 0.083 0.037 0.050 0.031 0.014 0.016 0.010 0.003 0.018 0.012 
28.0 6.0 0.346 0.210 0.241 0.162 0.078 0.126 0.023 0.049 0.060 0.012 0.055 0.007 0.043 0.010 0.024 0.007 0.010 0.000 0.002 0.007 
29.0 6.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 6.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 7.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 7.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 7.0 0.482 0.307 0.445 0.302 0.240 0.294 0.009 0.100 0.136 0.056 0.127 0.119 0.070 0.106 0.006 0.047 0.024 0.003 0.026 0.026 
4.0 7.0 0.476 0.306 0.408 0.277 0.139 0.198 0.123 0.037 0.229 0.194 0.153 0.191 0.042 0.106 0.041 0.003 0.063 0.061 0.041 0.060 
5.0 7.0 0.404 0.236 0.308 0.184 0.015 0.026 0.254 0.202 0.293 0.307 0.123 0.190 0.044 0.020 0.114 0.101 0.094 0.122 0.027 0.057 
6.0 7.0 0.291 0.141 0.173 0.066 0.182 0.157 0.354 0.324 0.281 0.314 0.015 0.078 0.170 0.136 0.166 0.186 0.061 0.102 0.046 0.031 
7.0 7.0 0.172 0.063 0.038 0.033 0.323 0.283 0.393 0.357 0.181 0.205 0.141 0.100 0.268 0.260 0.133 0.165 0.059 0.034 0.143 0.151 
8.0 7.0 0.070 0.017 0.072 0.099 0.415 0.341 0.360 0.306 0.015 0.029 0.287 0.256 0.270 0.268 0.007 0.018 0.209 0.201 0.164 0.176 
9.0 7.0 0.007 0.006 0.151 0.137 0.454 0.343 0.269 0.201 0.169 0.151 0.363 0.325 0.148 0.144 0.197 0.175 0.274 0.263 0.038 0.038 
10.0 7.0 0.058 0.018 0.200 0.158 0.449 0.307 0.143 0.076 0.324 0.283 0.337 0.285 0.061 0.055 0.334 0.296 0.169 0.146 0.184 0.180 
11.0 7.0 0.089 0.029 0.227 0.169 0.413 0.250 0.006 0.043 0.419 0.343 0.214 0.158 0.276 0.238 0.332 0.272 0.075 0.086 0.340 0.298 
12.0 7.0 0.105 0.047 0.238 0.173 0.356 0.179 0.124 0.141 0.437 0.330 0.030 0.009 0.414 0.333 0.173 0.113 0.327 0.291 0.285 0.210 
13.0 7.0 0.110 0.078 0.239 0.167 0.287 0.100 0.233 0.209 0.382 0.256 0.166 0.163 0.423 0.309 0.079 0.102 0.438 0.343 0.019 0.040 
14.0 7.0 0.103 0.117 0.235 0.143 0.212 0.024 0.312 0.237 0.265 0.142 0.318 0.261 0.289 0.176 0.308 0.263 0.314 0.197 0.291 0.268 
15.0 7.0 0.086 0.153 0.230 0.104 0.135 0.035 0.357 0.230 0.112 0.022 0.394 0.287 0.073 0.001 0.412 0.304 0.036 0.037 0.428 0.315 
16.0 7.0 0.058 0.176 0.228 0.055 0.057 0.068 0.369 0.201 0.050 0.081 0.382 0.247 0.155 0.154 0.355 0.221 0.249 0.231 0.311 0.169 
17.0 7.0 0.019 0.179 0.232 0.011 0.021 0.074 0.348 0.163 0.197 0.157 0.287 0.160 0.325 0.247 0.168 0.062 0.401 0.292 0.023 0.060 
18.0 7.0 0.030 0.148 0.244 0.040 0.100 0.058 0.296 0.129 0.309 0.204 0.135 0.052 0.388 0.258 0.068 0.101 0.353 0.205 0.255 0.225 
19.0 7.0 0.085 0.076 0.264 0.049 0.179 0.039 0.216 0.104 0.368 0.227 0.037 0.056 0.330 0.194 0.255 0.206 0.144 0.032 0.356 0.234 
20.0 7.0 0.140 0.029 0.289 0.014 0.259 0.043 0.112 0.077 0.365 0.229 0.188 0.148 0.176 0.079 0.321 0.219 0.104 0.132 0.241 0.105 
21.0 7.0 0.183 0.144 0.310 0.065 0.332 0.091 0.007 0.029 0.297 0.201 0.280 0.208 0.014 0.054 0.250 0.139 0.260 0.203 0.011 0.065 
22.0 7.0 0.199 0.236 0.313 0.154 0.385 0.181 0.126 0.056 0.175 0.125 0.286 0.211 0.167 0.157 0.089 0.011 0.249 0.149 0.168 0.151 
23.0 7.0 0.171 0.264 0.281 0.208 0.399 0.265 0.220 0.157 0.031 0.007 0.209 0.143 0.223 0.180 0.062 0.097 0.118 0.029 0.184 0.109 
24.0 7.0 0.094 0.206 0.206 0.193 0.362 0.286 0.268 0.223 0.095 0.111 0.092 0.035 0.184 0.123 0.132 0.122 0.016 0.067 0.093 0.017 
25.0 7.0 0.019 0.078 0.094 0.105 0.275 0.216 0.259 0.215 0.167 0.168 0.015 0.058 0.093 0.033 0.115 0.078 0.077 0.081 0.001 0.045 
26.0 7.0 0.141 0.066 0.030 0.020 0.159 0.088 0.202 0.141 0.175 0.148 0.076 0.089 0.008 0.031 0.057 0.020 0.066 0.046 0.036 0.046 
27.0 7.0 0.239 0.169 0.135 0.113 0.045 0.038 0.124 0.048 0.137 0.084 0.087 0.069 0.037 0.043 0.007 0.012 0.028 0.012 0.027 0.025 
28.0 7.0 0.291 0.206 0.199 0.156 0.039 0.107 0.054 0.022 0.085 0.023 0.068 0.032 0.045 0.027 0.017 0.013 0.001 0.001 0.007 0.010 
29.0 7.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 7.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 8.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 8.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 8.0 0.393 0.221 0.426 0.265 0.309 0.353 0.074 0.217 0.077 0.069 0.113 0.054 0.083 0.097 0.025 0.071 0.012 0.029 0.022 0.007 
4.0 8.0 0.432 0.292 0.438 0.318 0.254 0.353 0.022 0.140 0.178 0.064 0.162 0.162 0.079 0.150 0.011 0.063 0.051 0.017 0.043 0.050 
5.0 8.0 0.406 0.286 0.385 0.288 0.135 0.241 0.153 0.022 0.274 0.233 0.169 0.242 0.016 0.128 0.085 0.023 0.097 0.105 0.045 0.089 
6.0 8.0 0.325 0.221 0.281 0.197 0.022 0.062 0.280 0.201 0.314 0.346 0.100 0.215 0.106 0.006 0.163 0.154 0.097 0.161 0.012 0.049 
7.0 8.0 0.219 0.143 0.160 0.092 0.175 0.110 0.363 0.322 0.270 0.341 0.040 0.073 0.237 0.186 0.178 0.230 0.005 0.091 0.116 0.089 
8.0 8.0 0.117 0.082 0.048 0.005 0.295 0.230 0.382 0.355 0.143 0.222 0.204 0.121 0.300 0.306 0.082 0.165 0.154 0.096 0.185 0.212 
9.0 8.0 0.032 0.047 0.039 0.058 0.368 0.290 0.337 0.309 0.030 0.043 0.330 0.279 0.244 0.287 0.102 0.023 0.278 0.269 0.117 0.178 
10.0 8.0 0.032 0.026 0.098 0.099 0.398 0.300 0.244 0.214 0.204 0.135 0.370 0.341 0.073 0.136 0.285 0.229 0.255 0.286 0.090 0.030 
11.0 8.0 0.075 0.010 0.133 0.127 0.392 0.274 0.126 0.100 0.340 0.264 0.308 0.294 0.150 0.077 0.365 0.332 0.062 0.113 0.305 0.262 
12.0 8.0 0.103 0.014 0.150 0.144 0.362 0.223 0.002 0.012 0.413 0.325 0.162 0.166 0.343 0.260 0.288 0.278 0.213 0.151 0.358 0.336 
13.0 8.0 0.118 0.048 0.154 0.152 0.317 0.156 0.114 0.102 0.414 0.316 0.026 0.002 0.434 0.347 0.075 0.094 0.416 0.346 0.175 0.178 
14.0 8.0 0.120 0.099 0.150 0.140 0.263 0.080 0.209 0.157 0.345 0.247 0.205 0.144 0.381 0.305 0.180 0.125 0.407 0.343 0.148 0.107 
15.0 8.0 0.112 0.153 0.144 0.104 0.205 0.015 0.279 0.176 0.228 0.151 0.331 0.236 0.216 0.173 0.361 0.273 0.200 0.169 0.388 0.308 
16.0 8.0 0.090 0.199 0.140 0.049 0.146 0.024 0.320 0.168 0.084 0.054 0.380 0.264 0.004 0.008 0.399 0.301 0.094 0.070 0.401 0.310 
17.0 8.0 0.055 0.227 0.143 0.023 0.085 0.028 0.334 0.149 0.066 0.029 0.346 0.238 0.211 0.140 0.287 0.213 0.328 0.249 0.188 0.133 
18.0 8.0 0.006 0.224 0.156 0.082 0.020 0.005 0.318 0.136 0.199 0.095 0.239 0.172 0.342 0.232 0.078 0.058 0.393 0.290 0.111 0.098 
19.0 8.0 0.056 0.176 0.181 0.118 0.051 0.049 0.272 0.138 0.298 0.150 0.087 0.083 0.362 0.253 0.141 0.102 0.270 0.191 0.314 0.241 
20.0 8.0 0.125 0.081 0.218 0.107 0.129 0.080 0.199 0.150 0.346 0.202 0.075 0.022 0.272 0.202 0.280 0.207 0.039 0.015 0.313 0.224 
21.0 8.0 0.192 0.049 0.261 0.042 0.212 0.060 0.100 0.145 0.331 0.239 0.205 0.129 0.107 0.088 0.289 0.218 0.172 0.147 0.138 0.077 
22.0 8.0 0.242 0.184 0.297 0.072 0.290 0.032 0.015 0.089 0.253 0.229 0.267 0.206 0.067 0.054 0.179 0.129 0.249 0.198 0.071 0.086 
23.0 8.0 0.253 0.283 0.305 0.180 0.343 0.160 0.126 0.021 0.128 0.144 0.242 0.208 0.175 0.154 0.026 0.011 0.180 0.123 0.164 0.137 
24.0 8.0 0.216 0.306 0.272 0.239 0.353 0.263 0.206 0.138 0.006 0.016 0.154 0.133 0.191 0.166 0.084 0.097 0.054 0.008 0.129 0.079 
25.0 8.0 0.131 0.240 0.194 0.215 0.309 0.281 0.236 0.205 0.105 0.101 0.048 0.026 0.132 0.102 0.112 0.105 0.038 0.066 0.044 0.006 
26.0 8.0 0.018 0.112 0.086 0.122 0.221 0.205 0.212 0.190 0.149 0.146 0.033 0.053 0.051 0.020 0.078 0.058 0.061 0.065 0.013 0.041 
27.0 8.0 0.094 0.028 0.025 0.018 0.116 0.085 0.154 0.117 0.140 0.120 0.069 0.072 0.009 0.027 0.030 0.011 0.040 0.032 0.025 0.034 
28.0 8.0 0.172 0.111 0.108 0.075 0.024 0.023 0.088 0.038 0.101 0.063 0.068 0.051 0.033 0.031 0.003 0.009 0.012 0.008 0.013 0.018 
29.0 8.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 8.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 9.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 9.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 9.0 0.237 0.022 0.346 0.120 0.340 0.293 0.149 0.273 0.006 0.182 0.083 0.038 0.085 0.050 0.039 0.070 0.003 0.050 0.015 0.016 
4.0 9.0 0.320 0.154 0.411 0.246 0.341 0.409 0.087 0.292 0.099 0.111 0.147 0.067 0.103 0.138 0.019 0.105 0.032 0.037 0.040 0.021 
5.0 9.0 0.348 0.236 0.417 0.312 0.277 0.421 0.024 0.204 0.213 0.054 0.190 0.204 0.074 0.196 0.044 0.072 0.086 0.044 0.057 0.088 
6.0 9.0 0.316 0.245 0.365 0.297 0.157 0.318 0.158 0.032 0.300 0.244 0.169 0.285 0.026 0.144 0.135 0.054 0.116 0.156 0.023 0.111 
7.0 9.0 0.245 0.208 0.278 0.231 0.016 0.160 0.275 0.148 0.320 0.365 0.070 0.245 0.165 0.022 0.194 0.204 0.067 0.187 0.075 0.018 
8.0 9.0 0.159 0.160 0.183 0.151 0.116 0.007 0.346 0.276 0.256 0.368 0.084 0.091 0.279 0.217 0.158 0.262 0.075 0.065 0.176 0.155 
9.0 9.0 0.078 0.123 0.099 0.078 0.217 0.114 0.358 0.327 0.124 0.265 0.239 0.105 0.300 0.332 0.013 0.164 0.234 0.154 0.175 0.253 
10.0 9.0 0.010 0.098 0.036 0.017 0.281 0.186 0.318 0.308 0.040 0.104 0.340 0.265 0.200 0.304 0.183 0.046 0.296 0.314 0.021 0.155 
11.0 9.0 0.045 0.075 0.006 0.031 0.313 0.214 0.240 0.243 0.197 0.061 0.354 0.334 0.009 0.151 0.332 0.252 0.189 0.293 0.214 0.095 
12.0 9.0 0.084 0.049 0.028 0.069 0.318 0.207 0.141 0.155 0.316 0.190 0.276 0.305 0.204 0.057 0.352 0.345 0.054 0.088 0.363 0.317 
13.0 9.0 0.111 0.018 0.037 0.095 0.306 0.173 0.037 0.066 0.379 0.262 0.131 0.200 0.363 0.236 0.223 0.284 0.310 0.180 0.302 0.344 
14.0 9.0 0.126 0.051 0.035 0.103 0.284 0.116 0.062 0.007 0.375 0.271 0.044 0.060 0.405 0.319 0.008 0.101 0.420 0.344 0.033 0.138 
15.0 9.0 0.129 0.122 0.028 0.081 0.256 0.057 0.147 0.044 0.317 0.239 0.200 0.069 0.327 0.297 0.231 0.102 0.330 0.328 0.260 0.137 
16.0 9.0 0.119 0.192 0.022 0.031 0.225 0.022 0.214 0.056 0.218 0.189 0.307 0.162 0.160 0.199 0.361 0.244 0.092 0.161 0.402 0.309 
17.0 9.0 0.092 0.249 0.022 0.045 0.192 0.022 0.262 0.059 0.092 0.139 0.344 0.216 0.043 0.061 0.352 0.285 0.174 0.061 0.318 0.291 
18.0 9.0 0.048 0.279 0.033 0.124 0.153 0.063 0.289 0.070 0.041 0.089 0.308 0.233 0.220 0.079 0.217 0.223 0.341 0.231 0.070 0.115 
19.0 9.0 0.014 0.267 0.060 0.191 0.103 0.139 0.291 0.108 0.165 0.027 0.207 0.215 0.321 0.191 0.015 0.087 0.338 0.280 0.187 0.103 
20.0 9.0 0.091 0.203 0.106 0.217 0.039 0.218 0.264 0.172 0.259 0.060 0.066 0.154 0.317 0.249 0.169 0.073 0.182 0.191 0.304 0.235 
21.0 9.0 0.177 0.088 0.167 0.180 0.042 0.252 0.205 0.235 0.306 0.167 0.080 0.046 0.216 0.226 0.262 0.193 0.033 0.018 0.233 0.207 
22.0 9.0 0.258 0.068 0.234 0.076 0.135 0.200 0.114 0.250 0.291 0.254 0.189 0.089 0.060 0.116 0.232 0.211 0.182 0.138 0.051 0.056 
23.0 9.0 0.314 0.223 0.287 0.073 0.223 0.061 0.006 0.180 0.213 0.264 0.226 0.187 0.080 0.032 0.115 0.119 0.196 0.171 0.094 0.081 
24.0 9.0 0.327 0.337 0.307 0.207 0.283 0.113 0.096 0.047 0.100 0.181 0.191 0.199 0.152 0.132 0.008 0.006 0.113 0.094 0.127 0.108 
25.0 9.0 0.287 0.368 0.279 0.277 0.296 0.242 0.165 0.088 0.011 0.047 0.110 0.128 0.144 0.141 0.076 0.081 0.017 0.005 0.077 0.050 
26.0 9.0 0.202 0.307 0.207 0.258 0.257 0.272 0.185 0.162 0.087 0.063 0.025 0.031 0.087 0.083 0.079 0.081 0.036 0.052 0.017 0.011 
27.0 9.0 0.096 0.188 0.112 0.173 0.182 0.210 0.161 0.156 0.113 0.105 0.031 0.032 0.027 0.018 0.047 0.042 0.039 0.046 0.012 0.031 
28.0 9.0 0.003 0.068 0.022 0.073 0.099 0.111 0.114 0.102 0.100 0.087 0.051 0.047 0.011 0.014 0.014 0.010 0.021 0.023 0.013 0.024 
29.0 9.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 9.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 10.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 10.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 10.0 0.033 0.232 0.218 0.095 0.329 0.124 0.207 0.241 0.067 0.242 0.041 0.122 0.074 0.018 0.049 0.042 0.016 0.054 0.007 0.033 
4.0 10.0 0.150 0.081 0.327 0.073 0.388 0.331 0.188 0.361 0.005 0.264 0.111 0.061 0.114 0.074 0.047 0.109 0.009 0.078 0.031 0.018 
5.0 10.0 0.233 0.080 0.396 0.227 0.391 0.483 0.114 0.390 0.119 0.167 0.184 0.085 0.121 0.195 0.003 0.145 0.064 0.037 0.060 0.050 
6.0 10.0 0.261 0.181 0.408 0.315 0.329 0.514 0.007 0.293 0.241 0.036 0.215 0.253 0.059 0.251 0.087 0.076 0.120 0.089 0.054 0.132 
7.0 10.0 0.240 0.219 0.374 0.329 0.221 0.436 0.141 0.114 0.323 0.252 0.172 0.343 0.068 0.170 0.180 0.093 0.118 0.215 0.023 0.123 
8.0 10.0 0.187 0.216 0.312 0.292 0.098 0.296 0.255 0.078 0.334 0.396 0.054 0.299 0.214 0.029 0.209 0.259 0.016 0.214 0.142 0.029 
9.0 10.0 0.121 0.199 0.245 0.232 0.018 0.147 0.327 0.228 0.267 0.424 0.105 0.138 0.308 0.244 0.127 0.304 0.153 0.040 0.207 0.226 
10.0 10.0 0.056 0.180 0.186 0.166 0.112 0.018 0.349 0.310 0.140 0.345 0.253 0.069 0.296 0.369 0.048 0.180 0.288 0.209 0.128 0.292 
11.0 10.0 0.006 0.159 0.142 0.100 0.180 0.075 0.327 0.327 0.013 0.202 0.342 0.245 0.173 0.349 0.239 0.050 0.286 0.363 0.084 0.137 
12.0 10.0 0.052 0.132 0.114 0.041 0.225 0.127 0.272 0.295 0.161 0.043 0.349 0.341 0.023 0.202 0.354 0.268 0.119 0.317 0.303 0.148 
13.0 10.0 0.091 0.093 0.101 0.011 0.252 0.140 0.196 0.236 0.278 0.096 0.274 0.345 0.224 0.008 0.334 0.372 0.141 0.092 0.374 0.366 
14.0 10.0 0.119 0.031 0.101 0.043 0.267 0.117 0.110 0.172 0.344 0.188 0.136 0.269 0.356 0.192 0.172 0.312 0.350 0.181 0.213 0.348 
15.0 10.0 0.136 0.056 0.107 0.046 0.276 0.076 0.022 0.125 0.359 0.237 0.025 0.155 0.383 0.304 0.051 0.144 0.397 0.348 0.072 0.129 
16.0 10.0 0.139 0.147 0.115 0.010 0.281 0.046 0.063 0.100 0.325 0.260 0.173 0.034 0.302 0.326 0.247 0.058 0.265 0.345 0.314 0.144 
17.0 10.0 0.125 0.231 0.119 0.059 0.284 0.048 0.142 0.087 0.248 0.272 0.279 0.084 0.143 0.269 0.346 0.223 0.024 0.191 0.379 0.316 
18.0 10.0 0.092 0.294 0.112 0.149 0.279 0.097 0.210 0.059 0.139 0.272 0.323 0.189 0.047 0.148 0.316 0.302 0.210 0.036 0.240 0.301 
19.0 10.0 0.036 0.323 0.086 0.240 0.261 0.195 0.263 0.010 0.011 0.241 0.297 0.270 0.210 0.013 0.175 0.270 0.329 0.229 0.009 0.120 
20.0 10.0 0.043 0.304 0.038 0.304 0.223 0.318 0.292 0.114 0.117 0.158 0.206 0.300 0.299 0.176 0.015 0.133 0.285 0.299 0.216 0.110 
21.0 10.0 0.140 0.225 0.036 0.312 0.157 0.417 0.287 0.248 0.222 0.012 0.073 0.249 0.287 0.281 0.174 0.055 0.119 0.209 0.268 0.244 
22.0 10.0 0.247 0.089 0.129 0.241 0.062 0.434 0.240 0.354 0.279 0.166 0.066 0.109 0.183 0.270 0.233 0.197 0.067 0.017 0.159 0.196 
23.0 10.0 0.345 0.093 0.225 0.094 0.051 0.331 0.152 0.368 0.268 0.296 0.162 0.065 0.040 0.141 0.181 0.210 0.161 0.132 0.006 0.038 
24.0 10.0 0.411 0.274 0.300 0.090 0.158 0.135 0.045 0.273 0.198 0.315 0.190 0.185 0.074 0.019 0.074 0.112 0.145 0.151 0.089 0.077 
25.0 10.0 0.427 0.407 0.334 0.250 0.231 0.085 0.054 0.109 0.096 0.222 0.154 0.199 0.122 0.118 0.018 0.006 0.069 0.073 0.088 0.084 
26.0 10.0 0.387 0.447 0.315 0.331 0.254 0.238 0.119 0.047 0.002 0.082 0.084 0.130 0.105 0.123 0.059 0.066 0.002 0.009 0.044 0.030 
27.0 10.0 0.304 0.390 0.252 0.317 0.227 0.282 0.139 0.132 0.058 0.028 0.019 0.043 0.059 0.072 0.053 0.063 0.026 0.040 0.007 0.012 
28.0 10.0 0.206 0.278 0.171 0.238 0.170 0.236 0.123 0.138 0.078 0.072 0.020 0.013 0.017 0.022 0.029 0.033 0.023 0.033 0.007 0.022 
29.0 10.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 10.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 11.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 11.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 11.0 0.193 0.453 0.057 0.306 0.278 0.099 0.240 0.129 0.133 0.225 0.007 0.168 0.054 0.082 0.053 0.001 0.028 0.039 0.002 0.039 
4.0 11.0 0.056 0.333 0.200 0.155 0.390 0.138 0.268 0.316 0.091 0.336 0.060 0.174 0.109 0.018 0.069 0.076 0.015 0.092 0.020 0.051 
5.0 11.0 0.074 0.150 0.325 0.055 0.461 0.392 0.240 0.462 0.008 0.347 0.152 0.071 0.152 0.124 0.051 0.168 0.034 0.108 0.057 0.007 
6.0 11.0 0.162 0.033 0.404 0.230 0.467 0.566 0.150 0.483 0.147 0.206 0.231 0.128 0.137 0.271 0.027 0.184 0.109 0.014 0.079 0.105 
7.0 11.0 0.198 0.152 0.431 0.338 0.411 0.610 0.018 0.371 0.281 0.039 0.251 0.324 0.041 0.311 0.141 0.062 0.155 0.162 0.033 0.187 
8.0 11.0 0.191 0.216 0.416 0.372 0.314 0.541 0.124 0.175 0.366 0.285 0.187 0.415 0.115 0.187 0.230 0.156 0.106 0.288 0.088 0.117 
9.0 11.0 0.153 0.241 0.377 0.352 0.199 0.404 0.247 0.036 0.375 0.449 0.048 0.355 0.268 0.055 0.223 0.334 0.048 0.232 0.210 0.105 
10.0 11.0 0.102 0.246 0.331 0.300 0.087 0.248 0.332 0.207 0.308 0.492 0.123 0.175 0.348 0.295 0.098 0.354 0.235 0.011 0.220 0.316 
11.0 11.0 0.047 0.239 0.291 0.231 0.011 0.105 0.372 0.313 0.183 0.424 0.275 0.051 0.313 0.428 0.104 0.193 0.338 0.286 0.064 0.329 
12.0 11.0 0.010 0.219 0.261 0.155 0.092 0.005 0.372 0.352 0.029 0.286 0.367 0.248 0.168 0.406 0.295 0.069 0.275 0.430 0.187 0.104 
13.0 11.0 0.057 0.183 0.244 0.083 0.157 0.067 0.339 0.342 0.126 0.125 0.378 0.369 0.040 0.253 0.388 0.308 0.058 0.350 0.380 0.223 
14.0 11.0 0.098 0.125 0.240 0.025 0.211 0.083 0.279 0.302 0.256 0.022 0.301 0.392 0.241 0.033 0.327 0.409 0.211 0.084 0.358 0.416 
15.0 11.0 0.129 0.041 0.245 0.018 0.259 0.066 0.201 0.263 0.345 0.137 0.165 0.343 0.370 0.175 0.146 0.355 0.387 0.205 0.137 0.363 
16.0 11.0 0.147 0.065 0.255 0.012 0.303 0.041 0.112 0.239 0.386 0.227 0.002 0.245 0.395 0.322 0.081 0.183 0.389 0.384 0.155 0.115 
17.0 11.0 0.149 0.168 0.263 0.050 0.344 0.036 0.013 0.227 0.374 0.305 0.158 0.113 0.311 0.384 0.271 0.042 0.222 0.383 0.355 0.179 
18.0 11.0 0.130 0.258 0.261 0.136 0.379 0.079 0.090 0.202 0.311 0.371 0.280 0.044 0.146 0.348 0.355 0.245 0.030 0.211 0.357 0.354 
19.0 11.0 0.086 0.324 0.241 0.238 0.400 0.181 0.191 0.139 0.201 0.403 0.339 0.208 0.052 0.211 0.305 0.352 0.246 0.051 0.173 0.315 
20.0 11.0 0.016 0.351 0.194 0.333 0.396 0.327 0.276 0.017 0.059 0.367 0.318 0.340 0.220 0.003 0.148 0.315 0.326 0.271 0.076 0.095 
21.0 11.0 0.085 0.326 0.117 0.390 0.356 0.480 0.331 0.159 0.092 0.237 0.223 0.388 0.304 0.211 0.045 0.142 0.244 0.329 0.237 0.155 
22.0 11.0 0.209 0.237 0.007 0.375 0.273 0.577 0.339 0.343 0.216 0.021 0.080 0.307 0.275 0.330 0.184 0.080 0.065 0.194 0.226 0.254 
23.0 11.0 0.341 0.081 0.124 0.268 0.149 0.554 0.289 0.458 0.279 0.206 0.061 0.118 0.159 0.287 0.209 0.213 0.089 0.016 0.094 0.157 
24.0 11.0 0.458 0.123 0.251 0.084 0.008 0.397 0.194 0.448 0.268 0.346 0.151 0.081 0.023 0.131 0.143 0.199 0.142 0.138 0.030 0.010 
25.0 11.0 0.532 0.326 0.346 0.128 0.122 0.150 0.079 0.315 0.196 0.345 0.169 0.195 0.071 0.032 0.046 0.089 0.105 0.126 0.077 0.074 
26.0 11.0 0.547 0.467 0.389 0.299 0.209 0.096 0.023 0.124 0.099 0.232 0.131 0.194 0.100 0.113 0.022 0.017 0.040 0.048 0.059 0.059 
27.0 11.0 0.502 0.502 0.373 0.376 0.240 0.253 0.088 0.037 0.014 0.088 0.071 0.121 0.080 0.106 0.045 0.057 0.004 0.014 0.024 0.015 
28.0 11.0 0.416 0.442 0.314 0.355 0.222 0.293 0.110 0.118 0.037 0.015 0.019 0.043 0.043 0.061 0.036 0.049 0.018 0.031 0.003 0.012 
29.0 11.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 11.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 12.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 12.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 12.0 0.413 0.560 0.114 0.437 0.197 0.297 0.245 0.027 0.182 0.136 0.055 0.159 0.027 0.117 0.050 0.043 0.037 0.010 0.011 0.032 
4.0 12.0 0.270 0.515 0.046 0.349 0.348 0.111 0.315 0.169 0.176 0.300 0.001 0.229 0.091 0.105 0.084 0.016 0.038 0.074 0.006 0.067 
5.0 12.0 0.109 0.364 0.214 0.161 0.480 0.173 0.339 0.388 0.104 0.416 0.101 0.206 0.164 0.013 0.093 0.131 0.004 0.140 0.049 0.061 
6.0 12.0 0.031 0.164 0.352 0.061 0.554 0.443 0.292 0.527 0.033 0.387 0.217 0.046 0.197 0.197 0.038 0.228 0.084 0.115 0.095 0.039 
7.0 12.0 0.125 0.016 0.441 0.243 0.559 0.609 0.180 0.524 0.200 0.201 0.297 0.191 0.145 0.346 0.082 0.198 0.172 0.048 0.086 0.182 
8.0 12.0 0.167 0.144 0.478 0.353 0.502 0.643 0.028 0.390 0.348 0.070 0.295 0.390 0.002 0.343 0.219 0.012 0.184 0.256 0.021 0.223 
9.0 12.0 0.167 0.222 0.475 0.391 0.405 0.566 0.130 0.183 0.434 0.323 0.198 0.459 0.188 0.166 0.289 0.239 0.068 0.345 0.183 0.066 
10.0 12.0 0.138 0.266 0.451 0.375 0.289 0.425 0.268 0.031 0.437 0.480 0.029 0.371 0.348 0.106 0.232 0.400 0.143 0.209 0.282 0.213 
11.0 12.0 0.093 0.287 0.420 0.320 0.172 0.264 0.368 0.199 0.361 0.514 0.164 0.173 0.407 0.349 0.051 0.373 0.337 0.089 0.208 0.397 
12.0 12.0 0.040 0.286 0.392 0.242 0.064 0.121 0.426 0.302 0.223 0.445 0.329 0.058 0.338 0.467 0.185 0.169 0.391 0.373 0.034 0.328 
13.0 12.0 0.015 0.265 0.373 0.155 0.034 0.018 0.442 0.340 0.053 0.314 0.425 0.255 0.157 0.430 0.377 0.113 0.253 0.478 0.315 0.031 
14.0 12.0 0.065 0.219 0.366 0.075 0.122 0.033 0.419 0.333 0.122 0.165 0.425 0.371 0.081 0.261 0.428 0.339 0.030 0.332 0.439 0.299 
15.0 12.0 0.109 0.144 0.370 0.022 0.205 0.035 0.365 0.311 0.276 0.028 0.337 0.409 0.294 0.040 0.323 0.430 0.303 0.043 0.326 0.447 
16.0 12.0 0.142 0.043 0.380 0.021 0.286 0.009 0.284 0.299 0.390 0.095 0.184 0.379 0.422 0.178 0.106 0.368 0.441 0.250 0.040 0.343 
17.0 12.0 0.160 0.068 0.392 0.017 0.364 0.014 0.179 0.302 0.450 0.213 0.004 0.292 0.432 0.345 0.142 0.182 0.382 0.418 0.256 0.059 
18.0 12.0 0.158 0.173 0.396 0.077 0.438 0.009 0.055 0.303 0.446 0.332 0.187 0.149 0.321 0.424 0.327 0.066 0.160 0.389 0.399 0.239 
19.0 12.0 0.130 0.264 0.385 0.172 0.498 0.084 0.082 0.272 0.374 0.432 0.325 0.042 0.124 0.382 0.381 0.286 0.113 0.178 0.317 0.379 
20.0 12.0 0.072 0.331 0.346 0.282 0.533 0.222 0.216 0.179 0.240 0.476 0.383 0.243 0.096 0.214 0.288 0.384 0.301 0.111 0.080 0.279 
21.0 12.0 0.022 0.361 0.272 0.379 0.528 0.398 0.329 0.013 0.066 0.420 0.345 0.393 0.265 0.034 0.096 0.309 0.320 0.313 0.154 0.022 
22.0 12.0 0.150 0.336 0.156 0.427 0.469 0.562 0.396 0.203 0.111 0.240 0.221 0.417 0.321 0.256 0.098 0.094 0.181 0.307 0.240 0.198 
23.0 12.0 0.303 0.241 0.005 0.391 0.351 0.638 0.395 0.398 0.243 0.019 0.058 0.288 0.254 0.334 0.197 0.121 0.001 0.128 0.161 0.218 
24.0 12.0 0.460 0.073 0.163 0.260 0.191 0.578 0.327 0.493 0.298 0.246 0.081 0.078 0.122 0.250 0.184 0.208 0.109 0.056 0.032 0.095 
25.0 12.0 0.588 0.142 0.313 0.058 0.020 0.382 0.213 0.447 0.270 0.356 0.154 0.108 0.004 0.086 0.103 0.157 0.118 0.125 0.049 0.025 
26.0 12.0 0.659 0.345 0.416 0.159 0.124 0.119 0.087 0.289 0.188 0.321 0.156 0.188 0.074 0.051 0.020 0.052 0.070 0.088 0.061 0.060 
27.0 12.0 0.660 0.469 0.454 0.312 0.214 0.116 0.015 0.102 0.092 0.198 0.112 0.165 0.085 0.100 0.026 0.025 0.019 0.023 0.036 0.034 
28.0 12.0 0.601 0.488 0.431 0.368 0.243 0.246 0.075 0.040 0.017 0.071 0.058 0.096 0.061 0.083 0.035 0.046 0.007 0.016 0.012 0.004 
29.0 12.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 12.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 13.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 13.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 13.0 0.597 0.508 0.273 0.440 0.096 0.403 0.222 0.167 0.208 0.009 0.095 0.097 0.004 0.112 0.040 0.070 0.043 0.023 0.020 0.013 
4.0 13.0 0.466 0.560 0.115 0.446 0.268 0.322 0.326 0.030 0.238 0.167 0.059 0.206 0.060 0.155 0.087 0.050 0.058 0.030 0.010 0.059 
5.0 13.0 0.291 0.495 0.078 0.334 0.445 0.104 0.397 0.191 0.204 0.350 0.036 0.269 0.154 0.110 0.124 0.049 0.038 0.123 0.035 0.095 
6.0 13.0 0.115 0.338 0.261 0.138 0.580 0.181 0.398 0.404 0.086 0.441 0.174 0.202 0.232 0.054 0.100 0.192 0.046 0.175 0.102 0.046 
7.0 13.0 0.027 0.153 0.402 0.069 0.645 0.424 0.320 0.514 0.093 0.375 0.303 0.008 0.232 0.259 0.010 0.264 0.167 0.087 0.132 0.111 
8.0 13.0 0.118 0.017 0.490 0.232 0.637 0.557 0.178 0.486 0.285 0.171 0.365 0.232 0.120 0.379 0.177 0.174 0.240 0.129 0.054 0.249 
9.0 13.0 0.158 0.135 0.527 0.328 0.570 0.569 0.006 0.347 0.436 0.088 0.323 0.404 0.080 0.328 0.315 0.055 0.180 0.328 0.128 0.213 
10.0 13.0 0.157 0.221 0.529 0.361 0.465 0.485 0.168 0.157 0.510 0.308 0.180 0.440 0.296 0.123 0.335 0.297 0.025 0.349 0.304 0.024 
11.0 13.0 0.129 0.280 0.513 0.339 0.344 0.347 0.316 0.025 0.492 0.433 0.027 0.339 0.442 0.141 0.203 0.415 0.281 0.149 0.326 0.307 
12.0 13.0 0.085 0.312 0.491 0.276 0.220 0.200 0.426 0.158 0.392 0.452 0.241 0.155 0.459 0.353 0.042 0.347 0.446 0.163 0.134 0.424 
13.0 13.0 0.031 0.316 0.472 0.189 0.101 0.080 0.491 0.229 0.231 0.392 0.410 0.046 0.334 0.444 0.304 0.132 0.412 0.412 0.191 0.278 
14.0 13.0 0.025 0.291 0.463 0.094 0.013 0.017 0.511 0.248 0.035 0.292 0.488 0.209 0.098 0.395 0.460 0.129 0.164 0.450 0.441 0.049 
15.0 13.0 0.078 0.236 0.465 0.016 0.122 0.008 0.489 0.244 0.163 0.188 0.464 0.318 0.166 0.249 0.450 0.330 0.163 0.284 0.458 0.337 
16.0 13.0 0.122 0.152 0.476 0.051 0.231 0.030 0.429 0.246 0.337 0.087 0.347 0.373 0.381 0.051 0.280 0.409 0.414 0.006 0.231 0.429 
17.0 13.0 0.155 0.050 0.490 0.064 0.339 0.076 0.333 0.272 0.463 0.024 0.159 0.373 0.486 0.158 0.016 0.347 0.475 0.271 0.107 0.285 
18.0 13.0 0.171 0.059 0.501 0.031 0.445 0.099 0.204 0.311 0.523 0.155 0.059 0.308 0.450 0.333 0.242 0.160 0.323 0.411 0.362 0.018 
19.0 13.0 0.161 0.157 0.500 0.051 0.541 0.071 0.048 0.337 0.502 0.302 0.258 0.167 0.286 0.417 0.392 0.090 0.042 0.349 0.398 0.276 
20.0 13.0 0.122 0.245 0.473 0.153 0.614 0.023 0.120 0.313 0.398 0.427 0.390 0.035 0.048 0.367 0.380 0.299 0.222 0.114 0.215 0.352 
21.0 13.0 0.045 0.317 0.411 0.269 0.648 0.180 0.279 0.212 0.226 0.480 0.419 0.246 0.181 0.181 0.223 0.366 0.337 0.162 0.047 0.197 
22.0 13.0 0.076 0.357 0.302 0.370 0.623 0.372 0.400 0.030 0.019 0.408 0.336 0.384 0.314 0.071 0.007 0.250 0.263 0.301 0.209 0.056 
23.0 13.0 0.236 0.344 0.144 0.417 0.526 0.535 0.452 0.194 0.167 0.209 0.175 0.373 0.309 0.253 0.151 0.035 0.086 0.230 0.194 0.188 
24.0 13.0 0.416 0.258 0.046 0.380 0.368 0.599 0.425 0.376 0.283 0.043 0.006 0.229 0.203 0.284 0.193 0.131 0.059 0.058 0.082 0.150 
25.0 13.0 0.586 0.097 0.237 0.248 0.175 0.523 0.328 0.444 0.307 0.236 0.112 0.036 0.067 0.182 0.141 0.167 0.110 0.069 0.017 0.040 
26.0 13.0 0.708 0.111 0.392 0.057 0.011 0.327 0.196 0.379 0.253 0.305 0.155 0.108 0.033 0.042 0.059 0.103 0.086 0.092 0.052 0.032 
27.0 13.0 0.759 0.288 0.483 0.137 0.152 0.092 0.069 0.230 0.162 0.254 0.136 0.152 0.073 0.052 0.002 0.022 0.039 0.050 0.041 0.038 
28.0 13.0 0.735 0.387 0.502 0.259 0.229 0.099 0.023 0.075 0.073 0.148 0.089 0.122 0.068 0.075 0.026 0.024 0.006 0.007 0.020 0.016 
29.0 13.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 13.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 14.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 14.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 14.0 0.724 0.309 0.399 0.313 0.011 0.381 0.174 0.250 0.207 0.121 0.122 0.005 0.036 0.069 0.025 0.071 0.043 0.046 0.028 0.011 
4.0 14.0 0.619 0.444 0.259 0.410 0.163 0.430 0.298 0.212 0.270 0.015 0.110 0.115 0.021 0.149 0.079 0.095 0.072 0.025 0.026 0.030 
5.0 14.0 0.450 0.493 0.065 0.411 0.363 0.344 0.407 0.062 0.276 0.170 0.034 0.240 0.124 0.186 0.139 0.049 0.073 0.062 0.014 0.096 
6.0 14.0 0.257 0.433 0.142 0.302 0.541 0.134 0.455 0.155 0.191 0.348 0.108 0.286 0.236 0.104 0.151 0.088 0.002 0.170 0.097 0.109 
7.0 14.0 0.082 0.301 0.322 0.131 0.659 0.112 0.420 0.341 0.025 0.421 0.269 0.198 0.288 0.084 0.067 0.234 0.137 0.188 0.166 0.009 
8.0 14.0 0.049 0.147 0.450 0.044 0.701 0.309 0.307 0.428 0.185 0.349 0.385 0.003 0.224 0.280 0.107 0.273 0.264 0.046 0.129 0.180 
9.0 14.0 0.127 0.019 0.525 0.179 0.672 0.407 0.140 0.399 0.381 0.170 0.403 0.211 0.042 0.370 0.294 0.147 0.270 0.188 0.048 0.280 
10.0 14.0 0.157 0.117 0.555 0.258 0.591 0.404 0.047 0.288 0.515 0.040 0.306 0.353 0.201 0.303 0.391 0.085 0.104 0.354 0.279 0.176 
11.0 14.0 0.151 0.211 0.556 0.280 0.480 0.324 0.224 0.147 0.560 0.208 0.116 0.379 0.413 0.115 0.328 0.298 0.177 0.327 0.398 0.092 
12.0 14.0 0.120 0.281 0.543 0.248 0.356 0.207 0.372 0.026 0.511 0.301 0.117 0.305 0.514 0.108 0.111 0.387 0.429 0.111 0.287 0.344 
13.0 14.0 0.073 0.320 0.527 0.176 0.229 0.096 0.479 0.050 0.381 0.324 0.336 0.176 0.464 0.287 0.181 0.322 0.506 0.176 0.029 0.409 
14.0 14.0 0.018 0.323 0.518 0.081 0.104 0.030 0.539 0.076 0.192 0.306 0.482 0.033 0.265 0.372 0.419 0.134 0.335 0.380 0.365 0.225 
15.0 14.0 0.039 0.297 0.519 0.016 0.019 0.018 0.555 0.080 0.023 0.277 0.527 0.100 0.010 0.363 0.507 0.091 0.009 0.409 0.509 0.077 
16.0 14.0 0.092 0.240 0.529 0.097 0.144 0.055 0.526 0.092 0.233 0.244 0.464 0.218 0.280 0.269 0.412 0.282 0.316 0.260 0.381 0.329 
17.0 14.0 0.136 0.158 0.545 0.143 0.271 0.127 0.452 0.134 0.411 0.192 0.305 0.313 0.466 0.104 0.173 0.376 0.487 0.010 0.060 0.393 
18.0 14.0 0.166 0.066 0.562 0.144 0.399 0.198 0.335 0.209 0.530 0.099 0.084 0.363 0.513 0.102 0.116 0.333 0.432 0.260 0.264 0.235 
19.0 14.0 0.176 0.030 0.571 0.102 0.521 0.235 0.181 0.297 0.567 0.046 0.149 0.334 0.408 0.292 0.340 0.156 0.188 0.384 0.407 0.051 
20.0 14.0 0.158 0.119 0.560 0.027 0.627 0.212 0.001 0.363 0.510 0.222 0.339 0.208 0.189 0.392 0.412 0.088 0.108 0.302 0.306 0.278 
21.0 14.0 0.104 0.209 0.516 0.087 0.698 0.115 0.188 0.366 0.364 0.380 0.434 0.008 0.067 0.346 0.314 0.284 0.301 0.063 0.059 0.298 
22.0 14.0 0.003 0.295 0.425 0.215 0.712 0.056 0.351 0.275 0.155 0.452 0.405 0.208 0.260 0.159 0.108 0.319 0.300 0.175 0.150 0.116 
23.0 14.0 0.147 0.360 0.278 0.332 0.650 0.264 0.453 0.092 0.061 0.383 0.271 0.330 0.318 0.070 0.082 0.186 0.154 0.246 0.192 0.083 
24.0 14.0 0.333 0.375 0.085 0.399 0.513 0.440 0.471 0.125 0.226 0.198 0.097 0.311 0.254 0.213 0.173 0.003 0.005 0.155 0.113 0.148 
25.0 14.0 0.526 0.312 0.126 0.379 0.321 0.515 0.407 0.295 0.301 0.023 0.051 0.178 0.128 0.218 0.157 0.112 0.086 0.018 0.015 0.092 
26.0 14.0 0.687 0.171 0.319 0.266 0.115 0.455 0.287 0.353 0.286 0.181 0.130 0.020 0.014 0.125 0.088 0.118 0.087 0.058 0.036 0.013 
27.0 14.0 0.783 0.018 0.455 0.101 0.062 0.291 0.152 0.297 0.212 0.227 0.139 0.082 0.050 0.021 0.023 0.063 0.051 0.058 0.039 0.024 
28.0 14.0 0.801 0.160 0.517 0.057 0.179 0.104 0.039 0.181 0.124 0.184 0.107 0.106 0.064 0.038 0.012 0.009 0.017 0.026 0.024 0.020 
29.0 14.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 14.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 15.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 15.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 15.0 0.779 0.027 0.478 0.098 0.108 0.245 0.108 0.250 0.181 0.200 0.133 0.083 0.062 0.004 0.005 0.046 0.036 0.052 0.032 0.029 
4.0 15.0 0.710 0.204 0.371 0.255 0.045 0.403 0.237 0.319 0.266 0.184 0.146 0.011 0.023 0.091 0.059 0.105 0.077 0.069 0.042 0.010 
5.0 15.0 0.566 0.355 0.196 0.368 0.245 0.472 0.369 0.284 0.311 0.058 0.098 0.130 0.075 0.193 0.135 0.126 0.101 0.022 0.014 0.058 
6.0 15.0 0.376 0.416 0.013 0.379 0.445 0.399 0.457 0.133 0.270 0.145 0.028 0.269 0.207 0.219 0.182 0.045 0.052 0.103 0.075 0.135 
7.0 15.0 0.187 0.383 0.209 0.294 0.601 0.224 0.468 0.068 0.136 0.326 0.199 0.313 0.304 0.116 0.137 0.120 0.084 0.217 0.178 0.116 
8.0 15.0 0.031 0.284 0.365 0.157 0.686 0.022 0.394 0.237 0.064 0.404 0.354 0.226 0.297 0.084 0.019 0.267 0.249 0.200 0.193 0.040 
9.0 15.0 0.078 0.158 0.469 0.019 0.697 0.135 0.255 0.321 0.279 0.358 0.429 0.047 0.158 0.276 0.229 0.288 0.323 0.022 0.050 0.237 
10.0 15.0 0.138 0.031 0.525 0.098 0.650 0.211 0.078 0.317 0.454 0.228 0.390 0.144 0.076 0.364 0.389 0.155 0.221 0.219 0.204 0.304 
11.0 15.0 0.155 0.094 0.544 0.163 0.562 0.204 0.105 0.255 0.554 0.077 0.242 0.279 0.323 0.318 0.405 0.068 0.041 0.369 0.406 0.160 
12.0 15.0 0.141 0.197 0.543 0.171 0.452 0.141 0.272 0.182 0.562 0.049 0.023 0.334 0.494 0.170 0.249 0.272 0.341 0.334 0.399 0.120 
13.0 15.0 0.106 0.271 0.532 0.128 0.333 0.060 0.408 0.132 0.481 0.136 0.214 0.321 0.527 0.021 0.028 0.377 0.520 0.129 0.145 0.363 
14.0 15.0 0.057 0.308 0.524 0.047 0.211 0.012 0.501 0.118 0.324 0.197 0.408 0.259 0.394 0.198 0.313 0.341 0.451 0.148 0.223 0.400 
15.0 15.0 0.002 0.312 0.523 0.048 0.088 0.016 0.552 0.121 0.123 0.254 0.516 0.161 0.149 0.329 0.485 0.188 0.179 0.360 0.473 0.218 
16.0 15.0 0.054 0.287 0.532 0.140 0.038 0.049 0.559 0.114 0.096 0.311 0.517 0.030 0.136 0.383 0.481 0.034 0.166 0.413 0.464 0.083 
17.0 15.0 0.104 0.234 0.549 0.210 0.170 0.139 0.519 0.071 0.303 0.350 0.411 0.127 0.376 0.337 0.304 0.252 0.421 0.276 0.212 0.333 
18.0 15.0 0.146 0.165 0.570 0.245 0.305 0.252 0.431 0.023 0.466 0.338 0.218 0.283 0.501 0.182 0.027 0.380 0.469 0.005 0.127 0.383 
19.0 15.0 0.173 0.094 0.589 0.242 0.441 0.351 0.297 0.156 0.558 0.247 0.017 0.388 0.473 0.048 0.238 0.351 0.300 0.263 0.351 0.200 
20.0 15.0 0.177 0.027 0.594 0.200 0.568 0.408 0.125 0.301 0.558 0.075 0.239 0.391 0.304 0.272 0.383 0.166 0.018 0.376 0.343 0.091 
21.0 15.0 0.149 0.070 0.573 0.120 0.670 0.396 0.069 0.416 0.459 0.146 0.389 0.270 0.057 0.393 0.358 0.090 0.221 0.270 0.147 0.282 
22.0 15.0 0.077 0.172 0.509 0.009 0.724 0.291 0.255 0.449 0.276 0.347 0.421 0.052 0.169 0.342 0.192 0.271 0.292 0.024 0.075 0.243 
23.0 15.0 0.048 0.288 0.389 0.158 0.705 0.096 0.396 0.364 0.057 0.439 0.332 0.168 0.283 0.149 0.005 0.275 0.196 0.169 0.166 0.056 
24.0 15.0 0.219 0.391 0.215 0.307 0.607 0.143 0.460 0.179 0.136 0.384 0.176 0.287 0.269 0.060 0.129 0.142 0.049 0.197 0.125 0.091 
25.0 15.0 0.415 0.441 0.007 0.404 0.440 0.350 0.439 0.042 0.253 0.212 0.020 0.266 0.172 0.175 0.150 0.011 0.052 0.103 0.039 0.111 
26.0 15.0 0.598 0.403 0.203 0.408 0.238 0.449 0.346 0.211 0.280 0.014 0.085 0.149 0.059 0.166 0.104 0.087 0.077 0.002 0.018 0.053 
27.0 15.0 0.730 0.282 0.371 0.318 0.046 0.415 0.221 0.273 0.236 0.121 0.122 0.023 0.018 0.089 0.044 0.081 0.055 0.042 0.032 0.004 
28.0 15.0 0.788 0.125 0.472 0.178 0.101 0.290 0.102 0.238 0.159 0.161 0.110 0.052 0.049 0.015 0.003 0.039 0.026 0.035 0.024 0.015 
29.0 15.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 15.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 16.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 16.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 16.0 0.755 0.255 0.498 0.135 0.185 0.047 0.034 0.173 0.132 0.208 0.124 0.136 0.080 0.058 0.018 0.006 0.023 0.038 0.032 0.036 
4.0 16.0 0.729 0.089 0.435 0.040 0.068 0.257 0.150 0.319 0.228 0.280 0.161 0.124 0.063 0.005 0.029 0.075 0.069 0.086 0.053 0.046 
5.0 16.0 0.624 0.124 0.297 0.222 0.108 0.451 0.288 0.404 0.304 0.252 0.147 0.019 0.015 0.132 0.110 0.153 0.115 0.095 0.044 0.001 
6.0 16.0 0.459 0.290 0.111 0.347 0.305 0.531 0.402 0.363 0.311 0.094 0.054 0.160 0.148 0.251 0.187 0.156 0.101 0.003 0.035 0.107 
7.0 16.0 0.277 0.371 0.081 0.372 0.478 0.475 0.456 0.212 0.225 0.130 0.104 0.314 0.277 0.264 0.188 0.036 0.014 0.161 0.159 0.183 
8.0 16.0 0.111 0.360 0.247 0.307 0.595 0.326 0.430 0.020 0.060 0.321 0.275 0.358 0.327 0.133 0.074 0.162 0.192 0.272 0.231 0.114 
9.0 16.0 0.018 0.283 0.368 0.193 0.645 0.156 0.334 0.146 0.144 0.414 0.395 0.274 0.252 0.085 0.128 0.314 0.328 0.218 0.149 0.096 
10.0 16.0 0.101 0.172 0.443 0.074 0.634 0.027 0.188 0.240 0.336 0.401 0.418 0.105 0.059 0.286 0.327 0.324 0.307 0.014 0.086 0.303 
11.0 16.0 0.141 0.049 0.479 0.028 0.579 0.034 0.022 0.267 0.476 0.317 0.332 0.081 0.187 0.390 0.420 0.181 0.105 0.259 0.342 0.339 
12.0 16.0 0.147 0.077 0.489 0.071 0.496 0.030 0.142 0.258 0.538 0.209 0.157 0.234 0.402 0.372 0.349 0.050 0.197 0.413 0.444 0.154 
13.0 16.0 0.127 0.180 0.486 0.064 0.399 0.014 0.288 0.249 0.517 0.103 0.064 0.336 0.511 0.250 0.128 0.276 0.448 0.376 0.296 0.158 
14.0 16.0 0.089 0.248 0.479 0.016 0.294 0.050 0.403 0.261 0.413 0.005 0.277 0.381 0.464 0.056 0.159 0.405 0.494 0.147 0.044 0.399 
15.0 16.0 0.041 0.281 0.478 0.075 0.186 0.051 0.482 0.285 0.251 0.126 0.433 0.365 0.285 0.160 0.389 0.392 0.317 0.157 0.356 0.418 
16.0 16.0 0.013 0.286 0.485 0.162 0.072 0.014 0.524 0.297 0.054 0.259 0.499 0.278 0.027 0.347 0.476 0.234 0.008 0.394 0.467 0.201 
17.0 16.0 0.065 0.264 0.502 0.243 0.048 0.101 0.523 0.272 0.153 0.387 0.460 0.118 0.233 0.446 0.388 0.021 0.292 0.445 0.322 0.132 
18.0 16.0 0.112 0.224 0.525 0.302 0.177 0.235 0.475 0.189 0.341 0.472 0.323 0.093 0.418 0.408 0.163 0.277 0.434 0.274 0.021 0.375 
19.0 16.0 0.152 0.176 0.551 0.331 0.311 0.376 0.380 0.045 0.477 0.472 0.118 0.305 0.470 0.225 0.104 0.417 0.362 0.036 0.247 0.373 
20.0 16.0 0.175 0.126 0.571 0.328 0.446 0.498 0.239 0.142 0.535 0.362 0.107 0.445 0.376 0.046 0.301 0.365 0.134 0.307 0.329 0.134 
21.0 16.0 0.175 0.065 0.574 0.289 0.567 0.571 0.063 0.338 0.497 0.148 0.292 0.452 0.173 0.298 0.351 0.143 0.115 0.378 0.208 0.158 
22.0 16.0 0.137 0.029 0.544 0.200 0.656 0.559 0.125 0.488 0.365 0.122 0.381 0.304 0.055 0.408 0.246 0.123 0.244 0.215 0.004 0.278 
23.0 16.0 0.050 0.153 0.463 0.054 0.684 0.431 0.288 0.529 0.172 0.350 0.350 0.059 0.210 0.322 0.071 0.266 0.209 0.029 0.121 0.172 
24.0 16.0 0.089 0.306 0.326 0.132 0.637 0.201 0.393 0.434 0.025 0.447 0.234 0.162 0.249 0.121 0.069 0.234 0.091 0.168 0.121 0.005 
25.0 16.0 0.266 0.446 0.142 0.314 0.515 0.075 0.418 0.233 0.171 0.384 0.089 0.265 0.192 0.067 0.124 0.098 0.014 0.152 0.057 0.089 
26.0 16.0 0.451 0.519 0.061 0.432 0.341 0.305 0.366 0.005 0.237 0.212 0.028 0.232 0.096 0.149 0.105 0.024 0.058 0.062 0.001 0.077 
27.0 16.0 0.604 0.491 0.242 0.446 0.155 0.415 0.266 0.160 0.229 0.032 0.088 0.125 0.016 0.128 0.058 0.069 0.052 0.009 0.023 0.029 
28.0 16.0 0.698 0.378 0.372 0.366 0.005 0.396 0.156 0.221 0.176 0.082 0.098 0.024 0.027 0.065 0.018 0.055 0.030 0.029 0.022 0.003 
29.0 16.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 16.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 17.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 17.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 17.0 0.656 0.443 0.460 0.306 0.230 0.149 0.037 0.052 0.067 0.148 0.097 0.138 0.084 0.093 0.037 0.033 0.004 0.010 0.025 0.028 
4.0 17.0 0.674 0.334 0.444 0.179 0.162 0.053 0.052 0.221 0.159 0.276 0.151 0.185 0.092 0.076 0.008 0.020 0.048 0.068 0.056 0.061 
5.0 17.0 0.618 0.131 0.358 0.029 0.030 0.300 0.176 0.388 0.255 0.346 0.173 0.147 0.046 0.030 0.066 0.121 0.110 0.127 0.069 0.058 
6.0 17.0 0.495 0.096 0.214 0.223 0.140 0.498 0.300 0.460 0.306 0.281 0.125 0.013 0.066 0.190 0.161 0.202 0.135 0.104 0.017 0.037 
7.0 17.0 0.339 0.270 0.047 0.345 0.309 0.568 0.387 0.401 0.279 0.094 0.003 0.206 0.207 0.306 0.211 0.168 0.065 0.046 0.108 0.172 
8.0 17.0 0.181 0.353 0.110 0.367 0.442 0.508 0.409 0.243 0.169 0.140 0.159 0.356 0.307 0.286 0.156 0.009 0.100 0.234 0.228 0.219 
9.0 17.0 0.047 0.349 0.236 0.306 0.522 0.371 0.366 0.058 0.003 0.327 0.306 0.388 0.305 0.125 0.006 0.217 0.275 0.318 0.226 0.085 
10.0 17.0 0.051 0.281 0.321 0.204 0.547 0.227 0.268 0.093 0.179 0.422 0.386 0.299 0.182 0.106 0.213 0.358 0.342 0.211 0.052 0.172 
11.0 17.0 0.111 0.175 0.369 0.100 0.529 0.124 0.139 0.186 0.337 0.428 0.371 0.135 0.026 0.309 0.367 0.346 0.233 0.048 0.213 0.367 
12.0 17.0 0.135 0.052 0.389 0.027 0.482 0.082 0.001 0.234 0.443 0.377 0.264 0.049 0.252 0.421 0.391 0.185 0.021 0.317 0.407 0.354 
13.0 17.0 0.132 0.067 0.393 0.016 0.416 0.088 0.137 0.264 0.481 0.298 0.090 0.220 0.420 0.416 0.261 0.064 0.303 0.460 0.390 0.112 
14.0 17.0 0.109 0.158 0.390 0.027 0.341 0.109 0.257 0.304 0.444 0.194 0.111 0.354 0.463 0.288 0.017 0.303 0.454 0.376 0.139 0.225 
15.0 17.0 0.072 0.215 0.389 0.078 0.260 0.107 0.355 0.352 0.343 0.059 0.291 0.432 0.376 0.074 0.235 0.440 0.400 0.111 0.183 0.440 
16.0 17.0 0.027 0.243 0.394 0.150 0.173 0.066 0.426 0.391 0.194 0.107 0.411 0.430 0.183 0.176 0.398 0.413 0.170 0.215 0.391 0.400 
17.0 17.0 0.022 0.248 0.409 0.227 0.077 0.020 0.463 0.400 0.014 0.288 0.445 0.329 0.059 0.389 0.411 0.221 0.123 0.439 0.373 0.123 
18.0 17.0 0.070 0.233 0.432 0.296 0.030 0.147 0.462 0.354 0.172 0.450 0.383 0.136 0.277 0.488 0.272 0.068 0.335 0.438 0.156 0.219 
19.0 17.0 0.116 0.208 0.462 0.346 0.148 0.299 0.416 0.240 0.334 0.547 0.237 0.113 0.402 0.422 0.042 0.328 0.370 0.206 0.114 0.402 
20.0 17.0 0.154 0.182 0.494 0.374 0.275 0.453 0.324 0.064 0.443 0.537 0.040 0.346 0.395 0.200 0.178 0.434 0.226 0.122 0.270 0.308 
21.0 17.0 0.179 0.151 0.519 0.376 0.403 0.586 0.188 0.156 0.473 0.398 0.156 0.483 0.264 0.097 0.296 0.327 0.001 0.347 0.237 0.026 
22.0 17.0 0.177 0.097 0.524 0.337 0.515 0.662 0.023 0.377 0.409 0.146 0.291 0.457 0.064 0.333 0.267 0.071 0.167 0.328 0.076 0.210 
23.0 17.0 0.134 0.006 0.489 0.236 0.587 0.634 0.145 0.529 0.266 0.145 0.323 0.270 0.110 0.387 0.135 0.164 0.194 0.122 0.063 0.227 
24.0 17.0 0.042 0.152 0.404 0.069 0.597 0.480 0.277 0.554 0.091 0.364 0.261 0.022 0.196 0.264 0.003 0.245 0.119 0.078 0.103 0.091 
25.0 17.0 0.098 0.332 0.265 0.139 0.535 0.221 0.346 0.436 0.066 0.432 0.147 0.172 0.187 0.069 0.083 0.175 0.024 0.148 0.066 0.038 
26.0 17.0 0.264 0.485 0.092 0.331 0.410 0.069 0.343 0.223 0.164 0.345 0.033 0.236 0.120 0.078 0.093 0.053 0.032 0.103 0.016 0.074 
27.0 17.0 0.422 0.554 0.085 0.442 0.252 0.287 0.282 0.014 0.193 0.179 0.042 0.187 0.048 0.122 0.064 0.030 0.043 0.031 0.012 0.047 
28.0 17.0 0.541 0.519 0.229 0.447 0.100 0.381 0.194 0.133 0.170 0.029 0.072 0.094 0.002 0.093 0.030 0.051 0.031 0.011 0.017 0.014 
29.0 17.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 17.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 18.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 18.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 18.0 0.496 0.489 0.368 0.366 0.238 0.265 0.095 0.067 0.002 0.050 0.055 0.091 0.072 0.089 0.049 0.055 0.016 0.019 0.012 0.009 
4.0 18.0 0.552 0.465 0.398 0.312 0.223 0.144 0.045 0.069 0.072 0.182 0.116 0.173 0.104 0.118 0.043 0.039 0.016 0.025 0.047 0.050 
5.0 18.0 0.550 0.323 0.370 0.154 0.150 0.082 0.049 0.255 0.171 0.314 0.169 0.208 0.098 0.074 0.010 0.046 0.082 0.106 0.083 0.088 
6.0 18.0 0.480 0.105 0.283 0.054 0.027 0.325 0.166 0.403 0.256 0.352 0.172 0.133 0.024 0.067 0.106 0.166 0.143 0.155 0.068 0.050 
7.0 18.0 0.365 0.114 0.159 0.233 0.117 0.487 0.271 0.441 0.288 0.256 0.103 0.041 0.106 0.233 0.195 0.224 0.132 0.083 0.032 0.089 
8.0 18.0 0.232 0.270 0.027 0.328 0.248 0.520 0.336 0.362 0.247 0.064 0.025 0.231 0.237 0.319 0.210 0.146 0.014 0.103 0.177 0.224 
9.0 18.0 0.106 0.339 0.088 0.329 0.346 0.448 0.347 0.215 0.140 0.143 0.175 0.352 0.306 0.267 0.115 0.045 0.170 0.281 0.258 0.216 
10.0 18.0 0.007 0.328 0.174 0.263 0.402 0.327 0.307 0.064 0.007 0.297 0.296 0.365 0.270 0.098 0.065 0.250 0.314 0.319 0.180 0.026 
11.0 18.0 0.068 0.260 0.229 0.169 0.421 0.217 0.230 0.053 0.160 0.378 0.352 0.283 0.132 0.118 0.254 0.363 0.318 0.172 0.044 0.237 
12.0 18.0 0.109 0.157 0.257 0.082 0.411 0.150 0.131 0.128 0.291 0.397 0.326 0.141 0.067 0.305 0.366 0.331 0.156 0.096 0.292 0.391 
13.0 18.0 0.123 0.044 0.267 0.029 0.384 0.135 0.022 0.180 0.381 0.376 0.224 0.027 0.265 0.413 0.346 0.164 0.108 0.350 0.408 0.322 
14.0 18.0 0.115 0.059 0.267 0.025 0.346 0.147 0.087 0.234 0.412 0.322 0.065 0.196 0.391 0.403 0.183 0.086 0.337 0.445 0.288 0.038 
15.0 18.0 0.092 0.130 0.267 0.052 0.301 0.153 0.189 0.299 0.385 0.226 0.111 0.341 0.406 0.277 0.048 0.315 0.413 0.326 0.014 0.279 
16.0 18.0 0.059 0.174 0.270 0.103 0.249 0.134 0.278 0.363 0.303 0.086 0.266 0.428 0.306 0.059 0.260 0.431 0.301 0.044 0.254 0.431 
17.0 18.0 0.020 0.195 0.282 0.165 0.187 0.078 0.348 0.408 0.174 0.092 0.367 0.426 0.119 0.192 0.370 0.377 0.059 0.264 0.361 0.320 
18.0 18.0 0.025 0.199 0.303 0.229 0.114 0.016 0.392 0.415 0.016 0.283 0.388 0.318 0.098 0.395 0.337 0.164 0.191 0.434 0.259 0.018 
19.0 18.0 0.071 0.192 0.334 0.285 0.025 0.143 0.401 0.364 0.151 0.448 0.321 0.116 0.278 0.469 0.178 0.122 0.324 0.368 0.027 0.279 
20.0 18.0 0.118 0.184 0.373 0.330 0.080 0.291 0.368 0.246 0.295 0.540 0.179 0.134 0.359 0.373 0.034 0.346 0.283 0.104 0.178 0.364 
21.0 18.0 0.161 0.178 0.415 0.362 0.198 0.443 0.288 0.066 0.388 0.518 0.002 0.354 0.317 0.135 0.202 0.393 0.112 0.192 0.234 0.196 
22.0 18.0 0.191 0.164 0.452 0.371 0.321 0.576 0.165 0.157 0.401 0.363 0.163 0.458 0.174 0.144 0.252 0.239 0.071 0.324 0.136 0.070 
23.0 18.0 0.194 0.117 0.465 0.335 0.427 0.645 0.016 0.368 0.328 0.105 0.254 0.391 0.003 0.318 0.181 0.009 0.156 0.228 0.005 0.199 
24.0 18.0 0.156 0.018 0.438 0.233 0.492 0.606 0.128 0.501 0.195 0.164 0.255 0.198 0.119 0.317 0.062 0.171 0.131 0.038 0.073 0.147 
25.0 18.0 0.069 0.143 0.359 0.065 0.497 0.441 0.234 0.501 0.048 0.339 0.186 0.022 0.158 0.182 0.032 0.192 0.057 0.093 0.068 0.027 
26.0 18.0 0.061 0.322 0.234 0.141 0.435 0.187 0.280 0.371 0.070 0.366 0.091 0.160 0.129 0.023 0.070 0.112 0.005 0.109 0.030 0.046 
27.0 18.0 0.206 0.459 0.083 0.311 0.324 0.075 0.265 0.176 0.133 0.270 0.010 0.186 0.073 0.073 0.063 0.021 0.030 0.060 0.000 0.050 
28.0 18.0 0.336 0.508 0.062 0.397 0.195 0.250 0.211 0.009 0.143 0.131 0.037 0.135 0.024 0.089 0.038 0.027 0.028 0.013 0.012 0.026 
29.0 18.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 18.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 19.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 19.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 19.0 0.298 0.393 0.239 0.308 0.209 0.274 0.130 0.136 0.063 0.046 0.007 0.021 0.047 0.051 0.050 0.050 0.033 0.035 0.006 0.013 
4.0 19.0 0.381 0.449 0.306 0.330 0.245 0.252 0.124 0.075 0.019 0.043 0.063 0.100 0.095 0.108 0.068 0.070 0.020 0.024 0.024 0.017 
5.0 19.0 0.428 0.404 0.334 0.258 0.236 0.119 0.072 0.064 0.066 0.180 0.135 0.183 0.129 0.131 0.048 0.037 0.036 0.042 0.077 0.076 
6.0 19.0 0.417 0.253 0.309 0.100 0.172 0.088 0.020 0.227 0.169 0.290 0.186 0.199 0.105 0.063 0.031 0.068 0.121 0.134 0.107 0.101 
7.0 19.0 0.354 0.053 0.240 0.080 0.071 0.278 0.127 0.335 0.251 0.304 0.180 0.112 0.011 0.082 0.141 0.183 0.172 0.159 0.055 0.025 
8.0 19.0 0.258 0.137 0.148 0.213 0.041 0.379 0.220 0.345 0.280 0.211 0.104 0.043 0.128 0.226 0.222 0.215 0.123 0.057 0.085 0.129 
9.0 19.0 0.152 0.261 0.055 0.267 0.142 0.376 0.280 0.274 0.245 0.060 0.023 0.195 0.253 0.287 0.210 0.123 0.032 0.130 0.233 0.239 
10.0 19.0 0.056 0.307 0.022 0.245 0.219 0.304 0.300 0.170 0.154 0.089 0.164 0.289 0.307 0.236 0.090 0.054 0.222 0.282 0.268 0.191 
11.0 19.0 0.021 0.286 0.076 0.177 0.269 0.216 0.282 0.077 0.029 0.201 0.278 0.307 0.261 0.096 0.098 0.232 0.337 0.296 0.131 0.014 
12.0 19.0 0.073 0.219 0.108 0.095 0.296 0.152 0.235 0.015 0.106 0.272 0.333 0.258 0.121 0.083 0.276 0.330 0.297 0.146 0.122 0.255 
13.0 19.0 0.101 0.126 0.122 0.028 0.308 0.131 0.167 0.037 0.230 0.314 0.316 0.161 0.072 0.252 0.367 0.307 0.100 0.105 0.346 0.377 
14.0 19.0 0.108 0.031 0.126 0.005 0.309 0.145 0.084 0.085 0.322 0.330 0.222 0.023 0.256 0.358 0.313 0.150 0.164 0.327 0.377 0.264 
15.0 19.0 0.100 0.047 0.127 0.004 0.304 0.168 0.008 0.149 0.369 0.311 0.077 0.134 0.370 0.365 0.140 0.077 0.354 0.398 0.199 0.014 
16.0 19.0 0.081 0.097 0.129 0.031 0.291 0.177 0.103 0.225 0.363 0.244 0.088 0.279 0.377 0.260 0.085 0.286 0.376 0.269 0.080 0.287 
17.0 19.0 0.053 0.126 0.137 0.073 0.270 0.161 0.194 0.299 0.303 0.125 0.238 0.374 0.274 0.063 0.272 0.386 0.224 0.004 0.293 0.380 
18.0 19.0 0.018 0.139 0.154 0.122 0.236 0.116 0.276 0.356 0.193 0.037 0.336 0.385 0.089 0.168 0.348 0.324 0.022 0.270 0.318 0.231 
19.0 19.0 0.024 0.142 0.183 0.171 0.185 0.039 0.336 0.377 0.047 0.217 0.356 0.294 0.116 0.352 0.284 0.118 0.231 0.387 0.158 0.059 
20.0 19.0 0.072 0.142 0.224 0.217 0.113 0.069 0.364 0.345 0.113 0.376 0.289 0.111 0.272 0.410 0.112 0.139 0.300 0.283 0.066 0.284 
21.0 19.0 0.126 0.150 0.277 0.262 0.018 0.197 0.349 0.251 0.254 0.470 0.152 0.116 0.325 0.310 0.082 0.318 0.207 0.027 0.202 0.289 
22.0 19.0 0.180 0.165 0.337 0.304 0.099 0.341 0.283 0.093 0.341 0.454 0.015 0.308 0.258 0.086 0.203 0.316 0.032 0.204 0.178 0.095 
23.0 19.0 0.224 0.172 0.393 0.329 0.224 0.473 0.170 0.109 0.346 0.308 0.152 0.379 0.114 0.144 0.202 0.153 0.099 0.251 0.060 0.100 
24.0 19.0 0.240 0.143 0.424 0.310 0.335 0.547 0.034 0.298 0.275 0.082 0.216 0.305 0.027 0.263 0.119 0.040 0.128 0.137 0.036 0.150 
25.0 19.0 0.212 0.058 0.411 0.225 0.404 0.517 0.095 0.409 0.156 0.140 0.202 0.136 0.110 0.233 0.022 0.144 0.083 0.008 0.062 0.080 
26.0 19.0 0.134 0.093 0.346 0.076 0.412 0.371 0.183 0.400 0.033 0.269 0.136 0.032 0.122 0.115 0.039 0.133 0.023 0.078 0.040 0.004 
27.0 19.0 0.019 0.247 0.238 0.101 0.361 0.157 0.218 0.286 0.056 0.274 0.060 0.124 0.090 0.002 0.054 0.065 0.013 0.070 0.011 0.037 
28.0 19.0 0.109 0.359 0.110 0.237 0.270 0.049 0.204 0.132 0.099 0.193 0.003 0.130 0.047 0.054 0.042 0.007 0.023 0.033 0.005 0.031 
29.0 19.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 19.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 20.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 20.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 20.0 0.088 0.207 0.092 0.167 0.151 0.189 0.140 0.139 0.106 0.100 0.038 0.041 0.013 0.001 0.039 0.025 0.040 0.032 0.022 0.023 
4.0 20.0 0.185 0.313 0.182 0.244 0.227 0.252 0.173 0.158 0.097 0.080 0.002 0.005 0.066 0.055 0.075 0.066 0.051 0.052 0.007 0.019 
5.0 20.0 0.270 0.361 0.257 0.262 0.277 0.235 0.169 0.105 0.040 0.009 0.078 0.092 0.130 0.122 0.092 0.088 0.020 0.030 0.048 0.028 
6.0 20.0 0.313 0.309 0.293 0.191 0.277 0.123 0.115 0.013 0.061 0.136 0.164 0.175 0.160 0.142 0.049 0.041 0.068 0.057 0.117 0.098 
7.0 20.0 0.306 0.174 0.282 0.062 0.230 0.032 0.023 0.138 0.175 0.231 0.218 0.192 0.118 0.073 0.058 0.071 0.169 0.152 0.129 0.111 
8.0 20.0 0.255 0.018 0.237 0.072 0.150 0.154 0.082 0.213 0.264 0.250 0.206 0.126 0.003 0.059 0.185 0.181 0.202 0.165 0.029 0.013 
9.0 20.0 0.179 0.143 0.177 0.154 0.060 0.202 0.179 0.223 0.301 0.199 0.122 0.008 0.155 0.188 0.258 0.212 0.110 0.056 0.151 0.148 
10.0 20.0 0.098 0.232 0.118 0.170 0.025 0.183 0.249 0.192 0.278 0.113 0.012 0.113 0.285 0.257 0.221 0.135 0.085 0.125 0.291 0.247 
11.0 20.0 0.026 0.257 0.071 0.134 0.096 0.133 0.289 0.152 0.200 0.023 0.161 0.207 0.335 0.240 0.071 0.021 0.284 0.273 0.272 0.187 
12.0 20.0 0.032 0.230 0.039 0.070 0.154 0.090 0.298 0.123 0.082 0.063 0.284 0.260 0.277 0.143 0.137 0.192 0.372 0.295 0.069 0.021 
13.0 20.0 0.070 0.168 0.023 0.008 0.200 0.077 0.278 0.105 0.055 0.144 0.351 0.266 0.123 0.011 0.319 0.309 0.282 0.159 0.216 0.260 
14.0 20.0 0.089 0.092 0.017 0.041 0.237 0.099 0.231 0.081 0.189 0.223 0.335 0.211 0.084 0.180 0.381 0.301 0.035 0.086 0.390 0.355 
15.0 20.0 0.095 0.025 0.015 0.055 0.269 0.140 0.162 0.037 0.299 0.284 0.244 0.101 0.273 0.309 0.297 0.167 0.232 0.301 0.340 0.230 
16.0 20.0 0.090 0.032 0.013 0.046 0.295 0.178 0.074 0.031 0.367 0.309 0.096 0.048 0.383 0.347 0.099 0.047 0.384 0.367 0.100 0.041 
17.0 20.0 0.075 0.059 0.008 0.024 0.313 0.202 0.025 0.114 0.381 0.282 0.077 0.201 0.378 0.271 0.133 0.250 0.347 0.240 0.180 0.285 
18.0 20.0 0.051 0.074 0.005 0.007 0.320 0.207 0.130 0.203 0.334 0.196 0.235 0.317 0.257 0.096 0.304 0.351 0.147 0.017 0.327 0.338 
19.0 20.0 0.019 0.081 0.029 0.041 0.310 0.188 0.230 0.282 0.228 0.057 0.337 0.356 0.059 0.123 0.343 0.294 0.106 0.260 0.263 0.166 
20.0 20.0 0.025 0.082 0.067 0.078 0.278 0.140 0.312 0.333 0.078 0.115 0.354 0.294 0.147 0.302 0.239 0.100 0.272 0.344 0.054 0.104 
21.0 20.0 0.080 0.090 0.123 0.118 0.216 0.063 0.361 0.340 0.089 0.281 0.278 0.137 0.285 0.364 0.049 0.134 0.273 0.221 0.145 0.270 
22.0 20.0 0.149 0.117 0.197 0.170 0.120 0.050 0.359 0.284 0.235 0.393 0.131 0.071 0.304 0.268 0.125 0.276 0.132 0.017 0.199 0.215 
23.0 20.0 0.223 0.159 0.283 0.233 0.007 0.192 0.297 0.154 0.317 0.396 0.031 0.243 0.208 0.066 0.195 0.245 0.029 0.181 0.114 0.032 
24.0 20.0 0.285 0.195 0.363 0.285 0.146 0.337 0.186 0.027 0.316 0.280 0.149 0.305 0.068 0.122 0.159 0.099 0.109 0.184 0.005 0.099 
25.0 20.0 0.316 0.192 0.414 0.295 0.268 0.433 0.053 0.201 0.242 0.089 0.191 0.239 0.047 0.203 0.073 0.047 0.099 0.079 0.049 0.103 
26.0 20.0 0.295 0.125 0.414 0.236 0.343 0.429 0.067 0.305 0.131 0.092 0.164 0.102 0.099 0.167 0.003 0.108 0.048 0.022 0.046 0.039 
27.0 20.0 0.221 0.009 0.359 0.115 0.356 0.320 0.145 0.302 0.027 0.190 0.103 0.022 0.095 0.075 0.038 0.088 0.005 0.057 0.021 0.012 
28.0 20.0 0.113 0.130 0.263 0.026 0.314 0.154 0.172 0.218 0.043 0.192 0.042 0.083 0.064 0.002 0.040 0.039 0.015 0.043 0.002 0.026 
29.0 20.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 20.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 21.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 21.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 21.0 0.103 0.015 0.050 0.015 0.077 0.061 0.124 0.091 0.123 0.101 0.069 0.070 0.020 0.037 0.018 0.005 0.035 0.014 0.030 0.020 
4.0 21.0 0.011 0.121 0.047 0.102 0.176 0.164 0.187 0.162 0.148 0.141 0.053 0.070 0.024 0.009 0.063 0.032 0.065 0.048 0.034 0.038 
5.0 21.0 0.098 0.229 0.153 0.182 0.271 0.241 0.227 0.194 0.128 0.124 0.010 0.016 0.102 0.063 0.111 0.088 0.068 0.072 0.004 0.025 
6.0 21.0 0.184 0.272 0.237 0.199 0.329 0.238 0.217 0.154 0.048 0.036 0.112 0.086 0.177 0.142 0.113 0.109 0.001 0.033 0.091 0.046 
7.0 21.0 0.227 0.225 0.282 0.144 0.338 0.162 0.154 0.062 0.075 0.086 0.211 0.176 0.194 0.165 0.034 0.052 0.123 0.075 0.164 0.126 
8.0 21.0 0.223 0.112 0.286 0.052 0.300 0.064 0.055 0.034 0.204 0.184 0.261 0.208 0.121 0.101 0.109 0.072 0.228 0.176 0.133 0.125 
9.0 21.0 0.183 0.023 0.262 0.036 0.233 0.011 0.059 0.099 0.303 0.230 0.235 0.168 0.032 0.027 0.247 0.190 0.220 0.184 0.032 0.009 
10.0 21.0 0.125 0.131 0.227 0.075 0.154 0.027 0.166 0.132 0.346 0.230 0.131 0.077 0.209 0.164 0.299 0.233 0.066 0.065 0.242 0.174 
11.0 21.0 0.063 0.189 0.193 0.068 0.073 0.013 0.252 0.151 0.324 0.198 0.023 0.040 0.341 0.260 0.218 0.167 0.172 0.130 0.344 0.270 
12.0 21.0 0.009 0.198 0.166 0.028 0.004 0.007 0.311 0.170 0.243 0.140 0.189 0.158 0.374 0.277 0.023 0.009 0.367 0.292 0.237 0.192 
13.0 21.0 0.035 0.171 0.150 0.032 0.075 0.006 0.339 0.190 0.117 0.057 0.323 0.254 0.286 0.202 0.211 0.181 0.399 0.319 0.045 0.041 
14.0 21.0 0.064 0.120 0.142 0.077 0.142 0.025 0.332 0.202 0.036 0.050 0.385 0.296 0.094 0.044 0.374 0.310 0.218 0.161 0.324 0.278 
15.0 21.0 0.080 0.065 0.140 0.103 0.205 0.078 0.294 0.190 0.188 0.165 0.360 0.269 0.133 0.143 0.393 0.314 0.071 0.093 0.412 0.347 
16.0 21.0 0.086 0.021 0.138 0.108 0.263 0.137 0.227 0.147 0.315 0.265 0.253 0.169 0.324 0.295 0.258 0.181 0.322 0.306 0.257 0.193 
17.0 21.0 0.083 0.009 0.135 0.101 0.315 0.191 0.134 0.076 0.396 0.327 0.086 0.017 0.415 0.354 0.024 0.037 0.406 0.357 0.038 0.085 
18.0 21.0 0.071 0.023 0.127 0.088 0.358 0.235 0.021 0.018 0.415 0.332 0.102 0.151 0.376 0.291 0.210 0.244 0.286 0.212 0.282 0.298 
19.0 21.0 0.049 0.028 0.108 0.068 0.386 0.263 0.102 0.123 0.364 0.270 0.266 0.290 0.219 0.120 0.344 0.340 0.035 0.048 0.327 0.302 
20.0 21.0 0.015 0.026 0.076 0.045 0.393 0.271 0.222 0.228 0.246 0.142 0.361 0.353 0.001 0.100 0.325 0.276 0.201 0.269 0.166 0.100 
21.0 21.0 0.035 0.029 0.024 0.018 0.369 0.253 0.323 0.314 0.079 0.033 0.357 0.309 0.202 0.282 0.171 0.079 0.296 0.314 0.064 0.149 
22.0 21.0 0.105 0.051 0.052 0.026 0.304 0.197 0.381 0.356 0.101 0.215 0.254 0.160 0.303 0.335 0.029 0.139 0.212 0.163 0.191 0.245 
23.0 21.0 0.194 0.100 0.153 0.095 0.193 0.089 0.376 0.326 0.244 0.343 0.092 0.041 0.270 0.232 0.160 0.240 0.047 0.049 0.155 0.143 
24.0 21.0 0.289 0.171 0.267 0.183 0.048 0.067 0.306 0.212 0.311 0.363 0.061 0.201 0.152 0.049 0.177 0.190 0.074 0.159 0.048 0.012 
25.0 21.0 0.367 0.235 0.368 0.265 0.107 0.233 0.187 0.041 0.292 0.264 0.153 0.252 0.022 0.106 0.113 0.059 0.102 0.130 0.029 0.085 
26.0 21.0 0.402 0.253 0.429 0.299 0.236 0.350 0.054 0.127 0.209 0.098 0.169 0.192 0.063 0.158 0.034 0.048 0.067 0.040 0.046 0.065 
27.0 21.0 0.377 0.201 0.431 0.260 0.309 0.367 0.056 0.225 0.105 0.053 0.132 0.081 0.087 0.120 0.018 0.079 0.022 0.025 0.028 0.016 
28.0 21.0 0.300 0.095 0.376 0.161 0.319 0.288 0.121 0.230 0.018 0.131 0.076 0.012 0.072 0.051 0.034 0.058 0.005 0.039 0.008 0.013 
29.0 21.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 21.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 22.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 22.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 22.0 0.249 0.131 0.162 0.105 0.006 0.053 0.091 0.026 0.115 0.064 0.081 0.062 0.043 0.047 0.004 0.024 0.020 0.005 0.027 0.008 
4.0 22.0 0.173 0.052 0.077 0.038 0.106 0.046 0.168 0.105 0.164 0.130 0.089 0.094 0.018 0.051 0.036 0.008 0.059 0.023 0.048 0.032 
5.0 22.0 0.063 0.070 0.040 0.065 0.225 0.160 0.239 0.187 0.181 0.173 0.051 0.087 0.054 0.012 0.099 0.047 0.092 0.068 0.038 0.051 
6.0 22.0 0.048 0.171 0.155 0.140 0.326 0.237 0.270 0.220 0.134 0.148 0.043 0.019 0.152 0.081 0.143 0.110 0.065 0.085 0.039 0.022 
7.0 22.0 0.129 0.205 0.242 0.155 0.383 0.244 0.245 0.188 0.027 0.058 0.163 0.092 0.221 0.163 0.110 0.121 0.048 0.026 0.149 0.073 
8.0 22.0 0.166 0.160 0.290 0.115 0.390 0.198 0.168 0.115 0.116 0.059 0.261 0.185 0.205 0.181 0.015 0.047 0.195 0.100 0.193 0.150 
9.0 22.0 0.163 0.066 0.303 0.054 0.354 0.143 0.057 0.036 0.253 0.163 0.293 0.225 0.088 0.113 0.183 0.087 0.270 0.200 0.088 0.121 
10.0 22.0 0.131 0.035 0.294 0.016 0.291 0.110 0.066 0.030 0.349 0.232 0.238 0.199 0.097 0.020 0.307 0.208 0.192 0.189 0.135 0.031 
11.0 22.0 0.086 0.110 0.277 0.013 0.214 0.099 0.182 0.087 0.384 0.265 0.106 0.114 0.281 0.167 0.309 0.248 0.029 0.048 0.330 0.210 
12.0 22.0 0.039 0.144 0.260 0.021 0.130 0.097 0.278 0.142 0.350 0.257 0.069 0.011 0.393 0.276 0.168 0.173 0.283 0.160 0.342 0.280 
13.0 22.0 0.003 0.145 0.246 0.056 0.046 0.086 0.345 0.195 0.254 0.208 0.243 0.147 0.385 0.301 0.069 0.001 0.427 0.315 0.127 0.161 
14.0 22.0 0.036 0.120 0.239 0.095 0.039 0.052 0.377 0.239 0.109 0.115 0.366 0.259 0.243 0.215 0.297 0.193 0.348 0.301 0.195 0.093 
15.0 22.0 0.059 0.082 0.236 0.125 0.122 0.002 0.373 0.261 0.058 0.009 0.408 0.314 0.021 0.049 0.410 0.314 0.095 0.121 0.399 0.298 
16.0 22.0 0.073 0.046 0.235 0.140 0.202 0.069 0.333 0.251 0.220 0.143 0.358 0.291 0.211 0.143 0.362 0.302 0.202 0.131 0.359 0.312 
17.0 22.0 0.079 0.022 0.233 0.143 0.279 0.137 0.258 0.209 0.351 0.260 0.224 0.192 0.378 0.295 0.170 0.156 0.388 0.314 0.108 0.121 
18.0 22.0 0.077 0.010 0.227 0.139 0.348 0.200 0.154 0.136 0.428 0.338 0.038 0.036 0.424 0.349 0.083 0.062 0.370 0.324 0.186 0.143 
19.0 22.0 0.065 0.006 0.214 0.132 0.406 0.257 0.028 0.037 0.435 0.357 0.157 0.138 0.334 0.280 0.287 0.252 0.168 0.153 0.333 0.299 
20.0 22.0 0.042 0.009 0.189 0.121 0.446 0.301 0.110 0.080 0.365 0.303 0.310 0.281 0.139 0.105 0.354 0.322 0.096 0.099 0.253 0.239 
21.0 22.0 0.004 0.013 0.145 0.106 0.458 0.328 0.243 0.201 0.225 0.178 0.376 0.346 0.087 0.110 0.263 0.233 0.269 0.273 0.031 0.019 
22.0 22.0 0.060 0.006 0.076 0.080 0.429 0.326 0.348 0.306 0.041 0.004 0.331 0.297 0.252 0.270 0.073 0.034 0.260 0.258 0.152 0.175 
23.0 22.0 0.149 0.031 0.024 0.029 0.348 0.276 0.396 0.362 0.138 0.187 0.197 0.144 0.289 0.291 0.098 0.145 0.117 0.091 0.174 0.191 
24.0 22.0 0.258 0.101 0.150 0.056 0.217 0.163 0.375 0.339 0.261 0.312 0.034 0.043 0.212 0.181 0.167 0.201 0.026 0.074 0.087 0.075 
25.0 22.0 0.366 0.192 0.282 0.162 0.054 0.010 0.288 0.228 0.298 0.326 0.093 0.177 0.087 0.021 0.138 0.134 0.089 0.128 0.004 0.036 
26.0 22.0 0.445 0.269 0.390 0.257 0.105 0.179 0.163 0.064 0.255 0.230 0.150 0.206 0.017 0.094 0.066 0.026 0.077 0.082 0.039 0.064 
27.0 22.0 0.469 0.290 0.444 0.297 0.225 0.294 0.038 0.087 0.167 0.086 0.142 0.146 0.067 0.119 0.006 0.043 0.037 0.015 0.032 0.036 
28.0 22.0 0.431 0.242 0.436 0.264 0.285 0.314 0.055 0.169 0.076 0.033 0.099 0.059 0.071 0.083 0.023 0.056 0.005 0.022 0.014 0.004 
29.0 22.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 22.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 23.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 23.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 23.0 0.334 0.179 0.229 0.144 0.052 0.103 0.052 0.025 0.088 0.019 0.073 0.033 0.050 0.033 0.019 0.024 0.004 0.014 0.016 0.004 
4.0 23.0 0.285 0.145 0.166 0.111 0.035 0.049 0.127 0.032 0.147 0.074 0.098 0.071 0.046 0.054 0.006 0.028 0.037 0.007 0.044 0.012 
5.0 23.0 0.191 0.054 0.060 0.035 0.154 0.051 0.211 0.115 0.190 0.139 0.089 0.098 0.005 0.051 0.065 0.005 0.085 0.032 0.060 0.041 
6.0 23.0 0.076 0.058 0.064 0.054 0.275 0.154 0.271 0.184 0.181 0.168 0.022 0.079 0.098 0.006 0.132 0.060 0.099 0.078 0.017 0.053 
7.0 23.0 0.026 0.137 0.174 0.110 0.366 0.214 0.282 0.207 0.107 0.136 0.092 0.005 0.195 0.091 0.149 0.114 0.029 0.079 0.093 0.004 
8.0 23.0 0.093 0.151 0.253 0.116 0.411 0.221 0.238 0.180 0.021 0.054 0.212 0.094 0.233 0.161 0.071 0.110 0.116 0.003 0.191 0.092 
9.0 23.0 0.121 0.106 0.298 0.086 0.410 0.197 0.147 0.126 0.167 0.048 0.288 0.176 0.173 0.168 0.086 0.028 0.247 0.117 0.168 0.149 
10.0 23.0 0.117 0.031 0.315 0.051 0.372 0.171 0.030 0.064 0.295 0.144 0.287 0.213 0.020 0.099 0.247 0.099 0.257 0.196 0.008 0.093 
11.0 23.0 0.092 0.042 0.317 0.033 0.309 0.157 0.094 0.005 0.374 0.219 0.201 0.191 0.173 0.028 0.324 0.205 0.105 0.162 0.239 0.066 
12.0 23.0 0.057 0.089 0.311 0.039 0.232 0.149 0.208 0.067 0.388 0.260 0.049 0.111 0.335 0.166 0.262 0.229 0.146 0.012 0.357 0.220 
13.0 23.0 0.021 0.106 0.304 0.062 0.146 0.136 0.302 0.134 0.335 0.259 0.130 0.008 0.402 0.263 0.072 0.144 0.362 0.179 0.254 0.248 
14.0 23.0 0.010 0.101 0.299 0.091 0.057 0.107 0.364 0.194 0.219 0.210 0.288 0.138 0.332 0.270 0.169 0.024 0.395 0.287 0.035 0.093 
15.0 23.0 0.036 0.081 0.296 0.119 0.035 0.062 0.390 0.240 0.065 0.118 0.383 0.241 0.155 0.183 0.348 0.192 0.228 0.241 0.305 0.134 
16.0 23.0 0.054 0.055 0.295 0.137 0.126 0.009 0.380 0.261 0.102 0.006 0.392 0.288 0.073 0.028 0.389 0.282 0.052 0.061 0.383 0.277 
17.0 23.0 0.065 0.033 0.293 0.145 0.216 0.063 0.332 0.251 0.258 0.128 0.312 0.264 0.279 0.144 0.273 0.250 0.297 0.155 0.226 0.238 
18.0 23.0 0.069 0.021 0.289 0.146 0.300 0.128 0.250 0.212 0.375 0.238 0.158 0.170 0.395 0.271 0.051 0.106 0.381 0.286 0.057 0.042 
19.0 23.0 0.066 0.019 0.280 0.145 0.376 0.190 0.137 0.144 0.433 0.312 0.032 0.027 0.383 0.306 0.180 0.087 0.265 0.255 0.274 0.174 
20.0 23.0 0.052 0.021 0.261 0.142 0.438 0.247 0.003 0.051 0.416 0.330 0.212 0.131 0.247 0.231 0.318 0.239 0.026 0.079 0.292 0.257 
21.0 23.0 0.024 0.026 0.228 0.136 0.477 0.294 0.139 0.060 0.322 0.281 0.331 0.256 0.037 0.067 0.306 0.272 0.192 0.132 0.123 0.153 
22.0 23.0 0.025 0.029 0.171 0.126 0.482 0.327 0.269 0.177 0.165 0.162 0.350 0.302 0.159 0.119 0.161 0.166 0.261 0.238 0.081 0.043 
23.0 23.0 0.101 0.017 0.084 0.100 0.437 0.329 0.358 0.277 0.018 0.009 0.265 0.242 0.257 0.233 0.018 0.009 0.170 0.176 0.162 0.155 
24.0 23.0 0.204 0.029 0.035 0.047 0.338 0.280 0.384 0.328 0.173 0.167 0.121 0.103 0.237 0.225 0.128 0.133 0.030 0.031 0.114 0.123 
25.0 23.0 0.321 0.105 0.174 0.044 0.193 0.169 0.341 0.301 0.259 0.266 0.019 0.051 0.139 0.120 0.140 0.148 0.060 0.075 0.027 0.027 
26.0 23.0 0.426 0.196 0.306 0.148 0.028 0.018 0.242 0.197 0.262 0.264 0.107 0.146 0.032 0.005 0.088 0.081 0.074 0.088 0.025 0.036 
27.0 23.0 0.489 0.264 0.400 0.233 0.118 0.144 0.122 0.056 0.204 0.177 0.130 0.154 0.037 0.076 0.029 0.005 0.046 0.045 0.031 0.040 
28.0 23.0 0.492 0.277 0.436 0.264 0.215 0.238 0.017 0.063 0.123 0.064 0.108 0.103 0.059 0.083 0.008 0.034 0.016 0.002 0.017 0.017 
29.0 23.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 23.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 24.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 24.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 24.0 0.356 0.152 0.247 0.119 0.080 0.094 0.019 0.039 0.055 0.011 0.052 0.005 0.042 0.011 0.024 0.012 0.008 0.011 0.004 0.007 
4.0 24.0 0.336 0.154 0.211 0.118 0.019 0.082 0.077 0.019 0.107 0.016 0.083 0.029 0.053 0.032 0.016 0.025 0.011 0.017 0.026 0.006 
5.0 24.0 0.269 0.109 0.130 0.081 0.080 0.030 0.155 0.032 0.160 0.065 0.096 0.063 0.033 0.051 0.023 0.027 0.055 0.005 0.055 0.013 
6.0 24.0 0.170 0.027 0.020 0.018 0.196 0.051 0.227 0.096 0.182 0.113 0.064 0.082 0.036 0.042 0.090 0.004 0.096 0.034 0.051 0.043 
7.0 24.0 0.068 0.059 0.094 0.046 0.301 0.120 0.266 0.143 0.149 0.132 0.019 0.063 0.132 0.008 0.140 0.057 0.078 0.074 0.023 0.047 
8.0 24.0 0.015 0.105 0.189 0.076 0.372 0.157 0.257 0.158 0.057 0.108 0.132 0.006 0.205 0.079 0.120 0.100 0.025 0.067 0.135 0.009 
9.0 24.0 0.066 0.100 0.255 0.073 0.400 0.163 0.199 0.144 0.070 0.049 0.230 0.074 0.204 0.135 0.011 0.092 0.167 0.008 0.186 0.093 
10.0 24.0 0.085 0.058 0.294 0.054 0.390 0.157 0.105 0.111 0.202 0.030 0.274 0.141 0.110 0.140 0.144 0.020 0.248 0.110 0.096 0.130 
11.0 24.0 0.080 0.010 0.313 0.038 0.350 0.153 0.007 0.069 0.305 0.107 0.243 0.174 0.051 0.082 0.267 0.089 0.190 0.169 0.105 0.065 
12.0 24.0 0.060 0.044 0.320 0.037 0.289 0.151 0.121 0.017 0.359 0.174 0.138 0.160 0.223 0.023 0.286 0.175 0.004 0.128 0.284 0.078 
13.0 24.0 0.035 0.069 0.321 0.050 0.214 0.145 0.224 0.044 0.351 0.214 0.014 0.097 0.340 0.138 0.176 0.190 0.229 0.008 0.302 0.200 
14.0 24.0 0.009 0.075 0.320 0.070 0.131 0.128 0.303 0.105 0.278 0.215 0.173 0.009 0.346 0.211 0.028 0.107 0.352 0.159 0.109 0.186 
15.0 24.0 0.015 0.068 0.319 0.092 0.042 0.098 0.353 0.158 0.159 0.176 0.298 0.108 0.241 0.214 0.227 0.031 0.296 0.230 0.157 0.043 
16.0 24.0 0.033 0.052 0.318 0.110 0.048 0.056 0.369 0.197 0.012 0.102 0.357 0.192 0.059 0.141 0.338 0.161 0.091 0.176 0.324 0.135 
17.0 24.0 0.046 0.033 0.316 0.120 0.139 0.008 0.350 0.214 0.141 0.008 0.335 0.230 0.143 0.017 0.312 0.225 0.157 0.023 0.286 0.225 
18.0 24.0 0.053 0.021 0.312 0.123 0.226 0.049 0.296 0.208 0.274 0.096 0.236 0.211 0.300 0.120 0.161 0.189 0.315 0.146 0.076 0.164 
19.0 24.0 0.054 0.017 0.305 0.123 0.308 0.100 0.210 0.178 0.366 0.186 0.081 0.136 0.359 0.218 0.050 0.067 0.302 0.231 0.162 0.008 
20.0 24.0 0.048 0.015 0.291 0.122 0.380 0.150 0.097 0.126 0.397 0.248 0.092 0.022 0.300 0.242 0.225 0.087 0.135 0.183 0.270 0.164 
21.0 24.0 0.030 0.019 0.267 0.120 0.436 0.198 0.032 0.053 0.358 0.266 0.237 0.105 0.144 0.175 0.289 0.198 0.081 0.030 0.190 0.195 
22.0 24.0 0.004 0.028 0.225 0.118 0.465 0.240 0.164 0.039 0.249 0.227 0.309 0.203 0.045 0.039 0.215 0.204 0.211 0.127 0.007 0.081 
23.0 24.0 0.061 0.032 0.158 0.113 0.455 0.271 0.273 0.135 0.093 0.129 0.284 0.231 0.182 0.102 0.064 0.104 0.191 0.175 0.117 0.061 
24.0 24.0 0.144 0.022 0.061 0.094 0.396 0.277 0.337 0.219 0.065 0.008 0.183 0.178 0.219 0.177 0.066 0.026 0.082 0.107 0.120 0.114 
25.0 24.0 0.250 0.026 0.064 0.048 0.287 0.237 0.339 0.260 0.182 0.132 0.055 0.066 0.167 0.157 0.117 0.103 0.018 0.001 0.054 0.070 
26.0 24.0 0.360 0.089 0.197 0.031 0.144 0.143 0.280 0.235 0.228 0.202 0.048 0.047 0.076 0.072 0.096 0.097 0.059 0.058 0.004 0.004 
27.0 24.0 0.446 0.165 0.312 0.118 0.005 0.014 0.184 0.150 0.209 0.192 0.099 0.107 0.001 0.013 0.048 0.045 0.049 0.053 0.024 0.027 
28.0 24.0 0.484 0.217 0.382 0.184 0.122 0.105 0.082 0.043 0.150 0.124 0.101 0.105 0.038 0.054 0.008 0.003 0.024 0.022 0.018 0.021 
29.0 24.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 24.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 25.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 25.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 25.0 0.326 0.092 0.223 0.067 0.082 0.054 0.002 0.029 0.026 0.019 0.029 0.010 0.027 0.004 0.019 0.001 0.012 0.004 0.004 0.005 
4.0 25.0 0.329 0.109 0.210 0.080 0.048 0.065 0.035 0.034 0.061 0.019 0.054 0.006 0.042 0.006 0.023 0.011 0.007 0.013 0.007 0.010 
5.0 25.0 0.294 0.101 0.162 0.076 0.020 0.057 0.092 0.022 0.108 0.003 0.078 0.016 0.045 0.026 0.008 0.026 0.020 0.020 0.033 0.009 
6.0 25.0 0.224 0.059 0.079 0.046 0.113 0.024 0.159 0.012 0.146 0.037 0.077 0.046 0.013 0.047 0.038 0.030 0.065 0.007 0.056 0.015 
7.0 25.0 0.137 0.005 0.019 0.010 0.210 0.026 0.211 0.052 0.149 0.075 0.034 0.067 0.058 0.043 0.097 0.004 0.087 0.032 0.030 0.045 
8.0 25.0 0.056 0.051 0.112 0.027 0.291 0.063 0.229 0.085 0.102 0.096 0.048 0.059 0.138 0.006 0.123 0.046 0.044 0.070 0.055 0.044 
9.0 25.0 0.006 0.069 0.188 0.038 0.340 0.085 0.207 0.103 0.013 0.090 0.142 0.021 0.181 0.056 0.077 0.087 0.066 0.062 0.144 0.012 
10.0 25.0 0.041 0.055 0.241 0.033 0.355 0.096 0.147 0.106 0.098 0.058 0.212 0.040 0.153 0.107 0.035 0.083 0.177 0.006 0.145 0.089 
11.0 25.0 0.053 0.021 0.274 0.023 0.340 0.104 0.062 0.095 0.203 0.009 0.229 0.098 0.051 0.119 0.164 0.023 0.206 0.096 0.022 0.116 
12.0 25.0 0.049 0.016 0.293 0.020 0.301 0.113 0.036 0.071 0.279 0.059 0.181 0.135 0.093 0.079 0.242 0.069 0.110 0.146 0.157 0.049 
13.0 25.0 0.036 0.042 0.302 0.028 0.245 0.119 0.132 0.035 0.309 0.116 0.079 0.133 0.226 0.011 0.219 0.143 0.073 0.108 0.265 0.078 
14.0 25.0 0.018 0.052 0.307 0.041 0.176 0.116 0.215 0.017 0.282 0.153 0.055 0.088 0.291 0.095 0.089 0.151 0.239 0.010 0.197 0.164 
15.0 25.0 0.002 0.051 0.308 0.057 0.100 0.103 0.277 0.060 0.209 0.162 0.181 0.017 0.264 0.158 0.085 0.087 0.286 0.129 0.002 0.140 
16.0 25.0 0.015 0.043 0.308 0.072 0.020 0.081 0.312 0.102 0.100 0.141 0.269 0.066 0.153 0.166 0.229 0.022 0.186 0.182 0.201 0.017 
17.0 25.0 0.026 0.029 0.307 0.082 0.063 0.050 0.319 0.134 0.028 0.093 0.298 0.134 0.009 0.116 0.281 0.123 0.008 0.133 0.272 0.122 
18.0 25.0 0.033 0.017 0.304 0.086 0.144 0.018 0.294 0.151 0.154 0.027 0.259 0.170 0.169 0.023 0.219 0.173 0.193 0.009 0.172 0.178 
19.0 25.0 0.036 0.008 0.297 0.085 0.221 0.023 0.240 0.153 0.258 0.050 0.160 0.164 0.274 0.084 0.069 0.145 0.270 0.122 0.028 0.112 
20.0 25.0 0.033 0.005 0.287 0.084 0.293 0.057 0.159 0.139 0.322 0.121 0.023 0.114 0.289 0.164 0.102 0.049 0.202 0.180 0.189 0.029 
21.0 25.0 0.023 0.008 0.269 0.083 0.354 0.092 0.057 0.108 0.332 0.176 0.118 0.031 0.209 0.185 0.217 0.072 0.036 0.130 0.208 0.140 
22.0 25.0 0.004 0.013 0.240 0.084 0.397 0.126 0.057 0.060 0.279 0.198 0.221 0.069 0.063 0.133 0.221 0.152 0.121 0.005 0.089 0.137 
23.0 25.0 0.035 0.023 0.194 0.088 0.413 0.163 0.166 0.009 0.172 0.175 0.252 0.145 0.081 0.027 0.126 0.144 0.171 0.102 0.048 0.036 
24.0 25.0 0.093 0.032 0.124 0.092 0.393 0.196 0.250 0.084 0.038 0.105 0.207 0.168 0.163 0.077 0.006 0.064 0.116 0.121 0.101 0.058 
25.0 25.0 0.174 0.028 0.029 0.083 0.328 0.211 0.289 0.153 0.085 0.004 0.114 0.127 0.162 0.126 0.073 0.027 0.027 0.061 0.072 0.076 
26.0 25.0 0.270 0.003 0.087 0.050 0.223 0.187 0.275 0.189 0.163 0.092 0.015 0.044 0.105 0.104 0.087 0.072 0.031 0.009 0.019 0.037 
27.0 25.0 0.360 0.055 0.201 0.010 0.096 0.117 0.214 0.171 0.182 0.141 0.053 0.034 0.036 0.042 0.059 0.060 0.042 0.039 0.011 0.004 
28.0 25.0 0.421 0.114 0.290 0.077 0.023 0.021 0.132 0.109 0.154 0.131 0.078 0.072 0.011 0.012 0.024 0.024 0.028 0.030 0.016 0.016 
29.0 25.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 25.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 26.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 26.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 26.0 0.267 0.037 0.175 0.021 0.064 0.015 0.009 0.012 0.006 0.014 0.009 0.012 0.011 0.009 0.010 0.004 0.009 0.001 0.006 0.001 
4.0 26.0 0.283 0.053 0.177 0.033 0.051 0.030 0.007 0.025 0.024 0.025 0.024 0.017 0.024 0.009 0.019 0.002 0.013 0.006 0.005 0.007 
5.0 26.0 0.274 0.062 0.157 0.043 0.017 0.044 0.040 0.036 0.055 0.030 0.047 0.014 0.039 0.004 0.022 0.013 0.006 0.017 0.010 0.013 
6.0 26.0 0.236 0.052 0.107 0.041 0.044 0.046 0.088 0.034 0.092 0.018 0.064 0.008 0.036 0.026 0.003 0.030 0.026 0.023 0.038 0.008 
7.0 26.0 0.176 0.022 0.037 0.026 0.119 0.034 0.137 0.017 0.117 0.013 0.057 0.039 0.003 0.049 0.043 0.032 0.065 0.007 0.050 0.021 
8.0 26.0 0.109 0.014 0.042 0.009 0.193 0.014 0.172 0.012 0.110 0.050 0.015 0.064 0.061 0.048 0.090 0.006 0.073 0.037 0.011 0.048 
9.0 26.0 0.049 0.036 0.114 0.006 0.250 0.010 0.178 0.041 0.066 0.078 0.054 0.064 0.123 0.013 0.099 0.045 0.018 0.070 0.072 0.038 
10.0 26.0 0.007 0.038 0.171 0.006 0.283 0.025 0.154 0.066 0.010 0.087 0.127 0.035 0.146 0.043 0.046 0.083 0.082 0.056 0.133 0.023 
11.0 26.0 0.019 0.022 0.213 0.005 0.290 0.042 0.102 0.081 0.097 0.070 0.175 0.016 0.109 0.093 0.055 0.078 0.162 0.012 0.101 0.090 
12.0 26.0 0.028 0.003 0.241 0.008 0.275 0.059 0.032 0.085 0.176 0.033 0.177 0.071 0.017 0.109 0.154 0.023 0.159 0.092 0.026 0.100 
13.0 26.0 0.026 0.024 0.259 0.007 0.240 0.075 0.046 0.074 0.229 0.019 0.130 0.109 0.100 0.079 0.199 0.058 0.054 0.130 0.169 0.031 
14.0 26.0 0.018 0.035 0.269 0.012 0.191 0.084 0.121 0.050 0.241 0.069 0.040 0.114 0.194 0.009 0.152 0.118 0.101 0.084 0.209 0.079 
15.0 26.0 0.009 0.038 0.274 0.024 0.133 0.086 0.184 0.018 0.213 0.107 0.065 0.085 0.229 0.068 0.036 0.125 0.211 0.016 0.112 0.137 
16.0 26.0 0.003 0.033 0.276 0.036 0.069 0.080 0.230 0.019 0.150 0.124 0.159 0.031 0.192 0.123 0.101 0.072 0.214 0.112 0.060 0.101 
17.0 26.0 0.010 0.024 0.276 0.045 0.003 0.067 0.255 0.052 0.060 0.119 0.220 0.033 0.092 0.135 0.200 0.015 0.106 0.147 0.194 0.009 
18.0 26.0 0.015 0.012 0.273 0.049 0.067 0.049 0.255 0.079 0.042 0.091 0.233 0.092 0.039 0.100 0.217 0.099 0.056 0.099 0.204 0.112 
19.0 26.0 0.017 0.002 0.267 0.050 0.134 0.030 0.232 0.099 0.140 0.046 0.192 0.129 0.158 0.027 0.145 0.138 0.184 0.005 0.085 0.140 
20.0 26.0 0.016 0.004 0.259 0.048 0.197 0.012 0.184 0.110 0.218 0.011 0.105 0.134 0.227 0.059 0.015 0.114 0.209 0.105 0.077 0.071 
21.0 26.0 0.010 0.006 0.246 0.047 0.255 0.012 0.116 0.111 0.262 0.070 0.007 0.102 0.219 0.127 0.115 0.034 0.122 0.141 0.171 0.043 
22.0 26.0 0.004 0.003 0.227 0.047 0.302 0.034 0.031 0.098 0.260 0.121 0.114 0.036 0.137 0.144 0.180 0.061 0.019 0.088 0.137 0.113 
23.0 26.0 0.023 0.008 0.198 0.053 0.334 0.063 0.061 0.068 0.206 0.148 0.182 0.042 0.017 0.100 0.152 0.115 0.114 0.012 0.025 0.086 
24.0 26.0 0.057 0.024 0.154 0.065 0.342 0.099 0.147 0.019 0.114 0.139 0.191 0.104 0.084 0.018 0.067 0.100 0.121 0.080 0.059 0.007 
25.0 26.0 0.109 0.039 0.090 0.077 0.318 0.137 0.209 0.044 0.008 0.087 0.144 0.122 0.128 0.057 0.018 0.037 0.064 0.079 0.071 0.048 
26.0 26.0 0.180 0.041 0.006 0.077 0.257 0.159 0.231 0.103 0.081 0.010 0.068 0.089 0.112 0.087 0.061 0.024 0.002 0.032 0.038 0.047 
27.0 26.0 0.258 0.020 0.092 0.055 0.166 0.146 0.210 0.133 0.130 0.061 0.003 0.029 0.063 0.066 0.058 0.047 0.027 0.010 0.004 0.018 
28.0 26.0 0.327 0.022 0.182 0.010 0.064 0.096 0.158 0.122 0.135 0.094 0.045 0.023 0.016 0.024 0.034 0.035 0.027 0.023 0.010 0.004 
29.0 26.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 26.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 27.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 27.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 27.0 0.200 0.004 0.120 0.007 0.039 0.009 0.008 0.002 0.004 0.007 0.003 0.008 0.001 0.007 0.003 0.005 0.005 0.002 0.005 0.001 
4.0 27.0 0.219 0.013 0.129 0.001 0.039 0.002 0.006 0.011 0.002 0.018 0.003 0.016 0.008 0.011 0.011 0.005 0.012 0.002 0.009 0.003 
5.0 27.0 0.227 0.024 0.128 0.011 0.029 0.019 0.006 0.028 0.014 0.032 0.018 0.021 0.023 0.009 0.022 0.003 0.016 0.008 0.006 0.009 
6.0 27.0 0.216 0.028 0.107 0.020 0.003 0.037 0.031 0.042 0.041 0.037 0.040 0.014 0.038 0.006 0.023 0.017 0.004 0.019 0.016 0.013 
7.0 27.0 0.184 0.020 0.066 0.023 0.047 0.047 0.068 0.045 0.072 0.024 0.056 0.009 0.034 0.031 0.001 0.032 0.032 0.019 0.044 0.002 
8.0 27.0 0.137 0.003 0.011 0.020 0.103 0.047 0.105 0.033 0.091 0.005 0.048 0.040 0.001 0.049 0.046 0.027 0.067 0.005 0.044 0.027 
9.0 27.0 0.088 0.014 0.048 0.016 0.157 0.039 0.130 0.009 0.084 0.042 0.011 0.063 0.057 0.044 0.085 0.004 0.062 0.043 0.009 0.044 
10.0 27.0 0.046 0.021 0.102 0.016 0.198 0.026 0.133 0.020 0.048 0.072 0.047 0.063 0.107 0.008 0.083 0.048 0.001 0.063 0.086 0.021 
11.0 27.0 0.016 0.015 0.146 0.018 0.220 0.010 0.112 0.048 0.011 0.084 0.104 0.036 0.121 0.043 0.028 0.076 0.091 0.038 0.120 0.037 
12.0 27.0 0.003 0.001 0.179 0.019 0.224 0.010 0.072 0.068 0.078 0.073 0.140 0.010 0.084 0.085 0.061 0.063 0.147 0.025 0.064 0.084 
13.0 27.0 0.011 0.014 0.203 0.017 0.211 0.030 0.019 0.078 0.138 0.043 0.139 0.059 0.005 0.096 0.140 0.011 0.123 0.089 0.060 0.074 
14.0 27.0 0.012 0.024 0.217 0.010 0.182 0.048 0.040 0.073 0.175 0.001 0.096 0.091 0.089 0.064 0.159 0.056 0.015 0.101 0.161 0.000 
15.0 27.0 0.009 0.028 0.226 0.002 0.144 0.059 0.096 0.057 0.183 0.045 0.025 0.097 0.159 0.006 0.109 0.099 0.110 0.052 0.159 0.079 
16.0 27.0 0.005 0.026 0.231 0.009 0.098 0.064 0.144 0.034 0.161 0.080 0.057 0.076 0.180 0.056 0.008 0.098 0.181 0.030 0.052 0.106 
17.0 27.0 0.002 0.020 0.232 0.016 0.047 0.064 0.178 0.007 0.111 0.100 0.129 0.033 0.143 0.100 0.100 0.051 0.159 0.098 0.090 0.060 
18.0 27.0 0.002 0.011 0.231 0.021 0.006 0.059 0.196 0.020 0.042 0.102 0.174 0.020 0.059 0.109 0.169 0.021 0.053 0.112 0.174 0.029 
19.0 27.0 0.002 0.002 0.226 0.023 0.059 0.051 0.197 0.046 0.036 0.086 0.181 0.070 0.047 0.079 0.167 0.084 0.079 0.064 0.145 0.098 
20.0 27.0 0.002 0.006 0.219 0.022 0.111 0.042 0.179 0.068 0.112 0.053 0.145 0.103 0.138 0.019 0.095 0.109 0.164 0.021 0.025 0.099 
21.0 27.0 0.005 0.010 0.210 0.021 0.159 0.033 0.142 0.084 0.173 0.008 0.073 0.110 0.184 0.050 0.015 0.082 0.156 0.091 0.098 0.032 
22.0 27.0 0.011 0.009 0.197 0.021 0.204 0.020 0.088 0.093 0.206 0.044 0.017 0.084 0.163 0.101 0.109 0.015 0.064 0.101 0.136 0.050 
23.0 27.0 0.020 0.003 0.181 0.026 0.241 0.002 0.021 0.089 0.199 0.089 0.098 0.030 0.087 0.107 0.138 0.053 0.042 0.048 0.077 0.078 
24.0 27.0 0.036 0.011 0.157 0.037 0.267 0.026 0.053 0.068 0.152 0.114 0.144 0.032 0.006 0.068 0.100 0.083 0.095 0.022 0.008 0.045 
25.0 27.0 0.064 0.030 0.121 0.053 0.273 0.063 0.120 0.028 0.077 0.107 0.141 0.077 0.075 0.007 0.031 0.064 0.079 0.058 0.052 0.008 
26.0 27.0 0.107 0.047 0.067 0.069 0.251 0.100 0.165 0.024 0.005 0.066 0.098 0.086 0.095 0.043 0.025 0.018 0.031 0.048 0.045 0.034 
27.0 27.0 0.165 0.049 0.004 0.071 0.199 0.121 0.178 0.071 0.068 0.008 0.040 0.059 0.074 0.057 0.045 0.019 0.007 0.015 0.018 0.026 
28.0 27.0 0.228 0.031 0.083 0.053 0.125 0.113 0.157 0.094 0.099 0.041 0.008 0.017 0.038 0.040 0.037 0.029 0.020 0.008 0.001 0.009 
29.0 27.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 27.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 28.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 28.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 28.0 0.141 0.009 0.073 0.015 0.017 0.015 0.005 0.005 0.008 0.003 0.008 0.005 0.005 0.004 0.001 0.003 0.002 0.002 0.003 0.001 
4.0 28.0 0.157 0.006 0.082 0.014 0.023 0.011 0.010 0.003 0.012 0.010 0.009 0.010 0.002 0.008 0.004 0.004 0.008 0.001 0.008 0.001 
5.0 28.0 0.172 0.001 0.090 0.008 0.027 0.002 0.012 0.015 0.011 0.022 0.001 0.016 0.010 0.009 0.016 0.002 0.017 0.003 0.010 0.004 
6.0 28.0 0.177 0.007 0.089 0.002 0.021 0.018 0.005 0.030 0.004 0.032 0.017 0.017 0.029 0.004 0.027 0.006 0.016 0.009 0.002 0.008 
7.0 28.0 0.167 0.008 0.072 0.010 0.002 0.036 0.017 0.042 0.031 0.032 0.041 0.007 0.043 0.012 0.022 0.018 0.007 0.016 0.028 0.007 
8.0 28.0 0.143 0.003 0.041 0.015 0.035 0.048 0.047 0.044 0.060 0.018 0.055 0.015 0.033 0.031 0.010 0.025 0.045 0.010 0.047 0.007 
9.0 28.0 0.109 0.005 0.002 0.019 0.077 0.052 0.077 0.033 0.078 0.009 0.046 0.040 0.006 0.041 0.055 0.015 0.068 0.014 0.028 0.026 
10.0 28.0 0.074 0.010 0.045 0.022 0.117 0.048 0.097 0.012 0.073 0.040 0.011 0.055 0.059 0.029 0.083 0.014 0.044 0.040 0.036 0.029 
11.0 28.0 0.044 0.009 0.085 0.025 0.147 0.037 0.101 0.015 0.043 0.065 0.040 0.050 0.101 0.004 0.069 0.046 0.026 0.045 0.097 0.003 
12.0 28.0 0.022 0.002 0.119 0.026 0.164 0.021 0.087 0.040 0.004 0.073 0.089 0.025 0.106 0.044 0.009 0.059 0.103 0.016 0.099 0.041 
13.0 28.0 0.007 0.009 0.145 0.026 0.167 0.002 0.058 0.059 0.058 0.063 0.118 0.014 0.067 0.072 0.071 0.040 0.133 0.034 0.022 0.064 
14.0 28.0 0.001 0.017 0.163 0.021 0.157 0.017 0.018 0.067 0.105 0.036 0.113 0.051 0.006 0.071 0.127 0.005 0.082 0.071 0.089 0.038 
15.0 28.0 0.004 0.021 0.175 0.015 0.136 0.032 0.026 0.065 0.135 0.001 0.077 0.074 0.083 0.042 0.130 0.052 0.021 0.066 0.146 0.019 
16.0 28.0 0.006 0.020 0.182 0.007 0.108 0.043 0.069 0.054 0.143 0.035 0.019 0.076 0.137 0.004 0.075 0.077 0.117 0.022 0.108 0.066 
17.0 28.0 0.007 0.016 0.186 0.001 0.074 0.050 0.106 0.036 0.128 0.064 0.048 0.057 0.147 0.050 0.015 0.067 0.154 0.037 0.005 0.069 
18.0 28.0 0.008 0.010 0.185 0.004 0.036 0.053 0.133 0.015 0.090 0.081 0.107 0.023 0.110 0.079 0.101 0.027 0.111 0.078 0.110 0.024 
19.0 28.0 0.009 0.003 0.183 0.007 0.003 0.052 0.150 0.008 0.036 0.084 0.142 0.019 0.035 0.081 0.145 0.027 0.009 0.075 0.146 0.038 
20.0 28.0 0.012 0.004 0.178 0.007 0.042 0.050 0.153 0.030 0.027 0.072 0.146 0.057 0.053 0.054 0.127 0.068 0.094 0.031 0.088 0.074 
21.0 28.0 0.015 0.008 0.171 0.007 0.081 0.046 0.141 0.051 0.089 0.045 0.113 0.081 0.123 0.006 0.055 0.078 0.140 0.029 0.021 0.060 
22.0 28.0 0.018 0.010 0.163 0.007 0.119 0.041 0.114 0.067 0.138 0.008 0.051 0.083 0.148 0.044 0.036 0.049 0.105 0.069 0.098 0.006 
23.0 28.0 0.021 0.007 0.155 0.010 0.155 0.030 0.072 0.076 0.162 0.033 0.023 0.059 0.118 0.075 0.096 0.001 0.020 0.061 0.092 0.041 
24.0 28.0 0.026 0.003 0.144 0.017 0.188 0.013 0.017 0.074 0.154 0.068 0.084 0.017 0.051 0.073 0.101 0.043 0.051 0.019 0.032 0.047 
25.0 28.0 0.036 0.017 0.128 0.030 0.211 0.013 0.043 0.056 0.113 0.085 0.112 0.027 0.019 0.041 0.061 0.056 0.071 0.023 0.023 0.019 
26.0 28.0 0.058 0.034 0.099 0.047 0.217 0.046 0.096 0.023 0.052 0.077 0.102 0.055 0.062 0.002 0.010 0.037 0.047 0.038 0.039 0.012 
27.0 28.0 0.095 0.047 0.053 0.060 0.198 0.076 0.129 0.018 0.011 0.044 0.065 0.057 0.067 0.031 0.024 0.007 0.013 0.026 0.026 0.021 
28.0 28.0 0.143 0.047 0.006 0.060 0.154 0.091 0.135 0.051 0.055 0.003 0.022 0.036 0.048 0.035 0.031 0.013 0.008 0.007 0.008 0.014 
29.0 28.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 28.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 29.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 29.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 29.0 0.095 0.011 0.038 0.014 0.001 0.013 0.002 0.004 0.008 0.001 0.009 0.002 0.007 0.002 0.003 0.001 0.000 0.001 0.002 0.000 
4.0 29.0 0.106 0.010 0.044 0.015 0.008 0.012 0.010 0.001 0.016 0.005 0.013 0.005 0.006 0.004 0.001 0.002 0.005 0.001 0.006 0.001 
5.0 29.0 0.121 0.008 0.055 0.013 0.019 0.006 0.018 0.006 0.021 0.011 0.011 0.009 0.002 0.006 0.010 0.002 0.013 0.001 0.009 0.001 
6.0 29.0 0.134 0.004 0.063 0.008 0.026 0.005 0.022 0.017 0.016 0.020 0.003 0.012 0.019 0.005 0.023 0.001 0.017 0.003 0.005 0.003 
7.0 29.0 0.138 0.002 0.063 0.002 0.023 0.019 0.014 0.028 0.003 0.025 0.025 0.010 0.037 0.001 0.027 0.007 0.007 0.008 0.014 0.006 
8.0 29.0 0.131 0.002 0.051 0.006 0.007 0.033 0.007 0.036 0.031 0.023 0.048 0.001 0.043 0.013 0.010 0.015 0.024 0.010 0.036 0.003 
9.0 29.0 0.112 0.005 0.027 0.012 0.021 0.044 0.034 0.035 0.059 0.009 0.056 0.017 0.022 0.025 0.027 0.017 0.054 0.002 0.037 0.009 
10.0 29.0 0.088 0.007 0.005 0.018 0.053 0.047 0.061 0.025 0.073 0.013 0.041 0.034 0.020 0.028 0.064 0.005 0.057 0.016 0.004 0.020 
11.0 29.0 0.063 0.006 0.037 0.023 0.083 0.044 0.078 0.007 0.067 0.037 0.004 0.042 0.068 0.015 0.076 0.017 0.015 0.031 0.061 0.016 
12.0 29.0 0.041 0.001 0.068 0.026 0.107 0.035 0.082 0.015 0.041 0.053 0.043 0.034 0.097 0.011 0.046 0.037 0.054 0.027 0.092 0.008 
13.0 29.0 0.023 0.005 0.093 0.027 0.120 0.020 0.073 0.035 0.000 0.056 0.084 0.012 0.090 0.039 0.017 0.039 0.107 0.001 0.059 0.035 
14.0 29.0 0.011 0.012 0.113 0.025 0.123 0.004 0.051 0.049 0.045 0.045 0.103 0.017 0.044 0.052 0.082 0.019 0.100 0.032 0.027 0.039 
15.0 29.0 0.003 0.016 0.127 0.020 0.117 0.011 0.021 0.054 0.085 0.023 0.095 0.042 0.022 0.046 0.114 0.013 0.035 0.048 0.102 0.014 
16.0 29.0 0.003 0.016 0.136 0.015 0.104 0.024 0.013 0.052 0.111 0.004 0.061 0.055 0.084 0.022 0.098 0.042 0.053 0.037 0.114 0.023 
17.0 29.0 0.007 0.014 0.141 0.010 0.084 0.034 0.047 0.043 0.119 0.030 0.010 0.054 0.121 0.011 0.039 0.053 0.117 0.003 0.051 0.047 
18.0 29.0 0.011 0.010 0.143 0.005 0.061 0.040 0.077 0.030 0.107 0.051 0.047 0.038 0.120 0.041 0.038 0.040 0.120 0.035 0.044 0.038 
19.0 29.0 0.014 0.005 0.142 0.002 0.034 0.043 0.102 0.013 0.076 0.062 0.095 0.011 0.078 0.057 0.100 0.009 0.060 0.055 0.110 0.004 
20.0 29.0 0.018 0.001 0.139 0.000 0.006 0.044 0.118 0.005 0.031 0.063 0.121 0.019 0.010 0.054 0.119 0.026 0.029 0.045 0.103 0.035 
21.0 29.0 0.021 0.005 0.135 0.001 0.023 0.044 0.124 0.023 0.023 0.053 0.119 0.045 0.062 0.031 0.087 0.050 0.097 0.011 0.033 0.050 
22.0 29.0 0.022 0.007 0.131 0.001 0.054 0.041 0.117 0.040 0.075 0.032 0.085 0.060 0.110 0.004 0.018 0.049 0.105 0.028 0.048 0.031 
23.0 29.0 0.022 0.006 0.128 0.003 0.086 0.036 0.095 0.052 0.114 0.003 0.029 0.057 0.114 0.036 0.048 0.025 0.055 0.044 0.077 0.005 
24.0 29.0 0.021 0.001 0.125 0.007 0.119 0.027 0.059 0.058 0.131 0.027 0.030 0.037 0.078 0.052 0.079 0.008 0.009 0.032 0.051 0.028 
25.0 29.0 0.022 0.008 0.120 0.015 0.149 0.012 0.012 0.055 0.119 0.050 0.073 0.007 0.022 0.045 0.068 0.032 0.047 0.004 0.005 0.024 
26.0 29.0 0.029 0.020 0.108 0.027 0.170 0.011 0.037 0.039 0.081 0.060 0.086 0.022 0.026 0.022 0.032 0.034 0.047 0.018 0.023 0.005 
27.0 29.0 0.048 0.033 0.083 0.040 0.174 0.036 0.079 0.014 0.031 0.050 0.071 0.037 0.048 0.005 0.002 0.019 0.025 0.023 0.025 0.010 
28.0 29.0 0.080 0.041 0.044 0.048 0.155 0.057 0.101 0.015 0.014 0.026 0.041 0.035 0.045 0.020 0.019 0.002 0.004 0.014 0.013 0.013 
29.0 29.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 29.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 30.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 30.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 30.0 0.062 0.008 0.014 0.011 0.008 0.009 0.001 0.003 0.008 0.001 0.009 0.001 0.006 0.001 0.003 0.000 0.000 0.000 0.001 0.000 
4.0 30.0 0.070 0.009 0.018 0.012 0.002 0.009 0.008 0.001 0.016 0.002 0.013 0.002 0.007 0.001 0.001 0.001 0.003 0.001 0.004 0.000 
5.0 30.0 0.082 0.008 0.028 0.012 0.010 0.007 0.019 0.002 0.023 0.005 0.013 0.004 0.002 0.002 0.006 0.001 0.009 0.001 0.007 0.000 
6.0 30.0 0.096 0.007 0.039 0.011 0.023 0.002 0.027 0.007 0.023 0.010 0.005 0.006 0.011 0.004 0.017 0.001 0.014 0.000 0.006 0.001 
7.0 30.0 0.107 0.007 0.048 0.007 0.030 0.007 0.027 0.015 0.012 0.015 0.013 0.008 0.028 0.003 0.024 0.001 0.010 0.003 0.005 0.003 
8.0 30.0 0.110 0.006 0.048 0.002 0.028 0.018 0.016 0.023 0.011 0.018 0.035 0.005 0.039 0.002 0.017 0.006 0.010 0.006 0.023 0.004 
9.0 30.0 0.103 0.007 0.038 0.004 0.014 0.029 0.005 0.027 0.038 0.014 0.051 0.003 0.032 0.011 0.008 0.011 0.036 0.006 0.032 0.001 
10.0 30.0 0.089 0.007 0.019 0.011 0.009 0.036 0.030 0.025 0.061 0.002 0.049 0.016 0.003 0.018 0.042 0.010 0.049 0.002 0.013 0.009 
11.0 30.0 0.071 0.005 0.004 0.016 0.035 0.039 0.053 0.015 0.069 0.014 0.028 0.026 0.038 0.017 0.063 0.001 0.030 0.014 0.030 0.014 
12.0 30.0 0.052 0.002 0.029 0.021 0.059 0.035 0.068 0.001 0.060 0.030 0.009 0.028 0.073 0.005 0.055 0.015 0.019 0.021 0.067 0.007 
13.0 30.0 0.035 0.003 0.051 0.023 0.078 0.027 0.072 0.015 0.033 0.039 0.050 0.020 0.086 0.013 0.015 0.026 0.071 0.014 0.064 0.012 
14.0 30.0 0.022 0.008 0.070 0.023 0.089 0.015 0.064 0.029 0.004 0.038 0.080 0.003 0.064 0.029 0.041 0.023 0.088 0.006 0.010 0.025 
15.0 30.0 0.011 0.011 0.085 0.020 0.094 0.002 0.046 0.038 0.043 0.028 0.089 0.016 0.017 0.035 0.084 0.007 0.057 0.025 0.056 0.022 
16.0 30.0 0.003 0.013 0.096 0.017 0.091 0.010 0.022 0.041 0.076 0.012 0.076 0.031 0.039 0.028 0.092 0.015 0.008 0.030 0.090 0.003 
17.0 30.0 0.004 0.012 0.102 0.013 0.083 0.019 0.006 0.038 0.097 0.007 0.042 0.038 0.085 0.010 0.062 0.031 0.071 0.018 0.067 0.021 
18.0 30.0 0.010 0.010 0.106 0.009 0.070 0.026 0.034 0.031 0.102 0.025 0.004 0.035 0.104 0.012 0.005 0.034 0.099 0.006 0.001 0.030 
19.0 30.0 0.015 0.006 0.107 0.006 0.054 0.031 0.061 0.021 0.090 0.038 0.051 0.022 0.090 0.031 0.055 0.022 0.076 0.028 0.065 0.019 
20.0 30.0 0.019 0.003 0.106 0.003 0.036 0.034 0.083 0.008 0.061 0.045 0.088 0.003 0.045 0.039 0.091 0.001 0.015 0.036 0.087 0.006 
21.0 30.0 0.022 0.001 0.105 0.002 0.015 0.035 0.098 0.005 0.021 0.044 0.103 0.017 0.014 0.033 0.088 0.022 0.050 0.025 0.055 0.028 
22.0 30.0 0.023 0.003 0.104 0.001 0.009 0.034 0.104 0.019 0.026 0.035 0.092 0.034 0.066 0.016 0.047 0.033 0.081 0.001 0.006 0.030 
23.0 30.0 0.022 0.003 0.104 0.000 0.036 0.032 0.097 0.030 0.069 0.019 0.056 0.041 0.090 0.008 0.008 0.028 0.063 0.021 0.048 0.013 
24.0 30.0 0.018 0.002 0.105 0.003 0.066 0.027 0.077 0.038 0.097 0.001 0.009 0.036 0.080 0.027 0.048 0.010 0.019 0.026 0.048 0.008 
25.0 30.0 0.014 0.003 0.107 0.007 0.097 0.019 0.045 0.042 0.104 0.021 0.035 0.021 0.045 0.034 0.057 0.010 0.020 0.015 0.021 0.016 
26.0 30.0 0.014 0.010 0.104 0.014 0.123 0.007 0.004 0.038 0.088 0.036 0.060 0.001 0.004 0.027 0.040 0.021 0.035 0.002 0.007 0.011 
27.0 30.0 0.021 0.019 0.093 0.023 0.140 0.011 0.035 0.025 0.054 0.039 0.063 0.016 0.025 0.011 0.014 0.020 0.027 0.013 0.017 0.001 
28.0 30.0 0.040 0.028 0.069 0.032 0.139 0.029 0.065 0.006 0.016 0.031 0.047 0.024 0.035 0.005 0.006 0.010 0.012 0.013 0.014 0.007 
29.0 30.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 30.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 



==> pics/SMD1Easy4Anis3.csv <==
x y 1M5 1M8 2M5 2M8 3M5 3M8 4M5 4M8 5M5 5M8 6M5 6M8 7M5 7M8 8M5 8M8 9M5 9M8 10M5 10M8 
1.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
4.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
5.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
6.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
7.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
8.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
9.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
10.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
11.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
12.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
13.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
14.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
15.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
16.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
17.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
18.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
19.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
20.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
21.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
22.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
23.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
24.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
25.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
26.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
27.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
28.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
29.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 2.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 2.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 2.0 0.242 0.041 0.054 0.075 0.144 0.109 0.151 0.059 0.072 0.007 0.019 0.049 0.055 0.050 0.040 0.023 0.013 0.005 0.007 0.016 
4.0 2.0 0.193 0.043 0.008 0.077 0.199 0.092 0.155 0.019 0.030 0.060 0.068 0.079 0.082 0.048 0.034 0.003 0.012 0.033 0.031 0.030 
5.0 2.0 0.149 0.028 0.062 0.060 0.233 0.053 0.130 0.034 0.035 0.104 0.113 0.081 0.080 0.010 0.005 0.048 0.055 0.057 0.050 0.022 
6.0 2.0 0.113 0.009 0.107 0.037 0.245 0.009 0.084 0.077 0.103 0.116 0.129 0.042 0.033 0.052 0.066 0.080 0.084 0.040 0.030 0.023 
7.0 2.0 0.083 0.007 0.144 0.018 0.241 0.026 0.028 0.099 0.152 0.091 0.105 0.021 0.043 0.102 0.113 0.067 0.060 0.020 0.039 0.069 
8.0 2.0 0.056 0.014 0.176 0.009 0.226 0.047 0.028 0.099 0.173 0.041 0.048 0.081 0.115 0.109 0.107 0.008 0.022 0.085 0.106 0.069 
9.0 2.0 0.032 0.012 0.204 0.007 0.200 0.057 0.080 0.082 0.164 0.018 0.024 0.115 0.150 0.066 0.043 0.068 0.112 0.105 0.105 0.008 
10.0 2.0 0.012 0.004 0.226 0.008 0.165 0.061 0.123 0.056 0.132 0.069 0.089 0.113 0.133 0.007 0.050 0.117 0.148 0.056 0.017 0.077 
11.0 2.0 0.004 0.007 0.243 0.009 0.123 0.061 0.155 0.026 0.082 0.103 0.132 0.077 0.072 0.081 0.126 0.112 0.101 0.036 0.103 0.117 
12.0 2.0 0.015 0.019 0.255 0.007 0.075 0.060 0.174 0.005 0.023 0.116 0.146 0.019 0.012 0.126 0.150 0.051 0.009 0.117 0.167 0.076 
13.0 2.0 0.022 0.030 0.260 0.002 0.023 0.056 0.178 0.033 0.037 0.105 0.128 0.044 0.089 0.126 0.112 0.036 0.119 0.137 0.123 0.025 
14.0 2.0 0.023 0.035 0.260 0.010 0.030 0.047 0.166 0.057 0.087 0.074 0.084 0.092 0.132 0.078 0.027 0.105 0.161 0.077 0.009 0.112 
15.0 2.0 0.022 0.034 0.256 0.021 0.081 0.033 0.140 0.072 0.122 0.030 0.027 0.114 0.132 0.005 0.060 0.123 0.119 0.020 0.120 0.122 
16.0 2.0 0.018 0.024 0.247 0.031 0.127 0.013 0.102 0.077 0.137 0.019 0.028 0.104 0.092 0.066 0.113 0.086 0.021 0.098 0.149 0.055 
17.0 2.0 0.015 0.006 0.233 0.034 0.165 0.010 0.058 0.068 0.130 0.060 0.069 0.065 0.031 0.108 0.112 0.013 0.075 0.114 0.082 0.038 
18.0 2.0 0.014 0.016 0.215 0.029 0.194 0.031 0.012 0.047 0.105 0.086 0.087 0.012 0.029 0.108 0.066 0.058 0.117 0.064 0.029 0.091 
19.0 2.0 0.020 0.037 0.192 0.016 0.210 0.044 0.031 0.019 0.067 0.088 0.079 0.039 0.066 0.068 0.002 0.095 0.090 0.014 0.100 0.073 
20.0 2.0 0.034 0.049 0.162 0.002 0.214 0.047 0.066 0.010 0.027 0.068 0.053 0.070 0.069 0.010 0.049 0.083 0.022 0.072 0.094 0.008 
21.0 2.0 0.060 0.043 0.124 0.011 0.203 0.043 0.088 0.034 0.008 0.033 0.020 0.073 0.043 0.039 0.060 0.037 0.041 0.080 0.032 0.050 
22.0 2.0 0.098 0.018 0.078 0.010 0.179 0.036 0.095 0.049 0.029 0.006 0.006 0.049 0.007 0.058 0.034 0.010 0.054 0.046 0.030 0.064 
23.0 2.0 0.142 0.016 0.029 0.004 0.145 0.034 0.090 0.055 0.035 0.038 0.016 0.013 0.017 0.044 0.005 0.030 0.026 0.009 0.036 0.042 
24.0 2.0 0.184 0.042 0.019 0.017 0.107 0.032 0.078 0.054 0.033 0.057 0.014 0.021 0.021 0.013 0.022 0.023 0.011 0.009 0.013 0.019 
25.0 2.0 0.216 0.049 0.058 0.020 0.072 0.024 0.066 0.044 0.029 0.059 0.007 0.041 0.013 0.016 0.022 0.003 0.024 0.006 0.015 0.013 
26.0 2.0 0.236 0.040 0.088 0.014 0.043 0.009 0.054 0.027 0.028 0.047 0.004 0.043 0.004 0.031 0.013 0.017 0.021 0.012 0.022 0.015 
27.0 2.0 0.244 0.027 0.108 0.005 0.019 0.006 0.044 0.009 0.028 0.028 0.006 0.033 0.001 0.031 0.005 0.023 0.013 0.019 0.018 0.019 
28.0 2.0 0.243 0.017 0.120 0.003 0.002 0.013 0.034 0.005 0.027 0.011 0.010 0.019 0.002 0.023 0.002 0.020 0.007 0.019 0.011 0.019 
29.0 2.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 2.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 3.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 3.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 3.0 0.351 0.005 0.143 0.046 0.110 0.123 0.177 0.107 0.127 0.048 0.021 0.023 0.040 0.054 0.046 0.042 0.028 0.016 0.005 0.008 
4.0 3.0 0.288 0.020 0.062 0.071 0.199 0.138 0.213 0.085 0.105 0.008 0.030 0.076 0.085 0.079 0.060 0.032 0.016 0.016 0.018 0.034 
5.0 3.0 0.218 0.018 0.023 0.073 0.273 0.118 0.218 0.033 0.043 0.079 0.100 0.112 0.118 0.063 0.043 0.019 0.028 0.064 0.053 0.051 
6.0 3.0 0.153 0.005 0.100 0.060 0.322 0.081 0.185 0.026 0.046 0.127 0.158 0.100 0.106 0.004 0.020 0.084 0.086 0.084 0.064 0.020 
7.0 3.0 0.097 0.008 0.164 0.048 0.343 0.045 0.124 0.069 0.138 0.133 0.179 0.042 0.039 0.086 0.099 0.112 0.109 0.034 0.016 0.062 
8.0 3.0 0.052 0.013 0.216 0.043 0.339 0.019 0.046 0.091 0.211 0.103 0.149 0.035 0.060 0.135 0.149 0.070 0.059 0.064 0.075 0.113 
9.0 3.0 0.016 0.010 0.256 0.045 0.314 0.002 0.038 0.095 0.249 0.050 0.077 0.098 0.151 0.124 0.134 0.022 0.046 0.136 0.138 0.071 
10.0 3.0 0.011 0.000 0.286 0.050 0.271 0.013 0.119 0.088 0.247 0.007 0.018 0.128 0.200 0.060 0.053 0.110 0.147 0.124 0.109 0.043 
11.0 3.0 0.029 0.014 0.307 0.053 0.214 0.027 0.187 0.073 0.207 0.056 0.113 0.119 0.187 0.030 0.060 0.148 0.179 0.030 0.008 0.143 
12.0 3.0 0.040 0.029 0.319 0.052 0.147 0.042 0.238 0.052 0.136 0.091 0.185 0.077 0.116 0.107 0.155 0.115 0.116 0.095 0.136 0.147 
13.0 3.0 0.043 0.043 0.324 0.044 0.074 0.054 0.267 0.027 0.045 0.107 0.219 0.017 0.011 0.143 0.192 0.028 0.011 0.167 0.190 0.046 
14.0 3.0 0.040 0.052 0.323 0.030 0.003 0.061 0.269 0.003 0.051 0.100 0.203 0.045 0.097 0.124 0.151 0.072 0.131 0.142 0.120 0.092 
15.0 3.0 0.032 0.053 0.318 0.012 0.075 0.060 0.246 0.027 0.135 0.075 0.147 0.090 0.169 0.063 0.056 0.132 0.179 0.042 0.016 0.160 
16.0 3.0 0.021 0.043 0.309 0.007 0.143 0.049 0.202 0.046 0.196 0.035 0.065 0.106 0.188 0.018 0.050 0.126 0.139 0.074 0.127 0.118 
17.0 3.0 0.009 0.020 0.296 0.016 0.204 0.032 0.141 0.053 0.225 0.008 0.023 0.090 0.153 0.082 0.123 0.064 0.039 0.133 0.149 0.018 
18.0 3.0 0.001 0.012 0.279 0.013 0.254 0.014 0.069 0.048 0.219 0.043 0.095 0.049 0.079 0.110 0.140 0.023 0.064 0.111 0.080 0.095 
19.0 3.0 0.004 0.047 0.257 0.004 0.289 0.002 0.006 0.032 0.181 0.061 0.138 0.005 0.006 0.092 0.101 0.086 0.115 0.030 0.023 0.112 
20.0 3.0 0.005 0.072 0.227 0.025 0.309 0.003 0.074 0.014 0.119 0.058 0.143 0.042 0.069 0.041 0.034 0.097 0.099 0.061 0.088 0.048 
21.0 3.0 0.030 0.076 0.185 0.043 0.308 0.011 0.130 0.000 0.047 0.039 0.115 0.058 0.095 0.017 0.028 0.061 0.040 0.092 0.082 0.042 
22.0 3.0 0.074 0.049 0.130 0.043 0.284 0.018 0.164 0.008 0.019 0.013 0.067 0.049 0.083 0.048 0.054 0.012 0.014 0.067 0.032 0.077 
23.0 3.0 0.135 0.002 0.062 0.019 0.237 0.013 0.172 0.014 0.066 0.013 0.019 0.022 0.049 0.046 0.044 0.031 0.032 0.026 0.007 0.056 
24.0 3.0 0.203 0.051 0.012 0.015 0.175 0.002 0.158 0.021 0.088 0.032 0.015 0.011 0.016 0.020 0.021 0.027 0.021 0.018 0.014 0.031 
25.0 3.0 0.265 0.080 0.081 0.040 0.108 0.016 0.128 0.023 0.088 0.040 0.032 0.032 0.006 0.014 0.004 0.007 0.004 0.007 0.002 0.014 
26.0 3.0 0.308 0.084 0.136 0.049 0.047 0.021 0.092 0.019 0.076 0.035 0.035 0.037 0.015 0.030 0.007 0.018 0.008 0.012 0.010 0.013 
27.0 3.0 0.327 0.073 0.171 0.045 0.002 0.018 0.060 0.011 0.059 0.022 0.032 0.029 0.016 0.030 0.010 0.024 0.010 0.021 0.013 0.020 
28.0 3.0 0.326 0.060 0.188 0.039 0.035 0.013 0.033 0.006 0.042 0.010 0.026 0.017 0.015 0.023 0.009 0.022 0.009 0.022 0.011 0.021 
29.0 3.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 3.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 4.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 4.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 4.0 0.465 0.090 0.247 0.041 0.048 0.085 0.181 0.136 0.174 0.115 0.069 0.033 0.011 0.029 0.042 0.047 0.037 0.034 0.017 0.010 
4.0 4.0 0.395 0.050 0.152 0.021 0.168 0.153 0.256 0.161 0.185 0.087 0.027 0.026 0.069 0.083 0.077 0.066 0.045 0.023 0.005 0.021 
5.0 4.0 0.300 0.022 0.038 0.059 0.288 0.187 0.300 0.142 0.143 0.013 0.058 0.099 0.139 0.114 0.093 0.043 0.016 0.035 0.039 0.061 
6.0 4.0 0.202 0.012 0.074 0.079 0.383 0.187 0.295 0.090 0.043 0.073 0.161 0.143 0.177 0.082 0.050 0.036 0.062 0.098 0.088 0.066 
7.0 4.0 0.115 0.009 0.171 0.091 0.438 0.170 0.240 0.028 0.090 0.137 0.240 0.132 0.145 0.004 0.050 0.114 0.141 0.101 0.085 0.009 
8.0 4.0 0.046 0.007 0.247 0.100 0.454 0.146 0.146 0.029 0.221 0.163 0.261 0.073 0.037 0.096 0.164 0.134 0.155 0.019 0.007 0.104 
9.0 4.0 0.005 0.004 0.302 0.110 0.433 0.119 0.029 0.074 0.320 0.154 0.207 0.008 0.111 0.151 0.225 0.078 0.064 0.095 0.136 0.132 
10.0 4.0 0.039 0.014 0.339 0.119 0.384 0.087 0.092 0.107 0.366 0.117 0.092 0.080 0.244 0.146 0.189 0.024 0.095 0.160 0.204 0.054 
11.0 4.0 0.060 0.028 0.363 0.124 0.314 0.052 0.202 0.129 0.350 0.065 0.055 0.128 0.308 0.086 0.059 0.118 0.234 0.128 0.138 0.080 
12.0 4.0 0.070 0.044 0.375 0.122 0.229 0.016 0.291 0.136 0.276 0.016 0.198 0.142 0.277 0.012 0.113 0.157 0.265 0.019 0.039 0.168 
13.0 4.0 0.070 0.061 0.378 0.111 0.136 0.031 0.350 0.128 0.159 0.055 0.300 0.120 0.158 0.086 0.254 0.125 0.160 0.107 0.219 0.143 
14.0 4.0 0.062 0.073 0.375 0.091 0.039 0.064 0.372 0.105 0.017 0.097 0.332 0.069 0.013 0.132 0.292 0.037 0.035 0.165 0.266 0.020 
15.0 4.0 0.048 0.077 0.369 0.067 0.056 0.086 0.358 0.073 0.123 0.117 0.293 0.014 0.175 0.130 0.219 0.057 0.207 0.130 0.155 0.109 
16.0 4.0 0.029 0.069 0.359 0.043 0.146 0.095 0.312 0.039 0.239 0.115 0.194 0.050 0.278 0.084 0.069 0.114 0.271 0.031 0.039 0.150 
17.0 4.0 0.008 0.044 0.348 0.024 0.228 0.091 0.239 0.011 0.315 0.092 0.060 0.081 0.295 0.019 0.095 0.112 0.204 0.069 0.192 0.090 
18.0 4.0 0.012 0.002 0.334 0.020 0.299 0.080 0.145 0.020 0.341 0.060 0.076 0.086 0.227 0.043 0.206 0.061 0.050 0.113 0.217 0.022 
19.0 4.0 0.027 0.049 0.315 0.034 0.356 0.074 0.040 0.031 0.312 0.033 0.183 0.068 0.101 0.073 0.226 0.007 0.105 0.085 0.115 0.088 
20.0 4.0 0.029 0.094 0.288 0.061 0.394 0.082 0.066 0.038 0.237 0.015 0.238 0.041 0.037 0.070 0.158 0.054 0.183 0.015 0.034 0.082 
21.0 4.0 0.012 0.117 0.249 0.090 0.409 0.102 0.161 0.050 0.129 0.013 0.230 0.016 0.139 0.044 0.044 0.063 0.159 0.046 0.129 0.025 
22.0 4.0 0.033 0.099 0.189 0.098 0.392 0.119 0.229 0.066 0.011 0.026 0.167 0.008 0.174 0.016 0.056 0.043 0.066 0.061 0.122 0.039 
23.0 4.0 0.107 0.036 0.107 0.067 0.339 0.111 0.259 0.074 0.087 0.036 0.077 0.015 0.141 0.007 0.098 0.015 0.019 0.042 0.054 0.052 
24.0 4.0 0.200 0.045 0.009 0.007 0.256 0.069 0.248 0.062 0.146 0.035 0.006 0.014 0.074 0.010 0.083 0.001 0.054 0.019 0.006 0.038 
25.0 4.0 0.293 0.112 0.092 0.060 0.155 0.017 0.202 0.035 0.159 0.022 0.058 0.009 0.012 0.012 0.042 0.011 0.043 0.008 0.022 0.020 
26.0 4.0 0.365 0.146 0.176 0.101 0.058 0.035 0.140 0.014 0.136 0.010 0.074 0.005 0.026 0.012 0.005 0.013 0.016 0.015 0.011 0.019 
27.0 4.0 0.403 0.148 0.232 0.114 0.020 0.057 0.079 0.014 0.098 0.010 0.065 0.011 0.037 0.016 0.014 0.017 0.004 0.019 0.003 0.021 
28.0 4.0 0.406 0.132 0.255 0.109 0.071 0.063 0.032 0.018 0.061 0.008 0.048 0.009 0.032 0.015 0.018 0.017 0.012 0.020 0.010 0.022 
29.0 4.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 4.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 5.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 5.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 5.0 0.557 0.216 0.347 0.176 0.034 0.021 0.160 0.119 0.203 0.163 0.113 0.099 0.024 0.023 0.029 0.029 0.041 0.042 0.028 0.026 
4.0 5.0 0.490 0.162 0.250 0.093 0.107 0.103 0.269 0.209 0.251 0.195 0.090 0.066 0.036 0.042 0.081 0.079 0.068 0.061 0.027 0.020 
5.0 5.0 0.379 0.099 0.116 0.004 0.265 0.218 0.357 0.259 0.241 0.159 0.006 0.024 0.136 0.127 0.132 0.107 0.062 0.033 0.013 0.038 
6.0 5.0 0.252 0.048 0.028 0.076 0.405 0.291 0.389 0.249 0.149 0.058 0.132 0.134 0.229 0.172 0.124 0.061 0.018 0.060 0.094 0.098 
7.0 5.0 0.136 0.015 0.155 0.130 0.500 0.320 0.353 0.188 0.010 0.070 0.271 0.210 0.249 0.135 0.024 0.047 0.146 0.142 0.146 0.083 
8.0 5.0 0.043 0.012 0.255 0.165 0.541 0.313 0.254 0.099 0.194 0.184 0.353 0.218 0.156 0.026 0.143 0.155 0.236 0.140 0.086 0.022 
9.0 5.0 0.023 0.024 0.325 0.187 0.531 0.280 0.115 0.005 0.356 0.256 0.338 0.156 0.032 0.108 0.289 0.194 0.192 0.034 0.092 0.142 
10.0 5.0 0.066 0.035 0.370 0.200 0.482 0.229 0.040 0.093 0.457 0.275 0.222 0.049 0.245 0.207 0.323 0.136 0.003 0.114 0.269 0.173 
11.0 5.0 0.090 0.046 0.395 0.205 0.404 0.165 0.188 0.171 0.478 0.243 0.037 0.074 0.399 0.235 0.207 0.011 0.241 0.210 0.293 0.077 
12.0 5.0 0.100 0.062 0.407 0.202 0.307 0.092 0.314 0.224 0.416 0.167 0.170 0.176 0.433 0.181 0.022 0.130 0.393 0.193 0.108 0.090 
13.0 5.0 0.099 0.080 0.408 0.188 0.200 0.020 0.404 0.248 0.286 0.065 0.345 0.232 0.328 0.066 0.268 0.214 0.351 0.066 0.187 0.207 
14.0 5.0 0.088 0.096 0.403 0.163 0.088 0.051 0.449 0.239 0.110 0.043 0.437 0.227 0.111 0.066 0.408 0.201 0.113 0.093 0.384 0.184 
15.0 5.0 0.069 0.106 0.394 0.130 0.023 0.102 0.450 0.205 0.078 0.131 0.431 0.170 0.134 0.164 0.389 0.111 0.177 0.191 0.348 0.053 
16.0 5.0 0.044 0.103 0.384 0.092 0.129 0.136 0.410 0.154 0.248 0.190 0.333 0.081 0.330 0.203 0.222 0.015 0.372 0.186 0.109 0.097 
17.0 5.0 0.015 0.080 0.373 0.059 0.228 0.150 0.332 0.097 0.374 0.212 0.168 0.016 0.420 0.176 0.018 0.115 0.379 0.091 0.178 0.166 
18.0 5.0 0.016 0.034 0.362 0.044 0.316 0.150 0.225 0.045 0.438 0.202 0.024 0.092 0.380 0.104 0.232 0.154 0.206 0.030 0.335 0.126 
19.0 5.0 0.044 0.033 0.349 0.053 0.390 0.150 0.098 0.008 0.431 0.170 0.196 0.139 0.233 0.016 0.335 0.130 0.044 0.110 0.280 0.024 
20.0 5.0 0.060 0.102 0.330 0.087 0.447 0.166 0.037 0.044 0.355 0.124 0.309 0.156 0.032 0.064 0.296 0.063 0.235 0.121 0.072 0.065 
21.0 5.0 0.055 0.153 0.298 0.134 0.479 0.201 0.165 0.093 0.224 0.066 0.336 0.142 0.150 0.112 0.148 0.015 0.278 0.072 0.136 0.089 
22.0 5.0 0.019 0.157 0.243 0.160 0.476 0.238 0.269 0.147 0.064 0.013 0.274 0.100 0.248 0.122 0.026 0.068 0.174 0.011 0.208 0.054 
23.0 5.0 0.058 0.096 0.157 0.133 0.427 0.237 0.326 0.186 0.085 0.081 0.151 0.035 0.235 0.091 0.134 0.083 0.025 0.048 0.137 0.004 
24.0 5.0 0.165 0.011 0.044 0.051 0.333 0.178 0.326 0.181 0.186 0.125 0.021 0.026 0.147 0.040 0.145 0.062 0.073 0.060 0.030 0.039 
25.0 5.0 0.284 0.122 0.081 0.059 0.208 0.075 0.274 0.130 0.220 0.121 0.071 0.056 0.044 0.004 0.091 0.030 0.083 0.045 0.033 0.044 
26.0 5.0 0.385 0.201 0.193 0.148 0.079 0.032 0.191 0.059 0.195 0.081 0.107 0.051 0.028 0.018 0.027 0.009 0.046 0.026 0.033 0.034 
27.0 5.0 0.445 0.231 0.270 0.194 0.029 0.101 0.104 0.004 0.140 0.034 0.099 0.030 0.054 0.014 0.014 0.004 0.008 0.017 0.012 0.026 
28.0 5.0 0.457 0.219 0.304 0.196 0.098 0.129 0.035 0.038 0.082 0.001 0.071 0.009 0.050 0.004 0.025 0.005 0.012 0.015 0.006 0.021 
29.0 5.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 5.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 6.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 6.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 6.0 0.594 0.328 0.417 0.314 0.121 0.168 0.116 0.047 0.204 0.162 0.142 0.145 0.056 0.080 0.012 0.009 0.038 0.032 0.033 0.034 
4.0 6.0 0.544 0.283 0.333 0.233 0.022 0.022 0.244 0.190 0.285 0.265 0.143 0.163 0.006 0.033 0.072 0.057 0.080 0.081 0.045 0.049 
5.0 6.0 0.434 0.196 0.196 0.104 0.200 0.171 0.367 0.323 0.313 0.302 0.073 0.096 0.109 0.083 0.150 0.142 0.100 0.101 0.017 0.013 
6.0 6.0 0.293 0.103 0.038 0.031 0.372 0.330 0.439 0.384 0.246 0.230 0.077 0.057 0.245 0.215 0.182 0.167 0.037 0.029 0.082 0.085 
7.0 6.0 0.158 0.031 0.110 0.134 0.502 0.426 0.432 0.357 0.087 0.068 0.258 0.224 0.320 0.271 0.103 0.077 0.121 0.121 0.183 0.160 
8.0 6.0 0.047 0.014 0.227 0.202 0.570 0.455 0.347 0.258 0.127 0.128 0.397 0.332 0.265 0.198 0.089 0.100 0.278 0.237 0.170 0.112 
9.0 6.0 0.033 0.038 0.310 0.242 0.578 0.429 0.204 0.118 0.336 0.297 0.432 0.332 0.071 0.018 0.304 0.261 0.300 0.208 0.024 0.069 
10.0 6.0 0.084 0.050 0.361 0.261 0.538 0.367 0.032 0.031 0.489 0.397 0.341 0.226 0.195 0.192 0.416 0.307 0.118 0.024 0.281 0.247 
11.0 6.0 0.113 0.058 0.389 0.268 0.463 0.283 0.140 0.166 0.553 0.413 0.145 0.050 0.428 0.342 0.344 0.200 0.193 0.210 0.409 0.269 
12.0 6.0 0.125 0.072 0.400 0.266 0.364 0.185 0.292 0.271 0.519 0.348 0.101 0.141 0.536 0.371 0.098 0.012 0.456 0.347 0.265 0.093 
13.0 6.0 0.125 0.092 0.399 0.253 0.253 0.083 0.408 0.335 0.397 0.222 0.333 0.294 0.473 0.272 0.220 0.230 0.506 0.300 0.096 0.171 
14.0 6.0 0.113 0.115 0.391 0.224 0.137 0.017 0.475 0.351 0.209 0.062 0.483 0.362 0.248 0.079 0.459 0.343 0.278 0.081 0.429 0.328 
15.0 6.0 0.093 0.134 0.380 0.183 0.021 0.098 0.494 0.324 0.005 0.094 0.522 0.339 0.047 0.126 0.514 0.309 0.087 0.166 0.503 0.273 
16.0 6.0 0.065 0.142 0.368 0.133 0.090 0.157 0.467 0.267 0.210 0.218 0.445 0.241 0.318 0.274 0.370 0.156 0.399 0.309 0.276 0.059 
17.0 6.0 0.030 0.129 0.358 0.084 0.195 0.187 0.397 0.192 0.375 0.294 0.275 0.101 0.481 0.325 0.094 0.041 0.504 0.289 0.098 0.165 
18.0 6.0 0.009 0.086 0.350 0.049 0.290 0.194 0.291 0.116 0.477 0.319 0.055 0.046 0.492 0.274 0.197 0.199 0.361 0.134 0.383 0.265 
19.0 6.0 0.049 0.013 0.343 0.046 0.374 0.194 0.159 0.046 0.499 0.301 0.163 0.166 0.355 0.151 0.384 0.260 0.064 0.061 0.415 0.198 
20.0 6.0 0.080 0.079 0.334 0.080 0.443 0.210 0.012 0.022 0.440 0.250 0.326 0.242 0.125 0.004 0.399 0.215 0.222 0.194 0.203 0.031 
21.0 6.0 0.093 0.162 0.314 0.141 0.491 0.253 0.136 0.097 0.308 0.168 0.395 0.265 0.114 0.137 0.254 0.092 0.350 0.211 0.086 0.119 
22.0 6.0 0.073 0.201 0.273 0.194 0.505 0.310 0.264 0.187 0.129 0.049 0.353 0.221 0.273 0.215 0.037 0.050 0.274 0.115 0.248 0.158 
23.0 6.0 0.009 0.166 0.198 0.193 0.471 0.335 0.346 0.263 0.053 0.085 0.223 0.116 0.296 0.201 0.131 0.138 0.090 0.020 0.208 0.081 
24.0 6.0 0.098 0.060 0.087 0.115 0.384 0.284 0.366 0.283 0.189 0.186 0.065 0.010 0.211 0.116 0.181 0.138 0.061 0.096 0.079 0.026 
25.0 6.0 0.227 0.082 0.046 0.018 0.254 0.157 0.321 0.229 0.250 0.211 0.062 0.091 0.085 0.022 0.133 0.080 0.104 0.093 0.027 0.067 
26.0 6.0 0.347 0.206 0.174 0.152 0.108 0.010 0.230 0.124 0.234 0.162 0.121 0.107 0.017 0.041 0.054 0.023 0.072 0.054 0.045 0.057 
27.0 6.0 0.427 0.273 0.268 0.238 0.019 0.120 0.128 0.022 0.172 0.082 0.120 0.075 0.060 0.045 0.006 0.009 0.023 0.021 0.025 0.036 
28.0 6.0 0.453 0.278 0.314 0.259 0.104 0.177 0.044 0.049 0.102 0.017 0.089 0.033 0.061 0.027 0.027 0.009 0.007 0.008 0.002 0.022 
29.0 6.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 6.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 7.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 7.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 7.0 0.554 0.354 0.437 0.381 0.196 0.296 0.053 0.065 0.175 0.098 0.149 0.144 0.080 0.116 0.007 0.048 0.029 0.008 0.033 0.030 
4.0 7.0 0.532 0.345 0.381 0.340 0.075 0.175 0.182 0.091 0.276 0.246 0.175 0.217 0.044 0.111 0.052 0.014 0.079 0.072 0.055 0.068 
5.0 7.0 0.442 0.268 0.264 0.217 0.097 0.036 0.322 0.275 0.339 0.363 0.131 0.208 0.065 0.026 0.144 0.124 0.120 0.142 0.040 0.068 
6.0 7.0 0.310 0.161 0.113 0.062 0.279 0.246 0.425 0.411 0.311 0.363 0.008 0.074 0.220 0.175 0.210 0.224 0.081 0.124 0.057 0.041 
7.0 7.0 0.174 0.067 0.036 0.075 0.428 0.403 0.453 0.446 0.178 0.227 0.200 0.144 0.340 0.327 0.166 0.204 0.075 0.047 0.187 0.180 
8.0 7.0 0.057 0.005 0.159 0.171 0.519 0.479 0.398 0.379 0.031 0.009 0.377 0.339 0.334 0.338 0.017 0.028 0.271 0.247 0.222 0.227 
9.0 7.0 0.030 0.027 0.246 0.228 0.550 0.482 0.275 0.242 0.257 0.226 0.461 0.426 0.171 0.181 0.262 0.225 0.357 0.337 0.060 0.069 
10.0 7.0 0.087 0.041 0.302 0.258 0.528 0.434 0.113 0.073 0.443 0.399 0.414 0.373 0.101 0.079 0.438 0.391 0.222 0.203 0.238 0.214 
11.0 7.0 0.122 0.049 0.331 0.272 0.468 0.353 0.060 0.092 0.546 0.479 0.244 0.202 0.378 0.328 0.430 0.369 0.098 0.098 0.449 0.388 
12.0 7.0 0.138 0.062 0.342 0.276 0.382 0.252 0.219 0.231 0.550 0.458 0.001 0.028 0.550 0.462 0.217 0.162 0.431 0.380 0.383 0.298 
13.0 7.0 0.142 0.084 0.340 0.269 0.282 0.140 0.348 0.329 0.460 0.348 0.256 0.247 0.549 0.432 0.118 0.134 0.576 0.469 0.033 0.023 
14.0 7.0 0.135 0.118 0.330 0.245 0.176 0.027 0.431 0.371 0.291 0.178 0.446 0.388 0.361 0.245 0.419 0.366 0.411 0.287 0.380 0.343 
15.0 7.0 0.117 0.152 0.317 0.202 0.070 0.072 0.468 0.362 0.084 0.005 0.530 0.421 0.067 0.008 0.550 0.431 0.043 0.033 0.564 0.432 
16.0 7.0 0.091 0.178 0.304 0.143 0.033 0.144 0.460 0.311 0.126 0.166 0.494 0.352 0.234 0.234 0.466 0.318 0.334 0.309 0.412 0.254 
17.0 7.0 0.055 0.184 0.293 0.077 0.129 0.181 0.409 0.236 0.308 0.278 0.352 0.212 0.450 0.366 0.210 0.092 0.530 0.407 0.032 0.058 
18.0 7.0 0.011 0.157 0.287 0.027 0.218 0.183 0.322 0.156 0.435 0.333 0.142 0.044 0.519 0.373 0.104 0.143 0.461 0.297 0.332 0.296 
19.0 7.0 0.038 0.090 0.286 0.025 0.299 0.168 0.206 0.087 0.488 0.338 0.085 0.113 0.428 0.271 0.347 0.291 0.185 0.062 0.463 0.328 
20.0 7.0 0.084 0.013 0.288 0.022 0.370 0.164 0.070 0.026 0.460 0.307 0.274 0.232 0.217 0.103 0.427 0.309 0.140 0.166 0.312 0.167 
21.0 7.0 0.118 0.121 0.286 0.080 0.428 0.196 0.073 0.044 0.355 0.241 0.381 0.298 0.035 0.082 0.326 0.202 0.339 0.275 0.022 0.067 
22.0 7.0 0.123 0.203 0.267 0.162 0.459 0.265 0.207 0.137 0.191 0.128 0.375 0.288 0.231 0.220 0.114 0.029 0.323 0.217 0.214 0.196 
23.0 7.0 0.084 0.217 0.216 0.206 0.449 0.326 0.305 0.236 0.008 0.024 0.267 0.193 0.298 0.255 0.083 0.128 0.156 0.061 0.234 0.155 
24.0 7.0 0.002 0.150 0.128 0.173 0.386 0.320 0.346 0.294 0.147 0.163 0.113 0.052 0.242 0.183 0.172 0.175 0.023 0.089 0.122 0.050 
25.0 7.0 0.120 0.021 0.011 0.063 0.274 0.223 0.321 0.270 0.230 0.229 0.028 0.076 0.122 0.066 0.151 0.124 0.094 0.116 0.012 0.059 
26.0 7.0 0.242 0.122 0.115 0.084 0.138 0.072 0.243 0.173 0.234 0.202 0.106 0.122 0.013 0.035 0.076 0.049 0.082 0.080 0.039 0.070 
27.0 7.0 0.333 0.221 0.215 0.195 0.012 0.083 0.145 0.059 0.183 0.120 0.120 0.100 0.049 0.056 0.011 0.008 0.036 0.032 0.030 0.046 
28.0 7.0 0.375 0.254 0.271 0.241 0.082 0.163 0.058 0.037 0.114 0.038 0.095 0.053 0.060 0.041 0.021 0.015 0.002 0.008 0.007 0.025 
29.0 7.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 7.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 8.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 8.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 8.0 0.428 0.244 0.395 0.315 0.246 0.339 0.021 0.171 0.119 0.023 0.134 0.087 0.089 0.110 0.023 0.072 0.017 0.023 0.028 0.013 
4.0 8.0 0.440 0.287 0.378 0.344 0.166 0.304 0.089 0.072 0.224 0.124 0.178 0.191 0.074 0.153 0.025 0.055 0.066 0.036 0.055 0.061 
5.0 8.0 0.389 0.262 0.302 0.287 0.029 0.164 0.224 0.102 0.311 0.287 0.168 0.254 0.012 0.112 0.115 0.055 0.119 0.127 0.054 0.097 
6.0 8.0 0.290 0.189 0.185 0.172 0.133 0.030 0.342 0.275 0.327 0.376 0.067 0.195 0.158 0.054 0.201 0.194 0.110 0.181 0.030 0.066 
7.0 8.0 0.175 0.110 0.058 0.049 0.279 0.205 0.403 0.378 0.245 0.334 0.106 0.019 0.301 0.251 0.200 0.261 0.020 0.086 0.158 0.122 
8.0 8.0 0.069 0.052 0.052 0.049 0.383 0.320 0.391 0.385 0.078 0.176 0.290 0.201 0.348 0.362 0.061 0.159 0.215 0.147 0.233 0.259 
9.0 8.0 0.015 0.021 0.135 0.115 0.435 0.369 0.311 0.310 0.128 0.037 0.412 0.362 0.246 0.305 0.172 0.079 0.349 0.338 0.126 0.199 
10.0 8.0 0.074 0.008 0.190 0.158 0.439 0.364 0.185 0.185 0.317 0.235 0.421 0.401 0.016 0.099 0.380 0.315 0.287 0.326 0.149 0.071 
11.0 8.0 0.113 0.007 0.219 0.186 0.406 0.321 0.040 0.043 0.447 0.367 0.310 0.311 0.255 0.163 0.442 0.410 0.020 0.088 0.406 0.347 
12.0 8.0 0.136 0.019 0.231 0.203 0.348 0.251 0.103 0.090 0.493 0.411 0.109 0.129 0.464 0.370 0.305 0.307 0.319 0.239 0.433 0.408 
13.0 8.0 0.147 0.047 0.229 0.212 0.275 0.163 0.225 0.197 0.453 0.367 0.124 0.082 0.530 0.441 0.017 0.052 0.536 0.455 0.164 0.178 
14.0 8.0 0.147 0.094 0.218 0.203 0.194 0.064 0.313 0.257 0.334 0.250 0.323 0.253 0.418 0.344 0.291 0.221 0.473 0.407 0.245 0.185 
15.0 8.0 0.137 0.149 0.204 0.167 0.114 0.030 0.364 0.268 0.170 0.102 0.441 0.339 0.183 0.144 0.479 0.378 0.179 0.154 0.509 0.409 
16.0 8.0 0.117 0.199 0.189 0.104 0.036 0.097 0.377 0.236 0.010 0.037 0.457 0.331 0.094 0.075 0.477 0.367 0.186 0.149 0.472 0.370 
17.0 8.0 0.085 0.233 0.177 0.031 0.036 0.125 0.356 0.180 0.178 0.140 0.373 0.251 0.325 0.240 0.298 0.215 0.440 0.342 0.173 0.120 
18.0 8.0 0.041 0.234 0.173 0.066 0.103 0.108 0.303 0.124 0.310 0.198 0.214 0.133 0.443 0.310 0.025 0.009 0.468 0.346 0.190 0.161 
19.0 8.0 0.012 0.188 0.177 0.119 0.167 0.061 0.225 0.086 0.387 0.220 0.022 0.011 0.421 0.284 0.227 0.171 0.279 0.192 0.400 0.304 
20.0 8.0 0.071 0.096 0.189 0.123 0.228 0.019 0.126 0.071 0.399 0.226 0.160 0.097 0.277 0.187 0.360 0.261 0.015 0.031 0.354 0.253 
21.0 8.0 0.125 0.026 0.206 0.066 0.286 0.016 0.013 0.057 0.344 0.221 0.286 0.185 0.067 0.047 0.333 0.239 0.239 0.192 0.123 0.075 
22.0 8.0 0.160 0.147 0.216 0.045 0.331 0.065 0.103 0.011 0.228 0.183 0.323 0.232 0.128 0.101 0.179 0.122 0.296 0.225 0.115 0.115 
23.0 8.0 0.158 0.225 0.203 0.141 0.349 0.157 0.201 0.075 0.078 0.091 0.265 0.209 0.231 0.191 0.012 0.041 0.192 0.128 0.198 0.156 
24.0 8.0 0.113 0.232 0.156 0.188 0.326 0.225 0.260 0.161 0.064 0.036 0.148 0.119 0.223 0.185 0.116 0.124 0.044 0.028 0.139 0.084 
25.0 8.0 0.028 0.166 0.075 0.157 0.257 0.220 0.264 0.198 0.159 0.130 0.025 0.023 0.140 0.108 0.131 0.124 0.053 0.083 0.042 0.026 
26.0 8.0 0.075 0.059 0.024 0.067 0.156 0.139 0.218 0.165 0.188 0.154 0.062 0.068 0.043 0.022 0.084 0.069 0.068 0.080 0.017 0.054 
27.0 8.0 0.164 0.054 0.112 0.049 0.051 0.036 0.144 0.088 0.162 0.115 0.093 0.079 0.022 0.031 0.027 0.017 0.040 0.044 0.024 0.047 
28.0 8.0 0.218 0.115 0.171 0.112 0.034 0.067 0.070 0.017 0.110 0.053 0.083 0.052 0.045 0.033 0.009 0.006 0.009 0.016 0.009 0.029 
29.0 8.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 8.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 9.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 9.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 9.0 0.224 0.005 0.293 0.111 0.265 0.262 0.094 0.232 0.043 0.142 0.097 0.015 0.085 0.060 0.035 0.069 0.004 0.045 0.020 0.012 
4.0 9.0 0.272 0.095 0.321 0.215 0.240 0.347 0.022 0.234 0.135 0.068 0.153 0.084 0.093 0.137 0.007 0.095 0.043 0.030 0.047 0.030 
5.0 9.0 0.272 0.150 0.302 0.268 0.163 0.347 0.085 0.150 0.233 0.079 0.177 0.202 0.046 0.178 0.067 0.053 0.099 0.058 0.061 0.091 
6.0 9.0 0.226 0.158 0.241 0.255 0.048 0.261 0.200 0.006 0.291 0.237 0.131 0.257 0.070 0.110 0.159 0.076 0.119 0.161 0.015 0.106 
7.0 9.0 0.154 0.138 0.159 0.204 0.073 0.135 0.286 0.140 0.275 0.326 0.009 0.201 0.210 0.056 0.200 0.213 0.043 0.173 0.105 0.006 
8.0 9.0 0.078 0.113 0.079 0.142 0.175 0.012 0.321 0.240 0.180 0.313 0.151 0.050 0.302 0.233 0.129 0.247 0.123 0.033 0.205 0.178 
9.0 9.0 0.010 0.096 0.013 0.085 0.243 0.084 0.301 0.277 0.032 0.211 0.290 0.129 0.280 0.320 0.049 0.128 0.280 0.184 0.169 0.253 
10.0 9.0 0.045 0.086 0.034 0.036 0.276 0.144 0.236 0.257 0.130 0.064 0.356 0.264 0.136 0.269 0.252 0.087 0.303 0.321 0.035 0.125 
11.0 9.0 0.086 0.076 0.062 0.011 0.278 0.170 0.144 0.197 0.265 0.081 0.326 0.310 0.080 0.105 0.373 0.276 0.139 0.265 0.288 0.139 
12.0 9.0 0.115 0.058 0.073 0.049 0.259 0.166 0.042 0.118 0.349 0.188 0.208 0.263 0.288 0.097 0.340 0.339 0.143 0.040 0.403 0.341 
13.0 9.0 0.136 0.025 0.073 0.083 0.226 0.135 0.055 0.038 0.369 0.239 0.039 0.149 0.413 0.254 0.156 0.247 0.390 0.223 0.270 0.326 
14.0 9.0 0.147 0.037 0.063 0.098 0.185 0.079 0.134 0.024 0.323 0.227 0.134 0.015 0.400 0.303 0.100 0.053 0.444 0.352 0.054 0.093 
15.0 9.0 0.149 0.112 0.048 0.080 0.144 0.015 0.191 0.050 0.233 0.177 0.267 0.092 0.270 0.253 0.309 0.136 0.287 0.297 0.344 0.178 
16.0 9.0 0.140 0.192 0.032 0.028 0.105 0.033 0.225 0.044 0.117 0.120 0.332 0.151 0.073 0.143 0.391 0.242 0.010 0.115 0.432 0.311 
17.0 9.0 0.117 0.259 0.020 0.063 0.071 0.039 0.237 0.024 0.006 0.078 0.324 0.169 0.127 0.024 0.328 0.248 0.248 0.085 0.283 0.260 
18.0 9.0 0.078 0.295 0.015 0.163 0.039 0.009 0.230 0.016 0.117 0.058 0.251 0.164 0.273 0.075 0.156 0.177 0.369 0.215 0.013 0.088 
19.0 9.0 0.025 0.285 0.023 0.250 0.006 0.102 0.206 0.023 0.205 0.042 0.132 0.150 0.328 0.146 0.050 0.066 0.314 0.240 0.235 0.101 
20.0 9.0 0.041 0.220 0.045 0.291 0.032 0.208 0.165 0.081 0.257 0.008 0.004 0.122 0.283 0.187 0.208 0.053 0.131 0.166 0.307 0.207 
21.0 9.0 0.114 0.106 0.080 0.260 0.078 0.275 0.107 0.160 0.267 0.076 0.125 0.060 0.162 0.181 0.264 0.148 0.076 0.032 0.202 0.188 
22.0 9.0 0.180 0.037 0.122 0.155 0.130 0.260 0.032 0.209 0.227 0.162 0.201 0.037 0.013 0.109 0.206 0.173 0.195 0.103 0.023 0.068 
23.0 9.0 0.224 0.174 0.154 0.013 0.177 0.155 0.048 0.185 0.143 0.199 0.209 0.124 0.106 0.005 0.083 0.109 0.183 0.140 0.106 0.055 
24.0 9.0 0.232 0.274 0.162 0.136 0.203 0.011 0.116 0.098 0.042 0.162 0.157 0.152 0.152 0.093 0.027 0.009 0.093 0.084 0.120 0.086 
25.0 9.0 0.199 0.309 0.138 0.222 0.194 0.115 0.153 0.006 0.048 0.073 0.075 0.112 0.127 0.113 0.078 0.062 0.007 0.006 0.066 0.041 
26.0 9.0 0.136 0.277 0.087 0.231 0.152 0.167 0.152 0.073 0.099 0.010 0.002 0.044 0.067 0.076 0.070 0.069 0.034 0.045 0.014 0.012 
27.0 9.0 0.064 0.202 0.026 0.182 0.091 0.148 0.119 0.086 0.108 0.049 0.043 0.005 0.012 0.028 0.036 0.043 0.032 0.045 0.008 0.033 
28.0 9.0 0.005 0.122 0.027 0.113 0.030 0.095 0.075 0.061 0.087 0.046 0.053 0.021 0.018 0.002 0.007 0.018 0.014 0.028 0.006 0.030 
29.0 9.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 9.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 10.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 10.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 10.0 0.035 0.300 0.144 0.177 0.250 0.084 0.158 0.224 0.042 0.235 0.045 0.120 0.069 0.019 0.042 0.041 0.012 0.051 0.008 0.032 
4.0 10.0 0.046 0.185 0.217 0.024 0.289 0.280 0.137 0.344 0.023 0.265 0.105 0.067 0.099 0.068 0.036 0.105 0.014 0.076 0.032 0.020 
5.0 10.0 0.102 0.054 0.262 0.149 0.286 0.448 0.075 0.395 0.116 0.192 0.161 0.066 0.096 0.185 0.009 0.145 0.065 0.042 0.058 0.044 
6.0 10.0 0.121 0.058 0.271 0.271 0.239 0.526 0.019 0.339 0.210 0.019 0.177 0.230 0.032 0.250 0.092 0.086 0.111 0.078 0.044 0.126 
7.0 10.0 0.109 0.125 0.251 0.332 0.164 0.508 0.118 0.199 0.265 0.192 0.127 0.336 0.084 0.190 0.169 0.073 0.096 0.207 0.036 0.127 
8.0 10.0 0.076 0.160 0.216 0.342 0.080 0.421 0.198 0.026 0.261 0.356 0.019 0.324 0.205 0.013 0.177 0.244 0.010 0.221 0.146 0.017 
9.0 10.0 0.035 0.176 0.178 0.318 0.005 0.302 0.245 0.135 0.196 0.427 0.115 0.196 0.270 0.206 0.086 0.310 0.165 0.067 0.188 0.209 
10.0 10.0 0.007 0.182 0.146 0.273 0.055 0.177 0.254 0.251 0.091 0.397 0.229 0.004 0.239 0.355 0.077 0.214 0.269 0.176 0.090 0.293 
11.0 10.0 0.045 0.177 0.124 0.215 0.097 0.068 0.234 0.312 0.029 0.292 0.287 0.183 0.116 0.373 0.237 0.002 0.237 0.349 0.116 0.164 
12.0 10.0 0.080 0.158 0.113 0.151 0.123 0.016 0.192 0.323 0.137 0.150 0.276 0.310 0.054 0.262 0.315 0.225 0.065 0.338 0.301 0.107 
13.0 10.0 0.110 0.120 0.112 0.088 0.138 0.060 0.139 0.298 0.216 0.013 0.203 0.355 0.214 0.074 0.271 0.358 0.166 0.145 0.330 0.339 
14.0 10.0 0.134 0.053 0.120 0.041 0.146 0.065 0.082 0.257 0.256 0.103 0.089 0.318 0.306 0.118 0.118 0.341 0.327 0.119 0.157 0.360 
15.0 10.0 0.150 0.041 0.134 0.028 0.154 0.047 0.029 0.223 0.259 0.180 0.033 0.236 0.309 0.255 0.070 0.209 0.339 0.308 0.100 0.181 
16.0 10.0 0.155 0.147 0.151 0.061 0.163 0.033 0.021 0.208 0.231 0.237 0.138 0.135 0.233 0.321 0.222 0.029 0.209 0.353 0.295 0.076 
17.0 10.0 0.145 0.245 0.165 0.141 0.176 0.049 0.066 0.201 0.180 0.290 0.210 0.025 0.105 0.319 0.289 0.150 0.004 0.256 0.329 0.273 
18.0 10.0 0.116 0.319 0.170 0.251 0.190 0.121 0.110 0.176 0.111 0.339 0.240 0.103 0.038 0.249 0.257 0.277 0.183 0.063 0.201 0.321 
19.0 10.0 0.068 0.350 0.160 0.363 0.198 0.253 0.148 0.102 0.030 0.358 0.223 0.233 0.160 0.111 0.144 0.314 0.274 0.153 0.009 0.201 
20.0 10.0 0.004 0.325 0.131 0.442 0.194 0.414 0.178 0.037 0.055 0.308 0.164 0.331 0.229 0.075 0.005 0.234 0.239 0.293 0.179 0.024 
21.0 10.0 0.087 0.240 0.079 0.451 0.168 0.550 0.190 0.214 0.131 0.164 0.073 0.345 0.226 0.246 0.131 0.055 0.108 0.280 0.226 0.216 
22.0 10.0 0.182 0.103 0.008 0.368 0.117 0.598 0.175 0.376 0.180 0.048 0.028 0.238 0.155 0.313 0.185 0.136 0.043 0.115 0.141 0.241 
23.0 10.0 0.272 0.072 0.072 0.200 0.046 0.515 0.130 0.447 0.186 0.243 0.104 0.051 0.048 0.233 0.151 0.217 0.126 0.069 0.012 0.106 
24.0 10.0 0.340 0.249 0.142 0.017 0.030 0.322 0.064 0.398 0.147 0.336 0.132 0.118 0.042 0.072 0.071 0.163 0.120 0.144 0.068 0.040 
25.0 10.0 0.372 0.392 0.186 0.220 0.090 0.081 0.002 0.255 0.082 0.302 0.113 0.193 0.083 0.065 0.003 0.047 0.064 0.099 0.074 0.079 
26.0 10.0 0.363 0.464 0.197 0.354 0.120 0.123 0.049 0.088 0.017 0.187 0.066 0.169 0.076 0.114 0.037 0.040 0.011 0.021 0.041 0.038 
27.0 10.0 0.321 0.454 0.178 0.394 0.119 0.234 0.069 0.036 0.026 0.069 0.020 0.099 0.044 0.093 0.036 0.060 0.013 0.030 0.013 0.011 
28.0 10.0 0.265 0.384 0.142 0.355 0.096 0.251 0.066 0.091 0.043 0.009 0.009 0.037 0.014 0.052 0.019 0.046 0.012 0.036 0.001 0.024 
29.0 10.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 10.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 11.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 11.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 11.0 0.315 0.561 0.031 0.448 0.207 0.139 0.207 0.148 0.125 0.260 0.014 0.194 0.043 0.094 0.045 0.005 0.026 0.041 0.004 0.043 
4.0 11.0 0.210 0.460 0.080 0.283 0.306 0.122 0.241 0.357 0.097 0.392 0.042 0.207 0.093 0.030 0.063 0.082 0.018 0.102 0.013 0.061 
5.0 11.0 0.102 0.284 0.188 0.047 0.382 0.420 0.233 0.540 0.020 0.425 0.123 0.105 0.136 0.132 0.052 0.193 0.022 0.131 0.048 0.025 
6.0 11.0 0.016 0.094 0.271 0.200 0.413 0.661 0.174 0.603 0.096 0.293 0.200 0.123 0.133 0.314 0.012 0.230 0.090 0.041 0.074 0.107 
7.0 11.0 0.039 0.062 0.321 0.378 0.398 0.778 0.076 0.519 0.217 0.030 0.232 0.367 0.059 0.391 0.114 0.111 0.139 0.168 0.041 0.221 
8.0 11.0 0.061 0.166 0.340 0.477 0.346 0.765 0.040 0.321 0.307 0.280 0.193 0.513 0.075 0.277 0.202 0.150 0.108 0.342 0.065 0.172 
9.0 11.0 0.056 0.227 0.339 0.505 0.273 0.655 0.149 0.074 0.340 0.521 0.086 0.490 0.217 0.011 0.212 0.391 0.022 0.318 0.183 0.081 
10.0 11.0 0.035 0.259 0.328 0.481 0.193 0.492 0.237 0.161 0.310 0.636 0.059 0.306 0.306 0.313 0.117 0.465 0.192 0.062 0.207 0.358 
11.0 11.0 0.005 0.270 0.315 0.421 0.115 0.315 0.295 0.341 0.227 0.611 0.200 0.032 0.301 0.528 0.056 0.311 0.300 0.296 0.082 0.430 
12.0 11.0 0.034 0.259 0.306 0.339 0.044 0.156 0.323 0.449 0.111 0.479 0.301 0.243 0.199 0.562 0.233 0.012 0.270 0.527 0.142 0.203 
13.0 11.0 0.072 0.224 0.303 0.249 0.020 0.035 0.325 0.489 0.018 0.285 0.341 0.445 0.031 0.415 0.341 0.328 0.097 0.495 0.331 0.197 
14.0 11.0 0.108 0.157 0.308 0.168 0.080 0.034 0.303 0.477 0.139 0.080 0.309 0.530 0.150 0.147 0.321 0.514 0.141 0.203 0.344 0.489 
15.0 11.0 0.139 0.059 0.321 0.119 0.139 0.061 0.263 0.445 0.241 0.103 0.221 0.512 0.290 0.138 0.192 0.507 0.322 0.169 0.174 0.497 
16.0 11.0 0.159 0.063 0.337 0.120 0.200 0.070 0.206 0.417 0.312 0.260 0.094 0.413 0.354 0.372 0.003 0.330 0.369 0.447 0.086 0.239 
17.0 11.0 0.164 0.186 0.352 0.178 0.264 0.097 0.133 0.391 0.347 0.402 0.048 0.252 0.328 0.511 0.186 0.051 0.263 0.524 0.298 0.134 
18.0 11.0 0.149 0.290 0.359 0.282 0.327 0.179 0.044 0.343 0.338 0.524 0.180 0.037 0.218 0.522 0.305 0.245 0.053 0.367 0.353 0.418 
19.0 11.0 0.110 0.358 0.350 0.405 0.381 0.324 0.057 0.241 0.281 0.596 0.276 0.208 0.053 0.384 0.314 0.450 0.166 0.045 0.226 0.451 
20.0 11.0 0.044 0.377 0.316 0.512 0.417 0.515 0.160 0.063 0.178 0.572 0.311 0.429 0.120 0.117 0.210 0.473 0.292 0.287 0.003 0.217 
21.0 11.0 0.050 0.336 0.252 0.565 0.420 0.704 0.248 0.179 0.044 0.413 0.271 0.544 0.245 0.196 0.038 0.288 0.270 0.444 0.191 0.131 
22.0 11.0 0.168 0.229 0.155 0.527 0.379 0.819 0.302 0.431 0.094 0.131 0.166 0.481 0.273 0.412 0.120 0.015 0.124 0.327 0.228 0.323 
23.0 11.0 0.299 0.060 0.033 0.379 0.291 0.790 0.303 0.599 0.194 0.184 0.032 0.255 0.202 0.416 0.187 0.237 0.037 0.064 0.124 0.245 
24.0 11.0 0.425 0.155 0.096 0.141 0.172 0.606 0.252 0.621 0.233 0.406 0.076 0.021 0.085 0.246 0.157 0.272 0.118 0.143 0.012 0.069 
25.0 11.0 0.523 0.374 0.210 0.136 0.046 0.309 0.167 0.488 0.207 0.460 0.128 0.204 0.017 0.037 0.077 0.157 0.108 0.161 0.064 0.072 
26.0 11.0 0.574 0.538 0.288 0.374 0.060 0.020 0.075 0.268 0.141 0.361 0.122 0.249 0.066 0.108 0.008 0.031 0.055 0.082 0.059 0.070 
27.0 11.0 0.574 0.606 0.320 0.507 0.126 0.235 0.002 0.061 0.069 0.198 0.083 0.189 0.067 0.133 0.025 0.054 0.012 0.012 0.032 0.025 
28.0 11.0 0.531 0.573 0.310 0.521 0.151 0.337 0.041 0.078 0.015 0.060 0.040 0.101 0.044 0.096 0.026 0.062 0.006 0.033 0.011 0.012 
29.0 11.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 11.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 12.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 12.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 12.0 0.582 0.683 0.209 0.603 0.142 0.322 0.234 0.036 0.195 0.209 0.073 0.208 0.012 0.140 0.042 0.045 0.038 0.018 0.016 0.040 
4.0 12.0 0.464 0.629 0.071 0.481 0.292 0.089 0.319 0.264 0.207 0.400 0.028 0.283 0.075 0.118 0.083 0.035 0.049 0.096 0.007 0.083 
5.0 12.0 0.313 0.466 0.090 0.235 0.440 0.266 0.369 0.525 0.157 0.531 0.069 0.243 0.160 0.045 0.109 0.179 0.025 0.178 0.034 0.078 
6.0 12.0 0.165 0.247 0.241 0.061 0.548 0.607 0.353 0.695 0.033 0.486 0.199 0.040 0.219 0.275 0.073 0.301 0.058 0.152 0.095 0.065 
7.0 12.0 0.047 0.041 0.359 0.316 0.597 0.836 0.268 0.698 0.140 0.246 0.309 0.277 0.197 0.466 0.043 0.260 0.166 0.079 0.113 0.238 
8.0 12.0 0.031 0.116 0.435 0.490 0.585 0.910 0.132 0.537 0.315 0.109 0.346 0.541 0.070 0.460 0.199 0.021 0.216 0.346 0.026 0.302 
9.0 12.0 0.067 0.220 0.474 0.575 0.525 0.846 0.029 0.272 0.444 0.452 0.282 0.636 0.131 0.220 0.312 0.336 0.132 0.470 0.151 0.105 
10.0 12.0 0.071 0.286 0.488 0.586 0.434 0.687 0.186 0.019 0.496 0.682 0.127 0.522 0.330 0.157 0.300 0.560 0.082 0.289 0.297 0.287 
11.0 12.0 0.052 0.322 0.487 0.541 0.329 0.482 0.320 0.271 0.464 0.750 0.078 0.248 0.446 0.501 0.142 0.525 0.317 0.123 0.276 0.544 
12.0 12.0 0.018 0.331 0.481 0.456 0.220 0.277 0.418 0.446 0.357 0.666 0.279 0.087 0.432 0.675 0.108 0.240 0.438 0.521 0.054 0.458 
13.0 12.0 0.026 0.312 0.477 0.349 0.111 0.105 0.478 0.535 0.197 0.479 0.430 0.381 0.284 0.624 0.351 0.163 0.357 0.672 0.266 0.051 
14.0 12.0 0.073 0.258 0.480 0.241 0.005 0.009 0.496 0.549 0.009 0.247 0.489 0.559 0.041 0.378 0.474 0.490 0.084 0.470 0.469 0.411 
15.0 12.0 0.116 0.169 0.490 0.156 0.102 0.062 0.478 0.524 0.180 0.022 0.453 0.614 0.216 0.051 0.431 0.619 0.238 0.064 0.426 0.619 
16.0 12.0 0.150 0.048 0.505 0.118 0.210 0.077 0.423 0.493 0.347 0.177 0.328 0.561 0.416 0.267 0.237 0.530 0.460 0.347 0.156 0.483 
17.0 12.0 0.171 0.085 0.521 0.143 0.321 0.093 0.333 0.466 0.469 0.359 0.138 0.420 0.503 0.507 0.038 0.264 0.481 0.585 0.195 0.095 
18.0 12.0 0.170 0.207 0.530 0.225 0.430 0.152 0.209 0.426 0.528 0.523 0.081 0.200 0.451 0.616 0.293 0.089 0.291 0.551 0.429 0.320 
19.0 12.0 0.144 0.301 0.522 0.340 0.530 0.273 0.057 0.340 0.509 0.645 0.280 0.078 0.272 0.551 0.430 0.403 0.015 0.262 0.418 0.523 
20.0 12.0 0.086 0.357 0.488 0.460 0.605 0.452 0.110 0.180 0.405 0.676 0.412 0.360 0.021 0.309 0.396 0.547 0.284 0.143 0.184 0.397 
21.0 12.0 0.008 0.363 0.418 0.549 0.640 0.654 0.270 0.057 0.231 0.569 0.438 0.559 0.215 0.041 0.212 0.445 0.380 0.431 0.110 0.046 
22.0 12.0 0.139 0.308 0.305 0.567 0.617 0.818 0.392 0.334 0.021 0.310 0.346 0.582 0.346 0.350 0.025 0.149 0.269 0.430 0.263 0.268 
23.0 12.0 0.301 0.181 0.150 0.480 0.525 0.863 0.445 0.564 0.167 0.036 0.176 0.404 0.328 0.461 0.186 0.156 0.063 0.192 0.210 0.300 
24.0 12.0 0.475 0.013 0.029 0.284 0.375 0.749 0.420 0.664 0.283 0.330 0.002 0.122 0.206 0.352 0.215 0.278 0.092 0.071 0.067 0.138 
25.0 12.0 0.632 0.245 0.205 0.021 0.195 0.487 0.328 0.595 0.306 0.472 0.118 0.131 0.060 0.136 0.146 0.217 0.130 0.158 0.041 0.035 
26.0 12.0 0.743 0.457 0.346 0.266 0.022 0.159 0.203 0.397 0.252 0.434 0.157 0.243 0.041 0.055 0.055 0.082 0.091 0.115 0.066 0.070 
27.0 12.0 0.787 0.587 0.430 0.462 0.109 0.137 0.084 0.166 0.162 0.287 0.134 0.225 0.076 0.125 0.007 0.025 0.037 0.034 0.046 0.041 
28.0 12.0 0.765 0.609 0.452 0.537 0.183 0.304 0.004 0.025 0.078 0.128 0.086 0.144 0.066 0.113 0.027 0.057 0.004 0.019 0.020 0.004 
29.0 12.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 12.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 13.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 13.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 13.0 0.801 0.612 0.366 0.581 0.066 0.402 0.237 0.095 0.242 0.095 0.122 0.155 0.021 0.138 0.035 0.070 0.045 0.014 0.027 0.024 
4.0 13.0 0.682 0.627 0.215 0.540 0.250 0.254 0.363 0.095 0.293 0.283 0.094 0.264 0.048 0.164 0.093 0.036 0.074 0.060 0.026 0.078 
5.0 13.0 0.505 0.531 0.019 0.366 0.453 0.036 0.464 0.350 0.276 0.467 0.008 0.299 0.164 0.080 0.153 0.104 0.070 0.163 0.017 0.110 
6.0 13.0 0.311 0.353 0.186 0.105 0.627 0.372 0.493 0.572 0.158 0.522 0.172 0.172 0.279 0.145 0.151 0.268 0.021 0.206 0.108 0.062 
7.0 13.0 0.138 0.157 0.360 0.158 0.735 0.649 0.432 0.662 0.045 0.385 0.347 0.098 0.313 0.385 0.038 0.320 0.172 0.066 0.176 0.172 
8.0 13.0 0.011 0.019 0.487 0.366 0.766 0.794 0.290 0.588 0.283 0.095 0.456 0.391 0.209 0.488 0.169 0.159 0.299 0.227 0.119 0.329 
9.0 13.0 0.066 0.147 0.565 0.496 0.726 0.798 0.098 0.387 0.492 0.241 0.444 0.572 0.025 0.363 0.370 0.161 0.273 0.452 0.097 0.237 
10.0 13.0 0.098 0.242 0.604 0.549 0.636 0.687 0.110 0.125 0.621 0.512 0.301 0.564 0.305 0.053 0.445 0.456 0.051 0.416 0.346 0.107 
11.0 13.0 0.094 0.310 0.616 0.534 0.515 0.505 0.303 0.126 0.645 0.646 0.061 0.379 0.529 0.301 0.328 0.552 0.281 0.101 0.438 0.457 
12.0 13.0 0.066 0.351 0.616 0.465 0.379 0.300 0.462 0.314 0.564 0.632 0.214 0.096 0.607 0.548 0.043 0.394 0.539 0.314 0.254 0.541 
13.0 13.0 0.022 0.361 0.611 0.358 0.239 0.118 0.574 0.418 0.395 0.504 0.457 0.187 0.504 0.606 0.302 0.064 0.568 0.588 0.145 0.279 
14.0 13.0 0.031 0.333 0.612 0.234 0.097 0.015 0.633 0.440 0.165 0.320 0.603 0.388 0.237 0.470 0.553 0.276 0.308 0.556 0.510 0.159 
15.0 13.0 0.083 0.265 0.619 0.121 0.046 0.063 0.641 0.419 0.087 0.138 0.628 0.490 0.099 0.227 0.608 0.490 0.102 0.281 0.610 0.485 
16.0 13.0 0.130 0.162 0.633 0.050 0.191 0.062 0.599 0.391 0.329 0.023 0.526 0.504 0.410 0.049 0.446 0.526 0.468 0.094 0.381 0.531 
17.0 13.0 0.163 0.039 0.648 0.038 0.339 0.041 0.505 0.379 0.528 0.171 0.317 0.444 0.604 0.299 0.128 0.389 0.619 0.402 0.046 0.299 
18.0 13.0 0.177 0.084 0.659 0.079 0.485 0.045 0.362 0.375 0.652 0.321 0.042 0.313 0.624 0.475 0.225 0.124 0.488 0.521 0.421 0.082 
19.0 13.0 0.165 0.188 0.655 0.167 0.622 0.103 0.176 0.349 0.678 0.462 0.237 0.109 0.462 0.524 0.475 0.185 0.147 0.393 0.533 0.376 
20.0 13.0 0.120 0.267 0.624 0.279 0.733 0.223 0.037 0.269 0.592 0.557 0.453 0.140 0.171 0.411 0.521 0.410 0.222 0.083 0.337 0.421 
21.0 13.0 0.034 0.313 0.555 0.389 0.800 0.391 0.252 0.115 0.403 0.554 0.546 0.369 0.145 0.156 0.357 0.447 0.424 0.243 0.009 0.201 
22.0 13.0 0.099 0.315 0.436 0.461 0.799 0.566 0.431 0.106 0.147 0.414 0.486 0.486 0.365 0.146 0.078 0.272 0.370 0.376 0.253 0.115 
23.0 13.0 0.277 0.260 0.264 0.460 0.714 0.683 0.534 0.335 0.108 0.157 0.304 0.428 0.407 0.334 0.154 0.027 0.151 0.261 0.258 0.239 
24.0 13.0 0.483 0.141 0.053 0.365 0.552 0.683 0.541 0.494 0.291 0.125 0.086 0.234 0.300 0.338 0.240 0.176 0.051 0.058 0.119 0.173 
25.0 13.0 0.685 0.039 0.168 0.180 0.338 0.543 0.457 0.522 0.364 0.319 0.086 0.025 0.133 0.200 0.194 0.198 0.133 0.090 0.018 0.047 
26.0 13.0 0.845 0.233 0.361 0.061 0.116 0.301 0.316 0.418 0.332 0.367 0.167 0.146 0.008 0.037 0.095 0.114 0.112 0.103 0.064 0.036 
27.0 13.0 0.932 0.388 0.492 0.259 0.067 0.051 0.165 0.241 0.239 0.293 0.166 0.185 0.071 0.069 0.016 0.020 0.056 0.051 0.053 0.038 
28.0 13.0 0.937 0.461 0.548 0.379 0.186 0.154 0.044 0.074 0.136 0.170 0.122 0.145 0.077 0.091 0.021 0.032 0.014 0.003 0.027 0.011 
29.0 13.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 13.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 14.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 14.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 14.0 0.945 0.363 0.481 0.384 0.013 0.353 0.215 0.178 0.260 0.045 0.156 0.053 0.051 0.089 0.023 0.070 0.048 0.036 0.035 0.006 
4.0 14.0 0.837 0.445 0.333 0.437 0.186 0.338 0.367 0.099 0.343 0.079 0.148 0.157 0.015 0.152 0.092 0.077 0.092 0.014 0.043 0.044 
5.0 14.0 0.653 0.451 0.121 0.389 0.421 0.201 0.505 0.070 0.359 0.252 0.057 0.252 0.147 0.154 0.178 0.015 0.107 0.092 0.009 0.105 
6.0 14.0 0.433 0.375 0.114 0.243 0.640 0.030 0.575 0.271 0.262 0.385 0.125 0.246 0.303 0.032 0.210 0.143 0.030 0.185 0.107 0.095 
7.0 14.0 0.225 0.249 0.327 0.049 0.795 0.270 0.544 0.418 0.055 0.393 0.341 0.107 0.389 0.173 0.115 0.268 0.154 0.161 0.219 0.046 
8.0 14.0 0.059 0.111 0.492 0.140 0.864 0.446 0.414 0.453 0.216 0.259 0.508 0.114 0.323 0.345 0.113 0.251 0.342 0.028 0.203 0.231 
9.0 14.0 0.052 0.024 0.601 0.286 0.850 0.518 0.213 0.373 0.479 0.038 0.550 0.316 0.091 0.373 0.376 0.066 0.381 0.269 0.027 0.285 
10.0 14.0 0.110 0.132 0.662 0.375 0.771 0.486 0.021 0.216 0.669 0.184 0.437 0.409 0.236 0.234 0.531 0.191 0.181 0.387 0.343 0.112 
11.0 14.0 0.125 0.230 0.688 0.401 0.648 0.371 0.251 0.040 0.746 0.334 0.194 0.368 0.537 0.006 0.472 0.374 0.196 0.280 0.540 0.190 
12.0 14.0 0.107 0.307 0.693 0.365 0.501 0.214 0.450 0.103 0.701 0.381 0.117 0.228 0.698 0.227 0.194 0.391 0.556 0.010 0.426 0.404 
13.0 14.0 0.067 0.355 0.689 0.276 0.344 0.064 0.602 0.180 0.546 0.341 0.419 0.059 0.656 0.359 0.202 0.254 0.695 0.272 0.018 0.389 
14.0 14.0 0.013 0.362 0.688 0.153 0.183 0.046 0.695 0.187 0.306 0.261 0.634 0.082 0.406 0.373 0.546 0.040 0.492 0.411 0.460 0.152 
15.0 14.0 0.044 0.328 0.692 0.026 0.020 0.076 0.731 0.158 0.023 0.189 0.719 0.179 0.038 0.306 0.694 0.165 0.060 0.376 0.691 0.145 
16.0 14.0 0.098 0.256 0.704 0.078 0.146 0.044 0.708 0.133 0.263 0.139 0.657 0.247 0.339 0.189 0.593 0.306 0.395 0.200 0.546 0.350 
17.0 14.0 0.142 0.157 0.719 0.132 0.315 0.035 0.624 0.142 0.515 0.092 0.460 0.297 0.615 0.037 0.281 0.358 0.658 0.051 0.116 0.376 
18.0 14.0 0.168 0.052 0.731 0.129 0.484 0.104 0.481 0.188 0.693 0.018 0.168 0.316 0.709 0.141 0.118 0.294 0.610 0.274 0.343 0.207 
19.0 14.0 0.171 0.047 0.731 0.078 0.644 0.136 0.285 0.248 0.765 0.098 0.155 0.273 0.591 0.297 0.445 0.119 0.289 0.369 0.559 0.067 
20.0 14.0 0.140 0.130 0.707 0.017 0.781 0.109 0.051 0.287 0.710 0.236 0.428 0.151 0.303 0.369 0.569 0.108 0.124 0.277 0.431 0.273 
21.0 14.0 0.069 0.200 0.645 0.119 0.875 0.019 0.195 0.272 0.533 0.354 0.580 0.033 0.051 0.311 0.451 0.282 0.405 0.048 0.088 0.282 
22.0 14.0 0.054 0.252 0.532 0.230 0.900 0.126 0.414 0.180 0.263 0.392 0.564 0.214 0.330 0.130 0.171 0.304 0.415 0.178 0.210 0.103 
23.0 14.0 0.231 0.277 0.360 0.317 0.834 0.287 0.558 0.022 0.027 0.312 0.397 0.307 0.429 0.078 0.098 0.171 0.215 0.237 0.266 0.086 
24.0 14.0 0.448 0.262 0.138 0.351 0.679 0.409 0.600 0.153 0.256 0.143 0.166 0.275 0.354 0.202 0.230 0.009 0.015 0.147 0.150 0.145 
25.0 14.0 0.674 0.193 0.106 0.309 0.456 0.443 0.536 0.278 0.372 0.046 0.038 0.149 0.189 0.198 0.213 0.104 0.118 0.019 0.020 0.089 
26.0 14.0 0.868 0.076 0.330 0.195 0.210 0.371 0.398 0.310 0.370 0.174 0.152 0.010 0.035 0.110 0.122 0.106 0.117 0.049 0.053 0.016 
27.0 14.0 0.989 0.061 0.496 0.047 0.009 0.225 0.235 0.253 0.288 0.206 0.175 0.079 0.054 0.015 0.036 0.054 0.068 0.048 0.053 0.016 
28.0 14.0 1.022 0.165 0.583 0.089 0.159 0.070 0.093 0.153 0.181 0.165 0.141 0.099 0.076 0.038 0.011 0.005 0.023 0.019 0.031 0.011 
29.0 14.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 14.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 15.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 15.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 15.0 0.997 0.015 0.539 0.077 0.080 0.194 0.172 0.200 0.247 0.160 0.170 0.063 0.074 0.012 0.008 0.045 0.044 0.046 0.040 0.023 
4.0 15.0 0.911 0.139 0.409 0.206 0.110 0.314 0.331 0.251 0.350 0.143 0.182 0.001 0.021 0.087 0.078 0.093 0.098 0.058 0.057 0.007 
5.0 15.0 0.740 0.250 0.205 0.299 0.349 0.366 0.489 0.223 0.397 0.039 0.111 0.120 0.111 0.172 0.180 0.107 0.133 0.014 0.028 0.058 
6.0 15.0 0.517 0.303 0.035 0.311 0.587 0.312 0.588 0.106 0.331 0.124 0.062 0.233 0.287 0.189 0.243 0.030 0.074 0.102 0.090 0.124 
7.0 15.0 0.294 0.290 0.264 0.242 0.770 0.178 0.590 0.048 0.144 0.268 0.292 0.266 0.414 0.093 0.180 0.119 0.112 0.200 0.236 0.101 
8.0 15.0 0.107 0.226 0.449 0.123 0.869 0.021 0.486 0.176 0.126 0.327 0.495 0.189 0.394 0.083 0.039 0.247 0.338 0.176 0.266 0.050 
9.0 15.0 0.028 0.131 0.579 0.014 0.881 0.099 0.300 0.236 0.408 0.287 0.584 0.040 0.193 0.246 0.328 0.259 0.440 0.009 0.072 0.227 
10.0 15.0 0.107 0.022 0.656 0.119 0.820 0.151 0.068 0.224 0.633 0.185 0.515 0.114 0.134 0.317 0.542 0.138 0.293 0.206 0.281 0.282 
11.0 15.0 0.140 0.097 0.692 0.185 0.709 0.127 0.170 0.169 0.753 0.075 0.302 0.217 0.469 0.278 0.550 0.054 0.075 0.336 0.559 0.148 
12.0 15.0 0.134 0.207 0.703 0.192 0.568 0.049 0.385 0.114 0.749 0.006 0.004 0.258 0.691 0.165 0.320 0.227 0.484 0.310 0.538 0.102 
13.0 15.0 0.103 0.294 0.701 0.136 0.413 0.050 0.558 0.093 0.629 0.047 0.325 0.260 0.717 0.026 0.069 0.325 0.715 0.147 0.177 0.322 
14.0 15.0 0.053 0.340 0.698 0.030 0.251 0.110 0.675 0.120 0.409 0.083 0.579 0.243 0.519 0.117 0.456 0.324 0.602 0.088 0.331 0.384 
15.0 15.0 0.004 0.344 0.700 0.096 0.087 0.106 0.734 0.167 0.134 0.147 0.714 0.203 0.174 0.249 0.678 0.229 0.214 0.298 0.659 0.257 
16.0 15.0 0.060 0.310 0.709 0.212 0.081 0.038 0.734 0.196 0.160 0.238 0.702 0.119 0.217 0.346 0.654 0.049 0.260 0.401 0.622 0.011 
17.0 15.0 0.108 0.246 0.722 0.296 0.253 0.094 0.672 0.173 0.433 0.328 0.545 0.022 0.539 0.363 0.395 0.172 0.595 0.332 0.255 0.284 
18.0 15.0 0.144 0.168 0.735 0.334 0.426 0.237 0.548 0.085 0.644 0.371 0.276 0.195 0.696 0.263 0.008 0.347 0.638 0.098 0.214 0.401 
19.0 15.0 0.159 0.091 0.739 0.324 0.593 0.361 0.366 0.056 0.755 0.326 0.047 0.344 0.641 0.055 0.352 0.383 0.384 0.192 0.501 0.273 
20.0 15.0 0.145 0.023 0.724 0.275 0.743 0.438 0.139 0.216 0.743 0.185 0.345 0.403 0.396 0.188 0.536 0.244 0.016 0.366 0.458 0.017 
21.0 15.0 0.093 0.057 0.677 0.187 0.855 0.447 0.109 0.355 0.601 0.025 0.538 0.333 0.054 0.360 0.482 0.007 0.331 0.320 0.164 0.255 
22.0 15.0 0.009 0.139 0.581 0.063 0.905 0.369 0.343 0.424 0.354 0.239 0.570 0.146 0.250 0.368 0.239 0.224 0.402 0.093 0.142 0.270 
23.0 15.0 0.168 0.231 0.426 0.090 0.867 0.206 0.513 0.385 0.065 0.371 0.441 0.074 0.393 0.215 0.032 0.278 0.248 0.126 0.240 0.097 
24.0 15.0 0.374 0.318 0.217 0.243 0.738 0.008 0.587 0.249 0.184 0.371 0.227 0.222 0.361 0.012 0.190 0.180 0.043 0.195 0.160 0.072 
25.0 15.0 0.600 0.372 0.024 0.357 0.532 0.208 0.554 0.063 0.331 0.252 0.020 0.245 0.221 0.125 0.205 0.034 0.088 0.126 0.035 0.114 
26.0 15.0 0.807 0.366 0.257 0.394 0.291 0.334 0.436 0.101 0.361 0.085 0.115 0.166 0.070 0.149 0.133 0.058 0.107 0.029 0.038 0.066 
27.0 15.0 0.951 0.296 0.442 0.347 0.066 0.352 0.282 0.188 0.302 0.048 0.159 0.059 0.028 0.095 0.051 0.069 0.070 0.025 0.048 0.019 
28.0 15.0 1.011 0.190 0.552 0.244 0.105 0.285 0.137 0.192 0.205 0.108 0.141 0.019 0.064 0.031 0.001 0.039 0.029 0.026 0.031 0.004 
29.0 15.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 15.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 16.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 16.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 16.0 0.950 0.331 0.535 0.242 0.128 0.029 0.114 0.161 0.204 0.220 0.160 0.152 0.087 0.067 0.010 0.006 0.033 0.039 0.039 0.036 
4.0 16.0 0.895 0.198 0.435 0.081 0.032 0.198 0.259 0.318 0.312 0.308 0.190 0.149 0.053 0.009 0.053 0.077 0.090 0.091 0.064 0.050 
5.0 16.0 0.753 0.024 0.259 0.130 0.248 0.415 0.417 0.433 0.382 0.305 0.149 0.051 0.060 0.132 0.157 0.167 0.143 0.109 0.050 0.012 
6.0 16.0 0.552 0.158 0.039 0.291 0.476 0.546 0.532 0.434 0.354 0.167 0.008 0.142 0.232 0.274 0.243 0.186 0.113 0.022 0.057 0.108 
7.0 16.0 0.339 0.267 0.180 0.364 0.664 0.552 0.564 0.320 0.210 0.061 0.207 0.326 0.382 0.316 0.221 0.074 0.051 0.163 0.216 0.205 
8.0 16.0 0.149 0.298 0.366 0.342 0.780 0.457 0.496 0.143 0.026 0.281 0.417 0.413 0.411 0.201 0.045 0.152 0.283 0.307 0.295 0.152 
9.0 16.0 0.004 0.260 0.502 0.255 0.814 0.321 0.345 0.030 0.291 0.424 0.539 0.365 0.268 0.032 0.232 0.345 0.435 0.280 0.160 0.077 
10.0 16.0 0.091 0.174 0.586 0.144 0.778 0.203 0.143 0.152 0.521 0.467 0.523 0.212 0.014 0.272 0.473 0.400 0.364 0.064 0.166 0.327 
11.0 16.0 0.138 0.058 0.630 0.052 0.690 0.140 0.074 0.221 0.665 0.434 0.365 0.020 0.338 0.435 0.547 0.280 0.060 0.247 0.484 0.414 
12.0 16.0 0.147 0.073 0.645 0.022 0.570 0.137 0.278 0.261 0.702 0.363 0.106 0.177 0.588 0.477 0.398 0.038 0.338 0.469 0.564 0.250 
13.0 16.0 0.127 0.190 0.645 0.023 0.435 0.168 0.450 0.305 0.630 0.272 0.189 0.341 0.677 0.397 0.072 0.248 0.625 0.499 0.312 0.102 
14.0 16.0 0.086 0.271 0.641 0.091 0.291 0.183 0.575 0.371 0.459 0.149 0.448 0.462 0.557 0.200 0.301 0.466 0.616 0.284 0.149 0.436 
15.0 16.0 0.035 0.311 0.641 0.198 0.145 0.147 0.651 0.442 0.227 0.023 0.614 0.513 0.283 0.074 0.563 0.532 0.331 0.081 0.521 0.547 
16.0 16.0 0.018 0.314 0.646 0.312 0.006 0.048 0.674 0.482 0.037 0.233 0.654 0.460 0.067 0.357 0.618 0.400 0.091 0.430 0.596 0.347 
17.0 16.0 0.067 0.288 0.658 0.410 0.161 0.111 0.642 0.461 0.295 0.448 0.559 0.285 0.388 0.557 0.450 0.098 0.447 0.584 0.346 0.063 
18.0 16.0 0.107 0.242 0.670 0.477 0.320 0.302 0.553 0.356 0.513 0.610 0.348 0.012 0.587 0.583 0.128 0.260 0.571 0.442 0.063 0.430 
19.0 16.0 0.131 0.191 0.679 0.505 0.477 0.494 0.408 0.171 0.652 0.659 0.068 0.290 0.603 0.403 0.213 0.506 0.419 0.070 0.376 0.509 
20.0 16.0 0.133 0.138 0.674 0.494 0.622 0.656 0.216 0.071 0.685 0.563 0.215 0.521 0.436 0.070 0.433 0.515 0.094 0.316 0.420 0.256 
21.0 16.0 0.103 0.075 0.644 0.440 0.742 0.758 0.006 0.328 0.599 0.326 0.427 0.595 0.150 0.280 0.447 0.279 0.216 0.480 0.211 0.131 
22.0 16.0 0.030 0.018 0.575 0.330 0.812 0.764 0.228 0.539 0.405 0.001 0.503 0.467 0.138 0.482 0.274 0.062 0.336 0.331 0.061 0.337 
23.0 16.0 0.095 0.139 0.453 0.155 0.808 0.642 0.406 0.634 0.152 0.306 0.430 0.193 0.308 0.441 0.040 0.290 0.246 0.037 0.186 0.243 
24.0 16.0 0.269 0.295 0.279 0.071 0.720 0.401 0.505 0.578 0.086 0.480 0.261 0.091 0.323 0.230 0.127 0.303 0.076 0.178 0.148 0.047 
25.0 16.0 0.472 0.450 0.067 0.305 0.557 0.092 0.508 0.389 0.247 0.472 0.075 0.258 0.225 0.019 0.171 0.164 0.049 0.190 0.049 0.098 
26.0 16.0 0.669 0.553 0.151 0.482 0.348 0.195 0.427 0.145 0.306 0.322 0.061 0.270 0.097 0.135 0.127 0.027 0.085 0.099 0.021 0.097 
27.0 16.0 0.821 0.566 0.335 0.551 0.139 0.374 0.300 0.063 0.278 0.131 0.122 0.179 0.003 0.143 0.061 0.057 0.065 0.017 0.038 0.048 
28.0 16.0 0.902 0.494 0.458 0.510 0.031 0.419 0.169 0.172 0.205 0.019 0.122 0.072 0.042 0.088 0.013 0.058 0.032 0.021 0.028 0.010 
29.0 16.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 16.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 17.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 17.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 17.0 0.813 0.560 0.467 0.465 0.152 0.202 0.050 0.082 0.138 0.207 0.128 0.184 0.086 0.116 0.026 0.035 0.017 0.019 0.031 0.036 
4.0 17.0 0.791 0.457 0.406 0.315 0.039 0.050 0.164 0.287 0.236 0.364 0.171 0.239 0.076 0.090 0.019 0.038 0.068 0.091 0.063 0.075 
5.0 17.0 0.693 0.254 0.277 0.068 0.131 0.344 0.300 0.498 0.317 0.454 0.163 0.189 0.006 0.056 0.109 0.166 0.131 0.163 0.068 0.069 
6.0 17.0 0.534 0.014 0.100 0.198 0.323 0.609 0.415 0.607 0.327 0.383 0.069 0.028 0.146 0.260 0.207 0.269 0.137 0.137 0.022 0.066 
7.0 17.0 0.352 0.187 0.087 0.385 0.493 0.741 0.468 0.563 0.241 0.154 0.099 0.273 0.296 0.416 0.229 0.226 0.026 0.075 0.159 0.227 
8.0 17.0 0.179 0.307 0.253 0.458 0.610 0.725 0.442 0.392 0.069 0.148 0.286 0.482 0.368 0.398 0.118 0.022 0.181 0.315 0.276 0.293 
9.0 17.0 0.037 0.337 0.381 0.429 0.661 0.607 0.343 0.169 0.145 0.411 0.423 0.544 0.300 0.188 0.102 0.296 0.360 0.434 0.225 0.125 
10.0 17.0 0.063 0.292 0.464 0.337 0.650 0.458 0.193 0.037 0.348 0.571 0.456 0.444 0.101 0.128 0.334 0.496 0.375 0.294 0.023 0.231 
11.0 17.0 0.121 0.193 0.510 0.229 0.593 0.337 0.023 0.190 0.496 0.619 0.373 0.233 0.164 0.418 0.459 0.493 0.181 0.056 0.327 0.498 
12.0 17.0 0.143 0.063 0.528 0.147 0.507 0.271 0.145 0.298 0.564 0.585 0.194 0.024 0.404 0.595 0.411 0.281 0.143 0.428 0.491 0.491 
13.0 17.0 0.136 0.069 0.529 0.122 0.406 0.250 0.294 0.387 0.547 0.495 0.035 0.281 0.539 0.612 0.196 0.063 0.437 0.640 0.386 0.173 
14.0 17.0 0.108 0.174 0.525 0.162 0.297 0.235 0.410 0.480 0.447 0.345 0.261 0.499 0.513 0.449 0.107 0.414 0.531 0.543 0.049 0.295 
15.0 17.0 0.068 0.242 0.522 0.242 0.184 0.184 0.492 0.568 0.287 0.134 0.433 0.636 0.346 0.145 0.368 0.628 0.389 0.181 0.305 0.608 
16.0 17.0 0.023 0.274 0.524 0.339 0.068 0.081 0.535 0.625 0.088 0.129 0.518 0.648 0.088 0.224 0.492 0.609 0.082 0.282 0.472 0.570 
17.0 17.0 0.022 0.278 0.532 0.436 0.053 0.076 0.537 0.622 0.123 0.408 0.497 0.508 0.188 0.546 0.436 0.344 0.240 0.611 0.373 0.190 
18.0 17.0 0.061 0.261 0.544 0.515 0.180 0.273 0.493 0.535 0.319 0.649 0.373 0.228 0.400 0.701 0.226 0.068 0.424 0.624 0.084 0.292 
19.0 17.0 0.090 0.233 0.556 0.567 0.310 0.487 0.402 0.358 0.468 0.786 0.172 0.130 0.484 0.618 0.050 0.446 0.392 0.310 0.208 0.558 
20.0 17.0 0.105 0.201 0.561 0.587 0.436 0.690 0.268 0.102 0.543 0.769 0.059 0.463 0.416 0.312 0.273 0.606 0.180 0.149 0.326 0.437 
21.0 17.0 0.098 0.159 0.551 0.568 0.550 0.853 0.099 0.198 0.524 0.579 0.261 0.661 0.225 0.100 0.355 0.470 0.079 0.467 0.228 0.052 
22.0 17.0 0.059 0.088 0.514 0.494 0.633 0.934 0.084 0.488 0.408 0.244 0.374 0.637 0.012 0.431 0.272 0.125 0.230 0.451 0.028 0.282 
23.0 17.0 0.022 0.033 0.437 0.342 0.663 0.884 0.249 0.685 0.223 0.138 0.366 0.401 0.184 0.521 0.100 0.203 0.212 0.180 0.111 0.306 
24.0 17.0 0.146 0.206 0.315 0.111 0.628 0.685 0.363 0.727 0.026 0.431 0.264 0.080 0.244 0.374 0.050 0.322 0.100 0.099 0.120 0.125 
25.0 17.0 0.304 0.407 0.154 0.169 0.525 0.364 0.403 0.596 0.131 0.538 0.123 0.182 0.202 0.128 0.116 0.242 0.006 0.191 0.057 0.056 
26.0 17.0 0.472 0.582 0.025 0.428 0.372 0.027 0.369 0.349 0.213 0.456 0.003 0.281 0.113 0.073 0.106 0.090 0.053 0.139 0.002 0.097 
27.0 17.0 0.616 0.671 0.189 0.591 0.203 0.279 0.286 0.093 0.221 0.271 0.068 0.240 0.032 0.139 0.063 0.024 0.051 0.051 0.024 0.065 
28.0 17.0 0.709 0.652 0.313 0.624 0.053 0.423 0.186 0.095 0.182 0.090 0.088 0.138 0.014 0.115 0.024 0.054 0.031 0.005 0.023 0.024 
29.0 17.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 17.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 18.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 18.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 18.0 0.603 0.613 0.348 0.529 0.147 0.296 0.011 0.023 0.059 0.136 0.079 0.154 0.071 0.119 0.036 0.057 0.004 0.009 0.018 0.022 
4.0 18.0 0.614 0.565 0.327 0.431 0.090 0.112 0.058 0.180 0.132 0.302 0.125 0.239 0.084 0.132 0.018 0.026 0.034 0.059 0.050 0.071 
5.0 18.0 0.568 0.401 0.256 0.209 0.014 0.191 0.154 0.410 0.210 0.443 0.149 0.248 0.053 0.050 0.045 0.106 0.095 0.152 0.076 0.103 
6.0 18.0 0.466 0.161 0.139 0.070 0.148 0.497 0.252 0.579 0.253 0.451 0.114 0.112 0.041 0.160 0.136 0.247 0.136 0.188 0.044 0.060 
7.0 18.0 0.332 0.076 0.004 0.310 0.280 0.702 0.318 0.606 0.233 0.287 0.015 0.139 0.168 0.363 0.198 0.285 0.093 0.064 0.071 0.158 
8.0 18.0 0.193 0.253 0.127 0.449 0.383 0.755 0.333 0.488 0.143 0.012 0.123 0.385 0.267 0.436 0.169 0.137 0.049 0.202 0.205 0.309 
9.0 18.0 0.069 0.342 0.232 0.475 0.442 0.678 0.293 0.284 0.006 0.272 0.251 0.520 0.281 0.314 0.037 0.143 0.222 0.407 0.243 0.246 
10.0 18.0 0.028 0.345 0.306 0.413 0.455 0.537 0.211 0.072 0.142 0.477 0.325 0.499 0.190 0.049 0.147 0.400 0.317 0.396 0.120 0.047 
11.0 18.0 0.091 0.280 0.348 0.310 0.433 0.399 0.106 0.102 0.271 0.577 0.323 0.350 0.023 0.250 0.300 0.504 0.262 0.148 0.116 0.374 
12.0 18.0 0.124 0.169 0.366 0.213 0.388 0.305 0.006 0.227 0.358 0.589 0.246 0.129 0.168 0.484 0.352 0.406 0.066 0.217 0.327 0.518 
13.0 18.0 0.131 0.043 0.368 0.157 0.330 0.260 0.111 0.323 0.393 0.538 0.113 0.118 0.324 0.591 0.277 0.141 0.184 0.521 0.380 0.361 
14.0 18.0 0.117 0.072 0.363 0.161 0.267 0.238 0.204 0.416 0.373 0.429 0.047 0.352 0.391 0.530 0.092 0.203 0.359 0.583 0.219 0.041 
15.0 18.0 0.091 0.153 0.359 0.209 0.200 0.198 0.280 0.506 0.304 0.258 0.199 0.533 0.353 0.315 0.125 0.486 0.376 0.370 0.052 0.427 
16.0 18.0 0.058 0.202 0.358 0.282 0.130 0.122 0.337 0.576 0.195 0.031 0.314 0.616 0.221 0.007 0.295 0.593 0.230 0.029 0.277 0.564 
17.0 18.0 0.023 0.225 0.363 0.362 0.055 0.002 0.371 0.602 0.058 0.229 0.368 0.565 0.030 0.342 0.355 0.466 0.009 0.414 0.335 0.361 
18.0 18.0 0.012 0.228 0.372 0.437 0.027 0.159 0.377 0.562 0.091 0.480 0.346 0.373 0.164 0.578 0.284 0.147 0.223 0.582 0.205 0.060 
19.0 18.0 0.042 0.218 0.386 0.495 0.115 0.345 0.350 0.443 0.231 0.667 0.250 0.074 0.303 0.624 0.114 0.230 0.311 0.439 0.022 0.407 
20.0 18.0 0.066 0.201 0.399 0.532 0.210 0.536 0.287 0.246 0.336 0.735 0.100 0.254 0.340 0.448 0.082 0.486 0.239 0.073 0.193 0.458 
21.0 18.0 0.079 0.179 0.408 0.543 0.304 0.711 0.191 0.013 0.386 0.651 0.066 0.512 0.268 0.113 0.217 0.498 0.065 0.292 0.215 0.205 
22.0 18.0 0.074 0.137 0.405 0.512 0.390 0.835 0.067 0.291 0.362 0.412 0.200 0.601 0.117 0.237 0.235 0.268 0.098 0.417 0.104 0.139 
23.0 18.0 0.043 0.053 0.378 0.418 0.451 0.862 0.066 0.527 0.268 0.076 0.258 0.480 0.039 0.427 0.148 0.049 0.154 0.263 0.024 0.258 
24.0 18.0 0.022 0.084 0.319 0.245 0.471 0.759 0.180 0.650 0.134 0.242 0.235 0.225 0.136 0.396 0.033 0.233 0.113 0.040 0.077 0.169 
25.0 18.0 0.119 0.266 0.226 0.019 0.440 0.522 0.253 0.617 0.002 0.430 0.157 0.046 0.154 0.217 0.048 0.240 0.037 0.129 0.059 0.033 
26.0 18.0 0.239 0.452 0.105 0.255 0.360 0.208 0.271 0.446 0.094 0.444 0.065 0.197 0.115 0.029 0.072 0.134 0.016 0.135 0.019 0.064 
27.0 18.0 0.359 0.584 0.024 0.458 0.250 0.099 0.241 0.218 0.138 0.326 0.006 0.221 0.059 0.085 0.058 0.027 0.033 0.073 0.007 0.063 
28.0 18.0 0.456 0.623 0.136 0.555 0.136 0.297 0.184 0.024 0.137 0.167 0.042 0.161 0.016 0.102 0.032 0.029 0.028 0.017 0.015 0.033 
29.0 18.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 18.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 19.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 19.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 19.0 0.348 0.491 0.193 0.427 0.116 0.274 0.060 0.069 0.020 0.040 0.019 0.078 0.042 0.079 0.038 0.053 0.021 0.024 0.002 0.006 
4.0 19.0 0.388 0.505 0.212 0.400 0.117 0.181 0.042 0.046 0.017 0.155 0.061 0.157 0.075 0.117 0.047 0.052 0.007 0.016 0.025 0.038 
5.0 19.0 0.394 0.420 0.200 0.264 0.086 0.020 0.003 0.217 0.078 0.289 0.109 0.209 0.092 0.099 0.025 0.024 0.041 0.084 0.066 0.089 
6.0 19.0 0.356 0.246 0.153 0.049 0.023 0.270 0.069 0.379 0.144 0.355 0.134 0.164 0.062 0.023 0.043 0.137 0.107 0.159 0.084 0.084 
7.0 19.0 0.282 0.038 0.080 0.174 0.056 0.474 0.135 0.453 0.185 0.296 0.114 0.014 0.019 0.191 0.128 0.228 0.138 0.133 0.032 0.034 
8.0 19.0 0.188 0.154 0.003 0.334 0.131 0.564 0.183 0.409 0.185 0.128 0.046 0.176 0.124 0.309 0.181 0.196 0.087 0.027 0.089 0.193 
9.0 19.0 0.093 0.280 0.075 0.397 0.188 0.535 0.203 0.281 0.141 0.076 0.051 0.319 0.210 0.302 0.159 0.038 0.045 0.222 0.206 0.251 
10.0 19.0 0.009 0.328 0.131 0.369 0.221 0.431 0.194 0.128 0.066 0.243 0.149 0.366 0.237 0.175 0.056 0.166 0.196 0.325 0.227 0.132 
11.0 19.0 0.055 0.303 0.165 0.286 0.232 0.313 0.164 0.008 0.023 0.345 0.221 0.322 0.191 0.017 0.093 0.319 0.283 0.261 0.108 0.108 
12.0 19.0 0.095 0.226 0.180 0.190 0.229 0.227 0.121 0.090 0.112 0.387 0.251 0.215 0.080 0.208 0.231 0.358 0.248 0.056 0.104 0.325 
13.0 19.0 0.114 0.122 0.182 0.117 0.218 0.188 0.071 0.153 0.191 0.393 0.232 0.073 0.067 0.354 0.302 0.269 0.090 0.207 0.296 0.381 
14.0 19.0 0.114 0.018 0.177 0.092 0.205 0.182 0.014 0.215 0.247 0.366 0.160 0.091 0.209 0.413 0.262 0.066 0.129 0.393 0.335 0.209 
15.0 19.0 0.103 0.066 0.171 0.110 0.189 0.177 0.046 0.287 0.275 0.298 0.051 0.254 0.300 0.363 0.126 0.177 0.295 0.402 0.194 0.094 
16.0 19.0 0.084 0.120 0.168 0.154 0.172 0.149 0.107 0.358 0.267 0.179 0.074 0.382 0.311 0.201 0.059 0.366 0.329 0.215 0.046 0.345 
17.0 19.0 0.060 0.150 0.169 0.211 0.150 0.090 0.167 0.412 0.220 0.017 0.191 0.437 0.233 0.034 0.221 0.417 0.212 0.083 0.246 0.385 
18.0 19.0 0.034 0.160 0.176 0.268 0.120 0.004 0.219 0.432 0.137 0.174 0.270 0.392 0.086 0.270 0.297 0.299 0.004 0.337 0.289 0.186 
19.0 19.0 0.007 0.158 0.190 0.319 0.080 0.119 0.256 0.401 0.026 0.354 0.289 0.244 0.084 0.424 0.254 0.052 0.187 0.407 0.162 0.121 
20.0 19.0 0.022 0.151 0.209 0.358 0.027 0.253 0.271 0.313 0.095 0.484 0.240 0.024 0.220 0.430 0.115 0.210 0.263 0.253 0.040 0.319 
21.0 19.0 0.050 0.142 0.235 0.384 0.039 0.391 0.256 0.167 0.204 0.524 0.132 0.212 0.274 0.277 0.054 0.359 0.196 0.030 0.176 0.283 
22.0 19.0 0.076 0.129 0.262 0.393 0.117 0.517 0.204 0.023 0.272 0.446 0.005 0.378 0.226 0.027 0.168 0.315 0.045 0.241 0.169 0.067 
23.0 19.0 0.093 0.097 0.285 0.369 0.199 0.603 0.120 0.225 0.278 0.257 0.120 0.406 0.108 0.198 0.177 0.125 0.078 0.255 0.066 0.122 
24.0 19.0 0.091 0.033 0.292 0.294 0.270 0.614 0.018 0.386 0.225 0.021 0.178 0.297 0.014 0.291 0.110 0.071 0.112 0.122 0.026 0.152 
25.0 19.0 0.061 0.080 0.272 0.159 0.312 0.523 0.078 0.454 0.132 0.192 0.171 0.114 0.089 0.238 0.025 0.161 0.076 0.025 0.055 0.070 
26.0 19.0 0.004 0.217 0.219 0.032 0.313 0.339 0.145 0.410 0.034 0.295 0.120 0.050 0.104 0.110 0.031 0.137 0.022 0.088 0.036 0.014 
27.0 19.0 0.085 0.347 0.140 0.206 0.273 0.113 0.172 0.279 0.040 0.281 0.057 0.132 0.080 0.004 0.047 0.066 0.012 0.074 0.009 0.043 
28.0 19.0 0.174 0.428 0.050 0.335 0.205 0.086 0.163 0.126 0.077 0.194 0.008 0.132 0.044 0.054 0.038 0.009 0.021 0.036 0.006 0.034 
29.0 19.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 19.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 20.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 20.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 20.0 0.085 0.258 0.027 0.216 0.065 0.161 0.090 0.082 0.087 0.044 0.039 0.008 0.006 0.016 0.031 0.027 0.033 0.026 0.018 0.016 
4.0 20.0 0.142 0.317 0.076 0.251 0.118 0.168 0.123 0.066 0.090 0.010 0.011 0.033 0.049 0.057 0.064 0.054 0.044 0.035 0.008 0.010 
5.0 20.0 0.195 0.324 0.120 0.224 0.158 0.107 0.132 0.005 0.056 0.067 0.048 0.096 0.107 0.098 0.085 0.059 0.023 0.010 0.038 0.035 
6.0 20.0 0.220 0.252 0.141 0.119 0.169 0.023 0.107 0.101 0.016 0.151 0.125 0.138 0.145 0.091 0.056 0.009 0.051 0.067 0.102 0.088 
7.0 20.0 0.209 0.117 0.134 0.032 0.151 0.160 0.052 0.182 0.107 0.190 0.183 0.122 0.125 0.021 0.033 0.084 0.147 0.133 0.125 0.083 
8.0 20.0 0.166 0.043 0.106 0.166 0.112 0.249 0.018 0.205 0.188 0.164 0.193 0.050 0.036 0.083 0.152 0.157 0.195 0.125 0.049 0.014 
9.0 20.0 0.105 0.175 0.070 0.241 0.065 0.256 0.087 0.170 0.238 0.096 0.144 0.040 0.100 0.166 0.238 0.163 0.135 0.026 0.117 0.142 
10.0 20.0 0.040 0.254 0.038 0.242 0.021 0.201 0.146 0.113 0.245 0.026 0.043 0.115 0.233 0.200 0.236 0.094 0.035 0.120 0.273 0.215 
11.0 20.0 0.017 0.269 0.016 0.185 0.018 0.126 0.190 0.070 0.209 0.030 0.086 0.168 0.311 0.179 0.123 0.028 0.239 0.237 0.296 0.163 
12.0 20.0 0.060 0.231 0.007 0.104 0.053 0.072 0.217 0.052 0.133 0.074 0.211 0.200 0.299 0.108 0.068 0.165 0.367 0.259 0.133 0.016 
13.0 20.0 0.088 0.159 0.006 0.030 0.086 0.058 0.226 0.047 0.029 0.124 0.302 0.207 0.189 0.011 0.266 0.268 0.333 0.152 0.152 0.231 
14.0 20.0 0.102 0.076 0.011 0.016 0.120 0.082 0.213 0.036 0.090 0.184 0.328 0.170 0.003 0.154 0.375 0.274 0.118 0.064 0.377 0.335 
15.0 20.0 0.104 0.010 0.018 0.023 0.154 0.119 0.177 0.009 0.204 0.236 0.279 0.082 0.197 0.272 0.343 0.162 0.162 0.269 0.391 0.235 
16.0 20.0 0.099 0.046 0.023 0.008 0.188 0.147 0.121 0.058 0.293 0.256 0.165 0.046 0.344 0.314 0.177 0.031 0.365 0.347 0.182 0.018 
17.0 20.0 0.087 0.072 0.024 0.030 0.218 0.157 0.046 0.128 0.340 0.229 0.007 0.180 0.388 0.252 0.057 0.225 0.389 0.242 0.121 0.260 
18.0 20.0 0.071 0.083 0.020 0.065 0.240 0.146 0.043 0.198 0.332 0.151 0.156 0.283 0.312 0.096 0.262 0.329 0.222 0.012 0.327 0.331 
19.0 20.0 0.050 0.082 0.007 0.099 0.250 0.113 0.135 0.254 0.265 0.029 0.284 0.316 0.139 0.104 0.350 0.286 0.039 0.234 0.315 0.179 
20.0 20.0 0.021 0.076 0.016 0.130 0.242 0.059 0.221 0.284 0.146 0.118 0.338 0.261 0.072 0.271 0.288 0.111 0.249 0.330 0.115 0.082 
21.0 20.0 0.017 0.072 0.053 0.158 0.210 0.016 0.284 0.276 0.004 0.255 0.302 0.123 0.240 0.333 0.112 0.110 0.298 0.228 0.117 0.259 
22.0 20.0 0.066 0.079 0.105 0.191 0.149 0.106 0.308 0.219 0.151 0.344 0.184 0.060 0.300 0.254 0.079 0.252 0.180 0.012 0.214 0.222 
23.0 20.0 0.123 0.095 0.169 0.226 0.058 0.213 0.280 0.108 0.253 0.343 0.029 0.213 0.236 0.074 0.182 0.234 0.008 0.160 0.146 0.047 
24.0 20.0 0.178 0.105 0.235 0.251 0.051 0.315 0.204 0.038 0.283 0.245 0.100 0.272 0.107 0.101 0.171 0.104 0.098 0.176 0.029 0.088 
25.0 20.0 0.214 0.090 0.286 0.243 0.157 0.377 0.098 0.176 0.241 0.086 0.164 0.221 0.015 0.183 0.092 0.035 0.105 0.080 0.044 0.098 
26.0 20.0 0.215 0.036 0.304 0.181 0.234 0.363 0.008 0.258 0.154 0.068 0.159 0.105 0.081 0.159 0.013 0.099 0.057 0.020 0.048 0.038 
27.0 20.0 0.174 0.053 0.280 0.073 0.266 0.270 0.086 0.258 0.060 0.156 0.111 0.006 0.090 0.080 0.031 0.086 0.011 0.054 0.024 0.014 
28.0 20.0 0.101 0.146 0.222 0.049 0.251 0.135 0.125 0.192 0.010 0.164 0.056 0.064 0.066 0.012 0.039 0.044 0.013 0.044 0.003 0.027 
29.0 20.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 20.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 21.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 21.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 21.0 0.153 0.018 0.125 0.023 0.009 0.025 0.101 0.058 0.130 0.086 0.084 0.070 0.030 0.041 0.015 0.007 0.035 0.015 0.030 0.021 
4.0 21.0 0.088 0.089 0.058 0.061 0.097 0.095 0.173 0.120 0.170 0.130 0.077 0.076 0.012 0.018 0.063 0.032 0.069 0.050 0.038 0.039 
5.0 21.0 0.006 0.165 0.029 0.120 0.195 0.157 0.231 0.158 0.170 0.130 0.019 0.037 0.096 0.056 0.121 0.090 0.080 0.077 0.004 0.026 
6.0 21.0 0.075 0.193 0.107 0.129 0.272 0.163 0.248 0.144 0.105 0.070 0.089 0.060 0.190 0.137 0.139 0.119 0.021 0.045 0.088 0.050 
7.0 21.0 0.120 0.151 0.159 0.077 0.311 0.119 0.214 0.091 0.015 0.031 0.210 0.150 0.234 0.176 0.070 0.075 0.116 0.074 0.181 0.134 
8.0 21.0 0.126 0.052 0.183 0.017 0.311 0.065 0.137 0.033 0.156 0.117 0.293 0.202 0.180 0.136 0.087 0.054 0.251 0.184 0.171 0.147 
9.0 21.0 0.102 0.063 0.185 0.074 0.282 0.042 0.033 0.010 0.284 0.180 0.299 0.199 0.027 0.026 0.260 0.186 0.277 0.218 0.017 0.042 
10.0 21.0 0.061 0.154 0.178 0.092 0.236 0.056 0.078 0.042 0.368 0.221 0.216 0.141 0.180 0.125 0.357 0.264 0.132 0.114 0.248 0.174 
11.0 21.0 0.015 0.198 0.171 0.063 0.179 0.085 0.183 0.083 0.388 0.239 0.059 0.037 0.364 0.259 0.306 0.231 0.142 0.101 0.409 0.313 
12.0 21.0 0.027 0.195 0.168 0.020 0.116 0.102 0.271 0.138 0.341 0.221 0.133 0.099 0.451 0.328 0.104 0.078 0.404 0.314 0.334 0.265 
13.0 21.0 0.060 0.158 0.170 0.071 0.048 0.086 0.334 0.197 0.231 0.156 0.314 0.237 0.399 0.291 0.178 0.149 0.499 0.396 0.024 0.024 
14.0 21.0 0.083 0.104 0.176 0.119 0.025 0.035 0.364 0.240 0.072 0.041 0.429 0.329 0.203 0.132 0.411 0.339 0.332 0.251 0.343 0.296 
15.0 21.0 0.096 0.050 0.184 0.141 0.101 0.038 0.357 0.248 0.105 0.102 0.448 0.341 0.064 0.090 0.488 0.391 0.007 0.044 0.508 0.424 
16.0 21.0 0.102 0.011 0.191 0.142 0.178 0.112 0.314 0.216 0.272 0.238 0.364 0.258 0.317 0.295 0.372 0.271 0.336 0.323 0.370 0.280 
17.0 21.0 0.102 0.011 0.194 0.131 0.252 0.179 0.235 0.148 0.400 0.338 0.193 0.100 0.472 0.406 0.111 0.026 0.492 0.430 0.021 0.047 
18.0 21.0 0.095 0.018 0.192 0.116 0.319 0.235 0.125 0.053 0.464 0.376 0.024 0.095 0.477 0.375 0.185 0.235 0.396 0.298 0.310 0.328 
19.0 21.0 0.080 0.015 0.180 0.098 0.373 0.275 0.006 0.062 0.449 0.339 0.235 0.273 0.329 0.206 0.387 0.386 0.110 0.005 0.415 0.373 
20.0 21.0 0.055 0.008 0.156 0.080 0.406 0.296 0.144 0.180 0.351 0.224 0.380 0.377 0.082 0.041 0.411 0.351 0.197 0.277 0.250 0.159 
21.0 21.0 0.013 0.008 0.113 0.057 0.410 0.294 0.272 0.286 0.185 0.049 0.419 0.366 0.171 0.267 0.257 0.148 0.352 0.369 0.040 0.141 
22.0 21.0 0.050 0.021 0.046 0.017 0.372 0.256 0.363 0.353 0.015 0.151 0.336 0.231 0.325 0.364 0.019 0.106 0.285 0.224 0.227 0.283 
23.0 21.0 0.135 0.061 0.047 0.052 0.285 0.163 0.392 0.351 0.193 0.309 0.167 0.023 0.325 0.286 0.160 0.250 0.091 0.025 0.206 0.185 
24.0 21.0 0.232 0.124 0.158 0.146 0.155 0.019 0.351 0.265 0.300 0.365 0.012 0.163 0.209 0.100 0.206 0.222 0.070 0.162 0.078 0.028 
25.0 21.0 0.323 0.188 0.266 0.240 0.005 0.147 0.251 0.113 0.313 0.300 0.135 0.246 0.060 0.077 0.145 0.089 0.118 0.145 0.028 0.088 
26.0 21.0 0.379 0.220 0.346 0.295 0.134 0.280 0.123 0.052 0.248 0.152 0.175 0.210 0.048 0.153 0.054 0.037 0.084 0.056 0.054 0.070 
27.0 21.0 0.384 0.196 0.376 0.281 0.228 0.328 0.007 0.165 0.148 0.013 0.149 0.111 0.088 0.130 0.012 0.077 0.031 0.021 0.035 0.021 
28.0 21.0 0.335 0.122 0.354 0.203 0.265 0.286 0.073 0.196 0.056 0.088 0.096 0.021 0.080 0.068 0.035 0.063 0.004 0.040 0.010 0.013 
29.0 21.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 21.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 22.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 22.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 22.0 0.335 0.170 0.241 0.178 0.044 0.105 0.094 0.025 0.146 0.087 0.108 0.089 0.056 0.066 0.004 0.029 0.027 0.004 0.033 0.016 
4.0 22.0 0.273 0.103 0.167 0.109 0.064 0.031 0.189 0.116 0.212 0.170 0.120 0.129 0.024 0.067 0.047 0.016 0.073 0.042 0.056 0.047 
5.0 22.0 0.171 0.014 0.058 0.020 0.197 0.135 0.282 0.217 0.241 0.229 0.076 0.121 0.066 0.027 0.126 0.076 0.113 0.095 0.044 0.062 
6.0 22.0 0.061 0.103 0.059 0.090 0.320 0.235 0.334 0.273 0.196 0.211 0.040 0.039 0.192 0.114 0.184 0.152 0.083 0.111 0.053 0.048 
7.0 22.0 0.026 0.139 0.156 0.119 0.406 0.274 0.325 0.263 0.074 0.114 0.194 0.108 0.287 0.222 0.149 0.164 0.059 0.042 0.185 0.110 
8.0 22.0 0.074 0.104 0.222 0.095 0.443 0.264 0.255 0.206 0.100 0.027 0.329 0.236 0.279 0.251 0.012 0.065 0.244 0.144 0.244 0.202 
9.0 22.0 0.084 0.025 0.259 0.055 0.436 0.245 0.138 0.130 0.278 0.166 0.387 0.307 0.140 0.169 0.225 0.118 0.349 0.273 0.119 0.156 
10.0 22.0 0.066 0.061 0.276 0.037 0.395 0.238 0.003 0.047 0.418 0.285 0.337 0.296 0.096 0.009 0.397 0.286 0.260 0.256 0.166 0.056 
11.0 22.0 0.035 0.120 0.284 0.047 0.332 0.239 0.146 0.046 0.490 0.364 0.184 0.199 0.344 0.212 0.417 0.350 0.021 0.065 0.425 0.292 
12.0 22.0 0.001 0.142 0.290 0.086 0.254 0.230 0.277 0.148 0.477 0.388 0.037 0.033 0.510 0.378 0.247 0.253 0.356 0.220 0.453 0.381 
13.0 22.0 0.034 0.134 0.296 0.137 0.164 0.196 0.382 0.249 0.380 0.342 0.272 0.167 0.524 0.432 0.061 0.017 0.559 0.434 0.180 0.211 
14.0 22.0 0.061 0.105 0.303 0.182 0.065 0.131 0.448 0.330 0.211 0.220 0.452 0.340 0.357 0.325 0.370 0.258 0.472 0.415 0.246 0.138 
15.0 22.0 0.082 0.070 0.312 0.211 0.039 0.043 0.470 0.375 0.003 0.048 0.532 0.436 0.073 0.099 0.538 0.432 0.146 0.168 0.525 0.410 
16.0 22.0 0.095 0.042 0.319 0.225 0.145 0.056 0.445 0.374 0.211 0.144 0.491 0.422 0.237 0.172 0.492 0.422 0.248 0.175 0.483 0.418 
17.0 22.0 0.103 0.027 0.323 0.227 0.250 0.154 0.374 0.326 0.394 0.317 0.336 0.297 0.472 0.389 0.251 0.225 0.505 0.421 0.153 0.155 
18.0 22.0 0.104 0.023 0.321 0.224 0.349 0.246 0.260 0.234 0.516 0.438 0.103 0.091 0.554 0.474 0.081 0.070 0.494 0.432 0.240 0.197 
19.0 22.0 0.095 0.028 0.311 0.219 0.436 0.330 0.113 0.106 0.551 0.481 0.151 0.145 0.457 0.391 0.358 0.328 0.236 0.203 0.442 0.395 
20.0 22.0 0.073 0.036 0.287 0.211 0.502 0.400 0.055 0.048 0.488 0.426 0.360 0.344 0.216 0.166 0.461 0.425 0.112 0.127 0.341 0.305 
21.0 22.0 0.033 0.041 0.243 0.195 0.536 0.448 0.223 0.210 0.332 0.276 0.464 0.440 0.076 0.115 0.355 0.313 0.346 0.351 0.047 0.022 
22.0 22.0 0.034 0.028 0.170 0.160 0.524 0.458 0.362 0.353 0.114 0.053 0.429 0.391 0.297 0.326 0.113 0.060 0.342 0.330 0.202 0.230 
23.0 22.0 0.131 0.020 0.064 0.088 0.452 0.403 0.440 0.436 0.108 0.181 0.274 0.210 0.359 0.362 0.111 0.169 0.160 0.120 0.233 0.240 
24.0 22.0 0.252 0.101 0.072 0.027 0.321 0.272 0.438 0.425 0.271 0.344 0.076 0.020 0.275 0.235 0.207 0.242 0.030 0.089 0.118 0.097 
25.0 22.0 0.378 0.203 0.216 0.168 0.151 0.078 0.358 0.311 0.335 0.379 0.086 0.183 0.123 0.050 0.175 0.165 0.112 0.148 0.015 0.048 
26.0 22.0 0.476 0.291 0.341 0.295 0.024 0.129 0.229 0.136 0.302 0.289 0.164 0.230 0.010 0.094 0.086 0.044 0.097 0.096 0.050 0.070 
27.0 22.0 0.520 0.324 0.417 0.359 0.164 0.275 0.092 0.038 0.212 0.140 0.164 0.176 0.073 0.130 0.011 0.043 0.046 0.022 0.040 0.039 
28.0 22.0 0.501 0.291 0.431 0.342 0.245 0.323 0.015 0.137 0.111 0.015 0.120 0.087 0.081 0.098 0.026 0.061 0.006 0.023 0.016 0.004 
29.0 22.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 22.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 23.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 23.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 23.0 0.440 0.236 0.304 0.231 0.077 0.144 0.078 0.018 0.137 0.061 0.108 0.071 0.065 0.058 0.016 0.031 0.015 0.010 0.027 0.006 
4.0 23.0 0.391 0.192 0.237 0.180 0.031 0.061 0.176 0.077 0.212 0.141 0.133 0.117 0.047 0.072 0.025 0.022 0.059 0.021 0.057 0.032 
5.0 23.0 0.291 0.093 0.124 0.077 0.173 0.076 0.282 0.186 0.260 0.216 0.108 0.133 0.030 0.045 0.104 0.038 0.114 0.067 0.066 0.057 
6.0 23.0 0.170 0.022 0.009 0.034 0.317 0.206 0.356 0.269 0.239 0.233 0.011 0.079 0.157 0.054 0.182 0.112 0.115 0.105 0.019 0.052 
7.0 23.0 0.061 0.097 0.130 0.105 0.430 0.286 0.371 0.293 0.135 0.172 0.147 0.037 0.277 0.166 0.185 0.159 0.017 0.073 0.142 0.042 
8.0 23.0 0.014 0.110 0.223 0.121 0.495 0.311 0.318 0.261 0.036 0.053 0.304 0.169 0.311 0.235 0.065 0.116 0.184 0.053 0.248 0.147 
9.0 23.0 0.050 0.069 0.285 0.105 0.509 0.307 0.209 0.195 0.228 0.089 0.397 0.270 0.212 0.212 0.150 0.018 0.336 0.195 0.188 0.176 
10.0 23.0 0.055 0.007 0.323 0.087 0.482 0.299 0.065 0.110 0.396 0.224 0.386 0.304 0.005 0.093 0.355 0.185 0.318 0.255 0.060 0.063 
11.0 23.0 0.039 0.057 0.346 0.090 0.424 0.291 0.092 0.013 0.502 0.330 0.263 0.256 0.264 0.091 0.435 0.301 0.092 0.164 0.348 0.149 
12.0 23.0 0.013 0.092 0.360 0.115 0.344 0.276 0.242 0.096 0.524 0.388 0.055 0.130 0.471 0.274 0.327 0.292 0.244 0.057 0.464 0.308 
13.0 23.0 0.016 0.101 0.371 0.152 0.247 0.241 0.370 0.205 0.456 0.380 0.188 0.048 0.545 0.385 0.055 0.143 0.505 0.292 0.284 0.280 
14.0 23.0 0.042 0.091 0.380 0.190 0.138 0.180 0.460 0.298 0.304 0.296 0.399 0.230 0.434 0.362 0.267 0.096 0.510 0.384 0.112 0.043 
15.0 23.0 0.065 0.073 0.389 0.220 0.021 0.099 0.505 0.363 0.099 0.154 0.522 0.364 0.183 0.213 0.488 0.304 0.256 0.270 0.443 0.237 
16.0 23.0 0.082 0.054 0.396 0.239 0.099 0.008 0.501 0.388 0.124 0.024 0.527 0.410 0.126 0.014 0.515 0.386 0.122 0.008 0.498 0.364 
17.0 23.0 0.093 0.041 0.400 0.248 0.219 0.096 0.446 0.367 0.331 0.202 0.412 0.353 0.394 0.241 0.336 0.302 0.426 0.256 0.250 0.256 
18.0 23.0 0.097 0.037 0.398 0.251 0.334 0.194 0.344 0.303 0.487 0.350 0.203 0.206 0.534 0.388 0.031 0.086 0.500 0.378 0.129 0.013 
19.0 23.0 0.093 0.040 0.388 0.250 0.438 0.287 0.202 0.199 0.562 0.438 0.051 0.004 0.499 0.402 0.268 0.163 0.315 0.288 0.388 0.257 
20.0 23.0 0.075 0.046 0.366 0.247 0.523 0.371 0.032 0.063 0.539 0.445 0.284 0.203 0.306 0.273 0.429 0.330 0.010 0.044 0.370 0.306 
21.0 23.0 0.039 0.049 0.323 0.236 0.579 0.437 0.148 0.093 0.417 0.361 0.431 0.350 0.028 0.048 0.389 0.334 0.278 0.204 0.125 0.142 
22.0 23.0 0.024 0.040 0.253 0.210 0.589 0.474 0.310 0.247 0.216 0.192 0.447 0.385 0.220 0.177 0.187 0.176 0.340 0.295 0.139 0.094 
23.0 23.0 0.119 0.007 0.148 0.156 0.539 0.459 0.420 0.365 0.012 0.023 0.332 0.289 0.332 0.294 0.043 0.038 0.203 0.192 0.219 0.193 
24.0 23.0 0.243 0.060 0.010 0.063 0.427 0.376 0.455 0.413 0.201 0.213 0.150 0.112 0.295 0.264 0.172 0.167 0.026 0.027 0.140 0.135 
25.0 23.0 0.380 0.154 0.147 0.068 0.264 0.224 0.406 0.368 0.304 0.317 0.024 0.066 0.167 0.132 0.175 0.169 0.085 0.091 0.026 0.024 
26.0 23.0 0.501 0.252 0.294 0.205 0.081 0.036 0.296 0.243 0.308 0.306 0.127 0.167 0.035 0.013 0.105 0.087 0.093 0.095 0.036 0.041 
27.0 23.0 0.574 0.318 0.399 0.307 0.081 0.145 0.162 0.087 0.242 0.209 0.153 0.172 0.046 0.084 0.030 0.006 0.054 0.045 0.038 0.039 
28.0 23.0 0.583 0.326 0.445 0.343 0.191 0.250 0.045 0.043 0.150 0.090 0.127 0.118 0.070 0.091 0.013 0.038 0.015 0.003 0.019 0.014 
29.0 23.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 23.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 24.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 24.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 24.0 0.468 0.205 0.312 0.190 0.084 0.115 0.061 0.016 0.111 0.031 0.089 0.038 0.056 0.030 0.020 0.017 0.004 0.008 0.015 0.001 
4.0 24.0 0.435 0.185 0.258 0.164 0.008 0.065 0.145 0.037 0.178 0.079 0.116 0.066 0.051 0.043 0.007 0.018 0.036 0.005 0.042 0.008 
5.0 24.0 0.353 0.120 0.160 0.096 0.135 0.025 0.242 0.110 0.230 0.131 0.108 0.085 0.007 0.038 0.066 0.002 0.086 0.021 0.062 0.025 
6.0 24.0 0.242 0.029 0.035 0.011 0.274 0.124 0.321 0.176 0.230 0.159 0.038 0.071 0.102 0.004 0.141 0.042 0.109 0.053 0.032 0.038 
7.0 24.0 0.132 0.050 0.088 0.062 0.392 0.199 0.352 0.211 0.157 0.142 0.088 0.017 0.215 0.067 0.171 0.086 0.050 0.064 0.076 0.016 
8.0 24.0 0.046 0.085 0.192 0.093 0.471 0.236 0.322 0.208 0.019 0.083 0.231 0.065 0.274 0.130 0.102 0.097 0.098 0.025 0.189 0.045 
9.0 24.0 0.007 0.072 0.268 0.093 0.503 0.247 0.237 0.175 0.153 0.007 0.337 0.145 0.227 0.155 0.063 0.052 0.252 0.060 0.195 0.106 
10.0 24.0 0.029 0.030 0.321 0.083 0.493 0.248 0.112 0.125 0.317 0.102 0.360 0.199 0.068 0.121 0.252 0.044 0.293 0.143 0.037 0.105 
11.0 24.0 0.028 0.020 0.355 0.082 0.449 0.247 0.033 0.060 0.436 0.194 0.283 0.206 0.153 0.028 0.365 0.149 0.159 0.160 0.212 0.011 
12.0 24.0 0.014 0.055 0.378 0.097 0.379 0.241 0.179 0.021 0.484 0.262 0.121 0.157 0.357 0.100 0.330 0.208 0.105 0.077 0.374 0.128 
13.0 24.0 0.007 0.072 0.394 0.124 0.289 0.220 0.310 0.106 0.452 0.290 0.089 0.055 0.467 0.215 0.140 0.178 0.363 0.079 0.310 0.213 
14.0 24.0 0.028 0.073 0.406 0.154 0.185 0.179 0.409 0.188 0.337 0.263 0.291 0.076 0.424 0.263 0.132 0.054 0.444 0.214 0.022 0.148 
15.0 24.0 0.048 0.064 0.416 0.180 0.071 0.120 0.468 0.252 0.166 0.186 0.431 0.195 0.246 0.222 0.359 0.104 0.301 0.240 0.286 0.022 
16.0 24.0 0.064 0.051 0.422 0.199 0.048 0.049 0.482 0.290 0.033 0.072 0.476 0.271 0.010 0.104 0.444 0.223 0.008 0.137 0.416 0.185 
17.0 24.0 0.075 0.039 0.425 0.210 0.167 0.031 0.449 0.295 0.230 0.058 0.414 0.282 0.261 0.054 0.352 0.250 0.280 0.042 0.290 0.231 
18.0 24.0 0.080 0.033 0.423 0.213 0.283 0.111 0.370 0.267 0.392 0.182 0.258 0.224 0.428 0.197 0.124 0.168 0.414 0.198 0.004 0.126 
19.0 24.0 0.076 0.032 0.412 0.213 0.390 0.187 0.251 0.207 0.490 0.276 0.045 0.109 0.455 0.275 0.141 0.015 0.330 0.243 0.264 0.055 
20.0 24.0 0.061 0.032 0.390 0.209 0.480 0.256 0.101 0.120 0.505 0.323 0.172 0.035 0.336 0.259 0.326 0.144 0.089 0.154 0.328 0.189 
21.0 24.0 0.030 0.032 0.352 0.200 0.545 0.315 0.064 0.014 0.430 0.310 0.334 0.170 0.118 0.153 0.354 0.232 0.164 0.018 0.178 0.183 
22.0 24.0 0.024 0.028 0.290 0.183 0.571 0.355 0.223 0.103 0.276 0.232 0.392 0.253 0.110 0.007 0.225 0.203 0.276 0.159 0.048 0.050 
23.0 24.0 0.106 0.013 0.197 0.151 0.545 0.367 0.344 0.207 0.079 0.101 0.333 0.251 0.250 0.139 0.034 0.083 0.211 0.179 0.164 0.083 
24.0 24.0 0.216 0.026 0.074 0.098 0.463 0.339 0.405 0.280 0.106 0.047 0.196 0.171 0.265 0.194 0.107 0.046 0.069 0.096 0.137 0.119 
25.0 24.0 0.342 0.082 0.071 0.019 0.329 0.261 0.393 0.298 0.229 0.168 0.042 0.048 0.183 0.155 0.145 0.110 0.042 0.009 0.049 0.066 
26.0 24.0 0.463 0.153 0.216 0.083 0.166 0.139 0.317 0.251 0.268 0.222 0.070 0.060 0.072 0.064 0.107 0.095 0.073 0.059 0.014 0.010 
27.0 24.0 0.549 0.219 0.333 0.179 0.009 0.001 0.206 0.155 0.236 0.200 0.118 0.113 0.011 0.018 0.047 0.040 0.053 0.049 0.029 0.024 
28.0 24.0 0.583 0.255 0.401 0.242 0.115 0.116 0.097 0.049 0.167 0.130 0.114 0.108 0.048 0.056 0.004 0.006 0.022 0.018 0.019 0.017 
29.0 24.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 24.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 25.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 25.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 25.0 0.433 0.127 0.274 0.107 0.069 0.055 0.047 0.008 0.079 0.014 0.059 0.010 0.037 0.005 0.014 0.002 0.002 0.002 0.005 0.002 
4.0 25.0 0.415 0.123 0.236 0.099 0.002 0.039 0.108 0.018 0.126 0.025 0.080 0.014 0.038 0.007 0.005 0.005 0.014 0.008 0.020 0.008 
5.0 25.0 0.358 0.093 0.162 0.069 0.096 0.014 0.181 0.038 0.168 0.038 0.082 0.022 0.014 0.017 0.029 0.018 0.045 0.018 0.039 0.010 
6.0 25.0 0.272 0.040 0.062 0.024 0.209 0.046 0.247 0.065 0.179 0.055 0.045 0.032 0.048 0.023 0.080 0.015 0.073 0.003 0.037 0.016 
7.0 25.0 0.178 0.016 0.045 0.022 0.314 0.087 0.283 0.088 0.140 0.066 0.035 0.033 0.129 0.015 0.118 0.005 0.059 0.028 0.015 0.038 
8.0 25.0 0.097 0.050 0.142 0.046 0.392 0.113 0.275 0.101 0.050 0.064 0.140 0.019 0.190 0.013 0.100 0.038 0.020 0.053 0.098 0.035 
9.0 25.0 0.039 0.053 0.221 0.051 0.435 0.128 0.222 0.103 0.076 0.046 0.232 0.017 0.188 0.054 0.009 0.065 0.133 0.045 0.146 0.017 
10.0 25.0 0.007 0.030 0.280 0.047 0.441 0.138 0.131 0.095 0.209 0.015 0.276 0.059 0.104 0.087 0.125 0.058 0.206 0.012 0.089 0.079 
11.0 25.0 0.006 0.004 0.322 0.045 0.416 0.149 0.016 0.075 0.319 0.043 0.248 0.100 0.044 0.088 0.238 0.006 0.169 0.086 0.066 0.101 
12.0 25.0 0.004 0.034 0.352 0.055 0.364 0.158 0.106 0.041 0.381 0.098 0.149 0.119 0.207 0.046 0.264 0.072 0.017 0.125 0.222 0.039 
13.0 25.0 0.007 0.051 0.373 0.074 0.291 0.157 0.222 0.016 0.381 0.144 0.001 0.103 0.324 0.033 0.175 0.131 0.181 0.086 0.259 0.076 
14.0 25.0 0.021 0.056 0.388 0.097 0.203 0.140 0.315 0.063 0.314 0.164 0.162 0.051 0.341 0.107 0.006 0.128 0.303 0.022 0.118 0.151 
15.0 25.0 0.035 0.052 0.398 0.117 0.104 0.110 0.379 0.111 0.195 0.154 0.293 0.026 0.251 0.151 0.192 0.063 0.275 0.127 0.105 0.122 
16.0 25.0 0.046 0.042 0.405 0.134 0.002 0.069 0.406 0.150 0.043 0.114 0.361 0.097 0.082 0.143 0.307 0.038 0.109 0.167 0.266 0.004 
17.0 25.0 0.054 0.031 0.406 0.144 0.107 0.022 0.395 0.171 0.117 0.053 0.350 0.148 0.112 0.085 0.300 0.125 0.109 0.113 0.263 0.122 
18.0 25.0 0.056 0.021 0.403 0.147 0.211 0.033 0.344 0.173 0.261 0.025 0.262 0.165 0.271 0.012 0.177 0.160 0.265 0.005 0.102 0.168 
19.0 25.0 0.051 0.015 0.392 0.144 0.308 0.079 0.258 0.156 0.363 0.092 0.115 0.144 0.343 0.101 0.011 0.124 0.281 0.121 0.107 0.101 
20.0 25.0 0.037 0.010 0.371 0.139 0.392 0.123 0.144 0.123 0.406 0.150 0.053 0.085 0.306 0.164 0.182 0.030 0.155 0.168 0.228 0.034 
21.0 25.0 0.011 0.009 0.337 0.130 0.455 0.160 0.012 0.076 0.380 0.185 0.201 0.009 0.175 0.172 0.262 0.081 0.033 0.114 0.190 0.135 
22.0 25.0 0.032 0.008 0.285 0.118 0.490 0.190 0.122 0.019 0.286 0.187 0.285 0.084 0.004 0.114 0.220 0.149 0.169 0.009 0.043 0.127 
23.0 25.0 0.096 0.005 0.211 0.106 0.485 0.211 0.235 0.048 0.144 0.151 0.283 0.145 0.136 0.015 0.096 0.136 0.180 0.104 0.083 0.027 
24.0 25.0 0.181 0.009 0.114 0.089 0.436 0.222 0.309 0.113 0.007 0.078 0.207 0.156 0.195 0.077 0.028 0.058 0.100 0.117 0.111 0.063 
25.0 25.0 0.281 0.022 0.004 0.061 0.344 0.213 0.329 0.165 0.128 0.015 0.095 0.112 0.169 0.118 0.093 0.027 0.009 0.058 0.065 0.076 
26.0 25.0 0.384 0.053 0.127 0.017 0.220 0.173 0.294 0.185 0.193 0.095 0.007 0.035 0.097 0.095 0.092 0.067 0.041 0.014 0.011 0.037 
27.0 25.0 0.469 0.096 0.237 0.046 0.087 0.100 0.221 0.161 0.198 0.134 0.068 0.034 0.026 0.038 0.055 0.054 0.044 0.033 0.015 0.007 
28.0 25.0 0.517 0.138 0.316 0.107 0.030 0.013 0.134 0.104 0.162 0.123 0.086 0.067 0.019 0.012 0.019 0.021 0.026 0.025 0.015 0.011 
29.0 25.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 25.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 26.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 26.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 26.0 0.358 0.052 0.211 0.031 0.039 0.010 0.039 0.013 0.050 0.008 0.030 0.010 0.015 0.012 0.005 0.008 0.002 0.003 0.001 0.002 
4.0 26.0 0.352 0.053 0.186 0.031 0.004 0.013 0.074 0.010 0.073 0.013 0.039 0.019 0.017 0.016 0.005 0.008 0.000 0.009 0.002 0.013 
5.0 26.0 0.320 0.046 0.139 0.025 0.066 0.007 0.117 0.007 0.096 0.023 0.043 0.023 0.012 0.013 0.003 0.016 0.009 0.023 0.012 0.019 
6.0 26.0 0.265 0.026 0.071 0.015 0.142 0.005 0.160 0.012 0.108 0.024 0.033 0.013 0.009 0.021 0.024 0.035 0.028 0.032 0.025 0.020 
7.0 26.0 0.198 0.003 0.009 0.003 0.220 0.004 0.191 0.009 0.098 0.009 0.001 0.023 0.047 0.049 0.052 0.044 0.044 0.021 0.023 0.030 
8.0 26.0 0.133 0.024 0.089 0.008 0.286 0.010 0.199 0.004 0.056 0.023 0.055 0.052 0.092 0.057 0.069 0.020 0.030 0.041 0.014 0.061 
9.0 26.0 0.080 0.030 0.159 0.010 0.331 0.018 0.175 0.023 0.016 0.052 0.118 0.063 0.118 0.029 0.048 0.042 0.024 0.083 0.070 0.054 
10.0 26.0 0.043 0.020 0.218 0.007 0.349 0.030 0.123 0.045 0.103 0.068 0.166 0.045 0.102 0.031 0.016 0.090 0.095 0.073 0.095 0.031 
11.0 26.0 0.023 0.003 0.263 0.007 0.342 0.048 0.048 0.061 0.187 0.061 0.176 0.002 0.035 0.087 0.100 0.092 0.131 0.014 0.045 0.107 
12.0 26.0 0.015 0.023 0.296 0.012 0.311 0.067 0.040 0.066 0.248 0.032 0.140 0.054 0.065 0.113 0.161 0.037 0.093 0.099 0.064 0.121 
13.0 26.0 0.015 0.038 0.321 0.023 0.261 0.082 0.129 0.056 0.273 0.013 0.061 0.095 0.163 0.090 0.160 0.053 0.016 0.146 0.160 0.045 
14.0 26.0 0.020 0.043 0.339 0.039 0.195 0.087 0.207 0.033 0.250 0.057 0.044 0.106 0.218 0.023 0.083 0.123 0.138 0.101 0.155 0.089 
15.0 26.0 0.027 0.040 0.350 0.056 0.118 0.082 0.266 0.007 0.187 0.091 0.146 0.084 0.208 0.056 0.037 0.137 0.197 0.014 0.046 0.157 
16.0 26.0 0.032 0.033 0.357 0.069 0.035 0.068 0.300 0.028 0.092 0.107 0.221 0.036 0.133 0.117 0.149 0.086 0.158 0.119 0.099 0.116 
17.0 26.0 0.034 0.022 0.358 0.077 0.051 0.047 0.306 0.054 0.018 0.103 0.249 0.023 0.015 0.136 0.205 0.009 0.038 0.162 0.185 0.017 
18.0 26.0 0.032 0.011 0.353 0.079 0.136 0.024 0.282 0.074 0.127 0.080 0.223 0.080 0.109 0.106 0.181 0.097 0.101 0.114 0.157 0.126 
19.0 26.0 0.025 0.002 0.342 0.076 0.215 0.006 0.232 0.087 0.218 0.043 0.150 0.120 0.201 0.036 0.087 0.144 0.187 0.008 0.035 0.157 
20.0 26.0 0.011 0.006 0.323 0.070 0.284 0.019 0.158 0.093 0.275 0.006 0.045 0.129 0.231 0.052 0.039 0.122 0.174 0.110 0.100 0.080 
21.0 26.0 0.012 0.012 0.294 0.062 0.339 0.035 0.068 0.092 0.289 0.058 0.068 0.104 0.189 0.124 0.142 0.041 0.074 0.150 0.158 0.048 
22.0 26.0 0.044 0.013 0.253 0.055 0.375 0.051 0.029 0.081 0.254 0.106 0.158 0.044 0.091 0.147 0.175 0.061 0.050 0.092 0.105 0.122 
23.0 26.0 0.089 0.009 0.199 0.054 0.385 0.071 0.121 0.057 0.176 0.134 0.199 0.033 0.023 0.105 0.128 0.119 0.119 0.014 0.003 0.088 
24.0 26.0 0.146 0.002 0.130 0.060 0.366 0.099 0.194 0.015 0.074 0.128 0.184 0.095 0.104 0.024 0.043 0.104 0.108 0.085 0.065 0.008 
25.0 26.0 0.215 0.012 0.048 0.067 0.317 0.129 0.236 0.040 0.028 0.083 0.125 0.114 0.129 0.051 0.032 0.040 0.049 0.081 0.066 0.053 
26.0 26.0 0.290 0.014 0.045 0.066 0.239 0.146 0.239 0.092 0.104 0.013 0.049 0.085 0.102 0.081 0.062 0.021 0.006 0.034 0.032 0.048 
27.0 26.0 0.361 0.007 0.136 0.043 0.143 0.134 0.206 0.119 0.139 0.051 0.015 0.030 0.053 0.062 0.054 0.042 0.027 0.008 0.003 0.020 
28.0 26.0 0.414 0.034 0.213 0.006 0.046 0.090 0.150 0.111 0.135 0.083 0.049 0.018 0.010 0.024 0.030 0.031 0.024 0.019 0.009 0.002 
29.0 26.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 26.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 27.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 27.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 27.0 0.273 0.006 0.141 0.015 0.008 0.029 0.034 0.015 0.026 0.004 0.007 0.014 0.003 0.015 0.002 0.009 0.001 0.004 0.003 0.002 
4.0 27.0 0.272 0.006 0.127 0.015 0.016 0.022 0.047 0.001 0.030 0.022 0.005 0.028 0.002 0.021 0.002 0.009 0.007 0.006 0.008 0.008 
5.0 27.0 0.259 0.008 0.101 0.009 0.047 0.005 0.063 0.022 0.034 0.044 0.007 0.036 0.005 0.016 0.011 0.008 0.014 0.018 0.008 0.017 
6.0 27.0 0.232 0.006 0.063 0.002 0.087 0.016 0.082 0.044 0.042 0.055 0.014 0.026 0.013 0.011 0.015 0.031 0.007 0.032 0.011 0.017 
7.0 27.0 0.194 0.003 0.013 0.004 0.134 0.035 0.103 0.056 0.048 0.044 0.016 0.007 0.011 0.047 0.003 0.049 0.021 0.024 0.036 0.012 
8.0 27.0 0.150 0.012 0.044 0.009 0.181 0.047 0.116 0.051 0.043 0.011 0.005 0.049 0.011 0.071 0.029 0.037 0.049 0.018 0.039 0.048 
9.0 27.0 0.108 0.016 0.100 0.016 0.220 0.049 0.116 0.031 0.021 0.034 0.025 0.081 0.046 0.062 0.056 0.012 0.047 0.069 0.009 0.058 
10.0 27.0 0.074 0.010 0.151 0.023 0.245 0.041 0.097 0.001 0.021 0.075 0.063 0.085 0.074 0.014 0.053 0.071 0.004 0.086 0.071 0.014 
11.0 27.0 0.049 0.003 0.194 0.026 0.251 0.024 0.060 0.034 0.072 0.096 0.095 0.056 0.075 0.054 0.010 0.103 0.073 0.042 0.101 0.067 
12.0 27.0 0.034 0.017 0.229 0.024 0.240 0.002 0.009 0.060 0.122 0.092 0.106 0.003 0.038 0.109 0.058 0.082 0.116 0.046 0.053 0.116 
13.0 27.0 0.027 0.028 0.255 0.016 0.212 0.021 0.050 0.076 0.158 0.064 0.088 0.059 0.027 0.124 0.114 0.011 0.092 0.123 0.054 0.084 
14.0 27.0 0.024 0.033 0.274 0.003 0.169 0.039 0.107 0.076 0.169 0.018 0.040 0.102 0.095 0.086 0.121 0.076 0.002 0.127 0.139 0.020 
15.0 27.0 0.023 0.031 0.287 0.010 0.116 0.049 0.155 0.065 0.153 0.030 0.025 0.115 0.139 0.016 0.072 0.129 0.100 0.057 0.133 0.113 
16.0 27.0 0.021 0.025 0.294 0.020 0.057 0.053 0.189 0.046 0.111 0.072 0.090 0.097 0.141 0.062 0.013 0.124 0.154 0.049 0.037 0.131 
17.0 27.0 0.018 0.016 0.295 0.027 0.006 0.053 0.207 0.023 0.051 0.101 0.139 0.051 0.097 0.119 0.099 0.063 0.127 0.129 0.088 0.058 
18.0 27.0 0.012 0.006 0.290 0.029 0.068 0.049 0.205 0.003 0.018 0.112 0.161 0.010 0.020 0.132 0.148 0.027 0.032 0.137 0.157 0.054 
19.0 27.0 0.002 0.005 0.280 0.027 0.127 0.045 0.185 0.029 0.087 0.103 0.149 0.070 0.068 0.098 0.136 0.103 0.080 0.069 0.124 0.127 
20.0 27.0 0.012 0.013 0.262 0.022 0.180 0.041 0.149 0.054 0.145 0.074 0.104 0.114 0.137 0.027 0.067 0.130 0.148 0.035 0.013 0.112 
21.0 27.0 0.031 0.019 0.239 0.016 0.223 0.038 0.099 0.077 0.184 0.027 0.035 0.127 0.164 0.057 0.030 0.093 0.133 0.112 0.096 0.023 
22.0 27.0 0.055 0.019 0.208 0.014 0.255 0.031 0.039 0.093 0.195 0.031 0.043 0.100 0.136 0.115 0.107 0.011 0.046 0.111 0.124 0.066 
23.0 27.0 0.084 0.013 0.172 0.018 0.274 0.016 0.025 0.095 0.173 0.085 0.107 0.040 0.063 0.120 0.126 0.065 0.048 0.043 0.064 0.085 
24.0 27.0 0.117 0.002 0.129 0.032 0.277 0.014 0.087 0.077 0.121 0.116 0.137 0.028 0.019 0.075 0.086 0.093 0.090 0.033 0.016 0.039 
25.0 27.0 0.156 0.022 0.078 0.053 0.263 0.053 0.138 0.037 0.050 0.110 0.126 0.076 0.075 0.009 0.022 0.067 0.071 0.064 0.052 0.017 
26.0 27.0 0.203 0.039 0.018 0.072 0.227 0.093 0.168 0.016 0.021 0.070 0.083 0.085 0.088 0.042 0.027 0.019 0.026 0.049 0.042 0.038 
27.0 27.0 0.254 0.042 0.048 0.076 0.170 0.116 0.169 0.062 0.074 0.013 0.030 0.058 0.066 0.054 0.042 0.017 0.008 0.016 0.017 0.028 
28.0 27.0 0.302 0.028 0.114 0.058 0.101 0.110 0.145 0.084 0.096 0.033 0.012 0.019 0.032 0.037 0.033 0.025 0.017 0.005 0.001 0.011 
29.0 27.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 27.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 28.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 28.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 28.0 0.194 0.015 0.081 0.030 0.017 0.034 0.029 0.012 0.010 0.006 0.008 0.013 0.012 0.012 0.006 0.006 0.000 0.002 0.004 0.001 
4.0 28.0 0.196 0.015 0.072 0.030 0.027 0.027 0.028 0.002 0.002 0.022 0.016 0.023 0.013 0.015 0.002 0.004 0.009 0.002 0.012 0.005 
5.0 28.0 0.195 0.011 0.061 0.024 0.036 0.010 0.024 0.021 0.008 0.040 0.016 0.029 0.004 0.011 0.016 0.005 0.022 0.011 0.016 0.010 
6.0 28.0 0.188 0.008 0.045 0.014 0.049 0.014 0.025 0.044 0.006 0.052 0.004 0.024 0.021 0.005 0.032 0.020 0.024 0.019 0.007 0.009 
7.0 28.0 0.172 0.008 0.021 0.003 0.069 0.038 0.034 0.060 0.007 0.048 0.019 0.003 0.041 0.030 0.032 0.033 0.008 0.017 0.033 0.005 
8.0 28.0 0.148 0.010 0.013 0.009 0.095 0.058 0.047 0.063 0.024 0.026 0.036 0.031 0.039 0.053 0.006 0.031 0.047 0.004 0.058 0.023 
9.0 28.0 0.120 0.010 0.052 0.020 0.124 0.069 0.059 0.051 0.035 0.012 0.035 0.063 0.009 0.056 0.047 0.005 0.076 0.037 0.036 0.037 
10.0 28.0 0.093 0.006 0.092 0.030 0.148 0.069 0.064 0.025 0.030 0.054 0.011 0.079 0.040 0.029 0.081 0.038 0.054 0.060 0.039 0.021 
11.0 28.0 0.069 0.003 0.130 0.036 0.163 0.058 0.056 0.008 0.009 0.085 0.027 0.067 0.081 0.020 0.073 0.072 0.021 0.046 0.108 0.024 
12.0 28.0 0.051 0.012 0.162 0.037 0.166 0.039 0.036 0.040 0.025 0.097 0.065 0.029 0.092 0.072 0.018 0.075 0.102 0.005 0.109 0.069 
13.0 28.0 0.038 0.021 0.188 0.033 0.156 0.017 0.006 0.066 0.062 0.085 0.087 0.022 0.062 0.101 0.060 0.036 0.136 0.067 0.026 0.072 
14.0 28.0 0.029 0.025 0.207 0.025 0.134 0.005 0.029 0.079 0.092 0.052 0.083 0.069 0.002 0.091 0.118 0.027 0.086 0.095 0.095 0.020 
15.0 28.0 0.022 0.024 0.221 0.016 0.103 0.022 0.065 0.081 0.108 0.009 0.054 0.097 0.069 0.047 0.124 0.082 0.019 0.068 0.154 0.050 
16.0 28.0 0.015 0.020 0.228 0.008 0.066 0.035 0.095 0.072 0.107 0.036 0.007 0.099 0.118 0.015 0.074 0.102 0.117 0.002 0.112 0.088 
17.0 28.0 0.007 0.013 0.230 0.003 0.025 0.045 0.118 0.056 0.088 0.074 0.047 0.073 0.129 0.072 0.012 0.076 0.154 0.068 0.009 0.067 
18.0 28.0 0.002 0.004 0.226 0.002 0.017 0.052 0.131 0.033 0.054 0.098 0.095 0.028 0.097 0.104 0.095 0.018 0.110 0.101 0.119 0.001 
19.0 28.0 0.014 0.005 0.217 0.002 0.056 0.057 0.133 0.007 0.009 0.106 0.124 0.025 0.029 0.098 0.138 0.047 0.007 0.080 0.151 0.065 
20.0 28.0 0.028 0.012 0.203 0.003 0.093 0.061 0.125 0.022 0.042 0.093 0.125 0.073 0.052 0.058 0.120 0.089 0.097 0.017 0.084 0.087 
21.0 28.0 0.044 0.017 0.184 0.005 0.125 0.063 0.107 0.050 0.090 0.062 0.095 0.101 0.117 0.004 0.049 0.088 0.139 0.050 0.030 0.053 
22.0 28.0 0.061 0.017 0.163 0.005 0.151 0.061 0.079 0.075 0.128 0.015 0.039 0.099 0.139 0.062 0.040 0.044 0.098 0.079 0.104 0.010 
23.0 28.0 0.077 0.011 0.141 0.001 0.173 0.050 0.041 0.088 0.145 0.035 0.028 0.067 0.108 0.089 0.097 0.014 0.011 0.057 0.089 0.049 
24.0 28.0 0.093 0.002 0.117 0.015 0.191 0.028 0.006 0.086 0.134 0.075 0.082 0.017 0.043 0.079 0.098 0.055 0.056 0.008 0.024 0.043 
25.0 28.0 0.111 0.020 0.091 0.035 0.200 0.005 0.055 0.065 0.095 0.091 0.105 0.030 0.023 0.040 0.056 0.059 0.070 0.031 0.028 0.010 
26.0 28.0 0.134 0.039 0.058 0.057 0.195 0.044 0.097 0.027 0.039 0.079 0.093 0.057 0.060 0.004 0.007 0.036 0.043 0.040 0.039 0.018 
27.0 28.0 0.166 0.050 0.015 0.072 0.171 0.077 0.122 0.014 0.016 0.045 0.057 0.055 0.062 0.030 0.023 0.006 0.011 0.025 0.024 0.023 
28.0 28.0 0.204 0.048 0.036 0.071 0.130 0.092 0.124 0.046 0.053 0.005 0.018 0.034 0.043 0.032 0.028 0.011 0.007 0.008 0.008 0.015 
29.0 28.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 28.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 29.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 29.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 29.0 0.132 0.018 0.036 0.029 0.032 0.027 0.023 0.007 0.002 0.007 0.015 0.010 0.015 0.007 0.007 0.003 0.001 0.000 0.004 0.001 
4.0 29.0 0.134 0.018 0.030 0.029 0.033 0.021 0.014 0.003 0.017 0.016 0.025 0.015 0.016 0.008 0.002 0.001 0.009 0.002 0.011 0.003 
5.0 29.0 0.139 0.016 0.028 0.026 0.029 0.010 0.001 0.016 0.030 0.027 0.026 0.017 0.005 0.006 0.016 0.004 0.022 0.005 0.016 0.003 
6.0 29.0 0.143 0.014 0.026 0.019 0.024 0.007 0.010 0.032 0.033 0.035 0.012 0.015 0.021 0.003 0.036 0.009 0.027 0.007 0.007 0.004 
7.0 29.0 0.142 0.012 0.018 0.009 0.026 0.028 0.011 0.046 0.019 0.036 0.017 0.004 0.049 0.015 0.041 0.016 0.009 0.008 0.026 0.003 
8.0 29.0 0.134 0.012 0.003 0.002 0.036 0.047 0.001 0.052 0.007 0.025 0.047 0.015 0.059 0.029 0.017 0.018 0.036 0.002 0.054 0.006 
9.0 29.0 0.119 0.010 0.021 0.014 0.053 0.061 0.016 0.048 0.035 0.001 0.062 0.037 0.037 0.035 0.032 0.009 0.075 0.013 0.046 0.016 
10.0 29.0 0.100 0.006 0.049 0.025 0.072 0.066 0.033 0.032 0.053 0.029 0.052 0.053 0.013 0.026 0.080 0.012 0.072 0.029 0.015 0.016 
11.0 29.0 0.080 0.001 0.078 0.033 0.090 0.063 0.044 0.008 0.054 0.057 0.019 0.053 0.069 0.000 0.093 0.036 0.014 0.032 0.088 0.002 
12.0 29.0 0.062 0.008 0.105 0.036 0.101 0.051 0.046 0.020 0.037 0.074 0.028 0.034 0.105 0.034 0.057 0.048 0.072 0.013 0.116 0.027 
13.0 29.0 0.047 0.014 0.129 0.036 0.104 0.034 0.038 0.045 0.006 0.074 0.071 0.002 0.102 0.062 0.017 0.036 0.132 0.022 0.061 0.043 
14.0 29.0 0.034 0.018 0.147 0.032 0.098 0.014 0.021 0.062 0.031 0.056 0.095 0.034 0.055 0.067 0.093 0.002 0.116 0.049 0.049 0.030 
15.0 29.0 0.023 0.018 0.160 0.026 0.085 0.004 0.001 0.070 0.064 0.026 0.092 0.062 0.015 0.048 0.130 0.036 0.034 0.051 0.132 0.007 
16.0 29.0 0.012 0.016 0.168 0.021 0.065 0.019 0.025 0.069 0.088 0.009 0.064 0.073 0.083 0.012 0.110 0.061 0.070 0.023 0.130 0.040 
17.0 29.0 0.002 0.011 0.170 0.016 0.043 0.032 0.049 0.060 0.097 0.042 0.016 0.065 0.125 0.029 0.043 0.060 0.138 0.020 0.044 0.048 
18.0 29.0 0.010 0.005 0.168 0.013 0.018 0.043 0.069 0.044 0.090 0.068 0.039 0.039 0.125 0.060 0.045 0.034 0.132 0.053 0.069 0.024 
19.0 29.0 0.023 0.002 0.161 0.012 0.006 0.051 0.086 0.023 0.066 0.081 0.088 0.003 0.082 0.070 0.112 0.006 0.057 0.060 0.133 0.017 
20.0 29.0 0.036 0.008 0.151 0.012 0.029 0.057 0.096 0.001 0.028 0.080 0.117 0.034 0.010 0.056 0.129 0.042 0.044 0.037 0.108 0.048 
21.0 29.0 0.049 0.011 0.138 0.012 0.051 0.061 0.100 0.026 0.020 0.064 0.117 0.062 0.066 0.022 0.088 0.058 0.112 0.005 0.018 0.049 
22.0 29.0 0.061 0.011 0.124 0.010 0.072 0.061 0.094 0.048 0.069 0.034 0.083 0.072 0.115 0.018 0.011 0.046 0.109 0.038 0.065 0.021 
23.0 29.0 0.069 0.007 0.112 0.004 0.095 0.054 0.076 0.064 0.106 0.001 0.027 0.062 0.116 0.049 0.058 0.014 0.047 0.043 0.083 0.014 
24.0 29.0 0.073 0.002 0.102 0.006 0.118 0.039 0.045 0.069 0.122 0.035 0.032 0.035 0.075 0.058 0.084 0.019 0.020 0.024 0.044 0.027 
25.0 29.0 0.077 0.015 0.092 0.021 0.140 0.016 0.004 0.061 0.109 0.057 0.072 0.003 0.017 0.044 0.066 0.037 0.052 0.005 0.005 0.017 
26.0 29.0 0.086 0.029 0.077 0.038 0.154 0.012 0.040 0.041 0.073 0.061 0.083 0.025 0.028 0.018 0.028 0.034 0.046 0.023 0.028 0.002 
27.0 29.0 0.102 0.041 0.052 0.053 0.153 0.040 0.075 0.013 0.026 0.048 0.066 0.036 0.047 0.006 0.004 0.018 0.022 0.023 0.025 0.014 
28.0 29.0 0.129 0.045 0.018 0.060 0.135 0.061 0.093 0.015 0.015 0.024 0.037 0.032 0.042 0.018 0.018 0.002 0.003 0.014 0.013 0.014 
29.0 29.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 29.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 30.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 30.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 30.0 0.087 0.015 0.006 0.022 0.038 0.017 0.016 0.002 0.009 0.006 0.018 0.006 0.014 0.003 0.005 0.000 0.001 0.001 0.004 0.001 
4.0 30.0 0.088 0.014 0.002 0.022 0.034 0.014 0.004 0.004 0.024 0.011 0.026 0.008 0.014 0.003 0.001 0.001 0.008 0.002 0.009 0.001 
5.0 30.0 0.095 0.014 0.004 0.021 0.024 0.007 0.013 0.011 0.038 0.016 0.027 0.008 0.004 0.001 0.014 0.002 0.019 0.001 0.012 0.000 
6.0 30.0 0.104 0.013 0.009 0.017 0.010 0.003 0.028 0.020 0.042 0.020 0.013 0.007 0.020 0.002 0.031 0.003 0.023 0.001 0.005 0.002 
7.0 30.0 0.111 0.013 0.012 0.012 0.001 0.016 0.034 0.029 0.030 0.021 0.014 0.003 0.046 0.006 0.038 0.005 0.009 0.002 0.018 0.002 
8.0 30.0 0.113 0.012 0.008 0.004 0.001 0.031 0.028 0.035 0.004 0.017 0.045 0.006 0.059 0.011 0.021 0.007 0.026 0.002 0.042 0.002 
9.0 30.0 0.108 0.011 0.003 0.006 0.006 0.043 0.012 0.035 0.030 0.006 0.067 0.017 0.045 0.017 0.020 0.007 0.061 0.001 0.040 0.003 
10.0 30.0 0.097 0.007 0.020 0.016 0.020 0.052 0.009 0.028 0.058 0.012 0.066 0.028 0.004 0.017 0.066 0.001 0.067 0.009 0.003 0.008 
11.0 30.0 0.082 0.002 0.040 0.024 0.036 0.053 0.030 0.013 0.072 0.031 0.041 0.033 0.051 0.007 0.087 0.011 0.027 0.016 0.062 0.007 
12.0 30.0 0.067 0.004 0.061 0.030 0.050 0.047 0.045 0.006 0.067 0.046 0.002 0.028 0.095 0.010 0.067 0.022 0.044 0.015 0.096 0.004 
13.0 30.0 0.052 0.009 0.081 0.032 0.061 0.036 0.051 0.025 0.044 0.051 0.050 0.012 0.107 0.029 0.009 0.024 0.105 0.003 0.067 0.018 
14.0 30.0 0.038 0.012 0.097 0.031 0.065 0.022 0.048 0.041 0.009 0.044 0.086 0.011 0.078 0.039 0.062 0.012 0.110 0.016 0.016 0.023 
15.0 30.0 0.025 0.014 0.109 0.028 0.064 0.007 0.036 0.051 0.030 0.028 0.100 0.031 0.019 0.036 0.110 0.008 0.055 0.027 0.094 0.013 
16.0 30.0 0.012 0.012 0.117 0.024 0.059 0.008 0.019 0.053 0.065 0.005 0.087 0.043 0.049 0.020 0.112 0.027 0.032 0.023 0.113 0.008 
17.0 30.0 0.000 0.009 0.120 0.020 0.050 0.020 0.002 0.050 0.089 0.018 0.050 0.045 0.101 0.003 0.066 0.036 0.103 0.006 0.061 0.024 
18.0 30.0 0.013 0.005 0.120 0.017 0.039 0.031 0.025 0.040 0.099 0.039 0.001 0.034 0.121 0.025 0.007 0.031 0.120 0.018 0.028 0.024 
19.0 30.0 0.026 0.001 0.115 0.015 0.026 0.039 0.047 0.026 0.091 0.052 0.054 0.015 0.100 0.039 0.076 0.013 0.076 0.034 0.096 0.008 
20.0 30.0 0.038 0.003 0.109 0.013 0.013 0.045 0.068 0.009 0.065 0.056 0.094 0.008 0.045 0.040 0.109 0.010 0.004 0.034 0.099 0.017 
21.0 30.0 0.048 0.005 0.101 0.011 0.002 0.048 0.084 0.009 0.025 0.051 0.111 0.029 0.024 0.027 0.094 0.028 0.074 0.017 0.043 0.031 
22.0 30.0 0.056 0.005 0.093 0.009 0.018 0.048 0.092 0.026 0.023 0.036 0.097 0.043 0.080 0.006 0.039 0.032 0.093 0.007 0.028 0.027 
23.0 30.0 0.059 0.002 0.088 0.004 0.039 0.044 0.088 0.038 0.068 0.015 0.056 0.045 0.100 0.018 0.023 0.022 0.058 0.022 0.060 0.008 
24.0 30.0 0.057 0.003 0.086 0.003 0.063 0.035 0.070 0.046 0.096 0.007 0.004 0.035 0.081 0.033 0.059 0.003 0.006 0.022 0.045 0.009 
25.0 30.0 0.054 0.010 0.086 0.012 0.090 0.022 0.039 0.046 0.102 0.026 0.040 0.018 0.040 0.035 0.060 0.016 0.030 0.008 0.011 0.013 
26.0 30.0 0.054 0.019 0.082 0.023 0.113 0.004 0.001 0.038 0.083 0.038 0.062 0.002 0.002 0.024 0.037 0.023 0.037 0.008 0.014 0.005 
27.0 30.0 0.060 0.028 0.071 0.034 0.126 0.015 0.035 0.022 0.049 0.037 0.061 0.017 0.028 0.008 0.010 0.019 0.025 0.015 0.019 0.005 
28.0 30.0 0.077 0.034 0.049 0.043 0.123 0.033 0.061 0.004 0.013 0.027 0.043 0.021 0.034 0.004 0.007 0.009 0.010 0.013 0.014 0.010 
29.0 30.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 30.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 



==> pics/SMD1MeanEasyAnis1.csv <==
x y 1M5 1M8 2M5 2M8 3M5 3M8 4M5 4M8 5M5 5M8 6M5 6M8 7M5 7M8 8M5 8M8 9M5 9M8 10M5 10M8 
1.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
4.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
5.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
6.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
7.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
8.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
9.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
10.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
11.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
12.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
13.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
14.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
15.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
16.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
17.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
18.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
19.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
20.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
21.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
22.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
23.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
24.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
25.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
26.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
27.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
28.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
29.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 2.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 2.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 2.0 0.211 0.079 0.056 0.090 0.093 0.099 0.106 0.054 0.046 0.004 0.030 0.055 0.060 0.066 0.037 0.031 0.004 0.011 0.016 0.030 
4.0 2.0 0.193 0.072 0.026 0.079 0.120 0.068 0.097 0.005 0.004 0.066 0.073 0.092 0.075 0.060 0.018 0.007 0.028 0.051 0.038 0.041 
5.0 2.0 0.182 0.041 0.005 0.044 0.130 0.010 0.071 0.057 0.049 0.116 0.099 0.093 0.052 0.013 0.034 0.060 0.071 0.069 0.046 0.013 
6.0 2.0 0.172 0.001 0.016 0.002 0.135 0.054 0.041 0.108 0.085 0.130 0.085 0.051 0.015 0.056 0.095 0.092 0.080 0.039 0.006 0.041 
7.0 2.0 0.152 0.038 0.045 0.042 0.145 0.102 0.021 0.128 0.091 0.098 0.036 0.022 0.091 0.115 0.114 0.079 0.019 0.026 0.081 0.077 
8.0 2.0 0.119 0.055 0.085 0.062 0.161 0.118 0.009 0.110 0.075 0.027 0.026 0.099 0.129 0.133 0.060 0.019 0.089 0.090 0.131 0.065 
9.0 2.0 0.078 0.047 0.131 0.058 0.177 0.102 0.002 0.061 0.052 0.058 0.068 0.148 0.105 0.091 0.043 0.068 0.163 0.116 0.073 0.007 
10.0 2.0 0.036 0.024 0.175 0.041 0.183 0.068 0.016 0.002 0.035 0.125 0.079 0.143 0.034 0.002 0.134 0.139 0.135 0.078 0.074 0.070 
11.0 2.0 0.001 0.004 0.213 0.023 0.175 0.031 0.039 0.048 0.027 0.153 0.062 0.085 0.051 0.106 0.158 0.151 0.008 0.018 0.199 0.121 
12.0 2.0 0.027 0.025 0.239 0.011 0.150 0.003 0.068 0.078 0.024 0.138 0.030 0.005 0.109 0.175 0.099 0.085 0.143 0.126 0.193 0.102 
13.0 2.0 0.044 0.036 0.255 0.008 0.110 0.014 0.096 0.087 0.021 0.092 0.008 0.092 0.120 0.175 0.013 0.033 0.220 0.179 0.040 0.009 
14.0 2.0 0.051 0.039 0.261 0.011 0.059 0.022 0.117 0.081 0.014 0.033 0.029 0.146 0.078 0.103 0.118 0.140 0.162 0.128 0.154 0.104 
15.0 2.0 0.051 0.034 0.258 0.016 0.004 0.024 0.127 0.069 0.004 0.024 0.037 0.157 0.009 0.005 0.164 0.182 0.013 0.007 0.243 0.156 
16.0 2.0 0.046 0.023 0.250 0.021 0.051 0.025 0.123 0.054 0.008 0.071 0.029 0.127 0.061 0.108 0.130 0.141 0.140 0.117 0.167 0.112 
17.0 2.0 0.041 0.006 0.236 0.023 0.100 0.027 0.106 0.040 0.018 0.105 0.008 0.065 0.105 0.171 0.033 0.036 0.209 0.174 0.019 0.002 
18.0 2.0 0.036 0.012 0.217 0.022 0.140 0.032 0.082 0.023 0.026 0.123 0.026 0.013 0.104 0.172 0.078 0.083 0.155 0.133 0.183 0.106 
19.0 2.0 0.036 0.029 0.193 0.020 0.168 0.042 0.055 0.001 0.034 0.121 0.057 0.091 0.055 0.108 0.149 0.160 0.012 0.020 0.211 0.136 
20.0 2.0 0.042 0.038 0.165 0.016 0.183 0.056 0.030 0.032 0.046 0.089 0.074 0.142 0.027 0.002 0.138 0.157 0.129 0.096 0.090 0.075 
21.0 2.0 0.056 0.035 0.133 0.012 0.186 0.067 0.010 0.070 0.064 0.028 0.065 0.144 0.103 0.098 0.051 0.079 0.174 0.146 0.077 0.027 
22.0 2.0 0.076 0.017 0.100 0.009 0.181 0.067 0.010 0.098 0.084 0.048 0.023 0.091 0.132 0.142 0.060 0.022 0.098 0.110 0.148 0.094 
23.0 2.0 0.099 0.006 0.068 0.007 0.175 0.053 0.032 0.103 0.094 0.106 0.039 0.009 0.093 0.115 0.118 0.085 0.021 0.032 0.088 0.096 
24.0 2.0 0.122 0.020 0.039 0.003 0.168 0.031 0.061 0.084 0.078 0.128 0.084 0.062 0.018 0.048 0.100 0.091 0.088 0.034 0.008 0.054 
25.0 2.0 0.144 0.012 0.011 0.011 0.159 0.002 0.094 0.049 0.036 0.115 0.093 0.102 0.046 0.025 0.041 0.052 0.082 0.060 0.057 0.003 
26.0 2.0 0.167 0.013 0.021 0.034 0.139 0.037 0.117 0.003 0.018 0.072 0.065 0.103 0.068 0.075 0.011 0.005 0.040 0.039 0.053 0.028 
27.0 2.0 0.194 0.034 0.058 0.052 0.104 0.068 0.122 0.042 0.061 0.012 0.022 0.067 0.055 0.083 0.033 0.047 0.004 0.003 0.028 0.018 
28.0 2.0 0.222 0.034 0.098 0.050 0.058 0.074 0.105 0.067 0.081 0.039 0.015 0.016 0.026 0.054 0.029 0.053 0.012 0.031 0.007 0.006 
29.0 2.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 2.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 3.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 3.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 3.0 0.332 0.059 0.147 0.080 0.052 0.113 0.119 0.090 0.092 0.045 0.011 0.026 0.040 0.070 0.039 0.061 0.015 0.022 0.007 0.015 
4.0 3.0 0.303 0.059 0.100 0.079 0.111 0.094 0.144 0.044 0.073 0.032 0.029 0.096 0.069 0.104 0.037 0.043 0.008 0.027 0.028 0.055 
5.0 3.0 0.266 0.020 0.047 0.038 0.164 0.028 0.152 0.036 0.036 0.117 0.069 0.134 0.074 0.075 0.005 0.031 0.047 0.094 0.044 0.069 
6.0 3.0 0.220 0.033 0.012 0.017 0.214 0.047 0.146 0.102 0.011 0.153 0.092 0.100 0.045 0.023 0.047 0.120 0.071 0.112 0.022 0.011 
7.0 3.0 0.165 0.067 0.077 0.050 0.258 0.088 0.130 0.120 0.051 0.117 0.091 0.006 0.012 0.134 0.082 0.151 0.045 0.035 0.042 0.096 
8.0 3.0 0.105 0.068 0.145 0.051 0.293 0.085 0.101 0.089 0.089 0.031 0.074 0.103 0.051 0.184 0.073 0.078 0.027 0.104 0.094 0.158 
9.0 3.0 0.046 0.043 0.208 0.027 0.311 0.051 0.057 0.033 0.124 0.060 0.051 0.163 0.071 0.135 0.028 0.064 0.090 0.202 0.073 0.093 
10.0 3.0 0.004 0.007 0.260 0.010 0.306 0.015 0.002 0.018 0.154 0.117 0.025 0.151 0.068 0.012 0.033 0.189 0.096 0.169 0.020 0.078 
11.0 3.0 0.041 0.025 0.298 0.026 0.276 0.016 0.071 0.049 0.170 0.127 0.008 0.080 0.055 0.122 0.061 0.215 0.040 0.007 0.111 0.227 
12.0 3.0 0.064 0.044 0.321 0.031 0.225 0.025 0.140 0.059 0.164 0.101 0.041 0.013 0.040 0.200 0.056 0.122 0.043 0.184 0.125 0.223 
13.0 3.0 0.075 0.052 0.331 0.026 0.157 0.023 0.200 0.053 0.132 0.054 0.077 0.094 0.026 0.192 0.029 0.041 0.094 0.277 0.046 0.045 
14.0 3.0 0.074 0.054 0.331 0.014 0.079 0.017 0.239 0.039 0.075 0.007 0.104 0.135 0.011 0.105 0.018 0.181 0.080 0.196 0.070 0.181 
15.0 3.0 0.066 0.051 0.324 0.010 0.003 0.010 0.253 0.027 0.005 0.031 0.114 0.136 0.008 0.015 0.030 0.229 0.019 0.005 0.129 0.280 
16.0 3.0 0.054 0.039 0.313 0.019 0.082 0.008 0.241 0.019 0.066 0.059 0.105 0.104 0.023 0.123 0.024 0.169 0.051 0.182 0.093 0.188 
17.0 3.0 0.039 0.018 0.298 0.023 0.155 0.011 0.206 0.013 0.125 0.078 0.079 0.047 0.035 0.185 0.007 0.032 0.082 0.259 0.010 0.028 
18.0 3.0 0.026 0.009 0.279 0.020 0.216 0.014 0.152 0.006 0.164 0.088 0.043 0.024 0.046 0.178 0.032 0.120 0.055 0.182 0.102 0.213 
19.0 3.0 0.017 0.039 0.256 0.013 0.264 0.020 0.087 0.008 0.178 0.085 0.007 0.094 0.056 0.102 0.045 0.212 0.016 0.003 0.113 0.238 
20.0 3.0 0.016 0.067 0.228 0.010 0.295 0.028 0.020 0.027 0.171 0.061 0.031 0.142 0.066 0.023 0.027 0.192 0.078 0.178 0.034 0.088 
21.0 3.0 0.028 0.077 0.194 0.023 0.309 0.030 0.043 0.054 0.147 0.009 0.063 0.139 0.067 0.139 0.031 0.069 0.082 0.228 0.065 0.111 
22.0 3.0 0.054 0.057 0.152 0.029 0.306 0.024 0.097 0.074 0.111 0.063 0.092 0.075 0.044 0.181 0.074 0.081 0.022 0.123 0.092 0.193 
23.0 3.0 0.095 0.015 0.101 0.022 0.286 0.015 0.140 0.075 0.063 0.117 0.108 0.024 0.014 0.122 0.077 0.150 0.051 0.027 0.034 0.120 
24.0 3.0 0.146 0.020 0.043 0.012 0.252 0.009 0.171 0.054 0.006 0.130 0.100 0.104 0.057 0.015 0.038 0.116 0.071 0.106 0.030 0.005 
25.0 3.0 0.202 0.025 0.020 0.015 0.202 0.029 0.184 0.015 0.055 0.097 0.064 0.131 0.076 0.080 0.010 0.026 0.045 0.088 0.049 0.057 
26.0 3.0 0.257 0.009 0.085 0.030 0.138 0.059 0.174 0.038 0.099 0.031 0.015 0.100 0.061 0.114 0.034 0.053 0.011 0.017 0.036 0.045 
27.0 3.0 0.303 0.004 0.146 0.035 0.067 0.074 0.142 0.074 0.116 0.039 0.027 0.034 0.029 0.085 0.033 0.078 0.009 0.039 0.016 0.002 
28.0 3.0 0.333 0.011 0.194 0.014 0.002 0.053 0.097 0.075 0.107 0.074 0.050 0.025 0.001 0.029 0.018 0.055 0.013 0.051 0.003 0.027 
29.0 3.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 3.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 4.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 4.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 4.0 0.471 0.040 0.260 0.004 0.013 0.067 0.117 0.097 0.132 0.092 0.060 0.028 0.004 0.039 0.027 0.065 0.018 0.049 0.001 0.009 
4.0 4.0 0.432 0.028 0.195 0.018 0.082 0.085 0.185 0.088 0.157 0.043 0.041 0.048 0.035 0.103 0.042 0.082 0.015 0.016 0.007 0.041 
5.0 4.0 0.358 0.050 0.100 0.010 0.194 0.058 0.245 0.040 0.153 0.046 0.003 0.114 0.076 0.114 0.050 0.025 0.004 0.074 0.014 0.097 
6.0 4.0 0.263 0.079 0.011 0.026 0.304 0.034 0.278 0.027 0.106 0.092 0.073 0.111 0.114 0.037 0.042 0.089 0.017 0.142 0.021 0.068 
7.0 4.0 0.164 0.082 0.121 0.026 0.392 0.037 0.269 0.031 0.017 0.077 0.150 0.044 0.126 0.082 0.006 0.157 0.050 0.093 0.030 0.066 
8.0 4.0 0.073 0.053 0.218 0.029 0.445 0.061 0.217 0.019 0.098 0.029 0.206 0.046 0.090 0.144 0.058 0.110 0.079 0.064 0.021 0.187 
9.0 4.0 0.001 0.011 0.296 0.068 0.460 0.093 0.128 0.029 0.213 0.027 0.217 0.084 0.007 0.115 0.123 0.028 0.071 0.196 0.020 0.149 
10.0 4.0 0.054 0.027 0.351 0.099 0.436 0.108 0.013 0.033 0.305 0.038 0.172 0.071 0.102 0.027 0.151 0.143 0.014 0.186 0.072 0.045 
11.0 4.0 0.088 0.052 0.384 0.112 0.380 0.099 0.110 0.019 0.350 0.037 0.075 0.029 0.199 0.069 0.120 0.172 0.072 0.034 0.092 0.232 
12.0 4.0 0.105 0.063 0.400 0.107 0.299 0.072 0.225 0.030 0.338 0.046 0.053 0.016 0.248 0.115 0.032 0.098 0.143 0.153 0.054 0.246 
13.0 4.0 0.107 0.067 0.403 0.090 0.201 0.037 0.318 0.058 0.268 0.050 0.182 0.045 0.227 0.101 0.084 0.031 0.155 0.241 0.030 0.064 
14.0 4.0 0.098 0.068 0.396 0.069 0.095 0.007 0.375 0.076 0.148 0.044 0.274 0.047 0.131 0.043 0.177 0.127 0.089 0.167 0.107 0.172 
15.0 4.0 0.083 0.068 0.384 0.050 0.013 0.017 0.393 0.085 0.005 0.026 0.308 0.041 0.005 0.022 0.207 0.154 0.019 0.000 0.125 0.273 
16.0 4.0 0.062 0.060 0.369 0.038 0.116 0.033 0.372 0.082 0.138 0.018 0.275 0.036 0.138 0.073 0.163 0.106 0.118 0.158 0.074 0.177 
17.0 4.0 0.039 0.042 0.352 0.031 0.211 0.042 0.314 0.068 0.256 0.036 0.185 0.026 0.230 0.097 0.063 0.007 0.161 0.214 0.014 0.042 
18.0 4.0 0.016 0.009 0.334 0.027 0.294 0.046 0.228 0.049 0.332 0.046 0.061 0.033 0.254 0.083 0.052 0.101 0.132 0.135 0.086 0.220 
19.0 4.0 0.002 0.041 0.314 0.033 0.362 0.049 0.122 0.032 0.354 0.052 0.067 0.051 0.209 0.036 0.140 0.157 0.052 0.034 0.107 0.226 
20.0 4.0 0.012 0.093 0.289 0.053 0.411 0.059 0.007 0.021 0.323 0.054 0.173 0.064 0.113 0.054 0.173 0.125 0.041 0.182 0.071 0.052 
21.0 4.0 0.007 0.128 0.255 0.083 0.439 0.074 0.104 0.019 0.246 0.063 0.234 0.049 0.003 0.120 0.146 0.016 0.107 0.198 0.004 0.155 
22.0 4.0 0.022 0.119 0.207 0.103 0.441 0.097 0.202 0.020 0.135 0.081 0.239 0.032 0.105 0.122 0.072 0.115 0.118 0.065 0.058 0.203 
23.0 4.0 0.079 0.064 0.139 0.089 0.410 0.110 0.271 0.038 0.010 0.081 0.188 0.084 0.158 0.048 0.015 0.141 0.072 0.085 0.073 0.080 
24.0 4.0 0.162 0.009 0.049 0.049 0.344 0.103 0.302 0.061 0.103 0.054 0.098 0.115 0.149 0.060 0.071 0.069 0.009 0.125 0.042 0.050 
25.0 4.0 0.262 0.059 0.057 0.012 0.243 0.085 0.286 0.082 0.176 0.017 0.004 0.096 0.093 0.117 0.075 0.036 0.026 0.060 0.010 0.079 
26.0 4.0 0.357 0.083 0.164 0.022 0.122 0.063 0.227 0.095 0.194 0.063 0.061 0.036 0.029 0.104 0.047 0.090 0.026 0.028 0.002 0.028 
27.0 4.0 0.424 0.101 0.250 0.050 0.007 0.027 0.148 0.083 0.168 0.095 0.086 0.033 0.015 0.044 0.018 0.078 0.015 0.066 0.001 0.026 
28.0 4.0 0.452 0.124 0.301 0.086 0.081 0.028 0.071 0.041 0.120 0.084 0.082 0.064 0.034 0.015 0.001 0.032 0.006 0.052 0.001 0.042 
29.0 4.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 4.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 5.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 5.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 5.0 0.592 0.226 0.366 0.167 0.087 0.057 0.100 0.055 0.162 0.112 0.109 0.085 0.041 0.024 0.006 0.033 0.016 0.050 0.009 0.027 
4.0 5.0 0.544 0.203 0.286 0.125 0.041 0.018 0.212 0.115 0.236 0.136 0.121 0.056 0.015 0.036 0.036 0.076 0.037 0.051 0.021 0.006 
5.0 5.0 0.434 0.171 0.150 0.073 0.212 0.088 0.330 0.153 0.276 0.119 0.080 0.008 0.061 0.090 0.095 0.075 0.069 0.008 0.033 0.065 
6.0 5.0 0.289 0.127 0.013 0.012 0.383 0.159 0.405 0.174 0.233 0.082 0.038 0.055 0.181 0.098 0.149 0.022 0.061 0.078 0.012 0.082 
7.0 5.0 0.147 0.068 0.164 0.066 0.512 0.229 0.407 0.183 0.097 0.037 0.202 0.088 0.272 0.069 0.119 0.050 0.044 0.097 0.115 0.017 
8.0 5.0 0.031 0.005 0.286 0.141 0.581 0.281 0.330 0.165 0.098 0.023 0.343 0.110 0.255 0.032 0.027 0.076 0.198 0.045 0.170 0.082 
9.0 5.0 0.053 0.045 0.372 0.194 0.589 0.295 0.195 0.113 0.298 0.097 0.395 0.123 0.105 0.012 0.224 0.066 0.269 0.041 0.059 0.105 
10.0 5.0 0.106 0.071 0.425 0.218 0.545 0.266 0.027 0.031 0.452 0.173 0.331 0.117 0.128 0.040 0.356 0.050 0.159 0.069 0.173 0.041 
11.0 5.0 0.133 0.078 0.451 0.217 0.462 0.205 0.146 0.063 0.526 0.224 0.164 0.076 0.352 0.084 0.331 0.036 0.097 0.052 0.341 0.061 
12.0 5.0 0.142 0.078 0.457 0.199 0.354 0.130 0.302 0.146 0.507 0.230 0.062 0.004 0.478 0.121 0.141 0.014 0.353 0.033 0.283 0.086 
13.0 5.0 0.136 0.078 0.451 0.173 0.231 0.056 0.423 0.204 0.398 0.188 0.288 0.088 0.453 0.132 0.140 0.020 0.449 0.036 0.005 0.042 
14.0 5.0 0.121 0.079 0.437 0.144 0.102 0.007 0.495 0.231 0.217 0.106 0.447 0.163 0.270 0.096 0.378 0.064 0.295 0.028 0.316 0.036 
15.0 5.0 0.099 0.082 0.419 0.117 0.025 0.054 0.515 0.231 0.004 0.007 0.504 0.198 0.001 0.022 0.465 0.092 0.014 0.007 0.436 0.060 
16.0 5.0 0.073 0.084 0.401 0.089 0.145 0.090 0.484 0.207 0.207 0.094 0.447 0.183 0.264 0.064 0.368 0.087 0.310 0.026 0.283 0.030 
17.0 5.0 0.043 0.075 0.383 0.064 0.257 0.113 0.407 0.166 0.381 0.172 0.292 0.122 0.441 0.129 0.130 0.052 0.442 0.043 0.036 0.025 
18.0 5.0 0.012 0.039 0.365 0.050 0.355 0.124 0.292 0.115 0.491 0.217 0.078 0.037 0.479 0.151 0.145 0.015 0.349 0.054 0.312 0.060 
19.0 5.0 0.016 0.025 0.348 0.057 0.438 0.133 0.149 0.062 0.520 0.226 0.144 0.049 0.370 0.131 0.343 0.051 0.093 0.063 0.373 0.041 
20.0 5.0 0.036 0.102 0.327 0.093 0.502 0.154 0.007 0.011 0.464 0.207 0.319 0.116 0.158 0.085 0.388 0.087 0.180 0.058 0.199 0.050 
21.0 5.0 0.039 0.168 0.297 0.147 0.543 0.198 0.163 0.050 0.334 0.166 0.408 0.164 0.083 0.024 0.272 0.112 0.326 0.028 0.072 0.101 
22.0 5.0 0.013 0.187 0.249 0.189 0.550 0.255 0.299 0.125 0.149 0.096 0.385 0.185 0.265 0.065 0.062 0.096 0.274 0.084 0.237 0.060 
23.0 5.0 0.055 0.131 0.169 0.178 0.511 0.284 0.393 0.200 0.051 0.009 0.259 0.157 0.317 0.136 0.123 0.022 0.092 0.105 0.199 0.039 
24.0 5.0 0.166 0.018 0.052 0.103 0.415 0.250 0.421 0.239 0.215 0.112 0.085 0.079 0.240 0.153 0.191 0.069 0.066 0.046 0.058 0.073 
25.0 5.0 0.304 0.109 0.093 0.010 0.267 0.154 0.373 0.219 0.295 0.178 0.066 0.017 0.101 0.105 0.142 0.108 0.107 0.034 0.039 0.034 
26.0 5.0 0.436 0.210 0.238 0.120 0.094 0.030 0.265 0.146 0.281 0.181 0.141 0.086 0.014 0.028 0.056 0.087 0.065 0.074 0.042 0.021 
27.0 5.0 0.522 0.270 0.344 0.200 0.059 0.084 0.139 0.052 0.207 0.131 0.143 0.106 0.063 0.035 0.004 0.036 0.019 0.065 0.015 0.048 
28.0 5.0 0.543 0.288 0.391 0.238 0.159 0.162 0.036 0.035 0.122 0.055 0.108 0.081 0.067 0.058 0.023 0.008 0.004 0.030 0.002 0.041 
29.0 5.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 5.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 6.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 6.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 6.0 0.649 0.428 0.432 0.356 0.149 0.217 0.076 0.025 0.177 0.096 0.149 0.125 0.083 0.094 0.015 0.026 0.015 0.022 0.018 0.031 
4.0 6.0 0.598 0.400 0.345 0.295 0.005 0.089 0.220 0.114 0.291 0.218 0.187 0.176 0.061 0.077 0.032 0.023 0.060 0.064 0.049 0.040 
5.0 6.0 0.463 0.296 0.183 0.157 0.210 0.112 0.380 0.277 0.368 0.312 0.152 0.163 0.045 0.006 0.135 0.102 0.128 0.093 0.071 0.022 
6.0 6.0 0.286 0.155 0.014 0.019 0.422 0.319 0.489 0.394 0.332 0.307 0.003 0.052 0.231 0.142 0.238 0.165 0.126 0.067 0.014 0.040 
7.0 6.0 0.117 0.027 0.190 0.169 0.580 0.467 0.500 0.417 0.165 0.185 0.234 0.123 0.388 0.256 0.215 0.144 0.040 0.038 0.192 0.116 
8.0 6.0 0.014 0.061 0.325 0.273 0.657 0.525 0.408 0.339 0.088 0.017 0.441 0.288 0.388 0.271 0.007 0.017 0.297 0.172 0.293 0.133 
9.0 6.0 0.101 0.103 0.412 0.321 0.657 0.498 0.241 0.189 0.350 0.230 0.528 0.370 0.189 0.156 0.301 0.164 0.432 0.234 0.122 0.036 
10.0 6.0 0.149 0.107 0.457 0.326 0.597 0.412 0.037 0.012 0.551 0.393 0.454 0.333 0.141 0.051 0.519 0.299 0.281 0.153 0.258 0.135 
11.0 6.0 0.168 0.092 0.473 0.308 0.496 0.299 0.169 0.154 0.646 0.466 0.236 0.186 0.466 0.267 0.503 0.305 0.112 0.049 0.547 0.257 
12.0 6.0 0.169 0.079 0.470 0.284 0.371 0.181 0.349 0.283 0.621 0.438 0.063 0.024 0.655 0.402 0.235 0.160 0.521 0.266 0.475 0.220 
13.0 6.0 0.158 0.077 0.455 0.256 0.234 0.071 0.486 0.362 0.485 0.326 0.362 0.235 0.629 0.401 0.177 0.080 0.689 0.367 0.033 0.020 
14.0 6.0 0.139 0.081 0.434 0.226 0.096 0.020 0.563 0.388 0.262 0.157 0.571 0.381 0.379 0.248 0.533 0.301 0.466 0.262 0.483 0.223 
15.0 6.0 0.114 0.094 0.411 0.197 0.038 0.095 0.581 0.376 0.001 0.028 0.645 0.429 0.009 0.011 0.668 0.394 0.001 0.014 0.691 0.332 
16.0 6.0 0.086 0.111 0.390 0.163 0.164 0.156 0.543 0.329 0.254 0.201 0.569 0.370 0.356 0.227 0.530 0.319 0.458 0.242 0.461 0.231 
17.0 6.0 0.053 0.116 0.370 0.121 0.279 0.197 0.453 0.255 0.463 0.332 0.365 0.222 0.598 0.383 0.186 0.109 0.665 0.365 0.043 0.014 
18.0 6.0 0.017 0.087 0.353 0.086 0.381 0.214 0.320 0.168 0.592 0.402 0.086 0.028 0.644 0.405 0.213 0.135 0.525 0.293 0.483 0.232 
19.0 6.0 0.019 0.020 0.338 0.080 0.468 0.223 0.157 0.080 0.623 0.409 0.201 0.161 0.487 0.295 0.495 0.305 0.135 0.080 0.583 0.293 
20.0 6.0 0.048 0.075 0.323 0.113 0.538 0.248 0.023 0.009 0.548 0.360 0.423 0.305 0.188 0.101 0.548 0.339 0.277 0.150 0.311 0.177 
21.0 6.0 0.061 0.174 0.300 0.179 0.584 0.306 0.203 0.113 0.380 0.259 0.527 0.378 0.144 0.117 0.367 0.233 0.485 0.285 0.108 0.031 
22.0 6.0 0.041 0.230 0.256 0.245 0.594 0.390 0.361 0.241 0.146 0.097 0.479 0.352 0.379 0.289 0.058 0.031 0.392 0.254 0.359 0.189 
23.0 6.0 0.028 0.190 0.173 0.248 0.549 0.438 0.464 0.364 0.101 0.112 0.300 0.212 0.426 0.332 0.196 0.162 0.117 0.081 0.297 0.186 
24.0 6.0 0.152 0.050 0.045 0.148 0.436 0.382 0.486 0.412 0.292 0.291 0.069 0.009 0.301 0.228 0.274 0.233 0.109 0.093 0.084 0.058 
25.0 6.0 0.310 0.147 0.120 0.036 0.259 0.206 0.414 0.338 0.372 0.354 0.118 0.160 0.105 0.051 0.192 0.165 0.164 0.151 0.062 0.056 
26.0 6.0 0.460 0.328 0.281 0.225 0.058 0.029 0.273 0.170 0.332 0.278 0.197 0.212 0.045 0.081 0.064 0.048 0.099 0.104 0.074 0.083 
27.0 6.0 0.553 0.427 0.394 0.348 0.113 0.209 0.119 0.012 0.224 0.130 0.181 0.159 0.100 0.117 0.017 0.029 0.025 0.037 0.032 0.057 
28.0 6.0 0.566 0.426 0.435 0.372 0.214 0.291 0.002 0.123 0.112 0.006 0.123 0.070 0.092 0.085 0.041 0.049 0.011 0.005 0.002 0.026 
29.0 6.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 6.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 7.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 7.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 7.0 0.611 0.520 0.433 0.458 0.181 0.328 0.050 0.103 0.173 0.052 0.167 0.132 0.108 0.143 0.027 0.085 0.019 0.018 0.029 0.025 
4.0 7.0 0.562 0.496 0.350 0.395 0.034 0.178 0.203 0.084 0.305 0.247 0.219 0.256 0.087 0.179 0.033 0.043 0.080 0.056 0.066 0.080 
5.0 7.0 0.426 0.347 0.188 0.204 0.182 0.110 0.376 0.335 0.399 0.432 0.188 0.294 0.036 0.088 0.159 0.101 0.160 0.173 0.082 0.115 
6.0 7.0 0.245 0.144 0.012 0.044 0.401 0.404 0.498 0.522 0.371 0.462 0.021 0.152 0.250 0.148 0.282 0.277 0.152 0.208 0.025 0.024 
7.0 7.0 0.075 0.021 0.187 0.234 0.562 0.595 0.515 0.554 0.199 0.292 0.234 0.128 0.434 0.388 0.258 0.313 0.045 0.041 0.235 0.195 
8.0 7.0 0.053 0.110 0.317 0.340 0.638 0.643 0.423 0.430 0.069 0.015 0.468 0.403 0.446 0.458 0.020 0.116 0.345 0.263 0.343 0.333 
9.0 7.0 0.133 0.129 0.395 0.369 0.633 0.580 0.251 0.216 0.350 0.314 0.573 0.535 0.232 0.287 0.329 0.223 0.504 0.460 0.141 0.186 
10.0 7.0 0.173 0.109 0.429 0.355 0.567 0.457 0.042 0.017 0.566 0.525 0.500 0.473 0.134 0.051 0.584 0.493 0.336 0.354 0.299 0.199 
11.0 7.0 0.185 0.078 0.435 0.327 0.462 0.318 0.167 0.214 0.668 0.597 0.268 0.250 0.501 0.394 0.578 0.522 0.113 0.030 0.636 0.522 
12.0 7.0 0.180 0.057 0.423 0.303 0.336 0.185 0.347 0.355 0.642 0.538 0.055 0.050 0.718 0.595 0.282 0.279 0.587 0.458 0.559 0.495 
13.0 7.0 0.167 0.054 0.401 0.284 0.203 0.068 0.479 0.435 0.499 0.379 0.378 0.332 0.697 0.578 0.183 0.124 0.790 0.660 0.053 0.088 
14.0 7.0 0.148 0.070 0.374 0.265 0.072 0.038 0.551 0.455 0.266 0.162 0.603 0.512 0.423 0.340 0.589 0.479 0.545 0.468 0.545 0.421 
15.0 7.0 0.126 0.100 0.348 0.240 0.052 0.129 0.564 0.429 0.003 0.066 0.681 0.555 0.017 0.009 0.746 0.615 0.016 0.020 0.795 0.647 
16.0 7.0 0.100 0.135 0.323 0.200 0.166 0.203 0.521 0.363 0.264 0.269 0.597 0.460 0.383 0.342 0.595 0.476 0.506 0.429 0.544 0.440 
17.0 7.0 0.069 0.159 0.302 0.146 0.269 0.252 0.428 0.266 0.474 0.415 0.377 0.256 0.646 0.546 0.212 0.135 0.745 0.623 0.025 0.045 
18.0 7.0 0.033 0.151 0.285 0.091 0.359 0.268 0.296 0.157 0.600 0.483 0.079 0.004 0.691 0.552 0.229 0.245 0.594 0.466 0.527 0.462 
19.0 7.0 0.007 0.097 0.273 0.061 0.435 0.262 0.135 0.054 0.623 0.472 0.221 0.240 0.515 0.371 0.537 0.487 0.164 0.074 0.651 0.537 
20.0 7.0 0.043 0.004 0.263 0.071 0.495 0.264 0.040 0.043 0.539 0.396 0.448 0.410 0.189 0.079 0.591 0.495 0.289 0.313 0.366 0.260 
21.0 7.0 0.066 0.123 0.248 0.131 0.536 0.306 0.214 0.147 0.361 0.264 0.545 0.476 0.163 0.224 0.393 0.283 0.519 0.483 0.085 0.141 
22.0 7.0 0.057 0.212 0.214 0.213 0.543 0.389 0.364 0.281 0.120 0.065 0.484 0.409 0.405 0.426 0.062 0.042 0.427 0.351 0.367 0.370 
23.0 7.0 0.002 0.206 0.142 0.238 0.497 0.446 0.457 0.410 0.127 0.182 0.291 0.201 0.445 0.426 0.206 0.290 0.140 0.039 0.324 0.280 
24.0 7.0 0.115 0.078 0.025 0.148 0.384 0.388 0.468 0.451 0.310 0.376 0.052 0.065 0.309 0.235 0.289 0.324 0.102 0.199 0.113 0.033 
25.0 7.0 0.265 0.134 0.130 0.052 0.211 0.189 0.387 0.347 0.378 0.414 0.135 0.248 0.103 0.015 0.206 0.175 0.172 0.224 0.049 0.127 
26.0 7.0 0.405 0.342 0.279 0.261 0.019 0.080 0.241 0.137 0.327 0.283 0.211 0.266 0.054 0.159 0.071 0.001 0.113 0.109 0.079 0.125 
27.0 7.0 0.489 0.452 0.379 0.389 0.141 0.272 0.088 0.071 0.210 0.085 0.188 0.160 0.112 0.158 0.019 0.082 0.034 0.003 0.043 0.055 
28.0 7.0 0.495 0.433 0.408 0.391 0.230 0.331 0.027 0.176 0.093 0.065 0.122 0.034 0.101 0.082 0.049 0.072 0.011 0.036 0.007 0.006 
29.0 7.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 7.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 8.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 8.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 8.0 0.466 0.403 0.359 0.381 0.177 0.313 0.023 0.137 0.147 0.012 0.158 0.098 0.110 0.142 0.027 0.109 0.026 0.044 0.037 0.016 
4.0 8.0 0.428 0.392 0.294 0.340 0.055 0.195 0.157 0.032 0.269 0.190 0.209 0.241 0.087 0.206 0.036 0.082 0.087 0.040 0.068 0.095 
5.0 8.0 0.315 0.261 0.160 0.174 0.127 0.066 0.311 0.266 0.358 0.388 0.181 0.307 0.030 0.134 0.157 0.073 0.157 0.190 0.068 0.155 
6.0 8.0 0.164 0.082 0.007 0.044 0.313 0.328 0.421 0.448 0.338 0.436 0.032 0.184 0.229 0.108 0.267 0.282 0.136 0.256 0.040 0.056 
7.0 8.0 0.022 0.054 0.150 0.201 0.450 0.491 0.440 0.478 0.192 0.283 0.198 0.090 0.398 0.370 0.240 0.348 0.052 0.086 0.230 0.203 
8.0 8.0 0.083 0.108 0.255 0.273 0.513 0.516 0.365 0.360 0.042 0.013 0.411 0.363 0.412 0.461 0.022 0.158 0.325 0.254 0.314 0.387 
9.0 8.0 0.146 0.098 0.314 0.277 0.506 0.445 0.219 0.163 0.290 0.278 0.512 0.494 0.222 0.300 0.298 0.198 0.466 0.493 0.119 0.244 
10.0 8.0 0.174 0.061 0.335 0.253 0.446 0.331 0.040 0.039 0.482 0.460 0.452 0.431 0.108 0.035 0.534 0.490 0.312 0.402 0.282 0.185 
11.0 8.0 0.180 0.027 0.331 0.228 0.354 0.215 0.138 0.198 0.574 0.506 0.248 0.216 0.442 0.369 0.533 0.530 0.097 0.008 0.586 0.564 
12.0 8.0 0.173 0.007 0.311 0.214 0.247 0.115 0.288 0.300 0.552 0.436 0.038 0.059 0.644 0.558 0.269 0.285 0.532 0.461 0.517 0.557 
13.0 8.0 0.161 0.006 0.286 0.214 0.136 0.032 0.396 0.352 0.426 0.287 0.326 0.307 0.630 0.532 0.153 0.120 0.723 0.682 0.060 0.121 
14.0 8.0 0.148 0.038 0.257 0.218 0.031 0.059 0.450 0.359 0.222 0.097 0.526 0.453 0.386 0.297 0.524 0.469 0.508 0.483 0.484 0.438 
15.0 8.0 0.134 0.092 0.229 0.203 0.066 0.141 0.453 0.322 0.011 0.097 0.592 0.470 0.022 0.033 0.670 0.590 0.033 0.017 0.720 0.685 
16.0 8.0 0.115 0.148 0.202 0.161 0.151 0.209 0.410 0.248 0.232 0.256 0.513 0.364 0.334 0.332 0.536 0.438 0.437 0.436 0.508 0.461 
17.0 8.0 0.090 0.196 0.178 0.101 0.224 0.246 0.327 0.152 0.405 0.354 0.316 0.170 0.563 0.494 0.196 0.097 0.655 0.614 0.014 0.053 
18.0 8.0 0.058 0.220 0.161 0.047 0.284 0.243 0.213 0.053 0.501 0.375 0.056 0.055 0.595 0.465 0.191 0.259 0.529 0.432 0.431 0.475 
19.0 8.0 0.020 0.195 0.149 0.067 0.333 0.201 0.081 0.042 0.508 0.327 0.198 0.240 0.436 0.273 0.455 0.457 0.164 0.034 0.554 0.526 
20.0 8.0 0.020 0.110 0.144 0.082 0.369 0.150 0.058 0.090 0.426 0.236 0.382 0.344 0.155 0.014 0.500 0.421 0.219 0.322 0.336 0.227 
21.0 8.0 0.052 0.013 0.138 0.044 0.391 0.138 0.191 0.130 0.271 0.127 0.452 0.356 0.138 0.235 0.335 0.199 0.418 0.440 0.025 0.159 
22.0 8.0 0.060 0.123 0.120 0.065 0.389 0.181 0.301 0.191 0.072 0.025 0.391 0.272 0.334 0.364 0.065 0.088 0.359 0.283 0.265 0.347 
23.0 8.0 0.025 0.161 0.073 0.114 0.348 0.228 0.363 0.260 0.124 0.173 0.227 0.097 0.364 0.322 0.154 0.272 0.141 0.010 0.263 0.241 
24.0 8.0 0.055 0.098 0.012 0.083 0.257 0.201 0.361 0.275 0.263 0.287 0.033 0.102 0.254 0.142 0.231 0.267 0.057 0.198 0.118 0.011 
25.0 8.0 0.164 0.044 0.120 0.041 0.123 0.077 0.288 0.189 0.308 0.282 0.117 0.219 0.087 0.060 0.174 0.118 0.130 0.197 0.014 0.129 
26.0 8.0 0.267 0.192 0.227 0.177 0.025 0.103 0.169 0.037 0.261 0.159 0.178 0.200 0.043 0.157 0.068 0.033 0.099 0.080 0.056 0.118 
27.0 8.0 0.326 0.268 0.295 0.254 0.142 0.220 0.046 0.107 0.162 0.013 0.159 0.092 0.097 0.130 0.011 0.090 0.038 0.018 0.041 0.044 
28.0 8.0 0.325 0.245 0.308 0.237 0.203 0.233 0.044 0.160 0.064 0.101 0.102 0.016 0.091 0.048 0.043 0.065 0.005 0.045 0.014 0.005 
29.0 8.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 8.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 9.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 9.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 9.0 0.230 0.072 0.220 0.116 0.141 0.154 0.006 0.110 0.096 0.054 0.120 0.025 0.088 0.080 0.019 0.082 0.029 0.045 0.036 0.006 
4.0 9.0 0.209 0.081 0.184 0.119 0.066 0.127 0.086 0.048 0.185 0.048 0.157 0.118 0.067 0.136 0.034 0.075 0.077 0.013 0.053 0.070 
5.0 9.0 0.141 0.038 0.104 0.064 0.049 0.032 0.191 0.068 0.250 0.162 0.137 0.174 0.022 0.109 0.124 0.020 0.120 0.121 0.039 0.117 
6.0 9.0 0.048 0.023 0.006 0.017 0.168 0.084 0.268 0.158 0.241 0.204 0.033 0.126 0.165 0.025 0.199 0.156 0.093 0.175 0.048 0.052 
7.0 9.0 0.039 0.058 0.085 0.063 0.255 0.142 0.285 0.174 0.146 0.142 0.128 0.014 0.286 0.179 0.175 0.213 0.049 0.080 0.178 0.120 
8.0 9.0 0.102 0.049 0.146 0.067 0.294 0.137 0.239 0.120 0.011 0.017 0.279 0.152 0.298 0.244 0.017 0.118 0.242 0.128 0.225 0.249 
9.0 9.0 0.138 0.009 0.176 0.047 0.287 0.094 0.145 0.034 0.179 0.111 0.354 0.220 0.167 0.169 0.210 0.083 0.338 0.286 0.078 0.175 
10.0 9.0 0.152 0.033 0.181 0.031 0.244 0.047 0.029 0.045 0.311 0.179 0.318 0.186 0.063 0.006 0.380 0.253 0.227 0.250 0.208 0.084 
11.0 9.0 0.152 0.061 0.168 0.029 0.180 0.018 0.086 0.094 0.375 0.178 0.180 0.079 0.300 0.172 0.384 0.283 0.062 0.028 0.422 0.327 
12.0 9.0 0.147 0.073 0.146 0.030 0.109 0.026 0.180 0.112 0.359 0.127 0.017 0.046 0.446 0.259 0.202 0.153 0.370 0.242 0.375 0.342 
13.0 9.0 0.141 0.061 0.119 0.053 0.039 0.044 0.244 0.112 0.272 0.055 0.215 0.146 0.439 0.233 0.094 0.062 0.511 0.372 0.059 0.093 
14.0 9.0 0.137 0.014 0.092 0.081 0.025 0.076 0.269 0.100 0.132 0.037 0.350 0.189 0.270 0.105 0.355 0.238 0.369 0.260 0.322 0.235 
15.0 9.0 0.134 0.060 0.063 0.084 0.079 0.123 0.259 0.065 0.023 0.109 0.388 0.164 0.019 0.057 0.456 0.281 0.045 0.008 0.493 0.379 
16.0 9.0 0.127 0.140 0.035 0.053 0.120 0.164 0.219 0.025 0.163 0.154 0.326 0.082 0.221 0.181 0.364 0.176 0.275 0.235 0.362 0.245 
17.0 9.0 0.113 0.217 0.013 0.029 0.149 0.176 0.157 0.085 0.263 0.149 0.186 0.038 0.366 0.211 0.135 0.017 0.421 0.295 0.043 0.042 
18.0 9.0 0.091 0.274 0.013 0.115 0.165 0.139 0.081 0.151 0.307 0.088 0.015 0.125 0.375 0.135 0.114 0.165 0.343 0.159 0.238 0.243 
19.0 9.0 0.058 0.286 0.022 0.211 0.171 0.047 0.003 0.178 0.290 0.029 0.141 0.151 0.262 0.015 0.275 0.195 0.122 0.047 0.325 0.222 
20.0 9.0 0.017 0.233 0.024 0.269 0.170 0.086 0.074 0.141 0.222 0.105 0.239 0.106 0.084 0.107 0.296 0.108 0.101 0.166 0.218 0.056 
21.0 9.0 0.024 0.132 0.019 0.260 0.164 0.184 0.136 0.060 0.119 0.138 0.263 0.028 0.086 0.140 0.199 0.019 0.219 0.148 0.034 0.090 
22.0 9.0 0.051 0.020 0.016 0.190 0.149 0.215 0.180 0.020 0.005 0.119 0.213 0.043 0.190 0.105 0.051 0.097 0.203 0.048 0.102 0.122 
23.0 9.0 0.053 0.066 0.025 0.104 0.119 0.189 0.196 0.066 0.098 0.082 0.114 0.084 0.203 0.037 0.070 0.110 0.103 0.049 0.133 0.063 
24.0 9.0 0.028 0.109 0.052 0.038 0.069 0.149 0.180 0.090 0.163 0.038 0.006 0.097 0.143 0.035 0.120 0.067 0.002 0.091 0.087 0.019 
25.0 9.0 0.016 0.112 0.093 0.005 0.005 0.119 0.131 0.108 0.177 0.017 0.076 0.076 0.052 0.077 0.101 0.003 0.057 0.070 0.025 0.062 
26.0 9.0 0.060 0.099 0.133 0.015 0.068 0.096 0.061 0.119 0.143 0.070 0.109 0.026 0.024 0.074 0.048 0.043 0.058 0.018 0.015 0.054 
27.0 9.0 0.082 0.095 0.153 0.034 0.119 0.062 0.007 0.110 0.082 0.104 0.098 0.030 0.061 0.033 0.001 0.047 0.032 0.019 0.025 0.021 
28.0 9.0 0.074 0.109 0.146 0.065 0.140 0.013 0.053 0.076 0.023 0.102 0.063 0.064 0.062 0.013 0.027 0.021 0.003 0.024 0.014 0.003 
29.0 9.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 9.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 10.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 10.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 10.0 0.068 0.370 0.036 0.253 0.083 0.091 0.037 0.040 0.025 0.092 0.057 0.070 0.050 0.026 0.009 0.014 0.022 0.024 0.026 0.009 
4.0 10.0 0.065 0.337 0.038 0.194 0.070 0.005 0.006 0.119 0.064 0.142 0.076 0.075 0.037 0.005 0.021 0.033 0.047 0.024 0.028 0.005 
5.0 10.0 0.075 0.255 0.027 0.092 0.044 0.130 0.032 0.202 0.096 0.171 0.070 0.052 0.005 0.034 0.064 0.050 0.061 0.015 0.010 0.018 
6.0 10.0 0.090 0.147 0.011 0.029 0.016 0.255 0.062 0.257 0.101 0.153 0.030 0.007 0.068 0.084 0.096 0.058 0.041 0.005 0.036 0.027 
7.0 10.0 0.104 0.040 0.002 0.138 0.006 0.344 0.074 0.263 0.074 0.082 0.033 0.087 0.121 0.119 0.083 0.037 0.027 0.038 0.091 0.033 
8.0 10.0 0.112 0.049 0.006 0.218 0.012 0.384 0.066 0.218 0.024 0.023 0.094 0.160 0.131 0.114 0.015 0.018 0.113 0.073 0.105 0.022 
9.0 10.0 0.113 0.112 0.003 0.263 0.005 0.376 0.042 0.136 0.033 0.135 0.129 0.197 0.084 0.059 0.082 0.085 0.155 0.080 0.036 0.018 
10.0 10.0 0.109 0.150 0.015 0.273 0.015 0.328 0.010 0.035 0.079 0.230 0.122 0.184 0.006 0.032 0.157 0.132 0.110 0.039 0.091 0.069 
11.0 10.0 0.105 0.164 0.034 0.254 0.038 0.256 0.019 0.068 0.100 0.287 0.076 0.119 0.101 0.131 0.166 0.131 0.011 0.039 0.187 0.093 
12.0 10.0 0.104 0.162 0.056 0.214 0.061 0.177 0.038 0.155 0.092 0.294 0.005 0.017 0.162 0.203 0.098 0.073 0.142 0.117 0.176 0.063 
13.0 10.0 0.108 0.138 0.080 0.158 0.078 0.109 0.044 0.213 0.058 0.254 0.066 0.098 0.162 0.221 0.018 0.026 0.207 0.154 0.052 0.014 
14.0 10.0 0.117 0.083 0.104 0.103 0.088 0.075 0.033 0.244 0.008 0.183 0.106 0.195 0.096 0.174 0.119 0.129 0.157 0.122 0.101 0.097 
15.0 10.0 0.127 0.002 0.130 0.073 0.089 0.071 0.009 0.268 0.040 0.098 0.106 0.262 0.003 0.078 0.153 0.200 0.040 0.035 0.173 0.145 
16.0 10.0 0.135 0.102 0.158 0.083 0.077 0.078 0.025 0.300 0.070 0.003 0.067 0.295 0.073 0.051 0.113 0.218 0.068 0.085 0.137 0.132 
17.0 10.0 0.135 0.207 0.185 0.142 0.052 0.063 0.058 0.340 0.073 0.130 0.009 0.280 0.099 0.198 0.036 0.159 0.105 0.202 0.050 0.043 
18.0 10.0 0.124 0.295 0.206 0.245 0.016 0.010 0.084 0.360 0.049 0.285 0.041 0.189 0.074 0.320 0.028 0.012 0.078 0.249 0.011 0.114 
19.0 10.0 0.099 0.342 0.219 0.363 0.029 0.155 0.094 0.316 0.005 0.432 0.063 0.010 0.024 0.346 0.045 0.186 0.035 0.153 0.027 0.239 
20.0 10.0 0.061 0.331 0.218 0.457 0.076 0.350 0.085 0.179 0.040 0.499 0.050 0.213 0.017 0.223 0.028 0.319 0.018 0.068 0.035 0.199 
21.0 10.0 0.014 0.270 0.202 0.491 0.117 0.537 0.059 0.038 0.070 0.428 0.017 0.386 0.027 0.016 0.011 0.281 0.019 0.259 0.059 0.006 
22.0 10.0 0.036 0.173 0.174 0.451 0.145 0.652 0.022 0.273 0.076 0.217 0.016 0.412 0.013 0.242 0.011 0.086 0.005 0.261 0.066 0.187 
23.0 10.0 0.084 0.045 0.137 0.337 0.156 0.652 0.015 0.448 0.060 0.053 0.031 0.274 0.002 0.318 0.018 0.115 0.028 0.097 0.025 0.179 
24.0 10.0 0.126 0.113 0.095 0.164 0.153 0.534 0.045 0.506 0.035 0.273 0.032 0.061 0.004 0.233 0.012 0.190 0.042 0.060 0.029 0.057 
25.0 10.0 0.160 0.284 0.053 0.046 0.136 0.319 0.062 0.434 0.011 0.365 0.026 0.117 0.003 0.074 0.003 0.136 0.025 0.104 0.046 0.032 
26.0 10.0 0.188 0.431 0.013 0.242 0.111 0.069 0.068 0.269 0.006 0.320 0.021 0.190 0.007 0.051 0.011 0.041 0.001 0.063 0.026 0.041 
27.0 10.0 0.210 0.511 0.022 0.370 0.083 0.137 0.066 0.090 0.019 0.198 0.016 0.166 0.015 0.096 0.005 0.023 0.012 0.013 0.002 0.016 
28.0 10.0 0.226 0.508 0.053 0.408 0.054 0.247 0.059 0.041 0.027 0.075 0.009 0.102 0.019 0.084 0.007 0.042 0.006 0.014 0.006 0.003 
29.0 10.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 10.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 11.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 11.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 11.0 0.385 0.758 0.165 0.585 0.015 0.326 0.069 0.039 0.058 0.117 0.019 0.158 0.003 0.136 0.002 0.065 0.007 0.005 0.010 0.027 
4.0 11.0 0.357 0.706 0.121 0.479 0.071 0.121 0.106 0.176 0.073 0.314 0.019 0.263 0.006 0.153 0.002 0.017 0.006 0.063 0.001 0.072 
5.0 11.0 0.303 0.511 0.057 0.233 0.142 0.216 0.143 0.444 0.079 0.484 0.005 0.277 0.020 0.050 0.011 0.118 0.005 0.161 0.012 0.093 
6.0 11.0 0.235 0.248 0.018 0.071 0.211 0.557 0.165 0.636 0.058 0.492 0.029 0.117 0.047 0.180 0.023 0.271 0.010 0.177 0.010 0.013 
7.0 11.0 0.169 0.015 0.089 0.321 0.265 0.783 0.160 0.665 0.009 0.298 0.075 0.171 0.067 0.405 0.017 0.290 0.008 0.013 0.011 0.192 
8.0 11.0 0.116 0.142 0.148 0.476 0.295 0.852 0.128 0.527 0.058 0.030 0.113 0.452 0.057 0.464 0.018 0.091 0.038 0.269 0.022 0.303 
9.0 11.0 0.077 0.222 0.193 0.537 0.304 0.789 0.077 0.284 0.125 0.366 0.124 0.591 0.011 0.286 0.066 0.240 0.049 0.445 0.008 0.153 
10.0 11.0 0.054 0.251 0.226 0.533 0.295 0.644 0.014 0.013 0.177 0.612 0.100 0.532 0.056 0.059 0.094 0.506 0.018 0.336 0.047 0.210 
11.0 11.0 0.045 0.255 0.251 0.488 0.272 0.465 0.052 0.229 0.205 0.712 0.048 0.301 0.118 0.418 0.081 0.538 0.047 0.039 0.073 0.509 
12.0 11.0 0.049 0.241 0.269 0.419 0.240 0.289 0.115 0.405 0.206 0.666 0.022 0.021 0.154 0.641 0.024 0.298 0.110 0.460 0.045 0.477 
13.0 11.0 0.065 0.213 0.286 0.340 0.200 0.142 0.174 0.507 0.183 0.508 0.096 0.331 0.152 0.645 0.057 0.106 0.132 0.666 0.038 0.086 
14.0 11.0 0.088 0.160 0.305 0.262 0.152 0.043 0.224 0.539 0.133 0.289 0.162 0.545 0.107 0.424 0.134 0.473 0.087 0.498 0.129 0.402 
15.0 11.0 0.113 0.078 0.327 0.202 0.095 0.009 0.263 0.536 0.061 0.061 0.207 0.635 0.025 0.086 0.180 0.645 0.014 0.081 0.173 0.642 
16.0 11.0 0.136 0.035 0.352 0.185 0.027 0.029 0.285 0.527 0.031 0.158 0.219 0.606 0.081 0.269 0.169 0.572 0.135 0.371 0.125 0.500 
17.0 11.0 0.152 0.160 0.380 0.228 0.053 0.058 0.286 0.523 0.133 0.375 0.187 0.468 0.185 0.557 0.089 0.283 0.223 0.647 0.019 0.066 
18.0 11.0 0.154 0.270 0.405 0.325 0.145 0.147 0.256 0.496 0.231 0.588 0.104 0.218 0.250 0.701 0.046 0.131 0.214 0.609 0.191 0.412 
19.0 11.0 0.139 0.343 0.419 0.450 0.243 0.316 0.191 0.395 0.300 0.754 0.018 0.125 0.237 0.621 0.184 0.512 0.084 0.246 0.271 0.633 
20.0 11.0 0.105 0.373 0.415 0.565 0.335 0.546 0.093 0.186 0.318 0.789 0.148 0.478 0.135 0.300 0.249 0.667 0.108 0.257 0.176 0.425 
21.0 11.0 0.052 0.357 0.389 0.635 0.409 0.787 0.026 0.124 0.269 0.628 0.241 0.708 0.022 0.155 0.196 0.488 0.240 0.585 0.040 0.063 
22.0 11.0 0.022 0.285 0.334 0.625 0.449 0.961 0.146 0.469 0.160 0.270 0.256 0.685 0.160 0.519 0.049 0.068 0.213 0.506 0.198 0.421 
23.0 11.0 0.117 0.133 0.248 0.500 0.439 0.980 0.237 0.730 0.021 0.171 0.187 0.401 0.207 0.588 0.089 0.296 0.066 0.137 0.172 0.374 
24.0 11.0 0.227 0.105 0.135 0.253 0.378 0.804 0.278 0.805 0.097 0.513 0.077 0.019 0.160 0.375 0.138 0.392 0.063 0.176 0.043 0.102 
25.0 11.0 0.342 0.402 0.008 0.086 0.274 0.452 0.261 0.660 0.161 0.623 0.020 0.273 0.069 0.059 0.100 0.243 0.095 0.244 0.048 0.099 
26.0 11.0 0.442 0.671 0.113 0.411 0.153 0.043 0.201 0.363 0.163 0.495 0.068 0.355 0.002 0.156 0.037 0.035 0.058 0.134 0.057 0.121 
27.0 11.0 0.508 0.815 0.205 0.619 0.042 0.294 0.126 0.059 0.126 0.252 0.070 0.266 0.029 0.201 0.002 0.084 0.017 0.010 0.030 0.053 
28.0 11.0 0.531 0.797 0.258 0.658 0.037 0.443 0.062 0.139 0.081 0.039 0.052 0.122 0.027 0.139 0.010 0.098 0.001 0.048 0.009 0.006 
29.0 11.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 11.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 12.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 12.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 12.0 0.679 0.938 0.353 0.750 0.051 0.454 0.100 0.089 0.139 0.123 0.095 0.204 0.043 0.203 0.002 0.117 0.014 0.025 0.009 0.041 
4.0 12.0 0.627 0.879 0.270 0.622 0.071 0.194 0.202 0.198 0.208 0.402 0.110 0.369 0.021 0.243 0.030 0.052 0.038 0.088 0.021 0.124 
5.0 12.0 0.514 0.631 0.135 0.304 0.233 0.254 0.310 0.566 0.247 0.651 0.077 0.405 0.050 0.103 0.089 0.155 0.067 0.251 0.024 0.165 
6.0 12.0 0.368 0.293 0.025 0.092 0.394 0.707 0.380 0.833 0.211 0.676 0.029 0.190 0.161 0.231 0.138 0.396 0.053 0.290 0.023 0.021 
7.0 12.0 0.227 0.003 0.174 0.415 0.517 1.005 0.382 0.873 0.090 0.415 0.180 0.213 0.248 0.563 0.109 0.438 0.048 0.048 0.109 0.285 
8.0 12.0 0.114 0.189 0.292 0.608 0.583 1.087 0.313 0.682 0.088 0.035 0.312 0.609 0.236 0.659 0.026 0.158 0.186 0.378 0.142 0.472 
9.0 12.0 0.037 0.274 0.375 0.678 0.592 0.990 0.191 0.349 0.272 0.493 0.366 0.805 0.102 0.415 0.208 0.321 0.245 0.657 0.032 0.263 
10.0 12.0 0.006 0.300 0.426 0.666 0.557 0.788 0.039 0.018 0.417 0.816 0.315 0.716 0.112 0.073 0.333 0.712 0.139 0.512 0.177 0.278 
11.0 12.0 0.020 0.302 0.453 0.608 0.489 0.545 0.117 0.332 0.493 0.930 0.169 0.386 0.324 0.575 0.317 0.762 0.100 0.028 0.321 0.741 
12.0 12.0 0.010 0.292 0.467 0.526 0.404 0.310 0.259 0.551 0.490 0.840 0.033 0.055 0.454 0.874 0.147 0.422 0.344 0.641 0.263 0.720 
13.0 12.0 0.016 0.271 0.476 0.433 0.308 0.114 0.377 0.662 0.412 0.603 0.243 0.465 0.452 0.855 0.114 0.148 0.450 0.940 0.005 0.164 
14.0 12.0 0.052 0.234 0.487 0.338 0.206 0.029 0.463 0.676 0.268 0.296 0.409 0.722 0.305 0.530 0.358 0.648 0.327 0.696 0.320 0.541 
15.0 12.0 0.092 0.163 0.503 0.252 0.096 0.103 0.514 0.635 0.082 0.004 0.497 0.797 0.062 0.067 0.483 0.856 0.035 0.108 0.483 0.883 
16.0 12.0 0.129 0.051 0.526 0.207 0.023 0.128 0.526 0.583 0.124 0.262 0.487 0.715 0.212 0.384 0.435 0.723 0.295 0.498 0.380 0.683 
17.0 12.0 0.159 0.081 0.554 0.227 0.154 0.149 0.495 0.542 0.324 0.490 0.372 0.507 0.438 0.713 0.219 0.322 0.506 0.835 0.048 0.097 
18.0 12.0 0.174 0.199 0.580 0.307 0.295 0.221 0.412 0.488 0.488 0.695 0.167 0.192 0.542 0.837 0.092 0.199 0.479 0.750 0.330 0.515 
19.0 12.0 0.169 0.286 0.595 0.418 0.439 0.370 0.277 0.370 0.579 0.836 0.087 0.199 0.476 0.695 0.371 0.636 0.212 0.279 0.512 0.772 
20.0 12.0 0.141 0.343 0.589 0.533 0.572 0.581 0.098 0.151 0.569 0.840 0.322 0.573 0.252 0.298 0.488 0.778 0.156 0.321 0.370 0.509 
21.0 12.0 0.084 0.361 0.553 0.620 0.673 0.816 0.105 0.164 0.448 0.644 0.468 0.793 0.050 0.217 0.383 0.538 0.407 0.684 0.011 0.067 
22.0 12.0 0.011 0.316 0.473 0.634 0.720 0.997 0.298 0.517 0.235 0.250 0.469 0.737 0.301 0.605 0.117 0.050 0.386 0.574 0.279 0.480 
23.0 12.0 0.148 0.172 0.343 0.522 0.689 1.025 0.435 0.786 0.011 0.222 0.328 0.409 0.384 0.655 0.135 0.355 0.156 0.147 0.283 0.433 
24.0 12.0 0.319 0.082 0.167 0.268 0.575 0.839 0.484 0.856 0.212 0.577 0.122 0.019 0.299 0.398 0.237 0.449 0.064 0.209 0.109 0.125 
25.0 12.0 0.504 0.411 0.035 0.096 0.395 0.461 0.437 0.688 0.312 0.678 0.055 0.326 0.134 0.040 0.188 0.270 0.142 0.287 0.038 0.114 
26.0 12.0 0.668 0.715 0.226 0.449 0.188 0.029 0.319 0.360 0.301 0.520 0.144 0.400 0.003 0.196 0.084 0.029 0.106 0.159 0.073 0.148 
27.0 12.0 0.772 0.876 0.368 0.673 0.006 0.341 0.181 0.032 0.223 0.243 0.147 0.285 0.063 0.236 0.009 0.107 0.047 0.010 0.051 0.070 
28.0 12.0 0.802 0.854 0.441 0.708 0.119 0.491 0.066 0.177 0.131 0.011 0.108 0.116 0.068 0.154 0.021 0.119 0.010 0.061 0.025 0.004 
29.0 12.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 12.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 13.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 13.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 13.0 0.913 0.831 0.503 0.676 0.104 0.422 0.125 0.092 0.207 0.107 0.159 0.189 0.081 0.195 0.003 0.120 0.034 0.030 0.027 0.040 
4.0 13.0 0.841 0.783 0.388 0.563 0.071 0.185 0.280 0.175 0.318 0.370 0.186 0.347 0.043 0.237 0.055 0.057 0.076 0.082 0.040 0.128 
5.0 13.0 0.680 0.563 0.196 0.275 0.306 0.226 0.445 0.517 0.385 0.605 0.135 0.384 0.076 0.105 0.154 0.143 0.120 0.246 0.034 0.171 
6.0 13.0 0.471 0.263 0.032 0.086 0.541 0.644 0.554 0.766 0.335 0.628 0.030 0.181 0.257 0.212 0.234 0.377 0.088 0.288 0.051 0.030 
7.0 13.0 0.269 0.002 0.244 0.382 0.720 0.918 0.562 0.800 0.156 0.382 0.264 0.198 0.397 0.529 0.186 0.421 0.081 0.057 0.194 0.272 
8.0 13.0 0.107 0.165 0.410 0.560 0.813 0.991 0.463 0.616 0.110 0.041 0.473 0.568 0.384 0.619 0.031 0.158 0.310 0.352 0.244 0.462 
9.0 13.0 0.003 0.242 0.523 0.627 0.822 0.896 0.283 0.299 0.389 0.468 0.562 0.746 0.180 0.387 0.323 0.297 0.409 0.624 0.061 0.270 
10.0 13.0 0.062 0.271 0.587 0.622 0.764 0.698 0.060 0.048 0.609 0.762 0.490 0.651 0.152 0.073 0.527 0.664 0.246 0.494 0.281 0.246 
11.0 13.0 0.080 0.287 0.617 0.575 0.660 0.459 0.168 0.344 0.723 0.848 0.271 0.331 0.483 0.538 0.511 0.707 0.131 0.014 0.527 0.693 
12.0 13.0 0.067 0.298 0.625 0.500 0.530 0.223 0.373 0.539 0.716 0.735 0.035 0.086 0.689 0.799 0.257 0.381 0.521 0.584 0.454 0.684 
13.0 13.0 0.033 0.303 0.625 0.408 0.389 0.027 0.538 0.623 0.594 0.484 0.353 0.454 0.692 0.752 0.144 0.147 0.702 0.851 0.054 0.172 
14.0 13.0 0.014 0.289 0.627 0.303 0.242 0.125 0.650 0.599 0.375 0.182 0.599 0.652 0.468 0.430 0.520 0.583 0.528 0.615 0.441 0.465 
15.0 13.0 0.065 0.236 0.637 0.200 0.091 0.194 0.709 0.518 0.100 0.084 0.722 0.672 0.102 0.012 0.712 0.735 0.098 0.090 0.710 0.760 
16.0 13.0 0.114 0.137 0.657 0.131 0.068 0.200 0.712 0.431 0.195 0.282 0.695 0.558 0.301 0.356 0.643 0.590 0.390 0.421 0.587 0.583 
17.0 13.0 0.154 0.016 0.683 0.125 0.237 0.186 0.654 0.368 0.471 0.431 0.517 0.361 0.622 0.594 0.331 0.241 0.702 0.682 0.130 0.097 
18.0 13.0 0.180 0.096 0.709 0.175 0.414 0.206 0.528 0.315 0.683 0.550 0.219 0.105 0.759 0.657 0.107 0.177 0.678 0.595 0.396 0.393 
19.0 13.0 0.185 0.183 0.723 0.257 0.591 0.287 0.339 0.229 0.790 0.624 0.132 0.187 0.657 0.518 0.492 0.503 0.324 0.217 0.663 0.595 
20.0 13.0 0.162 0.245 0.715 0.349 0.751 0.422 0.099 0.078 0.758 0.605 0.446 0.451 0.346 0.202 0.652 0.593 0.165 0.246 0.506 0.395 
21.0 13.0 0.102 0.277 0.670 0.429 0.871 0.584 0.166 0.141 0.582 0.449 0.632 0.594 0.060 0.185 0.519 0.398 0.505 0.516 0.062 0.038 
22.0 13.0 0.007 0.256 0.572 0.455 0.921 0.718 0.411 0.389 0.292 0.158 0.624 0.535 0.393 0.462 0.175 0.028 0.500 0.432 0.313 0.352 
23.0 13.0 0.175 0.153 0.409 0.384 0.872 0.741 0.580 0.578 0.033 0.184 0.433 0.283 0.505 0.485 0.156 0.271 0.224 0.113 0.346 0.326 
24.0 13.0 0.390 0.040 0.187 0.201 0.719 0.608 0.635 0.623 0.294 0.437 0.159 0.033 0.398 0.286 0.299 0.336 0.055 0.154 0.154 0.102 
25.0 13.0 0.626 0.293 0.069 0.069 0.482 0.330 0.565 0.495 0.420 0.499 0.077 0.254 0.185 0.018 0.248 0.200 0.167 0.215 0.024 0.076 
26.0 13.0 0.835 0.529 0.311 0.333 0.212 0.021 0.405 0.250 0.402 0.374 0.196 0.301 0.005 0.156 0.121 0.018 0.137 0.121 0.076 0.108 
27.0 13.0 0.968 0.655 0.489 0.500 0.023 0.259 0.221 0.014 0.295 0.166 0.203 0.209 0.085 0.182 0.022 0.085 0.070 0.008 0.061 0.054 
28.0 13.0 1.003 0.639 0.577 0.525 0.180 0.365 0.069 0.140 0.169 0.010 0.151 0.079 0.097 0.116 0.026 0.093 0.021 0.048 0.036 0.003 
29.0 13.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 13.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 14.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 14.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 14.0 1.058 0.463 0.595 0.382 0.136 0.241 0.142 0.048 0.251 0.068 0.201 0.112 0.106 0.114 0.005 0.072 0.047 0.022 0.041 0.022 
4.0 14.0 0.972 0.441 0.460 0.319 0.073 0.101 0.330 0.109 0.390 0.222 0.236 0.203 0.058 0.137 0.072 0.035 0.104 0.046 0.057 0.079 
5.0 14.0 0.780 0.326 0.231 0.155 0.353 0.138 0.530 0.308 0.473 0.355 0.174 0.220 0.091 0.058 0.198 0.083 0.158 0.146 0.044 0.110 
6.0 14.0 0.532 0.165 0.040 0.053 0.634 0.382 0.663 0.449 0.415 0.360 0.029 0.096 0.318 0.128 0.298 0.220 0.115 0.173 0.071 0.029 
7.0 14.0 0.290 0.023 0.292 0.228 0.846 0.543 0.674 0.462 0.199 0.207 0.317 0.128 0.496 0.310 0.241 0.245 0.100 0.040 0.257 0.155 
8.0 14.0 0.096 0.072 0.489 0.341 0.956 0.587 0.556 0.345 0.123 0.047 0.574 0.339 0.483 0.354 0.027 0.090 0.390 0.200 0.322 0.276 
9.0 14.0 0.035 0.126 0.619 0.396 0.963 0.528 0.339 0.145 0.460 0.300 0.686 0.430 0.235 0.208 0.392 0.174 0.522 0.359 0.092 0.172 
10.0 14.0 0.106 0.165 0.691 0.412 0.888 0.400 0.071 0.076 0.726 0.464 0.601 0.354 0.169 0.064 0.650 0.379 0.330 0.284 0.342 0.126 
11.0 14.0 0.128 0.207 0.720 0.398 0.758 0.232 0.201 0.263 0.863 0.489 0.339 0.144 0.575 0.324 0.641 0.385 0.130 0.012 0.662 0.383 
12.0 14.0 0.114 0.255 0.723 0.354 0.599 0.053 0.444 0.379 0.851 0.379 0.031 0.111 0.828 0.441 0.338 0.178 0.614 0.319 0.593 0.373 
13.0 14.0 0.076 0.298 0.716 0.279 0.428 0.116 0.635 0.404 0.701 0.181 0.413 0.307 0.836 0.363 0.145 0.119 0.851 0.433 0.120 0.088 
14.0 14.0 0.023 0.312 0.710 0.173 0.254 0.228 0.761 0.335 0.437 0.029 0.706 0.363 0.571 0.144 0.600 0.313 0.662 0.272 0.482 0.224 
15.0 14.0 0.035 0.282 0.714 0.063 0.079 0.264 0.822 0.219 0.110 0.168 0.850 0.298 0.137 0.074 0.836 0.327 0.161 0.008 0.825 0.329 
16.0 14.0 0.090 0.206 0.729 0.030 0.103 0.231 0.816 0.110 0.236 0.221 0.813 0.179 0.338 0.206 0.763 0.209 0.414 0.188 0.711 0.226 
17.0 14.0 0.137 0.108 0.752 0.062 0.292 0.164 0.740 0.045 0.553 0.217 0.600 0.064 0.714 0.245 0.405 0.051 0.790 0.250 0.203 0.040 
18.0 14.0 0.170 0.016 0.774 0.049 0.487 0.108 0.589 0.020 0.790 0.197 0.252 0.029 0.871 0.217 0.097 0.088 0.779 0.193 0.395 0.118 
19.0 14.0 0.183 0.056 0.787 0.014 0.678 0.089 0.369 0.007 0.901 0.178 0.150 0.102 0.753 0.141 0.537 0.172 0.394 0.063 0.713 0.177 
20.0 14.0 0.164 0.105 0.776 0.054 0.849 0.107 0.096 0.019 0.855 0.150 0.505 0.157 0.400 0.034 0.723 0.180 0.147 0.076 0.564 0.121 
21.0 14.0 0.105 0.130 0.726 0.105 0.976 0.150 0.200 0.064 0.650 0.097 0.712 0.176 0.057 0.077 0.584 0.109 0.534 0.152 0.095 0.009 
22.0 14.0 0.011 0.127 0.618 0.134 1.024 0.195 0.470 0.122 0.321 0.015 0.701 0.141 0.429 0.144 0.210 0.001 0.547 0.126 0.311 0.092 
23.0 14.0 0.192 0.089 0.438 0.124 0.964 0.210 0.654 0.169 0.042 0.076 0.485 0.060 0.558 0.136 0.156 0.081 0.258 0.036 0.360 0.092 
24.0 14.0 0.429 0.017 0.193 0.073 0.790 0.176 0.710 0.177 0.333 0.138 0.179 0.030 0.445 0.070 0.321 0.094 0.044 0.039 0.169 0.038 
25.0 14.0 0.690 0.077 0.090 0.012 0.524 0.096 0.629 0.136 0.473 0.146 0.085 0.086 0.212 0.007 0.274 0.053 0.170 0.056 0.014 0.009 
26.0 14.0 0.923 0.165 0.357 0.098 0.224 0.007 0.448 0.064 0.452 0.103 0.220 0.092 0.010 0.054 0.140 0.001 0.146 0.030 0.069 0.021 
27.0 14.0 1.069 0.214 0.552 0.153 0.038 0.078 0.241 0.006 0.331 0.040 0.229 0.060 0.092 0.058 0.030 0.029 0.080 0.001 0.061 0.010 
28.0 14.0 1.106 0.212 0.647 0.163 0.212 0.108 0.070 0.045 0.189 0.009 0.172 0.021 0.110 0.036 0.025 0.031 0.028 0.017 0.040 0.004 
29.0 14.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 14.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 15.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 15.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 15.0 1.095 0.049 0.617 0.034 0.144 0.026 0.147 0.020 0.264 0.015 0.214 0.001 0.117 0.009 0.009 0.007 0.050 0.003 0.049 0.005 
4.0 15.0 1.004 0.035 0.475 0.029 0.075 0.024 0.344 0.016 0.411 0.005 0.253 0.013 0.067 0.016 0.074 0.004 0.115 0.008 0.071 0.005 
5.0 15.0 0.803 0.005 0.235 0.015 0.369 0.016 0.555 0.005 0.500 0.014 0.189 0.026 0.091 0.016 0.212 0.004 0.178 0.012 0.057 0.004 
6.0 15.0 0.541 0.031 0.050 0.003 0.662 0.007 0.694 0.011 0.441 0.033 0.025 0.031 0.335 0.005 0.326 0.015 0.135 0.009 0.074 0.015 
7.0 15.0 0.287 0.057 0.313 0.004 0.883 0.005 0.704 0.026 0.214 0.047 0.330 0.024 0.529 0.016 0.270 0.024 0.098 0.003 0.287 0.022 
8.0 15.0 0.082 0.064 0.519 0.022 0.994 0.009 0.578 0.041 0.125 0.052 0.601 0.002 0.521 0.040 0.013 0.020 0.417 0.020 0.369 0.016 
9.0 15.0 0.058 0.043 0.654 0.059 0.996 0.011 0.349 0.062 0.477 0.047 0.720 0.031 0.263 0.055 0.404 0.001 0.571 0.037 0.128 0.004 
10.0 15.0 0.135 0.005 0.726 0.103 0.912 0.009 0.069 0.092 0.753 0.027 0.633 0.071 0.161 0.051 0.685 0.038 0.380 0.043 0.344 0.032 
11.0 15.0 0.160 0.079 0.752 0.137 0.772 0.060 0.214 0.122 0.892 0.020 0.360 0.111 0.586 0.017 0.686 0.085 0.100 0.024 0.705 0.066 
12.0 15.0 0.147 0.169 0.750 0.140 0.601 0.147 0.463 0.129 0.876 0.102 0.024 0.129 0.853 0.061 0.378 0.115 0.614 0.040 0.658 0.096 
13.0 15.0 0.109 0.252 0.737 0.093 0.420 0.245 0.656 0.084 0.717 0.203 0.418 0.086 0.865 0.166 0.120 0.083 0.878 0.145 0.182 0.071 
14.0 15.0 0.055 0.296 0.725 0.010 0.239 0.306 0.780 0.027 0.443 0.264 0.718 0.037 0.597 0.226 0.592 0.049 0.704 0.206 0.443 0.067 
15.0 15.0 0.004 0.291 0.724 0.113 0.060 0.297 0.836 0.163 0.108 0.233 0.862 0.189 0.157 0.171 0.841 0.209 0.206 0.120 0.817 0.231 
16.0 15.0 0.061 0.245 0.734 0.206 0.123 0.219 0.824 0.276 0.242 0.108 0.823 0.290 0.325 0.007 0.778 0.278 0.376 0.093 0.732 0.252 
17.0 15.0 0.109 0.179 0.750 0.264 0.311 0.098 0.740 0.329 0.559 0.070 0.607 0.284 0.705 0.197 0.426 0.187 0.763 0.284 0.246 0.069 
18.0 15.0 0.144 0.115 0.768 0.286 0.502 0.035 0.584 0.313 0.792 0.239 0.258 0.167 0.864 0.320 0.072 0.019 0.770 0.305 0.342 0.189 
19.0 15.0 0.160 0.067 0.776 0.284 0.687 0.158 0.362 0.235 0.898 0.350 0.144 0.016 0.750 0.304 0.509 0.222 0.405 0.134 0.667 0.312 
20.0 15.0 0.146 0.043 0.763 0.271 0.852 0.264 0.090 0.112 0.848 0.373 0.495 0.198 0.403 0.155 0.699 0.305 0.118 0.113 0.544 0.209 
21.0 15.0 0.090 0.035 0.711 0.256 0.972 0.350 0.203 0.038 0.643 0.298 0.699 0.313 0.045 0.059 0.571 0.225 0.498 0.269 0.107 0.028 
22.0 15.0 0.021 0.026 0.603 0.230 1.016 0.405 0.468 0.191 0.318 0.137 0.688 0.309 0.411 0.229 0.214 0.032 0.521 0.233 0.279 0.198 
23.0 15.0 0.198 0.008 0.425 0.173 0.953 0.400 0.647 0.303 0.041 0.058 0.477 0.187 0.540 0.266 0.141 0.138 0.252 0.060 0.333 0.177 
24.0 15.0 0.431 0.078 0.184 0.075 0.780 0.319 0.701 0.334 0.326 0.210 0.178 0.018 0.434 0.174 0.304 0.186 0.034 0.092 0.159 0.044 
25.0 15.0 0.689 0.173 0.095 0.055 0.516 0.169 0.620 0.271 0.464 0.260 0.080 0.113 0.209 0.032 0.263 0.120 0.156 0.128 0.011 0.059 
26.0 15.0 0.919 0.261 0.358 0.177 0.219 0.011 0.441 0.142 0.444 0.205 0.213 0.151 0.013 0.067 0.136 0.022 0.136 0.076 0.060 0.075 
27.0 15.0 1.064 0.304 0.550 0.251 0.039 0.136 0.237 0.013 0.325 0.098 0.224 0.110 0.087 0.087 0.032 0.036 0.076 0.014 0.054 0.042 
28.0 15.0 1.100 0.289 0.643 0.259 0.210 0.192 0.068 0.071 0.186 0.004 0.169 0.044 0.106 0.057 0.021 0.042 0.028 0.017 0.036 0.010 
29.0 15.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 15.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 16.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 16.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 16.0 1.021 0.536 0.567 0.433 0.125 0.281 0.140 0.081 0.244 0.042 0.197 0.110 0.111 0.127 0.014 0.083 0.041 0.020 0.048 0.028 
4.0 16.0 0.934 0.488 0.432 0.359 0.079 0.142 0.322 0.080 0.380 0.211 0.235 0.221 0.068 0.162 0.062 0.044 0.107 0.055 0.075 0.085 
5.0 16.0 0.745 0.320 0.207 0.174 0.352 0.109 0.516 0.294 0.463 0.373 0.179 0.261 0.077 0.087 0.195 0.085 0.177 0.162 0.069 0.108 
6.0 16.0 0.500 0.097 0.060 0.052 0.623 0.362 0.643 0.458 0.407 0.411 0.018 0.150 0.307 0.115 0.311 0.241 0.147 0.188 0.056 0.014 
7.0 16.0 0.260 0.092 0.307 0.222 0.825 0.520 0.648 0.495 0.196 0.285 0.300 0.083 0.492 0.330 0.268 0.284 0.073 0.042 0.275 0.183 
8.0 16.0 0.066 0.198 0.498 0.296 0.923 0.550 0.527 0.405 0.117 0.048 0.552 0.326 0.490 0.416 0.010 0.128 0.385 0.224 0.376 0.301 
9.0 16.0 0.069 0.216 0.623 0.279 0.918 0.484 0.312 0.247 0.440 0.206 0.661 0.469 0.256 0.302 0.357 0.163 0.548 0.414 0.162 0.178 
10.0 16.0 0.145 0.166 0.689 0.209 0.833 0.387 0.052 0.088 0.688 0.394 0.578 0.465 0.132 0.038 0.624 0.426 0.385 0.361 0.285 0.154 
11.0 16.0 0.172 0.068 0.710 0.129 0.696 0.317 0.207 0.036 0.808 0.497 0.327 0.335 0.519 0.271 0.634 0.517 0.052 0.060 0.642 0.471 
12.0 16.0 0.163 0.056 0.704 0.080 0.534 0.303 0.430 0.127 0.786 0.536 0.018 0.127 0.761 0.517 0.363 0.383 0.527 0.349 0.629 0.535 
13.0 16.0 0.129 0.174 0.687 0.093 0.365 0.328 0.600 0.226 0.638 0.529 0.369 0.129 0.774 0.632 0.080 0.055 0.780 0.652 0.219 0.245 
14.0 16.0 0.079 0.245 0.672 0.167 0.198 0.336 0.705 0.359 0.390 0.444 0.633 0.398 0.539 0.539 0.501 0.360 0.643 0.626 0.340 0.285 
15.0 16.0 0.025 0.264 0.665 0.263 0.035 0.286 0.749 0.496 0.092 0.260 0.759 0.608 0.153 0.242 0.729 0.661 0.217 0.244 0.691 0.688 
16.0 16.0 0.027 0.250 0.669 0.353 0.128 0.175 0.732 0.597 0.215 0.015 0.724 0.678 0.268 0.176 0.683 0.682 0.291 0.308 0.644 0.657 
17.0 16.0 0.072 0.218 0.678 0.425 0.294 0.019 0.653 0.627 0.491 0.323 0.534 0.560 0.599 0.560 0.386 0.385 0.635 0.705 0.243 0.182 
18.0 16.0 0.105 0.183 0.688 0.475 0.460 0.172 0.513 0.568 0.692 0.601 0.231 0.270 0.740 0.750 0.041 0.100 0.654 0.701 0.257 0.406 
19.0 16.0 0.119 0.159 0.691 0.506 0.620 0.371 0.316 0.415 0.782 0.774 0.116 0.117 0.646 0.654 0.419 0.529 0.354 0.296 0.543 0.684 
20.0 16.0 0.108 0.159 0.675 0.529 0.760 0.570 0.078 0.176 0.738 0.784 0.419 0.482 0.353 0.300 0.587 0.683 0.085 0.250 0.453 0.471 
21.0 16.0 0.060 0.169 0.626 0.543 0.861 0.754 0.176 0.126 0.560 0.604 0.596 0.696 0.028 0.165 0.484 0.485 0.406 0.588 0.098 0.036 
22.0 16.0 0.037 0.150 0.530 0.521 0.896 0.884 0.406 0.442 0.280 0.251 0.589 0.658 0.342 0.518 0.184 0.059 0.429 0.507 0.223 0.409 
23.0 16.0 0.192 0.056 0.373 0.411 0.840 0.886 0.561 0.676 0.029 0.166 0.411 0.377 0.454 0.577 0.114 0.304 0.209 0.137 0.269 0.379 
24.0 16.0 0.396 0.129 0.161 0.193 0.688 0.713 0.609 0.737 0.275 0.483 0.157 0.011 0.366 0.363 0.251 0.400 0.027 0.184 0.128 0.110 
25.0 16.0 0.622 0.378 0.083 0.109 0.458 0.382 0.539 0.591 0.394 0.577 0.063 0.267 0.177 0.053 0.217 0.252 0.127 0.264 0.012 0.105 
26.0 16.0 0.824 0.609 0.314 0.398 0.199 0.024 0.386 0.306 0.379 0.445 0.177 0.338 0.013 0.158 0.112 0.042 0.110 0.157 0.050 0.144 
27.0 16.0 0.952 0.728 0.483 0.577 0.026 0.303 0.210 0.023 0.279 0.206 0.187 0.242 0.070 0.198 0.027 0.082 0.060 0.025 0.042 0.080 
28.0 16.0 0.984 0.701 0.566 0.600 0.176 0.429 0.065 0.160 0.161 0.007 0.141 0.095 0.085 0.128 0.016 0.096 0.022 0.041 0.026 0.014 
29.0 16.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 16.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 17.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 17.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 17.0 0.845 0.839 0.451 0.678 0.083 0.433 0.123 0.107 0.195 0.090 0.152 0.182 0.088 0.194 0.019 0.124 0.024 0.035 0.037 0.035 
4.0 17.0 0.771 0.770 0.336 0.560 0.084 0.203 0.267 0.153 0.301 0.354 0.184 0.347 0.060 0.244 0.038 0.067 0.081 0.076 0.069 0.126 
5.0 17.0 0.614 0.518 0.149 0.266 0.305 0.200 0.420 0.492 0.365 0.598 0.142 0.397 0.052 0.121 0.149 0.133 0.151 0.244 0.077 0.174 
6.0 17.0 0.412 0.181 0.071 0.095 0.523 0.605 0.516 0.743 0.318 0.639 0.012 0.210 0.236 0.193 0.253 0.375 0.142 0.297 0.023 0.038 
7.0 17.0 0.213 0.112 0.274 0.375 0.681 0.859 0.513 0.785 0.146 0.417 0.235 0.161 0.387 0.520 0.230 0.435 0.032 0.075 0.220 0.266 
8.0 17.0 0.049 0.289 0.431 0.513 0.752 0.905 0.408 0.619 0.103 0.027 0.432 0.532 0.390 0.634 0.029 0.189 0.295 0.336 0.331 0.470 
9.0 17.0 0.067 0.343 0.533 0.514 0.740 0.791 0.230 0.340 0.356 0.378 0.513 0.728 0.208 0.435 0.262 0.256 0.443 0.628 0.177 0.301 
10.0 17.0 0.135 0.302 0.585 0.428 0.662 0.611 0.020 0.060 0.542 0.656 0.442 0.679 0.092 0.021 0.475 0.638 0.330 0.540 0.181 0.196 
11.0 17.0 0.164 0.198 0.599 0.314 0.543 0.452 0.183 0.158 0.623 0.774 0.244 0.438 0.388 0.438 0.488 0.742 0.005 0.085 0.481 0.669 
12.0 17.0 0.160 0.059 0.591 0.227 0.407 0.362 0.352 0.305 0.595 0.768 0.019 0.098 0.567 0.759 0.287 0.511 0.369 0.495 0.497 0.759 
13.0 17.0 0.134 0.078 0.573 0.207 0.269 0.331 0.476 0.424 0.474 0.679 0.278 0.267 0.573 0.856 0.038 0.032 0.568 0.886 0.208 0.349 
14.0 17.0 0.094 0.169 0.556 0.257 0.136 0.304 0.548 0.550 0.284 0.502 0.467 0.592 0.400 0.671 0.346 0.506 0.482 0.813 0.201 0.355 
15.0 17.0 0.051 0.212 0.545 0.333 0.007 0.234 0.574 0.666 0.062 0.235 0.554 0.806 0.122 0.256 0.515 0.854 0.184 0.303 0.469 0.861 
16.0 17.0 0.007 0.225 0.541 0.414 0.119 0.115 0.554 0.742 0.162 0.100 0.526 0.840 0.178 0.264 0.489 0.843 0.176 0.381 0.456 0.817 
17.0 17.0 0.030 0.221 0.543 0.488 0.244 0.051 0.490 0.748 0.360 0.455 0.390 0.662 0.415 0.711 0.285 0.460 0.426 0.854 0.189 0.242 
18.0 17.0 0.055 0.209 0.545 0.551 0.367 0.253 0.383 0.662 0.504 0.763 0.174 0.297 0.518 0.913 0.012 0.127 0.451 0.841 0.156 0.461 
19.0 17.0 0.065 0.205 0.540 0.600 0.484 0.478 0.236 0.474 0.569 0.946 0.073 0.167 0.457 0.781 0.278 0.636 0.250 0.359 0.358 0.800 
20.0 17.0 0.055 0.218 0.522 0.641 0.585 0.710 0.061 0.189 0.538 0.941 0.289 0.593 0.256 0.352 0.400 0.814 0.049 0.287 0.303 0.562 
21.0 17.0 0.017 0.233 0.480 0.669 0.656 0.930 0.124 0.170 0.412 0.717 0.417 0.837 0.010 0.200 0.333 0.576 0.269 0.686 0.066 0.027 
22.0 17.0 0.057 0.204 0.404 0.646 0.680 1.087 0.293 0.546 0.212 0.292 0.416 0.786 0.230 0.617 0.128 0.073 0.285 0.596 0.149 0.463 
23.0 17.0 0.175 0.081 0.284 0.512 0.638 1.089 0.408 0.825 0.009 0.207 0.294 0.449 0.310 0.685 0.076 0.354 0.136 0.167 0.176 0.437 
24.0 17.0 0.328 0.157 0.125 0.244 0.525 0.879 0.444 0.897 0.186 0.584 0.117 0.011 0.251 0.432 0.168 0.467 0.022 0.205 0.077 0.134 
25.0 17.0 0.497 0.474 0.058 0.130 0.356 0.476 0.397 0.720 0.274 0.695 0.037 0.318 0.122 0.065 0.143 0.295 0.085 0.299 0.015 0.113 
26.0 17.0 0.649 0.768 0.232 0.490 0.166 0.028 0.288 0.377 0.266 0.538 0.116 0.402 0.011 0.182 0.071 0.052 0.069 0.179 0.038 0.158 
27.0 17.0 0.746 0.921 0.360 0.715 0.003 0.361 0.163 0.035 0.198 0.253 0.123 0.290 0.043 0.230 0.016 0.091 0.034 0.031 0.026 0.087 
28.0 17.0 0.772 0.892 0.424 0.747 0.113 0.519 0.059 0.185 0.118 0.012 0.093 0.118 0.051 0.151 0.009 0.108 0.011 0.043 0.013 0.015 
29.0 17.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 17.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 18.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 18.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 18.0 0.590 0.869 0.282 0.695 0.020 0.428 0.099 0.083 0.125 0.120 0.086 0.194 0.049 0.187 0.018 0.112 0.002 0.031 0.016 0.028 
4.0 18.0 0.536 0.797 0.199 0.566 0.092 0.182 0.187 0.187 0.185 0.382 0.106 0.349 0.039 0.228 0.010 0.056 0.040 0.070 0.050 0.112 
5.0 18.0 0.428 0.544 0.069 0.261 0.236 0.236 0.278 0.530 0.219 0.616 0.081 0.384 0.022 0.101 0.080 0.135 0.099 0.231 0.074 0.169 
6.0 18.0 0.289 0.201 0.082 0.114 0.374 0.653 0.330 0.776 0.182 0.637 0.012 0.184 0.134 0.210 0.155 0.366 0.112 0.285 0.016 0.049 
7.0 18.0 0.151 0.105 0.220 0.413 0.470 0.912 0.316 0.802 0.069 0.391 0.147 0.192 0.229 0.522 0.153 0.417 0.013 0.074 0.129 0.244 
8.0 18.0 0.034 0.306 0.327 0.571 0.506 0.954 0.237 0.613 0.088 0.024 0.260 0.552 0.231 0.612 0.037 0.169 0.158 0.320 0.227 0.449 
9.0 18.0 0.054 0.388 0.396 0.585 0.485 0.823 0.114 0.308 0.237 0.423 0.297 0.718 0.120 0.394 0.136 0.258 0.264 0.590 0.152 0.298 
10.0 18.0 0.110 0.371 0.430 0.500 0.421 0.615 0.021 0.008 0.335 0.682 0.241 0.637 0.054 0.024 0.260 0.603 0.211 0.496 0.061 0.161 
11.0 18.0 0.138 0.281 0.437 0.376 0.333 0.423 0.144 0.218 0.364 0.767 0.118 0.375 0.213 0.440 0.265 0.671 0.029 0.071 0.247 0.588 
12.0 18.0 0.142 0.150 0.426 0.271 0.237 0.302 0.239 0.358 0.329 0.722 0.028 0.040 0.296 0.706 0.156 0.436 0.166 0.438 0.273 0.663 
13.0 18.0 0.126 0.017 0.409 0.225 0.144 0.247 0.301 0.455 0.247 0.599 0.159 0.291 0.287 0.756 0.009 0.009 0.271 0.761 0.139 0.312 
14.0 18.0 0.100 0.086 0.391 0.244 0.058 0.212 0.331 0.543 0.137 0.411 0.245 0.560 0.196 0.564 0.153 0.447 0.237 0.684 0.054 0.275 
15.0 18.0 0.070 0.147 0.377 0.297 0.022 0.152 0.334 0.620 0.020 0.161 0.277 0.718 0.064 0.196 0.229 0.722 0.107 0.255 0.185 0.690 
16.0 18.0 0.039 0.179 0.367 0.362 0.098 0.054 0.314 0.663 0.092 0.131 0.257 0.720 0.072 0.241 0.221 0.697 0.050 0.302 0.195 0.661 
17.0 18.0 0.014 0.192 0.361 0.429 0.170 0.083 0.272 0.651 0.188 0.428 0.192 0.550 0.179 0.602 0.138 0.376 0.165 0.682 0.094 0.211 
18.0 18.0 0.001 0.195 0.354 0.489 0.238 0.253 0.211 0.564 0.257 0.675 0.092 0.235 0.229 0.757 0.012 0.100 0.186 0.675 0.046 0.343 
19.0 18.0 0.005 0.199 0.343 0.539 0.300 0.445 0.131 0.394 0.288 0.815 0.021 0.150 0.208 0.641 0.103 0.507 0.112 0.298 0.132 0.618 
20.0 18.0 0.006 0.210 0.323 0.579 0.352 0.644 0.039 0.147 0.275 0.798 0.123 0.498 0.125 0.291 0.161 0.651 0.010 0.209 0.114 0.446 
21.0 18.0 0.032 0.214 0.291 0.601 0.386 0.830 0.058 0.159 0.217 0.603 0.187 0.695 0.010 0.155 0.138 0.468 0.100 0.529 0.020 0.002 
22.0 18.0 0.079 0.176 0.242 0.573 0.396 0.957 0.145 0.474 0.124 0.248 0.193 0.652 0.087 0.492 0.056 0.073 0.106 0.469 0.059 0.343 
23.0 18.0 0.148 0.058 0.171 0.449 0.372 0.953 0.207 0.706 0.017 0.164 0.143 0.380 0.126 0.553 0.026 0.266 0.044 0.142 0.059 0.329 
24.0 18.0 0.235 0.156 0.079 0.213 0.312 0.771 0.230 0.767 0.071 0.479 0.066 0.024 0.104 0.358 0.062 0.363 0.016 0.146 0.013 0.103 
25.0 18.0 0.330 0.435 0.024 0.112 0.223 0.427 0.212 0.623 0.118 0.577 0.002 0.245 0.053 0.070 0.049 0.236 0.033 0.221 0.020 0.078 
26.0 18.0 0.416 0.692 0.122 0.425 0.122 0.034 0.163 0.340 0.120 0.456 0.037 0.321 0.011 0.129 0.021 0.052 0.019 0.136 0.020 0.110 
27.0 18.0 0.472 0.828 0.196 0.624 0.032 0.291 0.104 0.052 0.095 0.229 0.042 0.239 0.008 0.173 0.004 0.057 0.004 0.030 0.007 0.062 
28.0 18.0 0.491 0.808 0.238 0.660 0.032 0.435 0.053 0.136 0.063 0.031 0.034 0.108 0.009 0.120 0.001 0.075 0.001 0.023 0.001 0.015 
29.0 18.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 18.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 19.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 19.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 19.0 0.290 0.635 0.085 0.490 0.053 0.272 0.071 0.016 0.045 0.127 0.010 0.149 0.001 0.115 0.009 0.052 0.016 0.007 0.008 0.015 
4.0 19.0 0.259 0.580 0.038 0.387 0.100 0.084 0.094 0.179 0.050 0.296 0.010 0.232 0.006 0.122 0.014 0.013 0.007 0.047 0.016 0.056 
5.0 19.0 0.210 0.405 0.023 0.165 0.153 0.214 0.112 0.409 0.045 0.431 0.003 0.230 0.001 0.029 0.001 0.100 0.026 0.132 0.050 0.089 
6.0 19.0 0.148 0.163 0.089 0.107 0.198 0.508 0.111 0.562 0.019 0.414 0.021 0.077 0.021 0.168 0.030 0.227 0.055 0.156 0.047 0.029 
7.0 19.0 0.083 0.069 0.151 0.335 0.221 0.688 0.085 0.558 0.026 0.219 0.050 0.175 0.040 0.346 0.042 0.236 0.043 0.027 0.011 0.136 
8.0 19.0 0.021 0.245 0.199 0.468 0.217 0.710 0.038 0.401 0.073 0.076 0.062 0.393 0.032 0.364 0.024 0.066 0.006 0.196 0.071 0.245 
9.0 19.0 0.033 0.345 0.231 0.491 0.190 0.597 0.018 0.164 0.101 0.342 0.045 0.461 0.003 0.191 0.005 0.187 0.037 0.324 0.079 0.151 
10.0 19.0 0.074 0.361 0.245 0.425 0.146 0.418 0.066 0.059 0.099 0.487 0.006 0.364 0.027 0.074 0.012 0.351 0.037 0.237 0.046 0.092 
11.0 19.0 0.101 0.303 0.244 0.314 0.096 0.252 0.097 0.210 0.069 0.501 0.032 0.171 0.023 0.295 0.005 0.339 0.029 0.005 0.022 0.279 
12.0 19.0 0.112 0.201 0.233 0.210 0.047 0.145 0.107 0.288 0.027 0.430 0.045 0.036 0.009 0.399 0.016 0.184 0.043 0.226 0.013 0.286 
13.0 19.0 0.110 0.086 0.216 0.147 0.006 0.098 0.101 0.326 0.010 0.325 0.030 0.210 0.041 0.383 0.005 0.033 0.068 0.341 0.018 0.127 
14.0 19.0 0.098 0.014 0.199 0.138 0.026 0.082 0.085 0.355 0.028 0.199 0.003 0.333 0.044 0.261 0.052 0.226 0.059 0.288 0.079 0.100 
15.0 19.0 0.082 0.084 0.182 0.167 0.051 0.057 0.065 0.383 0.029 0.053 0.030 0.392 0.013 0.072 0.086 0.332 0.004 0.106 0.121 0.258 
16.0 19.0 0.067 0.124 0.168 0.215 0.069 0.005 0.046 0.395 0.018 0.109 0.041 0.372 0.035 0.134 0.080 0.308 0.072 0.117 0.099 0.255 
17.0 19.0 0.056 0.141 0.154 0.265 0.083 0.075 0.031 0.375 0.002 0.265 0.030 0.270 0.075 0.293 0.033 0.165 0.117 0.268 0.018 0.098 
18.0 19.0 0.051 0.149 0.140 0.311 0.091 0.177 0.020 0.312 0.013 0.385 0.002 0.105 0.087 0.354 0.033 0.035 0.105 0.272 0.071 0.102 
19.0 19.0 0.055 0.152 0.123 0.348 0.094 0.291 0.014 0.206 0.019 0.441 0.031 0.082 0.066 0.295 0.085 0.202 0.043 0.137 0.115 0.213 
20.0 19.0 0.065 0.148 0.104 0.372 0.092 0.406 0.012 0.063 0.014 0.418 0.056 0.243 0.019 0.141 0.100 0.266 0.035 0.051 0.091 0.173 
21.0 19.0 0.081 0.129 0.083 0.374 0.087 0.503 0.014 0.102 0.003 0.311 0.064 0.331 0.033 0.049 0.073 0.205 0.088 0.180 0.021 0.030 
22.0 19.0 0.098 0.085 0.063 0.339 0.082 0.558 0.016 0.262 0.025 0.136 0.051 0.315 0.069 0.196 0.019 0.059 0.090 0.178 0.046 0.090 
23.0 19.0 0.114 0.001 0.045 0.254 0.078 0.541 0.013 0.375 0.045 0.060 0.021 0.201 0.075 0.237 0.031 0.077 0.050 0.075 0.068 0.101 
24.0 19.0 0.129 0.129 0.029 0.115 0.076 0.439 0.005 0.406 0.055 0.214 0.013 0.047 0.053 0.175 0.055 0.131 0.004 0.026 0.050 0.041 
25.0 19.0 0.142 0.282 0.015 0.062 0.075 0.260 0.009 0.343 0.053 0.275 0.039 0.078 0.018 0.067 0.050 0.103 0.028 0.063 0.019 0.009 
26.0 19.0 0.154 0.421 0.001 0.232 0.074 0.054 0.025 0.213 0.037 0.239 0.049 0.129 0.014 0.018 0.028 0.046 0.034 0.050 0.005 0.022 
27.0 19.0 0.165 0.498 0.014 0.346 0.069 0.119 0.039 0.072 0.015 0.148 0.044 0.116 0.032 0.053 0.003 0.006 0.024 0.028 0.015 0.019 
28.0 19.0 0.177 0.498 0.031 0.382 0.058 0.214 0.047 0.032 0.007 0.058 0.028 0.073 0.035 0.051 0.014 0.012 0.008 0.012 0.013 0.016 
29.0 19.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 19.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 20.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 20.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 20.0 0.014 0.245 0.114 0.156 0.124 0.033 0.044 0.071 0.031 0.111 0.064 0.070 0.050 0.012 0.007 0.026 0.024 0.029 0.028 0.007 
4.0 20.0 0.021 0.220 0.122 0.102 0.107 0.052 0.002 0.137 0.083 0.136 0.087 0.049 0.036 0.026 0.027 0.046 0.050 0.021 0.026 0.014 
5.0 20.0 0.009 0.171 0.112 0.022 0.067 0.150 0.055 0.187 0.129 0.125 0.083 0.001 0.011 0.068 0.071 0.048 0.057 0.006 0.004 0.031 
6.0 20.0 0.008 0.094 0.093 0.076 0.017 0.240 0.109 0.201 0.145 0.067 0.038 0.068 0.082 0.092 0.101 0.021 0.026 0.036 0.058 0.025 
7.0 20.0 0.017 0.010 0.077 0.179 0.032 0.297 0.146 0.165 0.123 0.027 0.039 0.124 0.149 0.072 0.087 0.032 0.047 0.055 0.105 0.005 
8.0 20.0 0.011 0.130 0.067 0.261 0.073 0.295 0.159 0.079 0.061 0.126 0.130 0.133 0.175 0.002 0.015 0.084 0.137 0.034 0.110 0.049 
9.0 20.0 0.009 0.234 0.061 0.290 0.105 0.225 0.145 0.030 0.031 0.182 0.203 0.076 0.132 0.086 0.106 0.082 0.196 0.044 0.037 0.083 
10.0 20.0 0.035 0.284 0.056 0.253 0.126 0.114 0.106 0.117 0.133 0.168 0.228 0.020 0.013 0.124 0.228 0.009 0.162 0.122 0.117 0.031 
11.0 20.0 0.059 0.268 0.047 0.172 0.138 0.016 0.047 0.153 0.219 0.101 0.181 0.092 0.152 0.079 0.278 0.102 0.003 0.101 0.277 0.108 
12.0 20.0 0.078 0.205 0.036 0.084 0.138 0.056 0.024 0.141 0.264 0.028 0.066 0.108 0.299 0.026 0.200 0.139 0.225 0.037 0.309 0.202 
13.0 20.0 0.088 0.121 0.020 0.020 0.127 0.072 0.095 0.106 0.256 0.040 0.089 0.073 0.358 0.100 0.004 0.072 0.392 0.179 0.131 0.126 
14.0 20.0 0.090 0.036 0.007 0.021 0.106 0.055 0.154 0.075 0.187 0.059 0.232 0.023 0.279 0.114 0.234 0.050 0.354 0.199 0.183 0.083 
15.0 20.0 0.088 0.031 0.018 0.017 0.075 0.033 0.195 0.058 0.078 0.061 0.318 0.037 0.095 0.070 0.380 0.142 0.124 0.083 0.404 0.238 
16.0 20.0 0.087 0.068 0.034 0.027 0.038 0.028 0.211 0.045 0.049 0.055 0.321 0.062 0.127 0.009 0.366 0.156 0.176 0.088 0.380 0.223 
17.0 20.0 0.090 0.083 0.052 0.056 0.005 0.040 0.201 0.030 0.172 0.040 0.240 0.069 0.308 0.083 0.197 0.087 0.381 0.207 0.127 0.049 
18.0 20.0 0.096 0.087 0.072 0.081 0.054 0.059 0.163 0.016 0.264 0.020 0.094 0.046 0.382 0.129 0.050 0.036 0.381 0.198 0.185 0.160 
19.0 20.0 0.105 0.081 0.091 0.097 0.106 0.078 0.100 0.020 0.307 0.030 0.075 0.006 0.323 0.117 0.262 0.148 0.187 0.060 0.352 0.244 
20.0 20.0 0.115 0.058 0.108 0.099 0.157 0.087 0.015 0.030 0.286 0.050 0.221 0.064 0.155 0.040 0.344 0.180 0.083 0.119 0.280 0.144 
21.0 20.0 0.120 0.019 0.117 0.078 0.200 0.078 0.079 0.022 0.202 0.046 0.298 0.104 0.055 0.070 0.268 0.106 0.271 0.215 0.047 0.060 
22.0 20.0 0.110 0.028 0.109 0.042 0.221 0.051 0.165 0.009 0.072 0.008 0.278 0.091 0.217 0.146 0.084 0.033 0.275 0.156 0.158 0.189 
23.0 20.0 0.078 0.066 0.077 0.011 0.206 0.027 0.220 0.038 0.068 0.061 0.173 0.022 0.262 0.133 0.091 0.133 0.131 0.005 0.190 0.149 
24.0 20.0 0.023 0.083 0.021 0.012 0.153 0.022 0.227 0.042 0.172 0.102 0.034 0.067 0.197 0.045 0.167 0.131 0.022 0.106 0.100 0.022 
25.0 20.0 0.044 0.077 0.051 0.006 0.069 0.043 0.183 0.014 0.211 0.090 0.079 0.112 0.078 0.055 0.140 0.049 0.091 0.108 0.008 0.067 
26.0 20.0 0.103 0.064 0.118 0.012 0.025 0.075 0.105 0.047 0.182 0.030 0.129 0.093 0.022 0.101 0.066 0.036 0.081 0.040 0.034 0.067 
27.0 20.0 0.134 0.064 0.160 0.006 0.100 0.084 0.022 0.084 0.115 0.041 0.120 0.031 0.070 0.079 0.004 0.069 0.043 0.025 0.034 0.021 
28.0 20.0 0.130 0.086 0.167 0.025 0.139 0.054 0.039 0.083 0.044 0.077 0.081 0.026 0.073 0.027 0.028 0.051 0.009 0.045 0.019 0.017 
29.0 20.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 20.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 21.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 21.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 21.0 0.281 0.142 0.283 0.169 0.180 0.189 0.018 0.135 0.094 0.074 0.121 0.018 0.091 0.081 0.025 0.086 0.022 0.053 0.038 0.002 
4.0 21.0 0.266 0.134 0.257 0.169 0.106 0.166 0.079 0.075 0.193 0.037 0.166 0.124 0.076 0.152 0.026 0.089 0.076 0.001 0.062 0.064 
5.0 21.0 0.200 0.058 0.184 0.105 0.015 0.070 0.198 0.050 0.273 0.174 0.156 0.207 0.009 0.142 0.120 0.006 0.128 0.117 0.052 0.127 
6.0 21.0 0.113 0.027 0.090 0.036 0.145 0.046 0.295 0.157 0.283 0.255 0.058 0.185 0.158 0.014 0.209 0.160 0.112 0.198 0.038 0.079 
7.0 21.0 0.040 0.051 0.009 0.022 0.253 0.100 0.339 0.211 0.203 0.240 0.108 0.059 0.300 0.179 0.207 0.260 0.022 0.128 0.185 0.102 
8.0 21.0 0.002 0.004 0.054 0.044 0.323 0.120 0.320 0.217 0.048 0.148 0.285 0.119 0.348 0.314 0.065 0.204 0.233 0.099 0.271 0.287 
9.0 21.0 0.011 0.098 0.091 0.073 0.355 0.142 0.247 0.198 0.143 0.022 0.404 0.273 0.247 0.312 0.180 0.019 0.388 0.343 0.166 0.280 
10.0 21.0 0.002 0.174 0.113 0.068 0.357 0.181 0.134 0.154 0.324 0.141 0.415 0.347 0.011 0.148 0.413 0.290 0.341 0.407 0.139 0.001 
11.0 21.0 0.022 0.197 0.129 0.039 0.334 0.217 0.003 0.081 0.452 0.271 0.300 0.304 0.285 0.119 0.498 0.455 0.054 0.181 0.466 0.391 
12.0 21.0 0.045 0.174 0.143 0.062 0.294 0.228 0.135 0.023 0.498 0.344 0.083 0.152 0.523 0.368 0.355 0.387 0.350 0.231 0.554 0.563 
13.0 21.0 0.065 0.124 0.158 0.116 0.239 0.208 0.258 0.112 0.451 0.344 0.180 0.058 0.604 0.486 0.018 0.098 0.639 0.564 0.269 0.320 
14.0 21.0 0.079 0.062 0.175 0.153 0.171 0.159 0.351 0.193 0.313 0.268 0.409 0.255 0.463 0.405 0.365 0.261 0.587 0.556 0.247 0.199 
15.0 21.0 0.089 0.009 0.193 0.160 0.094 0.099 0.406 0.246 0.118 0.144 0.539 0.381 0.164 0.174 0.601 0.496 0.225 0.225 0.618 0.580 
16.0 21.0 0.100 0.021 0.212 0.150 0.009 0.045 0.419 0.273 0.101 0.009 0.538 0.410 0.192 0.119 0.585 0.501 0.250 0.228 0.599 0.559 
17.0 21.0 0.113 0.030 0.233 0.140 0.082 0.008 0.388 0.279 0.305 0.162 0.403 0.333 0.480 0.373 0.326 0.274 0.580 0.541 0.211 0.161 
18.0 21.0 0.127 0.026 0.254 0.137 0.177 0.062 0.311 0.259 0.458 0.307 0.169 0.160 0.604 0.496 0.059 0.082 0.592 0.533 0.276 0.326 
19.0 21.0 0.140 0.009 0.273 0.139 0.274 0.127 0.192 0.200 0.530 0.405 0.105 0.074 0.519 0.429 0.394 0.395 0.295 0.210 0.538 0.553 
20.0 21.0 0.149 0.028 0.285 0.155 0.364 0.205 0.041 0.097 0.499 0.422 0.343 0.302 0.261 0.183 0.530 0.503 0.125 0.224 0.423 0.367 
21.0 21.0 0.143 0.077 0.282 0.189 0.435 0.299 0.127 0.053 0.365 0.327 0.475 0.438 0.069 0.145 0.415 0.339 0.415 0.483 0.056 0.065 
22.0 21.0 0.111 0.115 0.251 0.217 0.468 0.388 0.281 0.229 0.152 0.117 0.453 0.406 0.328 0.390 0.128 0.009 0.412 0.392 0.255 0.369 
23.0 21.0 0.039 0.107 0.177 0.199 0.439 0.416 0.382 0.370 0.081 0.147 0.290 0.200 0.403 0.406 0.142 0.270 0.182 0.071 0.286 0.314 
24.0 21.0 0.071 0.029 0.063 0.109 0.343 0.337 0.404 0.404 0.259 0.341 0.072 0.066 0.302 0.216 0.253 0.312 0.051 0.184 0.129 0.066 
25.0 21.0 0.202 0.107 0.079 0.053 0.191 0.150 0.337 0.299 0.331 0.373 0.107 0.242 0.119 0.032 0.202 0.160 0.142 0.217 0.018 0.110 
26.0 21.0 0.320 0.243 0.212 0.210 0.021 0.081 0.211 0.105 0.292 0.246 0.187 0.254 0.031 0.172 0.087 0.019 0.112 0.099 0.061 0.117 
27.0 21.0 0.387 0.306 0.301 0.295 0.119 0.234 0.074 0.076 0.190 0.062 0.174 0.147 0.097 0.166 0.003 0.102 0.049 0.016 0.045 0.043 
28.0 21.0 0.387 0.270 0.328 0.275 0.199 0.265 0.028 0.158 0.083 0.071 0.116 0.024 0.096 0.085 0.038 0.088 0.005 0.058 0.019 0.014 
29.0 21.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 21.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 22.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 22.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 22.0 0.474 0.383 0.396 0.362 0.207 0.304 0.008 0.145 0.136 0.021 0.152 0.085 0.112 0.130 0.038 0.102 0.014 0.048 0.035 0.006 
4.0 22.0 0.441 0.347 0.344 0.318 0.094 0.204 0.140 0.020 0.262 0.160 0.211 0.222 0.101 0.199 0.017 0.087 0.079 0.021 0.079 0.079 
5.0 22.0 0.337 0.195 0.226 0.165 0.080 0.031 0.297 0.208 0.362 0.350 0.199 0.300 0.003 0.149 0.138 0.046 0.165 0.162 0.097 0.151 
6.0 22.0 0.202 0.014 0.081 0.023 0.264 0.227 0.419 0.373 0.364 0.420 0.069 0.214 0.196 0.060 0.267 0.245 0.176 0.250 0.007 0.090 
7.0 22.0 0.085 0.093 0.049 0.111 0.410 0.345 0.463 0.423 0.245 0.330 0.150 0.018 0.384 0.311 0.281 0.343 0.018 0.136 0.207 0.137 
8.0 22.0 0.011 0.091 0.143 0.123 0.497 0.372 0.420 0.376 0.031 0.131 0.378 0.264 0.447 0.448 0.106 0.225 0.268 0.160 0.365 0.355 
9.0 22.0 0.021 0.018 0.203 0.098 0.528 0.360 0.305 0.278 0.219 0.104 0.521 0.446 0.314 0.384 0.209 0.078 0.489 0.443 0.263 0.326 
10.0 22.0 0.021 0.067 0.238 0.088 0.515 0.350 0.145 0.158 0.444 0.316 0.521 0.492 0.012 0.129 0.507 0.407 0.449 0.480 0.121 0.018 
11.0 22.0 0.004 0.117 0.261 0.107 0.470 0.339 0.035 0.026 0.593 0.467 0.365 0.384 0.353 0.219 0.614 0.570 0.098 0.185 0.548 0.454 
12.0 22.0 0.021 0.125 0.278 0.146 0.401 0.315 0.211 0.114 0.635 0.529 0.090 0.153 0.640 0.513 0.439 0.451 0.398 0.294 0.680 0.630 
13.0 22.0 0.045 0.103 0.294 0.188 0.314 0.270 0.365 0.240 0.564 0.491 0.230 0.132 0.729 0.629 0.034 0.091 0.753 0.658 0.351 0.352 
14.0 22.0 0.067 0.067 0.310 0.220 0.214 0.205 0.477 0.339 0.385 0.361 0.503 0.383 0.558 0.502 0.421 0.332 0.701 0.634 0.265 0.214 
15.0 22.0 0.087 0.035 0.328 0.236 0.103 0.129 0.541 0.406 0.140 0.171 0.656 0.535 0.202 0.202 0.702 0.600 0.279 0.255 0.714 0.627 
16.0 22.0 0.106 0.016 0.348 0.243 0.015 0.049 0.551 0.438 0.129 0.049 0.652 0.555 0.218 0.165 0.689 0.597 0.278 0.252 0.702 0.611 
17.0 22.0 0.124 0.012 0.368 0.248 0.138 0.038 0.504 0.433 0.379 0.270 0.492 0.436 0.560 0.475 0.391 0.328 0.669 0.602 0.253 0.193 
18.0 22.0 0.142 0.021 0.387 0.257 0.265 0.135 0.402 0.383 0.566 0.461 0.214 0.199 0.710 0.616 0.057 0.085 0.689 0.601 0.319 0.326 
19.0 22.0 0.156 0.046 0.403 0.275 0.389 0.246 0.250 0.278 0.654 0.578 0.112 0.105 0.617 0.530 0.451 0.447 0.345 0.257 0.626 0.582 
20.0 22.0 0.160 0.084 0.408 0.303 0.501 0.372 0.059 0.114 0.620 0.580 0.399 0.389 0.319 0.237 0.616 0.577 0.145 0.214 0.485 0.407 
21.0 22.0 0.144 0.125 0.392 0.334 0.588 0.503 0.150 0.102 0.461 0.441 0.562 0.554 0.068 0.148 0.484 0.407 0.483 0.509 0.050 0.035 
22.0 22.0 0.095 0.144 0.342 0.342 0.626 0.605 0.344 0.336 0.205 0.165 0.543 0.517 0.377 0.440 0.149 0.040 0.472 0.436 0.311 0.361 
23.0 22.0 0.002 0.102 0.242 0.288 0.589 0.619 0.474 0.513 0.077 0.167 0.355 0.278 0.468 0.479 0.166 0.269 0.197 0.109 0.329 0.326 
24.0 22.0 0.146 0.023 0.091 0.144 0.468 0.497 0.506 0.556 0.297 0.414 0.097 0.036 0.350 0.282 0.289 0.338 0.072 0.165 0.131 0.085 
25.0 22.0 0.316 0.214 0.093 0.080 0.277 0.245 0.430 0.430 0.389 0.472 0.115 0.255 0.137 0.012 0.223 0.196 0.165 0.217 0.038 0.092 
26.0 22.0 0.468 0.396 0.268 0.297 0.061 0.060 0.278 0.192 0.348 0.341 0.208 0.295 0.034 0.160 0.091 0.011 0.119 0.113 0.075 0.107 
27.0 22.0 0.557 0.486 0.386 0.423 0.118 0.273 0.114 0.040 0.232 0.131 0.194 0.195 0.104 0.177 0.005 0.084 0.045 0.004 0.045 0.046 
28.0 22.0 0.562 0.454 0.427 0.419 0.222 0.344 0.011 0.162 0.110 0.034 0.131 0.065 0.100 0.108 0.040 0.087 0.002 0.043 0.014 0.004 
29.0 22.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 22.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 23.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 23.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 23.0 0.568 0.420 0.438 0.374 0.196 0.279 0.035 0.094 0.157 0.045 0.155 0.118 0.106 0.125 0.037 0.072 0.007 0.016 0.025 0.020 
4.0 23.0 0.524 0.368 0.370 0.307 0.066 0.153 0.176 0.059 0.282 0.207 0.210 0.220 0.098 0.153 0.011 0.037 0.065 0.044 0.071 0.065 
5.0 23.0 0.404 0.210 0.233 0.143 0.128 0.071 0.340 0.254 0.379 0.356 0.196 0.251 0.003 0.078 0.128 0.078 0.157 0.137 0.108 0.096 
6.0 23.0 0.251 0.022 0.067 0.040 0.328 0.274 0.462 0.393 0.371 0.384 0.059 0.143 0.196 0.105 0.262 0.216 0.186 0.171 0.035 0.037 
7.0 23.0 0.118 0.102 0.081 0.147 0.484 0.387 0.498 0.421 0.237 0.272 0.167 0.063 0.386 0.291 0.284 0.255 0.042 0.061 0.178 0.119 
8.0 23.0 0.028 0.129 0.191 0.174 0.574 0.409 0.442 0.360 0.009 0.077 0.395 0.271 0.446 0.367 0.113 0.133 0.244 0.153 0.358 0.240 
9.0 23.0 0.015 0.081 0.263 0.156 0.603 0.389 0.312 0.255 0.251 0.135 0.533 0.405 0.309 0.285 0.199 0.101 0.473 0.325 0.282 0.193 
10.0 23.0 0.025 0.008 0.308 0.135 0.584 0.361 0.137 0.131 0.477 0.322 0.523 0.424 0.007 0.068 0.491 0.330 0.444 0.321 0.085 0.038 
11.0 23.0 0.014 0.052 0.337 0.136 0.529 0.334 0.055 0.003 0.622 0.450 0.359 0.317 0.351 0.207 0.594 0.429 0.110 0.102 0.505 0.305 
12.0 23.0 0.008 0.078 0.358 0.157 0.447 0.299 0.242 0.135 0.658 0.496 0.082 0.111 0.627 0.431 0.426 0.324 0.365 0.224 0.645 0.400 
13.0 23.0 0.032 0.075 0.375 0.183 0.346 0.248 0.404 0.253 0.579 0.451 0.235 0.136 0.710 0.510 0.038 0.050 0.706 0.461 0.344 0.215 
14.0 23.0 0.057 0.061 0.391 0.204 0.229 0.188 0.520 0.342 0.392 0.322 0.503 0.348 0.543 0.397 0.394 0.260 0.663 0.434 0.233 0.140 
15.0 23.0 0.081 0.048 0.409 0.223 0.103 0.120 0.584 0.402 0.141 0.142 0.652 0.471 0.200 0.151 0.663 0.451 0.272 0.174 0.659 0.397 
16.0 23.0 0.104 0.036 0.427 0.241 0.031 0.042 0.591 0.429 0.133 0.064 0.648 0.478 0.203 0.142 0.655 0.442 0.250 0.168 0.655 0.390 
17.0 23.0 0.124 0.033 0.444 0.255 0.170 0.049 0.538 0.415 0.386 0.266 0.491 0.366 0.533 0.381 0.379 0.244 0.620 0.403 0.241 0.139 
18.0 23.0 0.141 0.046 0.459 0.272 0.308 0.150 0.427 0.356 0.574 0.429 0.220 0.159 0.681 0.485 0.041 0.052 0.645 0.409 0.292 0.178 
19.0 23.0 0.151 0.072 0.468 0.297 0.440 0.265 0.265 0.245 0.664 0.519 0.098 0.092 0.599 0.415 0.416 0.308 0.329 0.194 0.581 0.347 
20.0 23.0 0.148 0.099 0.464 0.324 0.557 0.389 0.066 0.084 0.631 0.506 0.379 0.318 0.320 0.196 0.577 0.407 0.129 0.106 0.448 0.268 
21.0 23.0 0.123 0.119 0.437 0.339 0.644 0.503 0.149 0.114 0.477 0.374 0.544 0.444 0.048 0.085 0.461 0.306 0.447 0.309 0.039 0.024 
22.0 23.0 0.063 0.112 0.374 0.323 0.678 0.575 0.347 0.312 0.226 0.142 0.534 0.415 0.346 0.302 0.148 0.070 0.437 0.295 0.296 0.182 
23.0 23.0 0.044 0.054 0.262 0.251 0.637 0.563 0.482 0.449 0.055 0.120 0.358 0.242 0.440 0.349 0.148 0.143 0.178 0.115 0.301 0.197 
24.0 23.0 0.196 0.065 0.101 0.112 0.512 0.445 0.519 0.478 0.276 0.316 0.112 0.017 0.334 0.236 0.264 0.218 0.069 0.059 0.109 0.085 
25.0 23.0 0.373 0.225 0.093 0.077 0.316 0.233 0.449 0.383 0.375 0.378 0.093 0.158 0.136 0.058 0.202 0.156 0.149 0.121 0.044 0.020 
26.0 23.0 0.532 0.372 0.276 0.257 0.095 0.018 0.302 0.204 0.343 0.303 0.187 0.216 0.021 0.075 0.081 0.048 0.100 0.087 0.067 0.050 
27.0 23.0 0.626 0.449 0.403 0.369 0.092 0.199 0.140 0.022 0.237 0.158 0.179 0.172 0.086 0.118 0.003 0.028 0.035 0.030 0.034 0.036 
28.0 23.0 0.636 0.436 0.452 0.384 0.205 0.283 0.015 0.099 0.124 0.025 0.125 0.090 0.085 0.096 0.029 0.053 0.002 0.010 0.008 0.012 
29.0 23.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 23.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 24.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 24.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 24.0 0.562 0.298 0.406 0.248 0.148 0.154 0.065 0.010 0.158 0.093 0.132 0.114 0.077 0.080 0.020 0.017 0.008 0.025 0.015 0.032 
4.0 24.0 0.515 0.245 0.334 0.181 0.021 0.047 0.189 0.099 0.256 0.184 0.167 0.141 0.064 0.050 0.016 0.034 0.046 0.061 0.045 0.035 
5.0 24.0 0.403 0.136 0.203 0.069 0.156 0.094 0.327 0.207 0.325 0.234 0.144 0.109 0.019 0.028 0.101 0.093 0.112 0.069 0.078 0.004 
6.0 24.0 0.263 0.011 0.050 0.045 0.335 0.211 0.424 0.266 0.304 0.207 0.024 0.016 0.171 0.120 0.199 0.113 0.135 0.023 0.034 0.050 
7.0 24.0 0.139 0.083 0.089 0.117 0.473 0.272 0.446 0.264 0.179 0.120 0.162 0.093 0.312 0.169 0.210 0.069 0.031 0.053 0.119 0.074 
8.0 24.0 0.053 0.114 0.195 0.138 0.554 0.284 0.390 0.222 0.019 0.009 0.341 0.178 0.347 0.155 0.076 0.013 0.179 0.101 0.254 0.041 
9.0 24.0 0.005 0.091 0.269 0.128 0.581 0.273 0.271 0.160 0.238 0.104 0.443 0.223 0.231 0.091 0.160 0.091 0.346 0.096 0.206 0.023 
10.0 24.0 0.012 0.039 0.320 0.111 0.565 0.256 0.113 0.083 0.427 0.208 0.426 0.220 0.010 0.009 0.377 0.144 0.323 0.054 0.053 0.056 
11.0 24.0 0.008 0.012 0.354 0.105 0.513 0.237 0.061 0.006 0.547 0.285 0.287 0.159 0.288 0.123 0.449 0.153 0.079 0.017 0.353 0.067 
12.0 24.0 0.007 0.042 0.379 0.111 0.434 0.210 0.231 0.097 0.573 0.314 0.059 0.045 0.498 0.214 0.319 0.099 0.266 0.088 0.456 0.051 
13.0 24.0 0.028 0.052 0.399 0.124 0.334 0.173 0.378 0.179 0.502 0.283 0.201 0.091 0.560 0.240 0.027 0.007 0.513 0.130 0.248 0.019 
14.0 24.0 0.051 0.052 0.416 0.137 0.218 0.132 0.483 0.241 0.339 0.197 0.419 0.206 0.428 0.179 0.296 0.111 0.484 0.111 0.158 0.032 
15.0 24.0 0.074 0.049 0.432 0.154 0.092 0.085 0.540 0.281 0.121 0.078 0.540 0.269 0.161 0.059 0.499 0.171 0.205 0.040 0.462 0.061 
16.0 24.0 0.095 0.045 0.447 0.173 0.040 0.027 0.543 0.296 0.116 0.055 0.536 0.264 0.153 0.075 0.497 0.160 0.172 0.038 0.466 0.059 
17.0 24.0 0.113 0.044 0.461 0.192 0.175 0.042 0.492 0.280 0.333 0.180 0.410 0.194 0.411 0.177 0.295 0.091 0.443 0.090 0.179 0.042 
18.0 24.0 0.125 0.053 0.469 0.212 0.307 0.120 0.389 0.229 0.493 0.272 0.191 0.078 0.531 0.215 0.015 0.004 0.470 0.101 0.196 0.019 
19.0 24.0 0.128 0.069 0.469 0.234 0.430 0.207 0.241 0.144 0.569 0.311 0.065 0.050 0.476 0.182 0.297 0.083 0.251 0.074 0.405 0.025 
20.0 24.0 0.117 0.080 0.455 0.249 0.534 0.292 0.063 0.031 0.543 0.286 0.293 0.154 0.268 0.100 0.426 0.121 0.075 0.030 0.319 0.053 
21.0 24.0 0.083 0.075 0.419 0.244 0.606 0.357 0.125 0.093 0.416 0.201 0.430 0.205 0.011 0.003 0.352 0.118 0.309 0.025 0.035 0.073 
22.0 24.0 0.019 0.047 0.350 0.208 0.630 0.378 0.296 0.198 0.212 0.079 0.432 0.194 0.243 0.076 0.131 0.082 0.313 0.071 0.200 0.050 
23.0 24.0 0.084 0.011 0.241 0.138 0.589 0.342 0.412 0.256 0.017 0.039 0.305 0.138 0.327 0.118 0.087 0.027 0.137 0.091 0.206 0.018 
24.0 24.0 0.221 0.087 0.093 0.045 0.478 0.260 0.449 0.262 0.203 0.127 0.118 0.062 0.262 0.123 0.179 0.035 0.037 0.067 0.075 0.066 
25.0 24.0 0.375 0.165 0.079 0.054 0.310 0.152 0.398 0.225 0.294 0.174 0.044 0.015 0.123 0.091 0.145 0.074 0.093 0.010 0.026 0.062 
26.0 24.0 0.513 0.230 0.240 0.140 0.120 0.038 0.284 0.158 0.283 0.179 0.127 0.075 0.008 0.032 0.066 0.072 0.064 0.039 0.038 0.019 
27.0 24.0 0.597 0.271 0.356 0.203 0.043 0.065 0.153 0.074 0.211 0.142 0.134 0.103 0.046 0.027 0.012 0.035 0.025 0.047 0.018 0.017 
28.0 24.0 0.612 0.281 0.408 0.234 0.150 0.139 0.047 0.007 0.127 0.078 0.104 0.091 0.055 0.058 0.011 0.007 0.006 0.023 0.005 0.022 
29.0 24.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 24.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 25.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 25.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 25.0 0.480 0.127 0.320 0.086 0.074 0.014 0.092 0.064 0.144 0.109 0.094 0.078 0.035 0.018 0.006 0.035 0.015 0.049 0.009 0.029 
4.0 25.0 0.435 0.086 0.253 0.037 0.032 0.051 0.183 0.110 0.198 0.118 0.097 0.039 0.010 0.048 0.030 0.079 0.030 0.053 0.015 0.002 
5.0 25.0 0.348 0.040 0.149 0.009 0.166 0.094 0.272 0.121 0.222 0.078 0.061 0.036 0.048 0.106 0.071 0.077 0.049 0.009 0.022 0.068 
6.0 25.0 0.244 0.010 0.031 0.042 0.296 0.112 0.328 0.102 0.186 0.022 0.027 0.091 0.130 0.100 0.104 0.013 0.045 0.097 0.004 0.097 
7.0 25.0 0.150 0.052 0.077 0.062 0.397 0.114 0.332 0.077 0.088 0.036 0.141 0.095 0.191 0.035 0.088 0.095 0.012 0.124 0.055 0.019 
8.0 25.0 0.080 0.072 0.166 0.067 0.460 0.113 0.285 0.061 0.048 0.050 0.240 0.063 0.187 0.058 0.008 0.122 0.100 0.035 0.098 0.120 
9.0 25.0 0.036 0.065 0.234 0.063 0.486 0.116 0.196 0.050 0.194 0.055 0.288 0.038 0.106 0.087 0.109 0.060 0.158 0.105 0.069 0.168 
10.0 25.0 0.014 0.038 0.286 0.057 0.477 0.119 0.077 0.031 0.319 0.072 0.267 0.031 0.033 0.067 0.206 0.044 0.134 0.164 0.034 0.054 
11.0 25.0 0.009 0.008 0.324 0.055 0.438 0.117 0.056 0.003 0.399 0.093 0.173 0.023 0.187 0.032 0.230 0.102 0.020 0.100 0.148 0.127 
12.0 25.0 0.016 0.020 0.353 0.056 0.373 0.107 0.188 0.042 0.415 0.105 0.026 0.018 0.301 0.036 0.158 0.099 0.133 0.039 0.184 0.219 
13.0 25.0 0.030 0.035 0.375 0.061 0.288 0.090 0.304 0.083 0.363 0.095 0.141 0.036 0.331 0.049 0.007 0.044 0.242 0.152 0.100 0.141 
14.0 25.0 0.048 0.042 0.393 0.068 0.186 0.068 0.388 0.114 0.245 0.061 0.281 0.054 0.253 0.045 0.159 0.036 0.228 0.163 0.064 0.052 
15.0 25.0 0.065 0.044 0.408 0.080 0.075 0.042 0.433 0.131 0.087 0.016 0.359 0.060 0.098 0.029 0.264 0.091 0.103 0.071 0.190 0.202 
16.0 25.0 0.081 0.045 0.420 0.096 0.042 0.010 0.433 0.133 0.084 0.034 0.357 0.052 0.084 0.010 0.267 0.100 0.069 0.067 0.200 0.199 
17.0 25.0 0.094 0.046 0.428 0.113 0.159 0.030 0.390 0.118 0.239 0.072 0.276 0.033 0.236 0.038 0.169 0.052 0.199 0.165 0.091 0.045 
18.0 25.0 0.098 0.049 0.429 0.130 0.271 0.076 0.306 0.085 0.353 0.090 0.138 0.014 0.310 0.056 0.014 0.033 0.224 0.156 0.062 0.146 
19.0 25.0 0.093 0.050 0.421 0.142 0.371 0.123 0.189 0.040 0.405 0.086 0.024 0.002 0.288 0.050 0.133 0.107 0.139 0.041 0.157 0.222 
20.0 25.0 0.073 0.043 0.397 0.141 0.450 0.158 0.053 0.017 0.388 0.065 0.168 0.023 0.182 0.021 0.211 0.124 0.003 0.115 0.141 0.121 
21.0 25.0 0.033 0.021 0.354 0.120 0.500 0.170 0.087 0.052 0.305 0.039 0.259 0.039 0.033 0.070 0.195 0.057 0.117 0.187 0.039 0.077 
22.0 25.0 0.030 0.018 0.285 0.077 0.510 0.148 0.209 0.064 0.173 0.025 0.273 0.033 0.100 0.112 0.102 0.066 0.141 0.113 0.058 0.188 
23.0 25.0 0.118 0.060 0.190 0.030 0.472 0.107 0.292 0.055 0.026 0.036 0.213 0.035 0.166 0.086 0.004 0.138 0.084 0.043 0.076 0.117 
24.0 25.0 0.224 0.084 0.073 0.020 0.388 0.073 0.323 0.049 0.099 0.047 0.114 0.081 0.156 0.018 0.064 0.109 0.016 0.130 0.039 0.025 
25.0 25.0 0.335 0.083 0.055 0.026 0.269 0.064 0.300 0.062 0.172 0.025 0.017 0.094 0.101 0.086 0.070 0.017 0.018 0.100 0.008 0.094 
26.0 25.0 0.432 0.072 0.174 0.023 0.136 0.068 0.235 0.090 0.188 0.045 0.046 0.050 0.042 0.099 0.049 0.062 0.022 0.015 0.001 0.065 
27.0 25.0 0.496 0.076 0.264 0.034 0.016 0.051 0.153 0.098 0.163 0.094 0.072 0.022 0.002 0.050 0.027 0.069 0.017 0.039 0.001 0.009 
28.0 25.0 0.516 0.099 0.314 0.066 0.074 0.004 0.077 0.067 0.119 0.099 0.073 0.065 0.020 0.011 0.010 0.032 0.012 0.039 0.003 0.019 
29.0 25.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 25.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 26.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 26.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 26.0 0.360 0.002 0.210 0.028 0.003 0.075 0.111 0.094 0.117 0.088 0.048 0.026 0.008 0.036 0.028 0.060 0.020 0.045 0.003 0.010 
4.0 26.0 0.322 0.021 0.155 0.053 0.080 0.095 0.161 0.089 0.125 0.043 0.022 0.043 0.041 0.096 0.042 0.076 0.014 0.018 0.010 0.033 
5.0 26.0 0.267 0.023 0.086 0.051 0.161 0.075 0.196 0.043 0.106 0.040 0.023 0.112 0.073 0.114 0.039 0.031 0.009 0.058 0.028 0.085 
6.0 26.0 0.207 0.023 0.013 0.035 0.233 0.036 0.207 0.022 0.058 0.106 0.073 0.128 0.083 0.052 0.011 0.072 0.040 0.129 0.032 0.074 
7.0 26.0 0.150 0.027 0.056 0.019 0.290 0.017 0.194 0.058 0.005 0.120 0.110 0.072 0.063 0.064 0.031 0.155 0.051 0.109 0.002 0.032 
8.0 26.0 0.103 0.032 0.120 0.010 0.331 0.029 0.161 0.061 0.071 0.080 0.125 0.026 0.026 0.157 0.057 0.141 0.026 0.024 0.044 0.162 
9.0 26.0 0.067 0.031 0.177 0.013 0.353 0.025 0.108 0.038 0.136 0.019 0.121 0.103 0.019 0.164 0.056 0.021 0.022 0.178 0.059 0.175 
10.0 26.0 0.044 0.022 0.226 0.014 0.353 0.020 0.037 0.012 0.191 0.035 0.097 0.129 0.053 0.084 0.040 0.127 0.046 0.221 0.020 0.023 
11.0 26.0 0.033 0.009 0.266 0.014 0.331 0.027 0.046 0.002 0.227 0.058 0.053 0.105 0.081 0.035 0.023 0.208 0.036 0.108 0.040 0.184 
12.0 26.0 0.032 0.008 0.297 0.018 0.286 0.031 0.132 0.009 0.233 0.062 0.008 0.053 0.099 0.135 0.011 0.178 0.013 0.092 0.067 0.276 
13.0 26.0 0.037 0.023 0.322 0.020 0.222 0.026 0.210 0.017 0.203 0.056 0.075 0.011 0.100 0.180 0.013 0.053 0.024 0.251 0.039 0.166 
14.0 26.0 0.047 0.031 0.340 0.020 0.143 0.019 0.267 0.019 0.137 0.045 0.133 0.062 0.076 0.152 0.027 0.101 0.024 0.254 0.020 0.078 
15.0 26.0 0.057 0.036 0.353 0.026 0.054 0.009 0.296 0.021 0.048 0.032 0.166 0.101 0.033 0.069 0.040 0.205 0.010 0.107 0.059 0.263 
16.0 26.0 0.066 0.040 0.362 0.037 0.038 0.005 0.295 0.022 0.047 0.011 0.165 0.114 0.017 0.041 0.046 0.211 0.024 0.101 0.049 0.259 
17.0 26.0 0.070 0.042 0.365 0.048 0.129 0.021 0.263 0.022 0.133 0.022 0.133 0.095 0.061 0.139 0.044 0.112 0.033 0.246 0.010 0.074 
18.0 26.0 0.067 0.039 0.359 0.058 0.214 0.037 0.205 0.029 0.194 0.055 0.078 0.042 0.089 0.184 0.036 0.044 0.021 0.240 0.056 0.156 
19.0 26.0 0.053 0.028 0.343 0.059 0.285 0.048 0.127 0.038 0.222 0.085 0.015 0.035 0.097 0.152 0.022 0.178 0.029 0.087 0.068 0.261 
20.0 26.0 0.026 0.009 0.313 0.047 0.336 0.045 0.040 0.033 0.214 0.099 0.043 0.112 0.088 0.047 0.016 0.215 0.057 0.114 0.028 0.170 
21.0 26.0 0.017 0.022 0.267 0.022 0.362 0.025 0.043 0.008 0.178 0.076 0.085 0.155 0.065 0.089 0.041 0.129 0.059 0.226 0.037 0.035 
22.0 26.0 0.073 0.056 0.205 0.025 0.358 0.031 0.111 0.038 0.123 0.013 0.108 0.131 0.033 0.181 0.065 0.029 0.024 0.172 0.068 0.176 
23.0 26.0 0.140 0.075 0.130 0.047 0.327 0.058 0.158 0.081 0.062 0.075 0.112 0.042 0.013 0.169 0.067 0.146 0.030 0.015 0.042 0.147 
24.0 26.0 0.208 0.061 0.050 0.039 0.275 0.050 0.182 0.088 0.004 0.131 0.098 0.065 0.048 0.071 0.042 0.152 0.056 0.105 0.005 0.025 
25.0 26.0 0.271 0.018 0.028 0.007 0.211 0.014 0.185 0.047 0.048 0.122 0.068 0.124 0.070 0.044 0.004 0.070 0.046 0.117 0.034 0.064 
26.0 26.0 0.324 0.028 0.098 0.048 0.141 0.068 0.170 0.028 0.086 0.052 0.028 0.108 0.066 0.100 0.028 0.021 0.017 0.054 0.031 0.071 
27.0 26.0 0.363 0.046 0.158 0.066 0.069 0.103 0.140 0.084 0.103 0.033 0.011 0.043 0.042 0.084 0.036 0.061 0.008 0.009 0.014 0.032 
28.0 26.0 0.386 0.026 0.203 0.044 0.003 0.088 0.099 0.095 0.100 0.081 0.037 0.022 0.013 0.031 0.027 0.048 0.016 0.033 0.001 0.003 
29.0 26.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 26.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 27.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 27.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 27.0 0.242 0.052 0.110 0.070 0.063 0.095 0.113 0.080 0.080 0.043 0.005 0.021 0.041 0.060 0.039 0.052 0.018 0.019 0.004 0.013 
4.0 27.0 0.213 0.057 0.068 0.074 0.110 0.088 0.127 0.050 0.054 0.016 0.038 0.077 0.070 0.087 0.039 0.036 0.004 0.022 0.028 0.046 
5.0 27.0 0.186 0.044 0.031 0.057 0.145 0.050 0.120 0.005 0.008 0.085 0.080 0.113 0.075 0.068 0.005 0.020 0.048 0.072 0.052 0.054 
6.0 27.0 0.163 0.029 0.004 0.029 0.168 0.002 0.097 0.062 0.043 0.130 0.095 0.100 0.034 0.002 0.057 0.089 0.084 0.088 0.038 0.013 
7.0 27.0 0.140 0.017 0.038 0.001 0.186 0.048 0.072 0.100 0.073 0.129 0.073 0.036 0.036 0.092 0.103 0.124 0.061 0.041 0.037 0.060 
8.0 27.0 0.116 0.010 0.077 0.022 0.205 0.074 0.050 0.103 0.083 0.078 0.029 0.056 0.092 0.155 0.088 0.088 0.031 0.057 0.120 0.112 
9.0 27.0 0.092 0.006 0.119 0.031 0.221 0.071 0.028 0.075 0.081 0.002 0.018 0.131 0.100 0.146 0.011 0.014 0.128 0.146 0.118 0.088 
10.0 27.0 0.071 0.005 0.162 0.028 0.227 0.052 0.001 0.036 0.078 0.068 0.039 0.157 0.060 0.063 0.081 0.128 0.148 0.155 0.003 0.018 
11.0 27.0 0.056 0.002 0.200 0.022 0.219 0.031 0.037 0.002 0.077 0.110 0.042 0.128 0.008 0.054 0.128 0.187 0.063 0.060 0.145 0.138 
12.0 27.0 0.048 0.004 0.232 0.016 0.194 0.017 0.078 0.020 0.073 0.124 0.032 0.060 0.057 0.155 0.105 0.152 0.074 0.089 0.202 0.180 
13.0 27.0 0.046 0.013 0.257 0.013 0.152 0.011 0.119 0.034 0.063 0.115 0.021 0.024 0.079 0.199 0.025 0.038 0.175 0.203 0.112 0.099 
14.0 27.0 0.047 0.021 0.275 0.009 0.097 0.011 0.149 0.045 0.042 0.088 0.014 0.099 0.062 0.165 0.068 0.102 0.167 0.198 0.068 0.060 
15.0 27.0 0.050 0.027 0.287 0.004 0.034 0.013 0.165 0.056 0.015 0.047 0.014 0.149 0.018 0.070 0.123 0.194 0.061 0.082 0.196 0.178 
16.0 27.0 0.050 0.032 0.292 0.003 0.031 0.014 0.163 0.067 0.015 0.005 0.014 0.158 0.032 0.051 0.116 0.195 0.078 0.078 0.187 0.176 
17.0 27.0 0.046 0.033 0.291 0.009 0.095 0.014 0.143 0.074 0.039 0.062 0.017 0.123 0.071 0.152 0.050 0.105 0.168 0.189 0.050 0.059 
18.0 27.0 0.035 0.026 0.280 0.012 0.151 0.011 0.110 0.073 0.056 0.114 0.027 0.047 0.079 0.195 0.043 0.031 0.157 0.188 0.113 0.086 
19.0 27.0 0.015 0.010 0.259 0.005 0.193 0.003 0.070 0.059 0.064 0.146 0.042 0.048 0.050 0.158 0.116 0.146 0.053 0.083 0.188 0.162 
20.0 27.0 0.016 0.015 0.226 0.014 0.219 0.029 0.031 0.026 0.066 0.144 0.053 0.131 0.013 0.056 0.129 0.180 0.079 0.057 0.125 0.127 
21.0 27.0 0.057 0.042 0.181 0.039 0.225 0.065 0.003 0.025 0.069 0.098 0.050 0.171 0.077 0.067 0.072 0.122 0.153 0.145 0.018 0.020 
22.0 27.0 0.102 0.062 0.130 0.059 0.214 0.098 0.026 0.083 0.076 0.015 0.024 0.144 0.114 0.149 0.025 0.010 0.120 0.135 0.120 0.075 
23.0 27.0 0.146 0.060 0.078 0.058 0.193 0.106 0.043 0.120 0.082 0.074 0.026 0.063 0.097 0.152 0.096 0.083 0.019 0.053 0.106 0.098 
24.0 27.0 0.180 0.030 0.034 0.030 0.171 0.076 0.062 0.119 0.075 0.129 0.071 0.028 0.037 0.092 0.102 0.114 0.063 0.033 0.027 0.056 
25.0 27.0 0.203 0.016 0.003 0.017 0.153 0.017 0.084 0.077 0.046 0.132 0.091 0.090 0.031 0.008 0.054 0.084 0.077 0.076 0.035 0.007 
26.0 27.0 0.221 0.060 0.033 0.064 0.133 0.049 0.105 0.013 0.005 0.086 0.076 0.102 0.067 0.054 0.001 0.024 0.044 0.065 0.044 0.044 
27.0 27.0 0.239 0.082 0.066 0.089 0.103 0.096 0.114 0.048 0.044 0.018 0.038 0.070 0.063 0.073 0.032 0.025 0.007 0.024 0.025 0.040 
28.0 27.0 0.260 0.074 0.102 0.083 0.062 0.105 0.104 0.081 0.071 0.040 0.002 0.018 0.038 0.051 0.033 0.040 0.012 0.010 0.006 0.016 
29.0 27.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 27.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 28.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 28.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 28.0 0.150 0.054 0.035 0.065 0.096 0.075 0.099 0.047 0.040 0.000 0.029 0.045 0.056 0.054 0.035 0.025 0.006 0.010 0.014 0.026 
4.0 28.0 0.131 0.050 0.007 0.059 0.118 0.057 0.088 0.015 0.004 0.045 0.071 0.071 0.071 0.047 0.020 0.008 0.023 0.042 0.035 0.033 
5.0 28.0 0.122 0.039 0.009 0.045 0.122 0.028 0.057 0.024 0.058 0.082 0.099 0.073 0.053 0.011 0.025 0.047 0.063 0.052 0.046 0.008 
6.0 28.0 0.122 0.029 0.018 0.025 0.114 0.008 0.018 0.061 0.098 0.100 0.088 0.048 0.009 0.036 0.086 0.067 0.081 0.025 0.017 0.034 
7.0 28.0 0.122 0.017 0.028 0.001 0.106 0.045 0.014 0.089 0.105 0.093 0.036 0.002 0.089 0.078 0.116 0.057 0.038 0.020 0.058 0.053 
8.0 28.0 0.116 0.004 0.046 0.023 0.106 0.072 0.028 0.096 0.081 0.056 0.035 0.056 0.140 0.098 0.078 0.021 0.063 0.058 0.125 0.037 
9.0 28.0 0.104 0.004 0.073 0.035 0.113 0.079 0.030 0.078 0.039 0.003 0.093 0.104 0.127 0.081 0.023 0.034 0.156 0.073 0.105 0.005 
10.0 28.0 0.088 0.006 0.106 0.035 0.121 0.067 0.029 0.044 0.006 0.063 0.114 0.122 0.051 0.026 0.131 0.084 0.161 0.053 0.019 0.041 
11.0 28.0 0.073 0.006 0.139 0.028 0.122 0.049 0.030 0.009 0.029 0.105 0.094 0.100 0.052 0.049 0.181 0.104 0.056 0.004 0.165 0.059 
12.0 28.0 0.061 0.006 0.170 0.019 0.112 0.034 0.037 0.020 0.040 0.123 0.044 0.046 0.136 0.113 0.140 0.078 0.104 0.056 0.216 0.050 
13.0 28.0 0.053 0.008 0.194 0.014 0.090 0.026 0.047 0.042 0.038 0.117 0.016 0.024 0.168 0.141 0.025 0.012 0.221 0.095 0.116 0.016 
14.0 28.0 0.047 0.014 0.211 0.011 0.057 0.023 0.056 0.060 0.026 0.088 0.067 0.088 0.130 0.115 0.107 0.066 0.209 0.086 0.077 0.027 
15.0 28.0 0.042 0.020 0.222 0.009 0.018 0.021 0.060 0.075 0.009 0.042 0.095 0.129 0.045 0.046 0.187 0.115 0.081 0.034 0.216 0.055 
16.0 28.0 0.036 0.023 0.225 0.007 0.023 0.017 0.057 0.085 0.010 0.014 0.093 0.133 0.055 0.038 0.181 0.114 0.088 0.034 0.210 0.054 
17.0 28.0 0.025 0.021 0.219 0.007 0.062 0.009 0.049 0.088 0.028 0.071 0.061 0.099 0.134 0.106 0.092 0.064 0.202 0.081 0.069 0.028 
18.0 28.0 0.008 0.012 0.205 0.011 0.093 0.006 0.038 0.077 0.042 0.116 0.009 0.035 0.161 0.132 0.036 0.009 0.200 0.086 0.106 0.009 
19.0 28.0 0.016 0.004 0.182 0.022 0.112 0.029 0.029 0.051 0.046 0.137 0.053 0.040 0.125 0.107 0.142 0.069 0.088 0.053 0.197 0.039 
20.0 28.0 0.047 0.024 0.150 0.037 0.119 0.059 0.025 0.010 0.036 0.124 0.102 0.099 0.038 0.044 0.175 0.092 0.062 0.006 0.149 0.055 
21.0 28.0 0.081 0.042 0.112 0.052 0.113 0.088 0.028 0.040 0.008 0.077 0.120 0.122 0.065 0.026 0.121 0.075 0.159 0.038 0.012 0.050 
22.0 28.0 0.114 0.047 0.074 0.055 0.102 0.103 0.034 0.083 0.039 0.011 0.095 0.104 0.135 0.074 0.012 0.035 0.146 0.062 0.101 0.018 
23.0 28.0 0.137 0.033 0.044 0.040 0.093 0.092 0.034 0.103 0.082 0.048 0.033 0.058 0.138 0.090 0.080 0.012 0.053 0.058 0.111 0.028 
24.0 28.0 0.146 0.005 0.026 0.011 0.094 0.060 0.020 0.096 0.105 0.085 0.037 0.007 0.084 0.076 0.110 0.049 0.037 0.025 0.049 0.050 
25.0 28.0 0.144 0.026 0.018 0.022 0.104 0.017 0.012 0.069 0.096 0.094 0.084 0.036 0.009 0.041 0.078 0.063 0.071 0.020 0.014 0.032 
26.0 28.0 0.141 0.053 0.012 0.052 0.114 0.027 0.049 0.030 0.056 0.079 0.091 0.062 0.046 0.003 0.025 0.047 0.055 0.046 0.037 0.007 
27.0 28.0 0.145 0.070 0.002 0.071 0.113 0.063 0.080 0.012 0.006 0.044 0.065 0.063 0.062 0.037 0.015 0.012 0.022 0.039 0.030 0.029 
28.0 28.0 0.161 0.072 0.028 0.076 0.094 0.082 0.092 0.047 0.036 0.001 0.027 0.040 0.049 0.045 0.028 0.017 0.002 0.013 0.013 0.025 
29.0 28.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 28.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 29.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 29.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 29.0 0.088 0.038 0.011 0.043 0.104 0.045 0.075 0.015 0.004 0.026 0.049 0.045 0.053 0.031 0.020 0.003 0.009 0.025 0.019 0.021 
4.0 29.0 0.077 0.031 0.028 0.036 0.110 0.029 0.051 0.008 0.041 0.048 0.078 0.045 0.051 0.007 0.004 0.030 0.034 0.035 0.029 0.009 
5.0 29.0 0.078 0.026 0.033 0.029 0.097 0.013 0.012 0.027 0.086 0.058 0.087 0.029 0.020 0.024 0.044 0.044 0.055 0.017 0.021 0.023 
6.0 29.0 0.088 0.024 0.029 0.021 0.074 0.005 0.030 0.045 0.112 0.058 0.062 0.005 0.039 0.044 0.083 0.031 0.050 0.019 0.011 0.041 
7.0 29.0 0.100 0.018 0.025 0.006 0.052 0.029 0.059 0.061 0.105 0.049 0.004 0.019 0.102 0.048 0.090 0.004 0.004 0.043 0.058 0.025 
8.0 29.0 0.106 0.006 0.029 0.012 0.040 0.052 0.070 0.069 0.067 0.028 0.066 0.043 0.134 0.039 0.044 0.022 0.072 0.038 0.087 0.015 
9.0 29.0 0.104 0.005 0.043 0.026 0.038 0.063 0.063 0.061 0.010 0.006 0.120 0.063 0.109 0.021 0.043 0.036 0.129 0.012 0.056 0.043 
10.0 29.0 0.096 0.011 0.065 0.030 0.043 0.061 0.045 0.040 0.045 0.045 0.135 0.068 0.031 0.005 0.129 0.037 0.118 0.016 0.035 0.036 
11.0 29.0 0.083 0.011 0.092 0.025 0.048 0.050 0.026 0.012 0.084 0.076 0.106 0.054 0.070 0.035 0.164 0.028 0.029 0.029 0.129 0.003 
12.0 29.0 0.069 0.009 0.118 0.017 0.049 0.039 0.010 0.014 0.100 0.091 0.043 0.023 0.153 0.058 0.122 0.011 0.096 0.023 0.154 0.030 
13.0 29.0 0.057 0.007 0.140 0.011 0.041 0.032 0.003 0.037 0.091 0.088 0.034 0.018 0.183 0.067 0.016 0.009 0.185 0.009 0.077 0.031 
14.0 29.0 0.046 0.009 0.155 0.009 0.026 0.028 0.009 0.056 0.062 0.066 0.099 0.058 0.142 0.052 0.104 0.027 0.173 0.004 0.061 0.002 
15.0 29.0 0.035 0.012 0.164 0.008 0.006 0.022 0.013 0.071 0.022 0.029 0.135 0.081 0.051 0.020 0.178 0.036 0.069 0.004 0.160 0.025 
16.0 29.0 0.023 0.013 0.165 0.010 0.015 0.015 0.015 0.078 0.023 0.015 0.133 0.082 0.057 0.018 0.174 0.034 0.068 0.001 0.159 0.025 
17.0 29.0 0.007 0.009 0.158 0.014 0.033 0.002 0.014 0.076 0.064 0.058 0.093 0.059 0.141 0.048 0.095 0.023 0.164 0.004 0.061 0.003 
18.0 29.0 0.013 0.001 0.143 0.022 0.045 0.017 0.009 0.061 0.093 0.088 0.026 0.020 0.173 0.058 0.020 0.009 0.170 0.007 0.065 0.032 
19.0 29.0 0.037 0.011 0.120 0.032 0.048 0.041 0.004 0.033 0.102 0.097 0.050 0.022 0.141 0.049 0.118 0.005 0.089 0.023 0.139 0.033 
20.0 29.0 0.065 0.023 0.092 0.040 0.044 0.064 0.023 0.003 0.086 0.081 0.111 0.051 0.059 0.029 0.156 0.017 0.027 0.036 0.121 0.003 
21.0 29.0 0.091 0.030 0.064 0.043 0.034 0.078 0.045 0.038 0.046 0.048 0.137 0.062 0.039 0.008 0.121 0.030 0.111 0.029 0.036 0.044 
22.0 29.0 0.110 0.024 0.040 0.035 0.027 0.077 0.065 0.061 0.012 0.011 0.118 0.057 0.112 0.012 0.038 0.038 0.121 0.005 0.050 0.053 
23.0 29.0 0.117 0.009 0.027 0.017 0.029 0.060 0.073 0.067 0.067 0.018 0.062 0.044 0.130 0.032 0.043 0.028 0.066 0.037 0.077 0.019 
24.0 29.0 0.112 0.009 0.025 0.003 0.043 0.036 0.062 0.061 0.103 0.038 0.005 0.027 0.096 0.047 0.083 0.001 0.003 0.042 0.052 0.021 
25.0 29.0 0.099 0.024 0.031 0.020 0.067 0.012 0.032 0.049 0.107 0.050 0.057 0.004 0.038 0.047 0.076 0.029 0.043 0.017 0.011 0.035 
26.0 29.0 0.087 0.036 0.036 0.034 0.091 0.010 0.008 0.032 0.081 0.055 0.079 0.021 0.015 0.027 0.042 0.042 0.048 0.016 0.018 0.018 
27.0 29.0 0.084 0.045 0.033 0.045 0.105 0.032 0.046 0.010 0.039 0.047 0.070 0.039 0.043 0.002 0.006 0.030 0.031 0.032 0.025 0.009 
28.0 29.0 0.094 0.051 0.017 0.053 0.102 0.050 0.069 0.015 0.003 0.025 0.044 0.039 0.046 0.024 0.015 0.006 0.010 0.025 0.018 0.021 
29.0 29.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 29.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 30.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 30.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 30.0 0.051 0.021 0.034 0.024 0.097 0.021 0.048 0.004 0.022 0.032 0.053 0.030 0.038 0.006 0.002 0.018 0.019 0.022 0.018 0.008 
4.0 30.0 0.045 0.016 0.045 0.019 0.092 0.011 0.020 0.016 0.058 0.038 0.066 0.019 0.024 0.016 0.021 0.030 0.032 0.015 0.014 0.011 
5.0 30.0 0.050 0.015 0.044 0.017 0.074 0.004 0.017 0.024 0.089 0.034 0.061 0.001 0.008 0.032 0.046 0.024 0.033 0.009 0.003 0.028 
6.0 30.0 0.062 0.017 0.036 0.016 0.046 0.003 0.053 0.030 0.101 0.025 0.031 0.016 0.052 0.033 0.061 0.002 0.016 0.032 0.024 0.024 
7.0 30.0 0.078 0.017 0.027 0.010 0.020 0.016 0.077 0.037 0.087 0.017 0.019 0.025 0.090 0.020 0.051 0.021 0.020 0.034 0.041 0.002 
8.0 30.0 0.090 0.009 0.022 0.002 0.002 0.031 0.085 0.042 0.047 0.006 0.074 0.029 0.101 0.002 0.011 0.032 0.061 0.013 0.042 0.031 
9.0 30.0 0.095 0.002 0.026 0.014 0.009 0.043 0.074 0.039 0.008 0.010 0.113 0.029 0.073 0.013 0.049 0.025 0.082 0.018 0.013 0.040 
10.0 30.0 0.093 0.010 0.039 0.020 0.008 0.047 0.051 0.028 0.063 0.029 0.121 0.025 0.009 0.021 0.101 0.006 0.062 0.038 0.037 0.017 
11.0 30.0 0.084 0.013 0.057 0.019 0.003 0.044 0.022 0.011 0.103 0.045 0.092 0.017 0.069 0.021 0.116 0.014 0.002 0.031 0.078 0.022 
12.0 30.0 0.072 0.011 0.077 0.014 0.003 0.038 0.006 0.008 0.119 0.054 0.034 0.004 0.132 0.018 0.081 0.023 0.072 0.002 0.080 0.048 
13.0 30.0 0.058 0.008 0.096 0.009 0.005 0.032 0.029 0.027 0.109 0.052 0.038 0.013 0.153 0.012 0.005 0.017 0.120 0.030 0.034 0.036 
14.0 30.0 0.044 0.006 0.109 0.007 0.003 0.027 0.045 0.044 0.074 0.038 0.100 0.028 0.118 0.006 0.080 0.002 0.109 0.038 0.038 0.009 
15.0 30.0 0.029 0.006 0.115 0.008 0.003 0.020 0.054 0.055 0.026 0.015 0.134 0.036 0.043 0.001 0.132 0.011 0.044 0.018 0.088 0.046 
16.0 30.0 0.013 0.004 0.115 0.012 0.008 0.010 0.055 0.060 0.028 0.012 0.131 0.035 0.045 0.003 0.130 0.012 0.040 0.015 0.089 0.046 
17.0 30.0 0.005 0.000 0.107 0.018 0.011 0.005 0.048 0.055 0.076 0.037 0.094 0.024 0.115 0.004 0.077 0.001 0.101 0.035 0.042 0.009 
18.0 30.0 0.026 0.006 0.093 0.025 0.009 0.023 0.033 0.040 0.108 0.052 0.032 0.009 0.143 0.006 0.003 0.016 0.112 0.028 0.024 0.033 
19.0 30.0 0.049 0.012 0.074 0.031 0.003 0.041 0.009 0.017 0.118 0.053 0.037 0.004 0.122 0.009 0.074 0.026 0.071 0.003 0.071 0.046 
20.0 30.0 0.071 0.016 0.053 0.033 0.007 0.054 0.020 0.007 0.101 0.043 0.093 0.013 0.063 0.016 0.109 0.021 0.004 0.036 0.076 0.020 
21.0 30.0 0.088 0.014 0.034 0.028 0.015 0.057 0.051 0.026 0.061 0.027 0.120 0.018 0.011 0.022 0.096 0.002 0.055 0.045 0.042 0.021 
22.0 30.0 0.097 0.006 0.022 0.016 0.016 0.048 0.075 0.035 0.007 0.014 0.110 0.023 0.072 0.019 0.049 0.026 0.077 0.023 0.007 0.044 
23.0 30.0 0.094 0.005 0.020 0.002 0.007 0.034 0.084 0.035 0.045 0.004 0.071 0.029 0.097 0.002 0.008 0.034 0.058 0.010 0.036 0.034 
24.0 30.0 0.083 0.013 0.026 0.009 0.013 0.020 0.077 0.033 0.082 0.006 0.019 0.030 0.086 0.020 0.046 0.022 0.021 0.030 0.037 0.006 
25.0 30.0 0.068 0.018 0.037 0.016 0.040 0.009 0.053 0.031 0.095 0.018 0.027 0.022 0.051 0.034 0.056 0.002 0.012 0.027 0.022 0.018 
26.0 30.0 0.054 0.021 0.047 0.020 0.068 0.001 0.018 0.027 0.083 0.029 0.054 0.005 0.011 0.033 0.044 0.023 0.029 0.007 0.002 0.021 
27.0 30.0 0.048 0.025 0.049 0.025 0.087 0.012 0.016 0.018 0.055 0.035 0.059 0.014 0.019 0.018 0.021 0.029 0.030 0.015 0.013 0.007 
28.0 30.0 0.053 0.031 0.040 0.032 0.094 0.024 0.044 0.004 0.021 0.030 0.048 0.026 0.033 0.002 0.000 0.019 0.018 0.022 0.017 0.009 
29.0 30.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 30.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 



==> pics/SMD1MeanEasyAnis2.csv <==
x y 1M5 1M8 2M5 2M8 3M5 3M8 4M5 4M8 5M5 5M8 6M5 6M8 7M5 7M8 8M5 8M8 9M5 9M8 10M5 10M8 
1.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
4.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
5.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
6.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
7.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
8.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
9.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
10.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
11.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
12.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
13.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
14.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
15.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
16.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
17.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
18.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
19.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
20.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
21.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
22.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
23.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
24.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
25.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
26.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
27.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
28.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
29.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 2.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 2.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 2.0 0.260 0.057 0.079 0.074 0.081 0.080 0.097 0.033 0.047 0.014 0.014 0.041 0.038 0.041 0.028 0.021 0.010 0.002 0.005 0.011 
4.0 2.0 0.240 0.052 0.045 0.067 0.115 0.056 0.099 0.005 0.019 0.059 0.046 0.068 0.055 0.043 0.022 0.003 0.010 0.026 0.025 0.025 
5.0 2.0 0.219 0.027 0.011 0.038 0.141 0.009 0.088 0.055 0.019 0.098 0.071 0.072 0.047 0.012 0.011 0.038 0.045 0.051 0.041 0.025 
6.0 2.0 0.194 0.007 0.025 0.001 0.161 0.042 0.069 0.094 0.051 0.106 0.070 0.035 0.006 0.048 0.058 0.076 0.064 0.047 0.018 0.010 
7.0 2.0 0.161 0.034 0.067 0.029 0.181 0.077 0.051 0.107 0.067 0.073 0.045 0.031 0.046 0.103 0.080 0.075 0.029 0.005 0.048 0.061 
8.0 2.0 0.121 0.046 0.113 0.041 0.197 0.088 0.032 0.090 0.072 0.011 0.011 0.096 0.077 0.117 0.052 0.020 0.049 0.078 0.098 0.083 
9.0 2.0 0.078 0.043 0.160 0.038 0.206 0.080 0.009 0.054 0.073 0.057 0.017 0.131 0.071 0.072 0.014 0.068 0.108 0.120 0.066 0.036 
10.0 2.0 0.038 0.030 0.201 0.027 0.202 0.061 0.020 0.011 0.073 0.109 0.030 0.119 0.035 0.015 0.073 0.135 0.096 0.084 0.039 0.062 
11.0 2.0 0.004 0.011 0.234 0.014 0.183 0.041 0.055 0.027 0.072 0.131 0.032 0.065 0.010 0.105 0.092 0.139 0.015 0.020 0.134 0.138 
12.0 2.0 0.022 0.007 0.257 0.005 0.150 0.024 0.091 0.056 0.066 0.124 0.028 0.011 0.040 0.159 0.060 0.070 0.083 0.133 0.136 0.122 
13.0 2.0 0.040 0.022 0.271 0.002 0.106 0.011 0.122 0.074 0.053 0.090 0.024 0.084 0.047 0.153 0.004 0.041 0.133 0.181 0.033 0.009 
14.0 2.0 0.050 0.032 0.275 0.004 0.054 0.001 0.142 0.082 0.032 0.041 0.023 0.132 0.030 0.085 0.061 0.136 0.096 0.121 0.100 0.122 
15.0 2.0 0.054 0.037 0.272 0.012 0.001 0.010 0.150 0.081 0.005 0.014 0.024 0.143 0.001 0.012 0.082 0.167 0.003 0.004 0.158 0.174 
16.0 2.0 0.054 0.035 0.263 0.021 0.054 0.024 0.145 0.071 0.023 0.066 0.027 0.117 0.026 0.103 0.060 0.122 0.088 0.123 0.103 0.113 
17.0 2.0 0.051 0.024 0.249 0.028 0.102 0.040 0.127 0.052 0.048 0.104 0.031 0.059 0.038 0.156 0.006 0.023 0.123 0.167 0.022 0.017 
18.0 2.0 0.049 0.007 0.231 0.029 0.143 0.056 0.101 0.024 0.067 0.121 0.035 0.014 0.029 0.151 0.052 0.083 0.083 0.116 0.126 0.122 
19.0 2.0 0.048 0.013 0.209 0.024 0.175 0.069 0.068 0.011 0.080 0.112 0.035 0.080 0.004 0.092 0.082 0.146 0.008 0.002 0.135 0.134 
20.0 2.0 0.052 0.031 0.184 0.012 0.197 0.074 0.034 0.047 0.088 0.076 0.027 0.119 0.043 0.003 0.064 0.137 0.088 0.103 0.047 0.052 
21.0 2.0 0.062 0.038 0.156 0.004 0.209 0.068 0.001 0.078 0.091 0.019 0.007 0.117 0.074 0.077 0.006 0.067 0.103 0.140 0.062 0.056 
22.0 2.0 0.080 0.030 0.124 0.015 0.212 0.052 0.032 0.093 0.087 0.041 0.025 0.074 0.075 0.112 0.058 0.019 0.043 0.095 0.098 0.110 
23.0 2.0 0.106 0.008 0.088 0.018 0.206 0.032 0.062 0.091 0.073 0.087 0.057 0.010 0.040 0.089 0.083 0.068 0.035 0.020 0.045 0.088 
24.0 2.0 0.138 0.011 0.050 0.016 0.192 0.011 0.090 0.075 0.043 0.107 0.074 0.048 0.011 0.032 0.060 0.064 0.071 0.031 0.025 0.036 
25.0 2.0 0.171 0.016 0.009 0.019 0.170 0.012 0.112 0.046 0.003 0.099 0.066 0.081 0.045 0.027 0.016 0.024 0.055 0.033 0.053 0.007 
26.0 2.0 0.204 0.007 0.034 0.028 0.138 0.037 0.123 0.009 0.038 0.066 0.036 0.081 0.050 0.061 0.016 0.019 0.021 0.005 0.040 0.004 
27.0 2.0 0.236 0.004 0.077 0.035 0.095 0.055 0.116 0.024 0.066 0.024 0.002 0.055 0.031 0.061 0.023 0.041 0.001 0.021 0.018 0.012 
28.0 2.0 0.263 0.004 0.117 0.029 0.047 0.056 0.094 0.041 0.074 0.010 0.022 0.022 0.009 0.040 0.014 0.038 0.006 0.030 0.006 0.022 
29.0 2.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 2.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 3.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 3.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 3.0 0.376 0.017 0.164 0.047 0.048 0.085 0.115 0.060 0.090 0.017 0.022 0.028 0.020 0.046 0.027 0.036 0.017 0.014 0.003 0.006 
4.0 3.0 0.346 0.018 0.114 0.049 0.112 0.074 0.148 0.029 0.086 0.034 0.006 0.071 0.047 0.067 0.035 0.027 0.009 0.015 0.011 0.031 
5.0 3.0 0.300 0.007 0.051 0.025 0.178 0.034 0.168 0.024 0.061 0.090 0.043 0.094 0.066 0.045 0.025 0.024 0.017 0.064 0.032 0.052 
6.0 3.0 0.242 0.038 0.021 0.007 0.239 0.011 0.171 0.068 0.019 0.112 0.078 0.064 0.063 0.029 0.008 0.091 0.045 0.086 0.032 0.021 
7.0 3.0 0.177 0.057 0.095 0.024 0.291 0.035 0.156 0.081 0.034 0.084 0.101 0.009 0.039 0.110 0.042 0.113 0.048 0.029 0.005 0.070 
8.0 3.0 0.111 0.058 0.168 0.020 0.325 0.034 0.119 0.065 0.093 0.024 0.109 0.086 0.006 0.141 0.059 0.052 0.019 0.086 0.045 0.133 
9.0 3.0 0.052 0.043 0.231 0.004 0.335 0.017 0.062 0.035 0.149 0.038 0.100 0.126 0.035 0.096 0.056 0.063 0.023 0.165 0.053 0.082 
10.0 3.0 0.003 0.021 0.281 0.021 0.321 0.003 0.010 0.005 0.194 0.081 0.070 0.116 0.070 0.002 0.039 0.157 0.044 0.131 0.020 0.068 
11.0 3.0 0.033 0.003 0.317 0.039 0.283 0.014 0.089 0.016 0.214 0.096 0.020 0.064 0.097 0.103 0.017 0.169 0.043 0.007 0.029 0.194 
12.0 3.0 0.056 0.023 0.339 0.049 0.225 0.016 0.163 0.027 0.204 0.086 0.043 0.006 0.107 0.162 0.013 0.089 0.029 0.160 0.046 0.184 
13.0 3.0 0.069 0.039 0.349 0.050 0.154 0.011 0.224 0.031 0.160 0.060 0.106 0.072 0.094 0.155 0.038 0.042 0.017 0.229 0.028 0.027 
14.0 3.0 0.073 0.050 0.349 0.042 0.074 0.003 0.262 0.032 0.089 0.024 0.152 0.112 0.054 0.085 0.058 0.153 0.010 0.154 0.013 0.163 
15.0 3.0 0.070 0.056 0.342 0.029 0.007 0.002 0.274 0.032 0.004 0.014 0.170 0.120 0.001 0.014 0.066 0.188 0.004 0.007 0.027 0.238 
16.0 3.0 0.062 0.052 0.330 0.014 0.085 0.002 0.260 0.028 0.081 0.050 0.156 0.095 0.056 0.106 0.058 0.134 0.013 0.157 0.015 0.149 
17.0 3.0 0.052 0.038 0.314 0.006 0.157 0.008 0.224 0.019 0.153 0.077 0.113 0.042 0.099 0.157 0.035 0.018 0.023 0.210 0.016 0.035 
18.0 3.0 0.042 0.014 0.294 0.009 0.220 0.019 0.168 0.002 0.202 0.088 0.052 0.024 0.119 0.147 0.006 0.104 0.033 0.137 0.033 0.181 
19.0 3.0 0.034 0.018 0.271 0.006 0.270 0.029 0.100 0.023 0.221 0.077 0.014 0.085 0.113 0.078 0.030 0.170 0.039 0.014 0.021 0.185 
20.0 3.0 0.032 0.049 0.243 0.013 0.307 0.031 0.026 0.049 0.211 0.041 0.073 0.117 0.084 0.021 0.060 0.148 0.031 0.147 0.022 0.054 
21.0 3.0 0.041 0.068 0.210 0.034 0.327 0.019 0.047 0.069 0.175 0.012 0.116 0.104 0.040 0.105 0.077 0.051 0.011 0.176 0.046 0.102 
22.0 3.0 0.066 0.061 0.167 0.050 0.330 0.005 0.113 0.072 0.117 0.066 0.135 0.049 0.015 0.129 0.071 0.056 0.043 0.093 0.030 0.156 
23.0 3.0 0.108 0.030 0.114 0.049 0.312 0.027 0.164 0.057 0.047 0.099 0.126 0.022 0.060 0.084 0.039 0.101 0.064 0.018 0.019 0.092 
24.0 3.0 0.164 0.008 0.050 0.035 0.273 0.042 0.194 0.031 0.023 0.102 0.091 0.078 0.083 0.006 0.007 0.073 0.049 0.067 0.046 0.012 
25.0 3.0 0.228 0.032 0.022 0.021 0.214 0.053 0.200 0.001 0.081 0.075 0.040 0.096 0.074 0.059 0.033 0.007 0.017 0.043 0.041 0.027 
26.0 3.0 0.289 0.040 0.094 0.013 0.142 0.060 0.180 0.033 0.114 0.030 0.009 0.076 0.043 0.081 0.036 0.044 0.007 0.008 0.020 0.007 
27.0 3.0 0.338 0.044 0.158 0.006 0.066 0.056 0.140 0.052 0.119 0.014 0.042 0.035 0.008 0.062 0.021 0.056 0.011 0.038 0.006 0.021 
28.0 3.0 0.367 0.054 0.204 0.019 0.003 0.036 0.093 0.051 0.101 0.036 0.053 0.003 0.015 0.030 0.004 0.040 0.005 0.040 0.003 0.032 
29.0 3.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 3.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 4.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 4.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 4.0 0.498 0.091 0.262 0.045 0.003 0.041 0.123 0.073 0.135 0.059 0.067 0.011 0.011 0.027 0.017 0.036 0.021 0.025 0.012 0.006 
4.0 4.0 0.458 0.081 0.195 0.027 0.095 0.066 0.194 0.075 0.165 0.032 0.054 0.032 0.021 0.061 0.043 0.045 0.032 0.010 0.011 0.021 
5.0 4.0 0.382 0.081 0.098 0.019 0.210 0.070 0.258 0.055 0.165 0.016 0.009 0.070 0.074 0.067 0.069 0.014 0.031 0.044 0.005 0.057 
6.0 4.0 0.283 0.083 0.016 0.013 0.322 0.072 0.292 0.034 0.116 0.047 0.071 0.071 0.130 0.022 0.073 0.056 0.002 0.087 0.037 0.044 
7.0 4.0 0.180 0.072 0.129 0.015 0.411 0.085 0.282 0.026 0.020 0.050 0.163 0.037 0.158 0.049 0.032 0.096 0.059 0.057 0.066 0.042 
8.0 4.0 0.087 0.048 0.228 0.047 0.463 0.108 0.223 0.026 0.108 0.038 0.234 0.015 0.126 0.086 0.052 0.066 0.115 0.043 0.057 0.120 
9.0 4.0 0.012 0.018 0.306 0.083 0.473 0.126 0.125 0.020 0.238 0.031 0.253 0.035 0.030 0.071 0.147 0.019 0.123 0.124 0.010 0.094 
10.0 4.0 0.042 0.009 0.362 0.113 0.444 0.129 0.002 0.005 0.338 0.033 0.203 0.035 0.107 0.024 0.202 0.087 0.053 0.114 0.103 0.033 
11.0 4.0 0.077 0.031 0.396 0.131 0.383 0.115 0.127 0.023 0.385 0.040 0.091 0.022 0.235 0.031 0.176 0.104 0.073 0.017 0.157 0.152 
12.0 4.0 0.096 0.049 0.415 0.138 0.298 0.085 0.244 0.053 0.367 0.044 0.059 0.008 0.305 0.061 0.066 0.061 0.193 0.100 0.117 0.156 
13.0 4.0 0.102 0.063 0.420 0.133 0.199 0.047 0.337 0.076 0.288 0.036 0.209 0.016 0.285 0.057 0.091 0.018 0.234 0.153 0.011 0.034 
14.0 4.0 0.099 0.072 0.415 0.118 0.092 0.008 0.392 0.087 0.157 0.022 0.315 0.019 0.169 0.028 0.225 0.078 0.154 0.103 0.151 0.119 
15.0 4.0 0.088 0.077 0.403 0.098 0.016 0.024 0.408 0.087 0.002 0.005 0.353 0.021 0.001 0.011 0.276 0.095 0.003 0.006 0.208 0.179 
16.0 4.0 0.072 0.074 0.387 0.074 0.119 0.048 0.385 0.078 0.150 0.014 0.316 0.022 0.166 0.045 0.224 0.062 0.159 0.106 0.145 0.107 
17.0 4.0 0.053 0.058 0.369 0.052 0.214 0.059 0.327 0.063 0.277 0.027 0.214 0.022 0.282 0.060 0.092 0.009 0.237 0.135 0.003 0.038 
18.0 4.0 0.034 0.026 0.348 0.038 0.297 0.060 0.240 0.051 0.360 0.034 0.071 0.034 0.315 0.045 0.068 0.074 0.203 0.073 0.133 0.145 
19.0 4.0 0.018 0.021 0.324 0.040 0.366 0.059 0.132 0.045 0.386 0.046 0.079 0.044 0.257 0.017 0.192 0.100 0.079 0.040 0.182 0.132 
20.0 4.0 0.009 0.070 0.296 0.058 0.417 0.067 0.014 0.040 0.354 0.065 0.203 0.040 0.132 0.055 0.235 0.066 0.068 0.122 0.124 0.015 
21.0 4.0 0.014 0.107 0.260 0.087 0.448 0.089 0.104 0.028 0.269 0.085 0.273 0.018 0.018 0.084 0.188 0.018 0.166 0.114 0.005 0.109 
22.0 4.0 0.042 0.110 0.210 0.110 0.452 0.122 0.207 0.009 0.144 0.094 0.272 0.048 0.141 0.064 0.077 0.078 0.169 0.029 0.098 0.123 
23.0 4.0 0.099 0.069 0.140 0.104 0.421 0.146 0.281 0.046 0.006 0.074 0.204 0.086 0.194 0.015 0.036 0.076 0.092 0.054 0.116 0.044 
24.0 4.0 0.183 0.004 0.048 0.064 0.353 0.143 0.312 0.081 0.113 0.032 0.099 0.092 0.170 0.061 0.098 0.022 0.004 0.060 0.068 0.024 
25.0 4.0 0.281 0.067 0.059 0.011 0.252 0.112 0.293 0.098 0.186 0.018 0.004 0.066 0.098 0.086 0.095 0.041 0.045 0.014 0.012 0.026 
26.0 4.0 0.375 0.115 0.163 0.045 0.133 0.066 0.234 0.094 0.201 0.054 0.072 0.023 0.022 0.070 0.054 0.065 0.043 0.038 0.012 0.012 
27.0 4.0 0.441 0.146 0.247 0.088 0.020 0.017 0.155 0.070 0.172 0.067 0.094 0.016 0.027 0.033 0.012 0.053 0.020 0.052 0.009 0.037 
28.0 4.0 0.469 0.162 0.297 0.120 0.067 0.036 0.079 0.035 0.122 0.055 0.085 0.031 0.043 0.004 0.011 0.028 0.001 0.040 0.001 0.039 
29.0 4.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 4.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 5.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 5.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 5.0 0.596 0.256 0.350 0.197 0.060 0.061 0.120 0.056 0.171 0.097 0.112 0.065 0.047 0.020 0.002 0.014 0.021 0.025 0.021 0.016 
4.0 5.0 0.547 0.234 0.270 0.153 0.066 0.017 0.228 0.118 0.240 0.129 0.120 0.056 0.014 0.013 0.044 0.042 0.055 0.035 0.037 0.008 
5.0 5.0 0.442 0.190 0.141 0.087 0.228 0.107 0.337 0.174 0.271 0.133 0.071 0.018 0.073 0.057 0.113 0.058 0.087 0.019 0.031 0.023 
6.0 5.0 0.305 0.131 0.012 0.007 0.389 0.198 0.404 0.207 0.220 0.102 0.053 0.039 0.196 0.090 0.162 0.044 0.060 0.024 0.037 0.047 
7.0 5.0 0.168 0.068 0.158 0.078 0.513 0.274 0.401 0.210 0.081 0.040 0.218 0.098 0.284 0.097 0.121 0.008 0.062 0.057 0.143 0.035 
8.0 5.0 0.052 0.011 0.279 0.150 0.580 0.320 0.322 0.175 0.116 0.047 0.358 0.145 0.262 0.073 0.034 0.043 0.220 0.063 0.178 0.015 
9.0 5.0 0.034 0.030 0.367 0.202 0.587 0.328 0.184 0.104 0.318 0.141 0.410 0.163 0.105 0.019 0.240 0.083 0.287 0.043 0.049 0.042 
10.0 5.0 0.090 0.056 0.423 0.232 0.543 0.299 0.015 0.012 0.473 0.217 0.341 0.137 0.139 0.057 0.378 0.103 0.169 0.013 0.192 0.053 
11.0 5.0 0.121 0.069 0.454 0.243 0.461 0.243 0.159 0.085 0.546 0.255 0.165 0.067 0.375 0.131 0.354 0.087 0.100 0.045 0.365 0.048 
12.0 5.0 0.134 0.078 0.466 0.242 0.353 0.170 0.315 0.170 0.521 0.243 0.072 0.030 0.509 0.174 0.155 0.032 0.374 0.085 0.307 0.023 
13.0 5.0 0.134 0.087 0.464 0.229 0.230 0.089 0.434 0.231 0.406 0.184 0.307 0.128 0.483 0.164 0.144 0.046 0.484 0.097 0.014 0.018 
14.0 5.0 0.123 0.094 0.453 0.207 0.101 0.011 0.504 0.257 0.219 0.090 0.473 0.195 0.289 0.098 0.402 0.116 0.328 0.066 0.326 0.052 
15.0 5.0 0.106 0.099 0.437 0.178 0.027 0.058 0.522 0.253 0.000 0.015 0.531 0.215 0.005 0.003 0.501 0.143 0.002 0.003 0.469 0.068 
16.0 5.0 0.083 0.098 0.418 0.144 0.148 0.112 0.489 0.223 0.214 0.109 0.471 0.187 0.277 0.093 0.402 0.119 0.321 0.064 0.324 0.051 
17.0 5.0 0.057 0.083 0.397 0.109 0.260 0.148 0.412 0.175 0.391 0.180 0.310 0.121 0.468 0.157 0.152 0.056 0.476 0.104 0.010 0.017 
18.0 5.0 0.030 0.046 0.375 0.084 0.358 0.165 0.297 0.121 0.504 0.219 0.087 0.037 0.512 0.177 0.144 0.024 0.390 0.105 0.316 0.039 
19.0 5.0 0.005 0.013 0.352 0.080 0.439 0.175 0.155 0.068 0.535 0.231 0.144 0.048 0.401 0.152 0.363 0.092 0.123 0.067 0.405 0.075 
20.0 5.0 0.012 0.083 0.325 0.101 0.502 0.192 0.001 0.016 0.481 0.220 0.330 0.123 0.177 0.092 0.419 0.134 0.175 0.012 0.240 0.088 
21.0 5.0 0.013 0.143 0.289 0.142 0.540 0.227 0.157 0.046 0.349 0.185 0.424 0.182 0.079 0.005 0.301 0.132 0.344 0.079 0.044 0.053 
22.0 5.0 0.015 0.163 0.236 0.176 0.545 0.275 0.293 0.123 0.161 0.114 0.400 0.204 0.272 0.097 0.079 0.070 0.302 0.116 0.236 0.034 
23.0 5.0 0.082 0.117 0.154 0.166 0.504 0.300 0.385 0.200 0.040 0.006 0.272 0.166 0.327 0.161 0.117 0.028 0.120 0.076 0.222 0.071 
24.0 5.0 0.187 0.015 0.041 0.095 0.410 0.267 0.413 0.243 0.202 0.103 0.098 0.078 0.253 0.155 0.195 0.100 0.048 0.008 0.091 0.045 
25.0 5.0 0.315 0.111 0.093 0.018 0.271 0.171 0.370 0.225 0.284 0.168 0.054 0.017 0.115 0.092 0.155 0.108 0.109 0.068 0.019 0.015 
26.0 5.0 0.435 0.219 0.225 0.134 0.112 0.043 0.273 0.155 0.278 0.168 0.134 0.075 0.005 0.019 0.068 0.070 0.079 0.076 0.046 0.051 
27.0 5.0 0.515 0.284 0.324 0.219 0.031 0.073 0.157 0.064 0.213 0.119 0.143 0.084 0.063 0.026 0.002 0.026 0.027 0.052 0.024 0.053 
28.0 5.0 0.539 0.301 0.373 0.256 0.130 0.148 0.057 0.013 0.132 0.055 0.111 0.059 0.071 0.035 0.027 0.002 0.005 0.026 0.001 0.038 
29.0 5.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 5.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 6.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 6.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 6.0 0.631 0.414 0.401 0.353 0.109 0.185 0.107 0.015 0.191 0.116 0.146 0.118 0.077 0.079 0.012 0.025 0.021 0.011 0.028 0.021 
4.0 6.0 0.580 0.385 0.316 0.291 0.034 0.061 0.241 0.142 0.291 0.224 0.171 0.161 0.045 0.067 0.043 0.017 0.074 0.053 0.060 0.044 
5.0 6.0 0.458 0.290 0.169 0.158 0.225 0.129 0.382 0.289 0.347 0.302 0.123 0.142 0.067 0.016 0.146 0.099 0.133 0.100 0.062 0.044 
6.0 6.0 0.297 0.161 0.008 0.008 0.417 0.322 0.474 0.393 0.299 0.285 0.032 0.026 0.242 0.155 0.233 0.173 0.109 0.087 0.036 0.022 
7.0 6.0 0.139 0.043 0.172 0.152 0.563 0.464 0.477 0.409 0.132 0.156 0.251 0.153 0.380 0.274 0.194 0.156 0.061 0.028 0.205 0.130 
8.0 6.0 0.012 0.040 0.303 0.255 0.638 0.526 0.386 0.331 0.113 0.048 0.444 0.318 0.368 0.282 0.016 0.014 0.302 0.193 0.277 0.175 
9.0 6.0 0.077 0.084 0.392 0.312 0.642 0.514 0.224 0.187 0.366 0.260 0.522 0.390 0.168 0.146 0.307 0.194 0.418 0.276 0.099 0.066 
10.0 6.0 0.131 0.099 0.444 0.334 0.587 0.447 0.025 0.015 0.559 0.419 0.442 0.336 0.156 0.086 0.513 0.343 0.265 0.181 0.262 0.155 
11.0 6.0 0.157 0.099 0.469 0.335 0.492 0.350 0.177 0.151 0.649 0.486 0.222 0.169 0.475 0.316 0.494 0.336 0.117 0.067 0.533 0.320 
12.0 6.0 0.164 0.097 0.473 0.324 0.370 0.236 0.354 0.289 0.620 0.453 0.076 0.056 0.658 0.446 0.228 0.156 0.514 0.324 0.462 0.276 
13.0 6.0 0.159 0.100 0.464 0.305 0.236 0.117 0.488 0.382 0.481 0.333 0.373 0.273 0.629 0.422 0.179 0.119 0.680 0.428 0.038 0.021 
14.0 6.0 0.143 0.107 0.448 0.278 0.097 0.004 0.563 0.420 0.257 0.153 0.579 0.414 0.378 0.241 0.532 0.352 0.466 0.287 0.462 0.279 
15.0 6.0 0.122 0.117 0.427 0.244 0.039 0.096 0.580 0.409 0.003 0.042 0.650 0.448 0.010 0.015 0.668 0.433 0.011 0.006 0.676 0.399 
16.0 6.0 0.096 0.124 0.404 0.202 0.166 0.179 0.540 0.356 0.256 0.218 0.573 0.376 0.354 0.255 0.536 0.334 0.441 0.287 0.469 0.267 
17.0 6.0 0.066 0.117 0.381 0.155 0.282 0.237 0.450 0.271 0.462 0.347 0.371 0.221 0.598 0.403 0.199 0.106 0.656 0.411 0.012 0.021 
18.0 6.0 0.033 0.083 0.358 0.115 0.383 0.267 0.319 0.172 0.590 0.411 0.094 0.027 0.648 0.419 0.197 0.148 0.535 0.324 0.451 0.277 
19.0 6.0 0.002 0.018 0.336 0.098 0.468 0.281 0.158 0.073 0.621 0.414 0.190 0.158 0.498 0.308 0.483 0.325 0.161 0.087 0.574 0.347 
20.0 6.0 0.023 0.068 0.312 0.115 0.532 0.298 0.018 0.023 0.550 0.363 0.413 0.300 0.205 0.113 0.547 0.361 0.247 0.169 0.335 0.205 
21.0 6.0 0.031 0.152 0.280 0.161 0.571 0.336 0.193 0.125 0.387 0.263 0.519 0.374 0.123 0.109 0.379 0.248 0.468 0.316 0.067 0.044 
22.0 6.0 0.009 0.195 0.230 0.207 0.575 0.388 0.344 0.240 0.160 0.109 0.477 0.354 0.359 0.283 0.081 0.035 0.397 0.271 0.328 0.221 
23.0 6.0 0.058 0.157 0.147 0.200 0.526 0.411 0.442 0.343 0.077 0.082 0.308 0.226 0.413 0.331 0.170 0.163 0.143 0.078 0.298 0.199 
24.0 6.0 0.171 0.034 0.027 0.110 0.419 0.352 0.464 0.383 0.262 0.247 0.090 0.039 0.303 0.236 0.257 0.234 0.078 0.104 0.112 0.048 
25.0 6.0 0.311 0.138 0.119 0.049 0.259 0.198 0.403 0.324 0.344 0.314 0.090 0.119 0.122 0.073 0.194 0.168 0.150 0.159 0.035 0.075 
26.0 6.0 0.443 0.298 0.260 0.218 0.080 0.013 0.280 0.185 0.320 0.263 0.176 0.176 0.024 0.051 0.077 0.058 0.103 0.108 0.067 0.097 
27.0 6.0 0.526 0.392 0.362 0.333 0.075 0.170 0.143 0.035 0.231 0.146 0.172 0.142 0.088 0.088 0.008 0.013 0.032 0.041 0.035 0.063 
28.0 6.0 0.544 0.401 0.404 0.364 0.175 0.254 0.032 0.073 0.130 0.035 0.125 0.073 0.088 0.066 0.038 0.029 0.009 0.006 0.003 0.031 
29.0 6.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 6.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 7.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 7.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 7.0 0.579 0.465 0.394 0.421 0.137 0.267 0.084 0.038 0.188 0.106 0.158 0.143 0.093 0.120 0.020 0.060 0.021 0.009 0.033 0.020 
4.0 7.0 0.531 0.436 0.315 0.357 0.006 0.126 0.223 0.128 0.300 0.264 0.194 0.230 0.063 0.133 0.041 0.018 0.083 0.058 0.071 0.072 
5.0 7.0 0.410 0.314 0.172 0.192 0.195 0.118 0.374 0.333 0.369 0.399 0.150 0.236 0.058 0.037 0.160 0.116 0.155 0.162 0.076 0.106 
6.0 7.0 0.250 0.150 0.005 0.019 0.389 0.366 0.475 0.482 0.327 0.401 0.014 0.089 0.254 0.183 0.263 0.266 0.132 0.184 0.037 0.016 
7.0 7.0 0.095 0.009 0.162 0.187 0.535 0.538 0.483 0.508 0.158 0.237 0.251 0.171 0.413 0.390 0.227 0.279 0.060 0.018 0.233 0.198 
8.0 7.0 0.028 0.077 0.286 0.295 0.608 0.601 0.394 0.407 0.097 0.038 0.463 0.416 0.410 0.430 0.005 0.072 0.335 0.281 0.320 0.326 
9.0 7.0 0.109 0.111 0.366 0.344 0.609 0.571 0.230 0.223 0.362 0.318 0.552 0.527 0.198 0.243 0.328 0.261 0.473 0.457 0.121 0.167 
10.0 7.0 0.156 0.111 0.409 0.354 0.552 0.484 0.030 0.012 0.564 0.520 0.473 0.456 0.152 0.096 0.562 0.511 0.308 0.327 0.290 0.224 
11.0 7.0 0.176 0.098 0.424 0.345 0.455 0.367 0.171 0.184 0.657 0.599 0.243 0.230 0.500 0.430 0.548 0.514 0.118 0.071 0.603 0.537 
12.0 7.0 0.179 0.087 0.421 0.331 0.336 0.240 0.345 0.340 0.627 0.551 0.071 0.071 0.701 0.617 0.260 0.247 0.565 0.494 0.530 0.486 
13.0 7.0 0.171 0.086 0.407 0.314 0.206 0.110 0.474 0.443 0.484 0.396 0.381 0.356 0.674 0.580 0.184 0.166 0.756 0.672 0.055 0.055 
14.0 7.0 0.156 0.100 0.385 0.291 0.074 0.016 0.544 0.482 0.255 0.171 0.596 0.535 0.407 0.324 0.571 0.511 0.525 0.450 0.512 0.451 
15.0 7.0 0.135 0.123 0.361 0.257 0.052 0.130 0.556 0.462 0.008 0.071 0.668 0.570 0.015 0.033 0.721 0.624 0.023 0.011 0.758 0.654 
16.0 7.0 0.110 0.147 0.335 0.210 0.169 0.224 0.512 0.390 0.261 0.284 0.585 0.463 0.370 0.360 0.580 0.467 0.476 0.444 0.534 0.429 
17.0 7.0 0.081 0.157 0.310 0.152 0.272 0.287 0.420 0.281 0.463 0.431 0.373 0.251 0.624 0.548 0.217 0.126 0.713 0.619 0.002 0.051 
18.0 7.0 0.047 0.139 0.286 0.095 0.361 0.315 0.289 0.155 0.585 0.493 0.087 0.004 0.672 0.545 0.206 0.239 0.583 0.461 0.484 0.454 
19.0 7.0 0.012 0.083 0.266 0.060 0.432 0.315 0.133 0.035 0.608 0.472 0.202 0.233 0.510 0.369 0.508 0.469 0.181 0.085 0.625 0.531 
20.0 7.0 0.019 0.009 0.246 0.060 0.486 0.310 0.036 0.073 0.529 0.386 0.423 0.391 0.203 0.093 0.571 0.481 0.255 0.286 0.372 0.270 
21.0 7.0 0.037 0.109 0.221 0.100 0.517 0.325 0.200 0.174 0.362 0.250 0.522 0.451 0.134 0.190 0.392 0.288 0.488 0.456 0.055 0.115 
22.0 7.0 0.026 0.177 0.180 0.155 0.515 0.363 0.340 0.281 0.135 0.067 0.471 0.393 0.371 0.382 0.081 0.014 0.414 0.342 0.335 0.340 
23.0 7.0 0.029 0.164 0.109 0.164 0.466 0.381 0.427 0.373 0.097 0.143 0.295 0.217 0.418 0.398 0.175 0.245 0.151 0.060 0.310 0.263 
24.0 7.0 0.129 0.057 0.005 0.089 0.361 0.317 0.440 0.398 0.271 0.309 0.075 0.015 0.300 0.247 0.262 0.295 0.077 0.166 0.121 0.041 
25.0 7.0 0.257 0.113 0.129 0.067 0.209 0.155 0.372 0.316 0.343 0.356 0.102 0.177 0.115 0.040 0.195 0.180 0.151 0.202 0.032 0.112 
26.0 7.0 0.377 0.280 0.256 0.236 0.040 0.058 0.247 0.153 0.309 0.270 0.181 0.216 0.032 0.098 0.075 0.036 0.104 0.113 0.067 0.118 
27.0 7.0 0.451 0.376 0.343 0.345 0.103 0.220 0.113 0.020 0.214 0.123 0.172 0.151 0.093 0.117 0.010 0.041 0.033 0.026 0.037 0.062 
28.0 7.0 0.461 0.376 0.373 0.360 0.189 0.287 0.008 0.115 0.112 0.010 0.119 0.060 0.090 0.071 0.041 0.044 0.009 0.009 0.004 0.022 
29.0 7.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 7.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 8.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 8.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 8.0 0.429 0.330 0.322 0.327 0.138 0.248 0.053 0.070 0.157 0.060 0.144 0.117 0.090 0.117 0.021 0.071 0.019 0.021 0.032 0.015 
4.0 8.0 0.393 0.315 0.262 0.286 0.025 0.142 0.174 0.070 0.260 0.208 0.180 0.212 0.065 0.146 0.036 0.039 0.079 0.046 0.068 0.074 
5.0 8.0 0.294 0.216 0.146 0.154 0.136 0.062 0.306 0.251 0.327 0.346 0.144 0.237 0.046 0.066 0.147 0.094 0.146 0.163 0.071 0.122 
6.0 8.0 0.162 0.083 0.005 0.017 0.299 0.267 0.397 0.388 0.296 0.364 0.004 0.112 0.225 0.146 0.244 0.258 0.124 0.206 0.036 0.040 
7.0 8.0 0.035 0.023 0.126 0.146 0.421 0.405 0.408 0.414 0.152 0.226 0.211 0.128 0.373 0.357 0.213 0.289 0.053 0.044 0.218 0.194 
8.0 8.0 0.063 0.077 0.223 0.219 0.480 0.448 0.334 0.329 0.069 0.016 0.403 0.358 0.375 0.411 0.006 0.096 0.307 0.263 0.298 0.346 
9.0 8.0 0.126 0.084 0.283 0.244 0.478 0.416 0.196 0.175 0.298 0.257 0.486 0.464 0.188 0.243 0.292 0.230 0.437 0.458 0.114 0.196 
10.0 8.0 0.160 0.068 0.311 0.242 0.428 0.341 0.028 0.005 0.474 0.428 0.419 0.402 0.125 0.072 0.508 0.481 0.289 0.342 0.266 0.209 
11.0 8.0 0.174 0.047 0.317 0.233 0.346 0.249 0.139 0.153 0.554 0.490 0.219 0.201 0.436 0.382 0.500 0.491 0.099 0.051 0.557 0.542 
12.0 8.0 0.175 0.033 0.307 0.225 0.246 0.152 0.282 0.272 0.527 0.441 0.055 0.064 0.618 0.552 0.244 0.240 0.509 0.473 0.495 0.501 
13.0 8.0 0.168 0.036 0.288 0.221 0.139 0.055 0.386 0.348 0.403 0.305 0.325 0.310 0.595 0.514 0.155 0.151 0.688 0.650 0.062 0.069 
14.0 8.0 0.158 0.064 0.264 0.215 0.034 0.048 0.437 0.372 0.206 0.111 0.509 0.457 0.360 0.274 0.502 0.472 0.483 0.432 0.457 0.442 
15.0 8.0 0.143 0.110 0.237 0.190 0.065 0.145 0.439 0.343 0.016 0.094 0.566 0.472 0.016 0.050 0.636 0.566 0.035 0.015 0.687 0.640 
16.0 8.0 0.125 0.158 0.209 0.143 0.153 0.223 0.396 0.266 0.225 0.264 0.489 0.359 0.317 0.333 0.511 0.404 0.410 0.422 0.495 0.411 
17.0 8.0 0.100 0.196 0.182 0.079 0.227 0.268 0.314 0.157 0.387 0.364 0.304 0.161 0.531 0.474 0.194 0.082 0.621 0.565 0.026 0.058 
18.0 8.0 0.070 0.208 0.159 0.030 0.285 0.271 0.204 0.042 0.477 0.380 0.061 0.058 0.565 0.436 0.170 0.238 0.511 0.392 0.403 0.427 
19.0 8.0 0.035 0.177 0.139 0.072 0.329 0.232 0.078 0.060 0.484 0.321 0.177 0.230 0.421 0.255 0.425 0.408 0.168 0.041 0.534 0.469 
20.0 8.0 0.001 0.099 0.125 0.094 0.358 0.176 0.053 0.123 0.409 0.219 0.351 0.318 0.162 0.019 0.474 0.377 0.199 0.268 0.330 0.212 
21.0 8.0 0.028 0.007 0.110 0.067 0.370 0.139 0.176 0.160 0.267 0.103 0.422 0.321 0.114 0.191 0.324 0.190 0.395 0.374 0.022 0.119 
22.0 8.0 0.034 0.096 0.087 0.019 0.361 0.140 0.276 0.194 0.085 0.022 0.372 0.246 0.302 0.303 0.070 0.050 0.340 0.249 0.256 0.281 
23.0 8.0 0.005 0.127 0.042 0.040 0.318 0.149 0.334 0.225 0.096 0.142 0.225 0.107 0.334 0.281 0.136 0.209 0.131 0.021 0.247 0.196 
24.0 8.0 0.060 0.084 0.030 0.024 0.236 0.119 0.334 0.222 0.227 0.228 0.048 0.050 0.236 0.150 0.206 0.221 0.052 0.146 0.104 0.014 
25.0 8.0 0.150 0.017 0.120 0.055 0.119 0.031 0.273 0.156 0.275 0.232 0.090 0.150 0.087 0.014 0.154 0.118 0.114 0.156 0.016 0.099 
26.0 8.0 0.235 0.124 0.207 0.149 0.009 0.095 0.172 0.044 0.241 0.151 0.150 0.154 0.030 0.091 0.059 0.011 0.081 0.078 0.048 0.094 
27.0 8.0 0.285 0.185 0.264 0.205 0.111 0.183 0.065 0.063 0.160 0.041 0.138 0.090 0.078 0.088 0.010 0.041 0.026 0.011 0.027 0.046 
28.0 8.0 0.286 0.179 0.277 0.198 0.169 0.202 0.016 0.115 0.077 0.043 0.094 0.018 0.074 0.042 0.035 0.033 0.009 0.010 0.002 0.016 
29.0 8.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 8.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 9.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 9.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 9.0 0.194 0.016 0.192 0.068 0.116 0.116 0.013 0.075 0.099 0.018 0.104 0.038 0.070 0.061 0.017 0.049 0.016 0.022 0.026 0.005 
4.0 9.0 0.176 0.023 0.161 0.073 0.048 0.099 0.094 0.032 0.174 0.053 0.133 0.097 0.052 0.091 0.026 0.040 0.060 0.017 0.052 0.044 
5.0 9.0 0.118 0.004 0.093 0.044 0.052 0.041 0.184 0.044 0.226 0.129 0.111 0.128 0.027 0.063 0.108 0.032 0.109 0.091 0.052 0.081 
6.0 9.0 0.039 0.031 0.010 0.007 0.155 0.027 0.248 0.104 0.210 0.154 0.013 0.084 0.156 0.043 0.179 0.130 0.092 0.128 0.029 0.035 
7.0 9.0 0.036 0.044 0.066 0.024 0.230 0.064 0.259 0.120 0.117 0.109 0.135 0.023 0.264 0.158 0.159 0.163 0.038 0.047 0.163 0.102 
8.0 9.0 0.092 0.031 0.120 0.026 0.265 0.068 0.213 0.092 0.029 0.020 0.269 0.129 0.270 0.199 0.012 0.074 0.223 0.125 0.220 0.203 
9.0 9.0 0.127 0.002 0.149 0.016 0.261 0.051 0.126 0.043 0.183 0.073 0.330 0.181 0.142 0.129 0.203 0.094 0.320 0.243 0.085 0.129 
10.0 9.0 0.144 0.030 0.158 0.014 0.225 0.030 0.019 0.009 0.299 0.133 0.287 0.157 0.076 0.015 0.360 0.227 0.216 0.193 0.192 0.097 
11.0 9.0 0.151 0.053 0.153 0.016 0.170 0.010 0.085 0.052 0.351 0.147 0.153 0.073 0.293 0.156 0.358 0.237 0.061 0.014 0.407 0.290 
12.0 9.0 0.151 0.061 0.138 0.019 0.106 0.018 0.171 0.081 0.329 0.119 0.031 0.035 0.419 0.228 0.180 0.115 0.355 0.230 0.367 0.276 
13.0 9.0 0.150 0.047 0.117 0.036 0.040 0.043 0.230 0.097 0.244 0.060 0.210 0.128 0.403 0.200 0.097 0.073 0.487 0.318 0.060 0.045 
14.0 9.0 0.148 0.001 0.093 0.054 0.023 0.082 0.252 0.093 0.114 0.023 0.327 0.171 0.242 0.081 0.336 0.215 0.348 0.199 0.309 0.224 
15.0 9.0 0.145 0.070 0.065 0.050 0.077 0.130 0.241 0.060 0.028 0.102 0.356 0.146 0.011 0.065 0.425 0.233 0.041 0.027 0.477 0.312 
16.0 9.0 0.137 0.150 0.037 0.017 0.120 0.168 0.202 0.012 0.154 0.151 0.296 0.063 0.205 0.166 0.337 0.126 0.260 0.204 0.352 0.174 
17.0 9.0 0.122 0.224 0.010 0.060 0.149 0.176 0.142 0.086 0.241 0.145 0.170 0.048 0.334 0.174 0.127 0.035 0.399 0.223 0.044 0.056 
18.0 9.0 0.100 0.274 0.016 0.152 0.164 0.134 0.070 0.158 0.278 0.079 0.016 0.129 0.342 0.091 0.104 0.142 0.326 0.098 0.235 0.187 
19.0 9.0 0.068 0.279 0.033 0.243 0.166 0.040 0.003 0.190 0.262 0.029 0.122 0.142 0.242 0.032 0.254 0.138 0.114 0.056 0.321 0.143 
20.0 9.0 0.030 0.227 0.042 0.299 0.158 0.088 0.069 0.160 0.202 0.120 0.211 0.084 0.082 0.110 0.275 0.050 0.104 0.118 0.206 0.019 
21.0 9.0 0.008 0.135 0.043 0.296 0.145 0.196 0.123 0.080 0.112 0.157 0.235 0.004 0.074 0.111 0.182 0.044 0.215 0.075 0.014 0.071 
22.0 9.0 0.036 0.031 0.042 0.238 0.126 0.251 0.160 0.012 0.011 0.132 0.193 0.067 0.170 0.057 0.040 0.081 0.186 0.005 0.122 0.057 
23.0 9.0 0.046 0.056 0.048 0.154 0.097 0.247 0.174 0.080 0.080 0.074 0.105 0.087 0.178 0.004 0.070 0.064 0.077 0.052 0.126 0.003 
24.0 9.0 0.032 0.112 0.066 0.073 0.053 0.209 0.160 0.116 0.139 0.015 0.008 0.075 0.120 0.042 0.106 0.025 0.019 0.056 0.061 0.037 
25.0 9.0 0.002 0.138 0.095 0.012 0.004 0.160 0.118 0.128 0.153 0.036 0.063 0.042 0.038 0.051 0.077 0.010 0.053 0.031 0.004 0.042 
26.0 9.0 0.029 0.146 0.122 0.032 0.061 0.112 0.059 0.123 0.124 0.072 0.089 0.002 0.024 0.034 0.027 0.023 0.038 0.007 0.017 0.029 
27.0 9.0 0.045 0.150 0.134 0.066 0.103 0.063 0.003 0.103 0.075 0.087 0.078 0.031 0.048 0.005 0.009 0.014 0.010 0.003 0.009 0.016 
28.0 9.0 0.036 0.157 0.125 0.095 0.120 0.014 0.036 0.071 0.027 0.079 0.050 0.047 0.045 0.019 0.023 0.003 0.008 0.003 0.003 0.012 
29.0 9.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 9.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 10.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 10.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 10.0 0.097 0.390 0.022 0.277 0.075 0.084 0.032 0.059 0.022 0.104 0.044 0.071 0.037 0.030 0.011 0.003 0.008 0.013 0.014 0.011 
4.0 10.0 0.092 0.356 0.028 0.215 0.068 0.018 0.007 0.142 0.055 0.156 0.062 0.079 0.032 0.011 0.009 0.025 0.030 0.026 0.027 0.012 
5.0 10.0 0.096 0.274 0.023 0.106 0.048 0.153 0.024 0.229 0.082 0.184 0.059 0.052 0.002 0.035 0.048 0.056 0.054 0.033 0.025 0.003 
6.0 10.0 0.106 0.164 0.015 0.023 0.027 0.288 0.049 0.285 0.086 0.157 0.025 0.019 0.057 0.098 0.083 0.075 0.046 0.015 0.015 0.022 
7.0 10.0 0.113 0.053 0.009 0.143 0.012 0.386 0.058 0.286 0.061 0.072 0.031 0.114 0.107 0.143 0.078 0.053 0.013 0.034 0.079 0.050 
8.0 10.0 0.116 0.041 0.011 0.233 0.010 0.430 0.049 0.230 0.017 0.053 0.085 0.197 0.116 0.135 0.017 0.016 0.099 0.091 0.107 0.051 
9.0 10.0 0.114 0.111 0.019 0.285 0.017 0.420 0.029 0.133 0.031 0.180 0.111 0.231 0.071 0.060 0.075 0.107 0.147 0.112 0.047 0.003 
10.0 10.0 0.111 0.156 0.032 0.301 0.032 0.368 0.004 0.019 0.065 0.277 0.100 0.200 0.011 0.057 0.144 0.169 0.107 0.064 0.081 0.075 
11.0 10.0 0.110 0.178 0.049 0.286 0.049 0.293 0.016 0.090 0.076 0.323 0.055 0.112 0.094 0.174 0.149 0.165 0.010 0.039 0.184 0.129 
12.0 10.0 0.112 0.178 0.067 0.248 0.066 0.211 0.028 0.178 0.063 0.314 0.005 0.009 0.139 0.249 0.082 0.087 0.135 0.150 0.175 0.110 
13.0 10.0 0.118 0.151 0.088 0.196 0.080 0.142 0.028 0.237 0.031 0.262 0.058 0.131 0.130 0.258 0.022 0.040 0.192 0.209 0.051 0.013 
14.0 10.0 0.128 0.090 0.111 0.146 0.088 0.100 0.014 0.272 0.010 0.183 0.082 0.230 0.070 0.194 0.106 0.168 0.141 0.172 0.100 0.119 
15.0 10.0 0.138 0.002 0.137 0.121 0.087 0.082 0.012 0.299 0.044 0.092 0.073 0.297 0.006 0.078 0.128 0.256 0.031 0.052 0.169 0.211 
16.0 10.0 0.144 0.112 0.165 0.137 0.075 0.070 0.043 0.330 0.060 0.017 0.036 0.326 0.060 0.075 0.088 0.271 0.064 0.118 0.130 0.202 
17.0 10.0 0.142 0.224 0.193 0.199 0.049 0.035 0.074 0.361 0.052 0.152 0.011 0.300 0.072 0.240 0.022 0.186 0.094 0.272 0.039 0.066 
18.0 10.0 0.130 0.313 0.216 0.300 0.010 0.053 0.095 0.368 0.021 0.308 0.045 0.196 0.044 0.368 0.027 0.007 0.063 0.318 0.026 0.155 
19.0 10.0 0.105 0.355 0.231 0.412 0.037 0.203 0.099 0.313 0.022 0.449 0.051 0.008 0.001 0.388 0.036 0.228 0.018 0.185 0.036 0.313 
20.0 10.0 0.066 0.340 0.233 0.497 0.087 0.391 0.083 0.175 0.061 0.511 0.030 0.223 0.029 0.250 0.014 0.373 0.003 0.083 0.022 0.258 
21.0 10.0 0.018 0.272 0.219 0.522 0.130 0.568 0.052 0.035 0.082 0.442 0.005 0.402 0.029 0.008 0.010 0.329 0.007 0.311 0.019 0.010 
22.0 10.0 0.036 0.165 0.190 0.473 0.158 0.676 0.011 0.263 0.079 0.239 0.035 0.434 0.007 0.254 0.012 0.110 0.014 0.321 0.027 0.225 
23.0 10.0 0.090 0.027 0.150 0.349 0.169 0.674 0.027 0.434 0.057 0.026 0.048 0.301 0.016 0.343 0.002 0.120 0.005 0.132 0.021 0.234 
24.0 10.0 0.140 0.135 0.104 0.167 0.163 0.556 0.056 0.498 0.027 0.247 0.043 0.087 0.028 0.260 0.015 0.212 0.010 0.059 0.001 0.093 
25.0 10.0 0.181 0.302 0.057 0.046 0.144 0.349 0.072 0.439 0.001 0.349 0.029 0.099 0.026 0.092 0.018 0.157 0.017 0.121 0.014 0.028 
26.0 10.0 0.214 0.441 0.013 0.241 0.116 0.110 0.075 0.294 0.020 0.321 0.014 0.182 0.019 0.044 0.015 0.050 0.015 0.076 0.017 0.049 
27.0 10.0 0.240 0.519 0.026 0.373 0.084 0.092 0.069 0.131 0.030 0.217 0.002 0.169 0.013 0.096 0.011 0.025 0.011 0.013 0.013 0.019 
28.0 10.0 0.258 0.522 0.060 0.421 0.052 0.210 0.057 0.008 0.033 0.106 0.005 0.113 0.007 0.088 0.009 0.048 0.009 0.022 0.010 0.010 
29.0 10.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 10.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 11.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 11.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 11.0 0.407 0.738 0.163 0.582 0.027 0.273 0.080 0.035 0.066 0.176 0.025 0.172 0.001 0.120 0.005 0.046 0.003 0.005 0.001 0.025 
4.0 11.0 0.377 0.682 0.118 0.470 0.085 0.069 0.117 0.234 0.080 0.345 0.020 0.247 0.009 0.116 0.012 0.009 0.007 0.067 0.002 0.070 
5.0 11.0 0.323 0.508 0.054 0.239 0.154 0.246 0.152 0.470 0.081 0.474 0.001 0.230 0.030 0.012 0.022 0.139 0.010 0.158 0.003 0.092 
6.0 11.0 0.256 0.274 0.020 0.046 0.221 0.562 0.171 0.634 0.056 0.451 0.037 0.053 0.057 0.228 0.028 0.276 0.004 0.162 0.007 0.007 
7.0 11.0 0.190 0.054 0.091 0.293 0.274 0.783 0.165 0.652 0.005 0.245 0.084 0.235 0.073 0.431 0.014 0.270 0.019 0.020 0.020 0.203 
8.0 11.0 0.133 0.109 0.152 0.463 0.307 0.868 0.133 0.520 0.064 0.079 0.123 0.499 0.060 0.457 0.024 0.049 0.045 0.301 0.020 0.308 
9.0 11.0 0.092 0.212 0.200 0.549 0.317 0.829 0.080 0.287 0.135 0.409 0.135 0.616 0.012 0.247 0.071 0.294 0.051 0.464 0.008 0.141 
10.0 11.0 0.067 0.268 0.236 0.569 0.308 0.706 0.014 0.019 0.193 0.649 0.113 0.532 0.058 0.119 0.101 0.549 0.018 0.325 0.049 0.240 
11.0 11.0 0.057 0.291 0.263 0.539 0.284 0.537 0.057 0.227 0.227 0.745 0.059 0.281 0.128 0.481 0.092 0.554 0.046 0.077 0.074 0.544 
12.0 11.0 0.061 0.286 0.283 0.476 0.249 0.359 0.126 0.417 0.232 0.696 0.019 0.053 0.175 0.692 0.036 0.284 0.113 0.510 0.050 0.499 
13.0 11.0 0.076 0.253 0.302 0.395 0.205 0.200 0.190 0.536 0.206 0.533 0.107 0.371 0.180 0.676 0.053 0.141 0.144 0.712 0.029 0.084 
14.0 11.0 0.099 0.187 0.321 0.314 0.154 0.081 0.243 0.586 0.148 0.304 0.185 0.589 0.130 0.437 0.145 0.519 0.105 0.529 0.125 0.432 
15.0 11.0 0.123 0.086 0.344 0.256 0.094 0.005 0.283 0.593 0.064 0.059 0.238 0.680 0.034 0.082 0.202 0.696 0.005 0.088 0.178 0.696 
16.0 11.0 0.144 0.045 0.370 0.243 0.023 0.049 0.305 0.582 0.040 0.181 0.250 0.646 0.089 0.292 0.193 0.619 0.134 0.396 0.137 0.557 
17.0 11.0 0.156 0.184 0.397 0.289 0.060 0.112 0.302 0.560 0.152 0.411 0.209 0.495 0.207 0.594 0.106 0.314 0.232 0.699 0.004 0.094 
18.0 11.0 0.155 0.302 0.420 0.386 0.154 0.223 0.267 0.504 0.255 0.623 0.114 0.231 0.277 0.744 0.040 0.122 0.229 0.670 0.174 0.429 
19.0 11.0 0.137 0.377 0.432 0.505 0.252 0.399 0.197 0.378 0.325 0.775 0.020 0.117 0.261 0.667 0.186 0.527 0.104 0.296 0.260 0.685 
20.0 11.0 0.100 0.397 0.426 0.606 0.344 0.617 0.096 0.160 0.339 0.797 0.158 0.471 0.155 0.349 0.259 0.706 0.083 0.237 0.187 0.485 
21.0 11.0 0.042 0.360 0.396 0.655 0.416 0.829 0.026 0.138 0.286 0.638 0.255 0.706 0.008 0.108 0.216 0.547 0.221 0.605 0.009 0.034 
22.0 11.0 0.037 0.262 0.338 0.619 0.453 0.968 0.146 0.456 0.174 0.301 0.274 0.703 0.154 0.492 0.077 0.130 0.218 0.557 0.156 0.427 
23.0 11.0 0.137 0.094 0.250 0.474 0.442 0.965 0.237 0.695 0.034 0.114 0.208 0.449 0.214 0.595 0.064 0.258 0.096 0.192 0.161 0.407 
24.0 11.0 0.250 0.140 0.138 0.226 0.383 0.790 0.279 0.771 0.088 0.447 0.099 0.086 0.181 0.415 0.131 0.386 0.029 0.142 0.068 0.138 
25.0 11.0 0.364 0.409 0.015 0.093 0.285 0.468 0.267 0.655 0.159 0.579 0.003 0.208 0.097 0.117 0.114 0.263 0.081 0.231 0.019 0.077 
26.0 11.0 0.464 0.647 0.102 0.396 0.169 0.094 0.213 0.405 0.170 0.498 0.062 0.318 0.019 0.106 0.060 0.067 0.067 0.136 0.046 0.106 
27.0 11.0 0.530 0.779 0.194 0.596 0.061 0.216 0.142 0.138 0.140 0.303 0.076 0.268 0.022 0.173 0.016 0.056 0.034 0.020 0.035 0.044 
28.0 11.0 0.558 0.778 0.251 0.653 0.021 0.379 0.077 0.055 0.095 0.116 0.062 0.156 0.031 0.138 0.004 0.082 0.012 0.037 0.019 0.009 
29.0 11.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 11.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 12.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 12.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 12.0 0.695 0.894 0.337 0.727 0.021 0.373 0.125 0.020 0.151 0.207 0.093 0.225 0.038 0.173 0.001 0.078 0.016 0.008 0.015 0.034 
4.0 12.0 0.641 0.830 0.254 0.593 0.100 0.119 0.222 0.273 0.211 0.441 0.101 0.341 0.012 0.179 0.035 0.014 0.044 0.091 0.030 0.107 
5.0 12.0 0.532 0.614 0.125 0.302 0.252 0.286 0.320 0.587 0.238 0.627 0.059 0.331 0.062 0.028 0.093 0.185 0.072 0.234 0.026 0.146 
6.0 12.0 0.393 0.322 0.025 0.059 0.403 0.693 0.380 0.809 0.193 0.607 0.049 0.097 0.169 0.296 0.136 0.394 0.049 0.254 0.030 0.024 
7.0 12.0 0.256 0.053 0.168 0.369 0.520 0.975 0.377 0.835 0.069 0.339 0.195 0.295 0.248 0.590 0.102 0.398 0.053 0.019 0.117 0.292 
8.0 12.0 0.144 0.141 0.286 0.579 0.585 1.078 0.307 0.660 0.107 0.092 0.322 0.659 0.231 0.636 0.032 0.089 0.188 0.421 0.144 0.466 
9.0 12.0 0.064 0.258 0.371 0.683 0.597 1.022 0.185 0.355 0.291 0.529 0.373 0.818 0.096 0.353 0.213 0.395 0.246 0.670 0.033 0.233 
10.0 12.0 0.018 0.321 0.428 0.707 0.565 0.856 0.033 0.007 0.436 0.839 0.320 0.702 0.120 0.150 0.339 0.758 0.144 0.481 0.175 0.327 
11.0 12.0 0.000 0.351 0.463 0.671 0.501 0.631 0.125 0.312 0.514 0.953 0.171 0.359 0.337 0.643 0.327 0.765 0.095 0.090 0.328 0.779 
12.0 12.0 0.006 0.354 0.484 0.595 0.416 0.394 0.271 0.549 0.510 0.869 0.037 0.088 0.473 0.919 0.159 0.389 0.349 0.700 0.281 0.726 
13.0 12.0 0.029 0.330 0.499 0.496 0.318 0.180 0.393 0.688 0.429 0.636 0.256 0.501 0.476 0.877 0.111 0.193 0.469 0.975 0.016 0.141 
14.0 12.0 0.062 0.274 0.513 0.391 0.211 0.017 0.482 0.728 0.279 0.321 0.432 0.762 0.325 0.537 0.371 0.690 0.351 0.708 0.320 0.576 
15.0 12.0 0.100 0.179 0.532 0.302 0.095 0.093 0.534 0.704 0.085 0.003 0.526 0.840 0.071 0.062 0.507 0.893 0.050 0.106 0.501 0.923 
16.0 12.0 0.135 0.045 0.555 0.257 0.029 0.156 0.545 0.650 0.130 0.283 0.515 0.754 0.218 0.399 0.461 0.757 0.298 0.514 0.402 0.721 
17.0 12.0 0.161 0.104 0.579 0.279 0.165 0.214 0.510 0.586 0.338 0.530 0.395 0.535 0.457 0.736 0.238 0.352 0.522 0.865 0.062 0.121 
18.0 12.0 0.171 0.236 0.599 0.358 0.307 0.311 0.423 0.496 0.506 0.733 0.182 0.210 0.567 0.867 0.084 0.176 0.499 0.792 0.324 0.514 
19.0 12.0 0.161 0.328 0.607 0.465 0.450 0.465 0.285 0.346 0.600 0.857 0.080 0.182 0.502 0.736 0.373 0.626 0.232 0.329 0.511 0.796 
20.0 12.0 0.126 0.374 0.594 0.566 0.578 0.661 0.105 0.115 0.591 0.845 0.323 0.551 0.276 0.356 0.497 0.796 0.136 0.280 0.378 0.550 
21.0 12.0 0.061 0.366 0.550 0.627 0.674 0.859 0.097 0.186 0.471 0.654 0.476 0.779 0.030 0.148 0.401 0.592 0.392 0.673 0.035 0.028 
22.0 12.0 0.040 0.288 0.466 0.608 0.716 0.994 0.287 0.506 0.260 0.287 0.485 0.752 0.287 0.553 0.143 0.125 0.388 0.605 0.247 0.463 
23.0 12.0 0.180 0.127 0.335 0.476 0.685 0.990 0.424 0.745 0.016 0.152 0.352 0.465 0.383 0.648 0.110 0.293 0.179 0.200 0.273 0.439 
24.0 12.0 0.349 0.117 0.165 0.225 0.577 0.807 0.478 0.815 0.188 0.497 0.152 0.071 0.314 0.439 0.225 0.422 0.037 0.160 0.125 0.145 
25.0 12.0 0.528 0.410 0.026 0.108 0.408 0.466 0.440 0.682 0.297 0.625 0.028 0.241 0.160 0.112 0.195 0.281 0.130 0.253 0.018 0.086 
26.0 12.0 0.685 0.672 0.207 0.429 0.215 0.071 0.336 0.408 0.302 0.525 0.127 0.349 0.022 0.126 0.101 0.066 0.110 0.147 0.067 0.118 
27.0 12.0 0.788 0.818 0.345 0.639 0.040 0.258 0.207 0.121 0.236 0.307 0.143 0.284 0.050 0.191 0.023 0.066 0.055 0.021 0.053 0.050 
28.0 12.0 0.823 0.816 0.423 0.693 0.086 0.422 0.094 0.081 0.151 0.104 0.113 0.158 0.063 0.147 0.013 0.090 0.016 0.041 0.027 0.009 
29.0 12.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 12.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 13.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 13.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 13.0 0.924 0.787 0.476 0.648 0.060 0.343 0.161 0.016 0.221 0.183 0.151 0.208 0.070 0.167 0.003 0.079 0.027 0.010 0.028 0.033 
4.0 13.0 0.850 0.735 0.362 0.530 0.111 0.114 0.307 0.240 0.319 0.402 0.168 0.321 0.029 0.176 0.055 0.017 0.077 0.086 0.053 0.106 
5.0 13.0 0.697 0.547 0.182 0.269 0.331 0.253 0.455 0.529 0.367 0.577 0.107 0.315 0.090 0.034 0.154 0.173 0.124 0.228 0.045 0.148 
6.0 13.0 0.500 0.290 0.031 0.057 0.550 0.625 0.549 0.733 0.306 0.561 0.058 0.097 0.263 0.273 0.228 0.377 0.088 0.252 0.052 0.024 
7.0 13.0 0.306 0.054 0.233 0.340 0.717 0.881 0.548 0.755 0.123 0.311 0.285 0.270 0.393 0.553 0.176 0.385 0.083 0.020 0.201 0.284 
8.0 13.0 0.147 0.118 0.395 0.533 0.808 0.973 0.447 0.590 0.140 0.089 0.484 0.608 0.374 0.598 0.037 0.093 0.309 0.399 0.251 0.458 
9.0 13.0 0.035 0.225 0.511 0.634 0.820 0.915 0.269 0.303 0.415 0.491 0.567 0.752 0.169 0.330 0.328 0.367 0.413 0.641 0.071 0.237 
10.0 13.0 0.030 0.291 0.584 0.663 0.768 0.753 0.048 0.025 0.630 0.770 0.490 0.635 0.164 0.142 0.535 0.707 0.256 0.464 0.278 0.302 
11.0 13.0 0.054 0.335 0.624 0.636 0.670 0.531 0.179 0.319 0.742 0.858 0.266 0.306 0.500 0.595 0.525 0.706 0.123 0.075 0.542 0.735 
12.0 13.0 0.048 0.360 0.644 0.566 0.543 0.292 0.385 0.531 0.732 0.755 0.046 0.110 0.711 0.831 0.269 0.347 0.531 0.641 0.484 0.685 
13.0 13.0 0.020 0.362 0.654 0.465 0.401 0.074 0.553 0.639 0.606 0.512 0.370 0.476 0.715 0.764 0.144 0.188 0.732 0.877 0.077 0.140 
14.0 13.0 0.023 0.332 0.662 0.347 0.250 0.093 0.668 0.641 0.382 0.208 0.622 0.679 0.487 0.432 0.538 0.614 0.561 0.616 0.452 0.500 
15.0 13.0 0.071 0.258 0.676 0.236 0.091 0.190 0.728 0.576 0.102 0.074 0.748 0.703 0.110 0.010 0.741 0.756 0.111 0.081 0.745 0.787 
16.0 13.0 0.117 0.141 0.694 0.163 0.075 0.228 0.729 0.489 0.199 0.296 0.721 0.588 0.307 0.363 0.673 0.606 0.402 0.430 0.619 0.598 
17.0 13.0 0.153 0.004 0.715 0.154 0.250 0.244 0.668 0.406 0.480 0.461 0.541 0.384 0.640 0.603 0.351 0.259 0.729 0.691 0.139 0.106 
18.0 13.0 0.173 0.122 0.732 0.202 0.428 0.282 0.540 0.322 0.696 0.580 0.238 0.121 0.783 0.671 0.102 0.154 0.703 0.610 0.405 0.387 
19.0 13.0 0.170 0.216 0.736 0.280 0.602 0.365 0.350 0.209 0.806 0.641 0.119 0.168 0.684 0.544 0.497 0.482 0.339 0.245 0.675 0.592 
20.0 13.0 0.138 0.273 0.716 0.363 0.755 0.484 0.111 0.048 0.779 0.610 0.441 0.427 0.372 0.249 0.663 0.591 0.156 0.207 0.514 0.404 
21.0 13.0 0.069 0.285 0.661 0.423 0.868 0.616 0.150 0.160 0.609 0.459 0.636 0.577 0.038 0.122 0.534 0.429 0.500 0.490 0.072 0.022 
22.0 13.0 0.047 0.238 0.557 0.426 0.912 0.712 0.392 0.383 0.325 0.190 0.638 0.545 0.376 0.409 0.195 0.087 0.502 0.436 0.298 0.328 
23.0 13.0 0.215 0.121 0.395 0.340 0.863 0.710 0.562 0.550 0.005 0.126 0.457 0.329 0.499 0.469 0.135 0.213 0.237 0.144 0.342 0.312 
24.0 13.0 0.425 0.062 0.182 0.163 0.719 0.579 0.623 0.595 0.259 0.373 0.192 0.042 0.408 0.313 0.287 0.303 0.038 0.113 0.163 0.105 
25.0 13.0 0.651 0.286 0.059 0.080 0.498 0.330 0.567 0.494 0.396 0.460 0.043 0.183 0.207 0.074 0.250 0.198 0.160 0.179 0.016 0.058 
26.0 13.0 0.849 0.489 0.286 0.318 0.247 0.042 0.425 0.291 0.396 0.382 0.171 0.258 0.026 0.097 0.129 0.043 0.138 0.102 0.080 0.080 
27.0 13.0 0.979 0.602 0.457 0.473 0.024 0.199 0.255 0.080 0.307 0.219 0.191 0.207 0.068 0.142 0.028 0.052 0.069 0.011 0.063 0.032 
28.0 13.0 1.019 0.601 0.550 0.511 0.135 0.316 0.107 0.067 0.192 0.070 0.150 0.113 0.085 0.108 0.019 0.068 0.019 0.033 0.032 0.010 
29.0 13.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 13.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 14.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 14.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 14.0 1.066 0.441 0.561 0.363 0.084 0.191 0.184 0.009 0.267 0.108 0.189 0.123 0.091 0.101 0.006 0.049 0.036 0.008 0.039 0.021 
4.0 14.0 0.978 0.417 0.428 0.297 0.119 0.058 0.361 0.141 0.389 0.235 0.213 0.189 0.041 0.106 0.069 0.010 0.100 0.053 0.070 0.068 
5.0 14.0 0.796 0.321 0.213 0.148 0.382 0.154 0.541 0.308 0.451 0.336 0.140 0.185 0.107 0.021 0.195 0.105 0.161 0.142 0.059 0.096 
6.0 14.0 0.562 0.185 0.039 0.041 0.642 0.371 0.656 0.424 0.379 0.322 0.063 0.054 0.325 0.163 0.291 0.228 0.115 0.156 0.068 0.011 
7.0 14.0 0.331 0.057 0.277 0.210 0.841 0.522 0.656 0.431 0.159 0.170 0.342 0.164 0.490 0.329 0.230 0.233 0.101 0.013 0.263 0.175 
8.0 14.0 0.141 0.042 0.469 0.335 0.946 0.575 0.535 0.325 0.159 0.071 0.587 0.359 0.472 0.349 0.035 0.057 0.391 0.239 0.330 0.285 
9.0 14.0 0.008 0.116 0.602 0.411 0.957 0.536 0.320 0.143 0.490 0.308 0.691 0.432 0.222 0.181 0.399 0.218 0.528 0.382 0.103 0.150 
10.0 14.0 0.070 0.179 0.684 0.447 0.889 0.424 0.056 0.065 0.749 0.461 0.599 0.344 0.185 0.101 0.662 0.410 0.343 0.271 0.339 0.173 
11.0 14.0 0.100 0.240 0.726 0.443 0.768 0.263 0.214 0.248 0.880 0.486 0.329 0.130 0.596 0.355 0.658 0.388 0.124 0.049 0.683 0.422 
12.0 14.0 0.095 0.298 0.743 0.399 0.614 0.080 0.456 0.369 0.864 0.383 0.046 0.122 0.853 0.456 0.350 0.158 0.632 0.358 0.631 0.374 
13.0 14.0 0.064 0.341 0.748 0.314 0.443 0.095 0.649 0.405 0.710 0.193 0.433 0.313 0.860 0.366 0.149 0.143 0.890 0.448 0.142 0.060 
14.0 14.0 0.016 0.347 0.750 0.197 0.264 0.217 0.777 0.350 0.442 0.013 0.729 0.370 0.588 0.143 0.623 0.330 0.699 0.266 0.502 0.254 
15.0 14.0 0.039 0.307 0.758 0.076 0.080 0.268 0.839 0.246 0.111 0.156 0.874 0.309 0.142 0.076 0.870 0.333 0.171 0.006 0.873 0.340 
16.0 14.0 0.091 0.223 0.771 0.021 0.110 0.250 0.833 0.139 0.238 0.222 0.837 0.192 0.346 0.208 0.794 0.208 0.435 0.196 0.748 0.217 
17.0 14.0 0.133 0.116 0.788 0.061 0.305 0.197 0.754 0.064 0.558 0.229 0.623 0.074 0.732 0.245 0.423 0.050 0.824 0.244 0.205 0.029 
18.0 14.0 0.160 0.014 0.800 0.052 0.501 0.147 0.601 0.023 0.799 0.211 0.273 0.020 0.894 0.214 0.096 0.082 0.807 0.179 0.419 0.118 
19.0 14.0 0.163 0.066 0.799 0.014 0.689 0.123 0.382 0.003 0.915 0.186 0.135 0.091 0.779 0.143 0.546 0.155 0.404 0.057 0.737 0.155 
20.0 14.0 0.134 0.118 0.775 0.043 0.852 0.131 0.112 0.031 0.876 0.154 0.496 0.142 0.425 0.049 0.737 0.163 0.150 0.062 0.573 0.096 
21.0 14.0 0.065 0.140 0.713 0.091 0.970 0.161 0.180 0.072 0.679 0.105 0.712 0.164 0.036 0.047 0.596 0.108 0.537 0.126 0.095 0.016 
22.0 14.0 0.056 0.129 0.598 0.116 1.013 0.192 0.447 0.123 0.358 0.032 0.712 0.143 0.413 0.113 0.223 0.019 0.548 0.108 0.310 0.077 
23.0 14.0 0.237 0.086 0.420 0.105 0.954 0.199 0.632 0.165 0.003 0.052 0.508 0.079 0.550 0.120 0.141 0.052 0.264 0.038 0.364 0.073 
24.0 14.0 0.466 0.016 0.186 0.057 0.790 0.166 0.696 0.175 0.292 0.116 0.213 0.005 0.450 0.074 0.310 0.071 0.037 0.023 0.175 0.031 
25.0 14.0 0.715 0.069 0.080 0.019 0.543 0.095 0.630 0.144 0.443 0.136 0.048 0.059 0.229 0.011 0.273 0.043 0.170 0.035 0.015 0.005 
26.0 14.0 0.935 0.145 0.330 0.095 0.263 0.010 0.470 0.083 0.442 0.111 0.191 0.076 0.029 0.033 0.142 0.004 0.148 0.015 0.083 0.008 
27.0 14.0 1.078 0.190 0.517 0.146 0.015 0.063 0.278 0.022 0.341 0.063 0.213 0.060 0.075 0.044 0.031 0.020 0.074 0.007 0.067 0.004 
28.0 14.0 1.120 0.192 0.616 0.158 0.161 0.096 0.114 0.020 0.212 0.021 0.167 0.034 0.095 0.033 0.021 0.024 0.020 0.017 0.033 0.013 
29.0 14.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 14.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 15.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 15.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 15.0 1.102 0.038 0.582 0.036 0.090 0.029 0.191 0.010 0.282 0.002 0.203 0.002 0.100 0.001 0.007 0.001 0.039 0.001 0.044 0.002 
4.0 15.0 1.010 0.022 0.441 0.030 0.123 0.025 0.376 0.004 0.412 0.006 0.230 0.007 0.048 0.003 0.074 0.002 0.111 0.001 0.079 0.005 
5.0 15.0 0.819 0.007 0.216 0.019 0.398 0.016 0.566 0.006 0.478 0.016 0.154 0.013 0.111 0.004 0.212 0.003 0.179 0.004 0.067 0.008 
6.0 15.0 0.572 0.040 0.049 0.011 0.670 0.010 0.686 0.018 0.403 0.027 0.061 0.015 0.345 0.002 0.318 0.002 0.131 0.005 0.074 0.006 
7.0 15.0 0.329 0.064 0.298 0.018 0.876 0.010 0.685 0.029 0.172 0.036 0.357 0.012 0.525 0.007 0.257 0.005 0.103 0.001 0.291 0.005 
8.0 15.0 0.128 0.067 0.498 0.043 0.982 0.013 0.556 0.045 0.163 0.042 0.617 0.002 0.509 0.024 0.025 0.011 0.420 0.002 0.372 0.007 
9.0 15.0 0.014 0.043 0.636 0.083 0.988 0.008 0.329 0.070 0.509 0.040 0.726 0.028 0.247 0.042 0.414 0.004 0.577 0.012 0.132 0.005 
10.0 15.0 0.098 0.011 0.718 0.127 0.912 0.022 0.053 0.101 0.777 0.019 0.630 0.069 0.180 0.047 0.699 0.026 0.390 0.033 0.346 0.008 
11.0 15.0 0.132 0.090 0.758 0.156 0.780 0.083 0.227 0.126 0.910 0.032 0.349 0.110 0.611 0.016 0.702 0.077 0.100 0.033 0.727 0.044 
12.0 15.0 0.129 0.183 0.770 0.151 0.616 0.173 0.475 0.123 0.889 0.117 0.040 0.124 0.880 0.064 0.387 0.116 0.637 0.028 0.693 0.096 
13.0 15.0 0.099 0.269 0.770 0.097 0.436 0.268 0.670 0.069 0.726 0.212 0.439 0.077 0.890 0.172 0.128 0.087 0.919 0.143 0.198 0.089 
14.0 15.0 0.050 0.317 0.766 0.009 0.250 0.323 0.795 0.044 0.448 0.263 0.741 0.049 0.613 0.232 0.619 0.049 0.739 0.217 0.470 0.052 
15.0 15.0 0.005 0.317 0.768 0.124 0.062 0.308 0.853 0.177 0.109 0.226 0.887 0.199 0.159 0.175 0.877 0.216 0.211 0.139 0.868 0.235 
16.0 15.0 0.059 0.275 0.776 0.227 0.130 0.225 0.840 0.285 0.244 0.099 0.847 0.298 0.335 0.007 0.807 0.296 0.402 0.082 0.767 0.280 
17.0 15.0 0.103 0.210 0.786 0.296 0.324 0.097 0.754 0.334 0.564 0.078 0.628 0.292 0.723 0.202 0.440 0.213 0.801 0.297 0.242 0.104 
18.0 15.0 0.132 0.142 0.793 0.327 0.516 0.046 0.597 0.313 0.801 0.245 0.277 0.175 0.886 0.336 0.074 0.002 0.796 0.343 0.374 0.180 
19.0 15.0 0.139 0.085 0.789 0.326 0.698 0.179 0.375 0.229 0.912 0.354 0.128 0.010 0.772 0.329 0.521 0.224 0.410 0.177 0.696 0.344 
20.0 15.0 0.114 0.047 0.761 0.306 0.856 0.288 0.106 0.103 0.869 0.373 0.486 0.197 0.424 0.180 0.712 0.330 0.127 0.094 0.552 0.259 
21.0 15.0 0.050 0.023 0.698 0.274 0.967 0.366 0.182 0.045 0.672 0.297 0.698 0.316 0.027 0.043 0.580 0.259 0.506 0.283 0.100 0.016 
22.0 15.0 0.067 0.001 0.584 0.229 1.005 0.402 0.445 0.184 0.354 0.142 0.697 0.318 0.395 0.226 0.221 0.059 0.522 0.263 0.287 0.200 
23.0 15.0 0.243 0.039 0.408 0.159 0.944 0.384 0.625 0.281 0.003 0.040 0.498 0.204 0.531 0.276 0.130 0.127 0.254 0.084 0.341 0.190 
24.0 15.0 0.469 0.101 0.176 0.062 0.780 0.303 0.687 0.308 0.285 0.182 0.210 0.043 0.436 0.195 0.295 0.190 0.032 0.081 0.165 0.055 
25.0 15.0 0.714 0.180 0.085 0.056 0.535 0.170 0.621 0.257 0.433 0.236 0.045 0.085 0.223 0.060 0.261 0.133 0.161 0.126 0.014 0.055 
26.0 15.0 0.931 0.253 0.331 0.167 0.258 0.021 0.463 0.151 0.432 0.198 0.184 0.131 0.030 0.040 0.136 0.041 0.140 0.081 0.078 0.072 
27.0 15.0 1.072 0.291 0.516 0.237 0.014 0.101 0.275 0.041 0.334 0.113 0.206 0.106 0.071 0.069 0.030 0.016 0.071 0.025 0.062 0.043 
28.0 15.0 1.114 0.285 0.613 0.253 0.159 0.161 0.112 0.037 0.208 0.033 0.162 0.056 0.091 0.050 0.020 0.026 0.019 0.002 0.031 0.017 
29.0 15.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 15.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 16.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 16.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 16.0 1.030 0.494 0.534 0.416 0.076 0.237 0.180 0.019 0.263 0.102 0.190 0.126 0.096 0.101 0.009 0.050 0.037 0.007 0.043 0.017 
4.0 16.0 0.942 0.442 0.400 0.340 0.123 0.100 0.352 0.131 0.383 0.240 0.216 0.200 0.048 0.111 0.068 0.013 0.106 0.050 0.078 0.059 
5.0 16.0 0.761 0.294 0.188 0.174 0.379 0.123 0.527 0.312 0.445 0.358 0.146 0.205 0.101 0.030 0.200 0.098 0.175 0.134 0.069 0.083 
6.0 16.0 0.529 0.100 0.060 0.026 0.630 0.344 0.636 0.444 0.374 0.363 0.053 0.082 0.321 0.155 0.304 0.224 0.134 0.151 0.066 0.006 
7.0 16.0 0.299 0.071 0.294 0.178 0.818 0.487 0.631 0.469 0.158 0.231 0.328 0.136 0.492 0.334 0.251 0.242 0.087 0.016 0.280 0.167 
8.0 16.0 0.107 0.176 0.480 0.252 0.912 0.529 0.508 0.393 0.152 0.012 0.569 0.349 0.479 0.386 0.011 0.081 0.392 0.231 0.370 0.276 
9.0 16.0 0.030 0.205 0.608 0.249 0.911 0.495 0.295 0.259 0.469 0.222 0.668 0.467 0.239 0.258 0.373 0.195 0.549 0.399 0.154 0.160 
10.0 16.0 0.112 0.167 0.682 0.199 0.834 0.435 0.038 0.116 0.712 0.402 0.578 0.453 0.153 0.006 0.640 0.436 0.386 0.337 0.293 0.161 
11.0 16.0 0.149 0.079 0.716 0.137 0.706 0.389 0.218 0.014 0.827 0.514 0.319 0.324 0.546 0.299 0.648 0.511 0.060 0.040 0.661 0.475 
12.0 16.0 0.148 0.043 0.723 0.100 0.549 0.378 0.441 0.127 0.801 0.566 0.034 0.114 0.790 0.538 0.368 0.371 0.552 0.366 0.653 0.542 
13.0 16.0 0.121 0.165 0.717 0.118 0.380 0.388 0.614 0.254 0.649 0.559 0.391 0.148 0.798 0.648 0.092 0.042 0.816 0.667 0.224 0.251 
14.0 16.0 0.077 0.250 0.709 0.194 0.209 0.374 0.721 0.403 0.396 0.462 0.658 0.424 0.552 0.552 0.529 0.373 0.669 0.643 0.369 0.287 
15.0 16.0 0.026 0.288 0.705 0.297 0.038 0.301 0.766 0.544 0.093 0.260 0.784 0.637 0.153 0.253 0.762 0.680 0.215 0.265 0.735 0.707 
16.0 16.0 0.023 0.288 0.707 0.399 0.133 0.167 0.749 0.639 0.219 0.027 0.746 0.706 0.279 0.170 0.707 0.715 0.317 0.295 0.669 0.697 
17.0 16.0 0.064 0.266 0.711 0.483 0.305 0.016 0.668 0.655 0.498 0.346 0.553 0.588 0.617 0.567 0.394 0.430 0.668 0.721 0.234 0.228 
18.0 16.0 0.092 0.232 0.712 0.542 0.473 0.226 0.526 0.576 0.702 0.625 0.247 0.295 0.760 0.777 0.046 0.059 0.674 0.754 0.287 0.389 
19.0 16.0 0.099 0.201 0.703 0.573 0.630 0.439 0.329 0.401 0.796 0.791 0.104 0.096 0.665 0.702 0.430 0.517 0.355 0.364 0.567 0.716 
20.0 16.0 0.079 0.179 0.675 0.581 0.765 0.635 0.092 0.151 0.758 0.793 0.413 0.467 0.370 0.361 0.597 0.710 0.094 0.204 0.458 0.531 
21.0 16.0 0.024 0.156 0.617 0.564 0.859 0.793 0.159 0.144 0.586 0.613 0.595 0.693 0.014 0.109 0.489 0.542 0.413 0.587 0.089 0.022 
22.0 16.0 0.078 0.106 0.514 0.503 0.890 0.881 0.387 0.433 0.312 0.278 0.596 0.677 0.328 0.486 0.190 0.121 0.430 0.540 0.231 0.398 
23.0 16.0 0.233 0.004 0.358 0.370 0.834 0.852 0.543 0.638 0.008 0.112 0.428 0.426 0.446 0.580 0.105 0.261 0.210 0.177 0.278 0.383 
24.0 16.0 0.431 0.169 0.154 0.156 0.690 0.680 0.597 0.693 0.239 0.416 0.184 0.079 0.368 0.402 0.244 0.385 0.025 0.154 0.135 0.118 
25.0 16.0 0.647 0.384 0.075 0.118 0.476 0.383 0.541 0.575 0.368 0.527 0.033 0.195 0.189 0.115 0.216 0.265 0.132 0.244 0.012 0.096 
26.0 16.0 0.838 0.579 0.292 0.379 0.234 0.048 0.406 0.340 0.369 0.441 0.152 0.291 0.028 0.095 0.113 0.076 0.115 0.153 0.065 0.129 
27.0 16.0 0.962 0.686 0.454 0.547 0.020 0.229 0.243 0.094 0.287 0.253 0.172 0.235 0.057 0.153 0.026 0.041 0.058 0.040 0.051 0.071 
28.0 16.0 0.999 0.677 0.540 0.588 0.132 0.367 0.103 0.079 0.180 0.078 0.136 0.126 0.075 0.114 0.015 0.063 0.016 0.015 0.026 0.020 
29.0 16.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 16.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 17.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 17.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 17.0 0.858 0.785 0.425 0.652 0.043 0.359 0.155 0.020 0.214 0.174 0.153 0.205 0.078 0.164 0.009 0.080 0.029 0.011 0.036 0.029 
4.0 17.0 0.782 0.711 0.311 0.529 0.120 0.134 0.292 0.226 0.308 0.392 0.172 0.320 0.040 0.177 0.053 0.021 0.087 0.082 0.068 0.100 
5.0 17.0 0.631 0.488 0.133 0.262 0.328 0.226 0.430 0.512 0.354 0.572 0.116 0.322 0.079 0.043 0.162 0.163 0.148 0.223 0.064 0.143 
6.0 17.0 0.438 0.193 0.073 0.061 0.529 0.582 0.512 0.714 0.294 0.567 0.044 0.118 0.256 0.256 0.249 0.367 0.120 0.254 0.046 0.029 
7.0 17.0 0.245 0.074 0.266 0.320 0.677 0.814 0.502 0.741 0.118 0.340 0.262 0.234 0.392 0.537 0.210 0.389 0.058 0.033 0.228 0.270 
8.0 17.0 0.082 0.251 0.420 0.463 0.746 0.878 0.396 0.596 0.130 0.029 0.450 0.566 0.383 0.603 0.006 0.125 0.306 0.369 0.314 0.457 
9.0 17.0 0.037 0.325 0.524 0.488 0.737 0.810 0.220 0.353 0.379 0.397 0.524 0.728 0.193 0.380 0.282 0.312 0.440 0.632 0.154 0.277 
10.0 17.0 0.112 0.308 0.584 0.433 0.666 0.679 0.012 0.096 0.564 0.664 0.446 0.667 0.113 0.042 0.491 0.669 0.321 0.518 0.197 0.229 
11.0 17.0 0.148 0.221 0.608 0.346 0.553 0.550 0.190 0.125 0.644 0.794 0.241 0.426 0.413 0.482 0.499 0.747 0.018 0.048 0.493 0.701 
12.0 17.0 0.151 0.088 0.609 0.274 0.421 0.461 0.362 0.302 0.614 0.805 0.030 0.085 0.595 0.793 0.288 0.499 0.392 0.536 0.505 0.778 
13.0 17.0 0.131 0.054 0.598 0.256 0.282 0.409 0.489 0.457 0.489 0.721 0.298 0.288 0.597 0.884 0.053 0.013 0.595 0.921 0.202 0.348 
14.0 17.0 0.095 0.164 0.586 0.303 0.144 0.350 0.565 0.606 0.293 0.532 0.493 0.624 0.412 0.694 0.373 0.529 0.496 0.839 0.227 0.374 
15.0 17.0 0.054 0.231 0.576 0.383 0.010 0.249 0.592 0.732 0.064 0.245 0.581 0.846 0.120 0.274 0.543 0.885 0.176 0.324 0.499 0.893 
16.0 17.0 0.013 0.264 0.571 0.473 0.122 0.098 0.572 0.802 0.168 0.112 0.549 0.883 0.192 0.255 0.507 0.887 0.199 0.372 0.468 0.862 
17.0 17.0 0.021 0.273 0.569 0.559 0.252 0.099 0.506 0.790 0.371 0.483 0.407 0.705 0.434 0.721 0.289 0.515 0.450 0.875 0.178 0.287 
18.0 17.0 0.044 0.267 0.565 0.629 0.378 0.328 0.396 0.678 0.519 0.796 0.184 0.336 0.537 0.950 0.019 0.078 0.462 0.899 0.176 0.445 
19.0 17.0 0.049 0.255 0.553 0.677 0.494 0.569 0.247 0.463 0.586 0.975 0.068 0.136 0.472 0.843 0.287 0.619 0.249 0.433 0.372 0.830 
20.0 17.0 0.034 0.244 0.527 0.699 0.593 0.796 0.071 0.162 0.557 0.963 0.288 0.574 0.267 0.429 0.406 0.843 0.054 0.234 0.306 0.618 
21.0 17.0 0.010 0.221 0.478 0.691 0.660 0.985 0.114 0.192 0.433 0.740 0.420 0.837 0.001 0.129 0.337 0.642 0.272 0.680 0.063 0.021 
22.0 17.0 0.089 0.156 0.397 0.624 0.681 1.093 0.282 0.540 0.236 0.334 0.424 0.814 0.221 0.574 0.134 0.148 0.286 0.628 0.149 0.450 
23.0 17.0 0.208 0.018 0.276 0.463 0.638 1.057 0.397 0.788 0.017 0.137 0.308 0.513 0.305 0.687 0.067 0.301 0.140 0.210 0.181 0.440 
24.0 17.0 0.358 0.204 0.121 0.197 0.531 0.846 0.439 0.854 0.161 0.503 0.138 0.098 0.255 0.478 0.163 0.447 0.016 0.170 0.087 0.138 
25.0 17.0 0.521 0.480 0.052 0.145 0.372 0.481 0.401 0.711 0.256 0.640 0.014 0.230 0.134 0.140 0.145 0.309 0.087 0.277 0.010 0.104 
26.0 17.0 0.665 0.732 0.216 0.471 0.193 0.067 0.305 0.424 0.261 0.538 0.099 0.346 0.024 0.108 0.077 0.090 0.076 0.174 0.044 0.144 
27.0 17.0 0.760 0.871 0.340 0.684 0.033 0.276 0.189 0.124 0.206 0.313 0.116 0.283 0.034 0.180 0.020 0.047 0.039 0.046 0.035 0.079 
28.0 17.0 0.791 0.864 0.408 0.738 0.082 0.448 0.088 0.088 0.133 0.102 0.093 0.154 0.047 0.136 0.008 0.073 0.012 0.018 0.018 0.021 
29.0 17.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 17.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 18.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 18.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 18.0 0.610 0.828 0.268 0.674 0.004 0.351 0.119 0.019 0.142 0.194 0.095 0.216 0.047 0.167 0.006 0.079 0.017 0.009 0.023 0.031 
4.0 18.0 0.552 0.751 0.183 0.539 0.115 0.109 0.205 0.256 0.196 0.415 0.104 0.327 0.024 0.175 0.032 0.017 0.055 0.086 0.047 0.104 
5.0 18.0 0.446 0.523 0.058 0.255 0.251 0.269 0.287 0.548 0.218 0.589 0.066 0.320 0.050 0.035 0.100 0.171 0.098 0.229 0.050 0.150 
6.0 18.0 0.311 0.217 0.085 0.088 0.380 0.640 0.331 0.746 0.172 0.569 0.035 0.103 0.159 0.270 0.157 0.374 0.085 0.259 0.019 0.029 
7.0 18.0 0.174 0.067 0.219 0.371 0.471 0.879 0.313 0.758 0.055 0.320 0.169 0.257 0.240 0.547 0.135 0.390 0.022 0.034 0.139 0.271 
8.0 18.0 0.055 0.269 0.325 0.535 0.507 0.937 0.234 0.589 0.102 0.066 0.278 0.584 0.229 0.597 0.012 0.118 0.176 0.367 0.204 0.461 
9.0 18.0 0.037 0.370 0.397 0.573 0.489 0.847 0.113 0.318 0.253 0.439 0.312 0.725 0.111 0.355 0.158 0.315 0.260 0.618 0.118 0.282 
10.0 18.0 0.098 0.376 0.436 0.518 0.429 0.683 0.022 0.038 0.354 0.690 0.253 0.634 0.070 0.068 0.277 0.647 0.195 0.494 0.083 0.206 
11.0 18.0 0.131 0.304 0.448 0.419 0.344 0.517 0.148 0.190 0.387 0.787 0.124 0.371 0.236 0.484 0.275 0.695 0.009 0.040 0.252 0.643 
12.0 18.0 0.139 0.180 0.442 0.328 0.249 0.396 0.247 0.357 0.353 0.758 0.033 0.032 0.324 0.749 0.156 0.440 0.188 0.490 0.268 0.701 
13.0 18.0 0.127 0.040 0.427 0.284 0.153 0.319 0.315 0.485 0.267 0.640 0.176 0.309 0.313 0.795 0.022 0.013 0.289 0.814 0.124 0.310 
14.0 18.0 0.103 0.078 0.411 0.300 0.064 0.253 0.348 0.594 0.150 0.443 0.271 0.590 0.210 0.596 0.177 0.477 0.242 0.721 0.075 0.308 
15.0 18.0 0.075 0.160 0.398 0.353 0.020 0.162 0.353 0.679 0.022 0.176 0.306 0.759 0.062 0.218 0.254 0.763 0.097 0.274 0.200 0.735 
16.0 18.0 0.046 0.210 0.387 0.424 0.099 0.035 0.333 0.720 0.101 0.135 0.282 0.768 0.088 0.234 0.236 0.748 0.069 0.304 0.196 0.705 
17.0 18.0 0.023 0.236 0.379 0.498 0.175 0.129 0.289 0.694 0.204 0.448 0.207 0.600 0.201 0.618 0.139 0.430 0.180 0.713 0.085 0.241 
18.0 18.0 0.008 0.243 0.370 0.562 0.246 0.323 0.224 0.588 0.277 0.707 0.097 0.279 0.248 0.800 0.005 0.061 0.191 0.731 0.054 0.343 
19.0 18.0 0.006 0.241 0.356 0.609 0.310 0.529 0.140 0.397 0.309 0.851 0.025 0.120 0.221 0.706 0.112 0.502 0.111 0.358 0.134 0.652 
20.0 18.0 0.018 0.231 0.333 0.632 0.362 0.726 0.044 0.133 0.293 0.834 0.131 0.487 0.131 0.362 0.167 0.685 0.009 0.175 0.115 0.492 
21.0 18.0 0.047 0.204 0.298 0.624 0.397 0.889 0.056 0.174 0.232 0.640 0.196 0.706 0.013 0.098 0.143 0.526 0.098 0.534 0.029 0.032 
22.0 18.0 0.098 0.138 0.245 0.561 0.405 0.979 0.145 0.473 0.136 0.294 0.202 0.688 0.086 0.465 0.063 0.131 0.108 0.500 0.049 0.342 
23.0 18.0 0.170 0.007 0.172 0.413 0.380 0.944 0.207 0.686 0.028 0.106 0.154 0.440 0.128 0.563 0.019 0.231 0.055 0.176 0.060 0.340 
24.0 18.0 0.258 0.197 0.080 0.175 0.321 0.757 0.233 0.744 0.061 0.418 0.079 0.098 0.112 0.399 0.060 0.355 0.005 0.126 0.027 0.112 
25.0 18.0 0.352 0.445 0.020 0.128 0.236 0.439 0.218 0.625 0.113 0.539 0.010 0.176 0.065 0.129 0.057 0.253 0.031 0.214 0.006 0.076 
26.0 18.0 0.436 0.670 0.115 0.417 0.139 0.078 0.174 0.384 0.122 0.462 0.032 0.280 0.020 0.075 0.033 0.081 0.028 0.140 0.017 0.109 
27.0 18.0 0.492 0.796 0.189 0.608 0.051 0.223 0.119 0.127 0.103 0.279 0.044 0.236 0.005 0.139 0.012 0.028 0.016 0.042 0.014 0.063 
28.0 18.0 0.515 0.794 0.234 0.663 0.017 0.381 0.067 0.058 0.073 0.102 0.039 0.135 0.013 0.110 0.002 0.053 0.007 0.008 0.008 0.020 
29.0 18.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 18.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 19.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 19.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 19.0 0.317 0.631 0.085 0.489 0.058 0.221 0.077 0.043 0.057 0.164 0.025 0.159 0.008 0.111 0.001 0.046 0.004 0.004 0.007 0.023 
4.0 19.0 0.283 0.571 0.036 0.378 0.108 0.034 0.102 0.221 0.064 0.311 0.020 0.224 0.001 0.106 0.009 0.007 0.015 0.064 0.017 0.069 
5.0 19.0 0.230 0.405 0.027 0.161 0.161 0.248 0.120 0.422 0.056 0.415 0.002 0.201 0.020 0.011 0.026 0.125 0.030 0.153 0.024 0.097 
6.0 19.0 0.165 0.178 0.095 0.100 0.205 0.518 0.118 0.548 0.025 0.377 0.031 0.039 0.046 0.203 0.040 0.250 0.032 0.163 0.009 0.012 
7.0 19.0 0.095 0.047 0.158 0.325 0.228 0.687 0.093 0.535 0.023 0.180 0.064 0.211 0.057 0.373 0.033 0.243 0.008 0.012 0.027 0.176 
8.0 19.0 0.028 0.226 0.209 0.463 0.227 0.716 0.047 0.387 0.074 0.102 0.079 0.417 0.040 0.376 0.003 0.051 0.025 0.240 0.052 0.284 
9.0 19.0 0.031 0.333 0.243 0.499 0.201 0.624 0.009 0.169 0.109 0.354 0.064 0.477 0.002 0.188 0.026 0.222 0.038 0.372 0.045 0.159 
10.0 19.0 0.075 0.361 0.258 0.450 0.158 0.469 0.061 0.043 0.115 0.498 0.026 0.377 0.033 0.091 0.029 0.399 0.025 0.267 0.024 0.127 
11.0 19.0 0.103 0.314 0.258 0.356 0.106 0.316 0.098 0.199 0.093 0.520 0.016 0.179 0.041 0.328 0.008 0.385 0.013 0.007 0.018 0.347 
12.0 19.0 0.115 0.217 0.245 0.262 0.055 0.206 0.115 0.292 0.055 0.458 0.042 0.037 0.020 0.444 0.011 0.209 0.025 0.277 0.020 0.345 
13.0 19.0 0.114 0.099 0.228 0.202 0.011 0.144 0.115 0.348 0.015 0.353 0.044 0.223 0.011 0.428 0.004 0.040 0.052 0.408 0.005 0.136 
14.0 19.0 0.103 0.009 0.209 0.193 0.023 0.106 0.102 0.388 0.013 0.221 0.025 0.356 0.026 0.296 0.029 0.260 0.053 0.337 0.066 0.142 
15.0 19.0 0.089 0.090 0.191 0.220 0.049 0.061 0.084 0.419 0.027 0.068 0.001 0.424 0.014 0.093 0.061 0.379 0.010 0.121 0.114 0.318 
16.0 19.0 0.074 0.141 0.176 0.268 0.069 0.008 0.065 0.431 0.028 0.102 0.014 0.412 0.017 0.131 0.064 0.359 0.057 0.137 0.100 0.299 
17.0 19.0 0.063 0.167 0.163 0.320 0.084 0.104 0.047 0.409 0.021 0.270 0.016 0.314 0.049 0.314 0.031 0.205 0.105 0.314 0.023 0.108 
18.0 19.0 0.058 0.175 0.150 0.366 0.095 0.220 0.032 0.342 0.012 0.405 0.002 0.144 0.065 0.398 0.024 0.020 0.100 0.324 0.071 0.130 
19.0 19.0 0.060 0.170 0.136 0.398 0.102 0.343 0.021 0.228 0.005 0.477 0.019 0.061 0.054 0.350 0.073 0.221 0.041 0.170 0.117 0.259 
20.0 19.0 0.068 0.154 0.119 0.412 0.105 0.461 0.013 0.074 0.004 0.464 0.038 0.247 0.018 0.187 0.090 0.307 0.038 0.053 0.086 0.208 
21.0 19.0 0.083 0.122 0.100 0.398 0.104 0.554 0.008 0.101 0.012 0.358 0.047 0.359 0.027 0.029 0.065 0.246 0.089 0.210 0.004 0.035 
22.0 19.0 0.102 0.066 0.078 0.348 0.100 0.599 0.005 0.267 0.025 0.176 0.038 0.356 0.060 0.205 0.012 0.080 0.083 0.211 0.063 0.113 
23.0 19.0 0.123 0.026 0.056 0.249 0.094 0.570 0.001 0.384 0.040 0.032 0.013 0.242 0.063 0.262 0.034 0.080 0.035 0.089 0.068 0.126 
24.0 19.0 0.144 0.153 0.035 0.102 0.089 0.460 0.007 0.418 0.047 0.197 0.016 0.080 0.040 0.203 0.050 0.148 0.012 0.034 0.034 0.051 
25.0 19.0 0.162 0.299 0.016 0.075 0.085 0.282 0.019 0.362 0.043 0.271 0.036 0.057 0.007 0.088 0.037 0.120 0.031 0.081 0.001 0.020 
26.0 19.0 0.178 0.429 0.003 0.243 0.079 0.080 0.032 0.241 0.027 0.248 0.041 0.121 0.018 0.008 0.012 0.055 0.023 0.064 0.013 0.040 
27.0 19.0 0.193 0.504 0.022 0.358 0.069 0.092 0.042 0.106 0.008 0.168 0.033 0.116 0.027 0.048 0.006 0.007 0.008 0.031 0.009 0.031 
28.0 19.0 0.206 0.511 0.041 0.402 0.054 0.196 0.045 0.005 0.009 0.081 0.018 0.077 0.024 0.047 0.014 0.012 0.004 0.010 0.001 0.018 
29.0 19.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 19.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 20.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 20.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 20.0 0.020 0.285 0.098 0.181 0.110 0.023 0.034 0.076 0.027 0.098 0.046 0.062 0.034 0.022 0.008 0.004 0.007 0.014 0.011 0.010 
4.0 20.0 0.009 0.257 0.110 0.119 0.098 0.068 0.001 0.141 0.069 0.130 0.067 0.056 0.030 0.002 0.010 0.027 0.026 0.027 0.018 0.013 
5.0 20.0 0.012 0.196 0.109 0.023 0.067 0.178 0.048 0.196 0.108 0.128 0.068 0.017 0.003 0.047 0.047 0.051 0.044 0.030 0.012 0.006 
6.0 20.0 0.019 0.102 0.100 0.094 0.025 0.278 0.094 0.213 0.124 0.075 0.032 0.053 0.063 0.091 0.083 0.052 0.036 0.007 0.025 0.018 
7.0 20.0 0.017 0.015 0.092 0.209 0.016 0.336 0.127 0.173 0.104 0.022 0.036 0.121 0.127 0.096 0.083 0.010 0.022 0.039 0.085 0.034 
8.0 20.0 0.003 0.136 0.087 0.291 0.054 0.327 0.139 0.081 0.049 0.128 0.116 0.145 0.155 0.039 0.022 0.056 0.116 0.059 0.115 0.008 
9.0 20.0 0.021 0.233 0.083 0.317 0.085 0.250 0.129 0.033 0.032 0.192 0.180 0.100 0.117 0.052 0.092 0.088 0.186 0.013 0.056 0.043 
10.0 20.0 0.047 0.279 0.075 0.279 0.111 0.135 0.097 0.124 0.119 0.183 0.200 0.009 0.009 0.112 0.209 0.044 0.160 0.064 0.102 0.044 
11.0 20.0 0.070 0.264 0.062 0.202 0.127 0.030 0.046 0.163 0.193 0.117 0.157 0.074 0.140 0.096 0.256 0.045 0.010 0.084 0.269 0.043 
12.0 20.0 0.086 0.204 0.044 0.119 0.133 0.037 0.016 0.153 0.235 0.035 0.056 0.105 0.270 0.022 0.184 0.099 0.211 0.013 0.305 0.128 
13.0 20.0 0.095 0.121 0.024 0.056 0.126 0.060 0.081 0.117 0.229 0.028 0.079 0.082 0.323 0.059 0.003 0.072 0.371 0.108 0.131 0.105 
14.0 20.0 0.097 0.037 0.005 0.031 0.106 0.051 0.137 0.081 0.172 0.052 0.207 0.031 0.256 0.086 0.213 0.017 0.338 0.147 0.177 0.040 
15.0 20.0 0.096 0.031 0.017 0.036 0.075 0.035 0.177 0.060 0.077 0.051 0.287 0.017 0.093 0.058 0.351 0.096 0.123 0.077 0.394 0.171 
16.0 20.0 0.095 0.071 0.034 0.060 0.037 0.031 0.194 0.050 0.038 0.040 0.295 0.039 0.108 0.004 0.345 0.116 0.163 0.052 0.373 0.180 
17.0 20.0 0.097 0.087 0.051 0.088 0.007 0.043 0.186 0.043 0.150 0.027 0.228 0.040 0.278 0.060 0.193 0.068 0.363 0.152 0.124 0.056 
18.0 20.0 0.100 0.087 0.066 0.110 0.053 0.063 0.152 0.032 0.238 0.016 0.099 0.020 0.355 0.092 0.037 0.023 0.368 0.155 0.185 0.109 
19.0 20.0 0.105 0.074 0.079 0.122 0.101 0.086 0.094 0.019 0.281 0.009 0.056 0.013 0.309 0.080 0.241 0.107 0.181 0.056 0.348 0.187 
20.0 20.0 0.110 0.048 0.089 0.120 0.144 0.105 0.018 0.006 0.268 0.007 0.194 0.045 0.158 0.026 0.325 0.135 0.082 0.081 0.268 0.118 
21.0 20.0 0.111 0.012 0.092 0.101 0.178 0.111 0.067 0.004 0.197 0.009 0.272 0.063 0.038 0.048 0.256 0.086 0.263 0.161 0.030 0.041 
22.0 20.0 0.101 0.027 0.083 0.070 0.194 0.102 0.145 0.005 0.081 0.025 0.262 0.050 0.194 0.099 0.080 0.013 0.260 0.125 0.169 0.144 
23.0 20.0 0.073 0.062 0.055 0.036 0.181 0.085 0.197 0.003 0.048 0.053 0.169 0.006 0.240 0.092 0.085 0.088 0.115 0.014 0.188 0.114 
24.0 20.0 0.028 0.087 0.009 0.010 0.135 0.073 0.207 0.006 0.147 0.069 0.043 0.050 0.180 0.033 0.153 0.090 0.031 0.069 0.086 0.021 
25.0 20.0 0.027 0.099 0.050 0.008 0.062 0.071 0.171 0.025 0.187 0.056 0.061 0.078 0.072 0.035 0.122 0.035 0.089 0.069 0.011 0.042 
26.0 20.0 0.075 0.104 0.104 0.019 0.018 0.073 0.104 0.052 0.166 0.017 0.108 0.066 0.017 0.066 0.052 0.023 0.069 0.021 0.041 0.035 
27.0 20.0 0.101 0.114 0.139 0.035 0.083 0.062 0.033 0.068 0.110 0.025 0.102 0.029 0.057 0.054 0.003 0.043 0.027 0.018 0.028 0.004 
28.0 20.0 0.097 0.128 0.144 0.060 0.118 0.033 0.022 0.062 0.050 0.046 0.070 0.006 0.057 0.025 0.025 0.033 0.002 0.028 0.008 0.015 
29.0 20.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 20.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 21.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 21.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 21.0 0.243 0.069 0.254 0.125 0.150 0.158 0.005 0.094 0.099 0.023 0.105 0.038 0.071 0.063 0.019 0.050 0.014 0.025 0.025 0.004 
4.0 21.0 0.231 0.061 0.233 0.131 0.084 0.145 0.090 0.047 0.181 0.057 0.140 0.106 0.059 0.101 0.022 0.046 0.058 0.010 0.051 0.040 
5.0 21.0 0.179 0.017 0.175 0.101 0.020 0.086 0.192 0.040 0.246 0.151 0.128 0.153 0.016 0.083 0.104 0.023 0.111 0.086 0.053 0.083 
6.0 21.0 0.110 0.025 0.099 0.072 0.134 0.022 0.275 0.121 0.249 0.208 0.037 0.128 0.149 0.023 0.187 0.133 0.105 0.142 0.025 0.053 
7.0 21.0 0.052 0.022 0.029 0.072 0.230 0.033 0.312 0.175 0.171 0.199 0.115 0.028 0.278 0.163 0.187 0.202 0.017 0.086 0.168 0.086 
8.0 21.0 0.019 0.033 0.025 0.095 0.296 0.071 0.293 0.203 0.026 0.132 0.275 0.115 0.318 0.264 0.055 0.150 0.219 0.098 0.260 0.234 
9.0 21.0 0.012 0.109 0.062 0.107 0.331 0.122 0.226 0.206 0.149 0.023 0.380 0.244 0.219 0.257 0.177 0.035 0.368 0.295 0.160 0.227 
10.0 21.0 0.022 0.167 0.090 0.085 0.340 0.184 0.123 0.176 0.313 0.121 0.384 0.314 0.005 0.119 0.394 0.262 0.320 0.343 0.139 0.015 
11.0 21.0 0.039 0.183 0.114 0.036 0.326 0.233 0.002 0.105 0.429 0.255 0.273 0.284 0.278 0.113 0.468 0.403 0.042 0.150 0.454 0.344 
12.0 21.0 0.058 0.160 0.136 0.043 0.292 0.249 0.128 0.011 0.471 0.342 0.070 0.150 0.497 0.341 0.328 0.350 0.341 0.207 0.530 0.500 
13.0 21.0 0.074 0.114 0.158 0.097 0.241 0.228 0.245 0.109 0.428 0.353 0.173 0.051 0.568 0.460 0.011 0.098 0.610 0.510 0.249 0.299 
14.0 21.0 0.087 0.059 0.180 0.131 0.173 0.173 0.336 0.203 0.300 0.277 0.387 0.251 0.438 0.394 0.347 0.235 0.558 0.521 0.246 0.164 
15.0 21.0 0.098 0.013 0.201 0.141 0.095 0.104 0.392 0.263 0.118 0.141 0.512 0.382 0.160 0.177 0.570 0.466 0.214 0.231 0.598 0.527 
16.0 21.0 0.108 0.012 0.220 0.135 0.008 0.037 0.406 0.286 0.089 0.022 0.516 0.409 0.174 0.107 0.559 0.484 0.237 0.189 0.576 0.533 
17.0 21.0 0.119 0.017 0.237 0.129 0.085 0.026 0.376 0.276 0.285 0.183 0.395 0.327 0.450 0.355 0.319 0.280 0.554 0.495 0.201 0.182 
18.0 21.0 0.129 0.007 0.253 0.128 0.179 0.089 0.302 0.233 0.434 0.315 0.177 0.153 0.575 0.476 0.044 0.051 0.568 0.510 0.269 0.273 
19.0 21.0 0.136 0.015 0.263 0.132 0.270 0.152 0.189 0.157 0.507 0.390 0.081 0.070 0.504 0.418 0.367 0.351 0.286 0.229 0.520 0.505 
20.0 21.0 0.137 0.047 0.266 0.145 0.351 0.217 0.045 0.050 0.484 0.384 0.311 0.276 0.267 0.198 0.503 0.468 0.116 0.170 0.404 0.356 
21.0 21.0 0.125 0.081 0.254 0.165 0.412 0.283 0.111 0.080 0.364 0.287 0.444 0.396 0.044 0.097 0.400 0.340 0.394 0.426 0.046 0.035 
22.0 21.0 0.090 0.098 0.218 0.173 0.437 0.333 0.255 0.216 0.168 0.105 0.434 0.373 0.294 0.325 0.131 0.048 0.391 0.371 0.251 0.320 
23.0 21.0 0.022 0.080 0.148 0.147 0.408 0.335 0.352 0.317 0.050 0.112 0.290 0.207 0.372 0.362 0.123 0.204 0.172 0.097 0.277 0.284 
24.0 21.0 0.076 0.016 0.046 0.070 0.321 0.263 0.376 0.338 0.220 0.274 0.091 0.017 0.286 0.220 0.229 0.263 0.047 0.133 0.123 0.072 
25.0 21.0 0.189 0.085 0.076 0.053 0.187 0.119 0.323 0.261 0.296 0.315 0.077 0.172 0.121 0.022 0.185 0.153 0.133 0.172 0.021 0.080 
26.0 21.0 0.291 0.183 0.190 0.173 0.038 0.055 0.215 0.118 0.273 0.234 0.157 0.206 0.017 0.111 0.080 0.014 0.102 0.084 0.064 0.085 
27.0 21.0 0.349 0.232 0.268 0.241 0.087 0.177 0.096 0.025 0.190 0.102 0.153 0.143 0.078 0.126 0.002 0.063 0.040 0.008 0.042 0.028 
28.0 21.0 0.353 0.213 0.295 0.235 0.163 0.216 0.003 0.099 0.098 0.011 0.108 0.058 0.080 0.080 0.032 0.063 0.001 0.037 0.012 0.012 
29.0 21.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 21.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 22.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 22.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 22.0 0.436 0.305 0.361 0.318 0.167 0.253 0.038 0.082 0.148 0.046 0.142 0.104 0.094 0.110 0.027 0.069 0.016 0.025 0.032 0.011 
4.0 22.0 0.406 0.269 0.314 0.278 0.063 0.164 0.157 0.042 0.254 0.182 0.186 0.198 0.077 0.146 0.025 0.047 0.075 0.033 0.072 0.067 
5.0 22.0 0.319 0.154 0.214 0.164 0.090 0.020 0.293 0.203 0.334 0.318 0.165 0.237 0.022 0.086 0.136 0.069 0.152 0.145 0.085 0.123 
6.0 22.0 0.206 0.024 0.091 0.039 0.252 0.171 0.397 0.332 0.325 0.359 0.039 0.147 0.199 0.097 0.249 0.229 0.154 0.209 0.014 0.067 
7.0 22.0 0.106 0.052 0.023 0.041 0.384 0.279 0.433 0.381 0.208 0.277 0.166 0.050 0.368 0.303 0.253 0.297 0.007 0.098 0.206 0.140 
8.0 22.0 0.040 0.049 0.111 0.060 0.468 0.330 0.391 0.358 0.006 0.106 0.374 0.267 0.416 0.408 0.080 0.176 0.268 0.174 0.343 0.332 
9.0 22.0 0.010 0.008 0.173 0.059 0.504 0.356 0.284 0.288 0.229 0.102 0.501 0.425 0.281 0.337 0.219 0.103 0.468 0.422 0.231 0.291 
10.0 22.0 0.006 0.066 0.216 0.070 0.499 0.376 0.134 0.183 0.438 0.302 0.493 0.466 0.010 0.100 0.494 0.399 0.413 0.443 0.141 0.035 
11.0 22.0 0.018 0.103 0.248 0.103 0.462 0.382 0.036 0.051 0.577 0.458 0.340 0.369 0.355 0.223 0.584 0.545 0.071 0.163 0.537 0.443 
12.0 22.0 0.037 0.110 0.274 0.148 0.400 0.362 0.205 0.099 0.616 0.534 0.077 0.153 0.622 0.503 0.409 0.436 0.398 0.287 0.642 0.608 
13.0 22.0 0.057 0.093 0.298 0.194 0.318 0.312 0.355 0.245 0.548 0.510 0.228 0.126 0.703 0.625 0.021 0.096 0.725 0.642 0.315 0.350 
14.0 22.0 0.077 0.066 0.320 0.228 0.217 0.232 0.467 0.363 0.378 0.380 0.490 0.385 0.538 0.513 0.410 0.318 0.667 0.635 0.270 0.197 
15.0 22.0 0.095 0.041 0.340 0.247 0.105 0.135 0.531 0.440 0.142 0.178 0.640 0.548 0.198 0.219 0.678 0.596 0.262 0.277 0.689 0.616 
16.0 22.0 0.113 0.029 0.360 0.256 0.016 0.032 0.543 0.467 0.120 0.059 0.640 0.573 0.205 0.151 0.667 0.610 0.269 0.226 0.671 0.622 
17.0 22.0 0.129 0.032 0.376 0.264 0.142 0.075 0.498 0.444 0.364 0.290 0.490 0.451 0.537 0.469 0.384 0.355 0.642 0.591 0.239 0.220 
18.0 22.0 0.142 0.047 0.390 0.274 0.267 0.184 0.398 0.370 0.549 0.475 0.224 0.211 0.688 0.621 0.044 0.053 0.663 0.613 0.306 0.301 
19.0 22.0 0.149 0.072 0.396 0.288 0.387 0.295 0.250 0.245 0.639 0.577 0.090 0.090 0.607 0.547 0.425 0.421 0.337 0.287 0.599 0.573 
20.0 22.0 0.145 0.101 0.391 0.305 0.491 0.405 0.065 0.076 0.611 0.564 0.370 0.366 0.327 0.271 0.588 0.570 0.129 0.178 0.467 0.418 
21.0 22.0 0.122 0.124 0.365 0.316 0.567 0.504 0.135 0.124 0.464 0.423 0.535 0.528 0.041 0.099 0.471 0.427 0.453 0.485 0.054 0.016 
22.0 22.0 0.068 0.121 0.309 0.304 0.596 0.568 0.318 0.323 0.224 0.171 0.527 0.504 0.339 0.389 0.159 0.085 0.451 0.438 0.289 0.342 
23.0 22.0 0.026 0.069 0.211 0.238 0.558 0.556 0.442 0.467 0.042 0.122 0.359 0.299 0.437 0.451 0.138 0.219 0.199 0.136 0.317 0.320 
24.0 22.0 0.158 0.042 0.073 0.105 0.446 0.440 0.477 0.500 0.254 0.345 0.122 0.026 0.339 0.295 0.263 0.305 0.053 0.129 0.139 0.095 
25.0 22.0 0.309 0.197 0.089 0.083 0.275 0.227 0.416 0.402 0.352 0.416 0.078 0.187 0.149 0.059 0.213 0.194 0.152 0.189 0.026 0.074 
26.0 22.0 0.443 0.343 0.242 0.265 0.085 0.029 0.286 0.215 0.330 0.331 0.177 0.248 0.012 0.106 0.093 0.036 0.116 0.104 0.073 0.090 
27.0 22.0 0.522 0.419 0.348 0.377 0.078 0.209 0.141 0.032 0.236 0.173 0.177 0.189 0.085 0.141 0.003 0.055 0.045 0.011 0.047 0.036 
28.0 22.0 0.532 0.405 0.391 0.389 0.180 0.289 0.025 0.093 0.129 0.037 0.127 0.094 0.088 0.100 0.034 0.066 0.001 0.032 0.013 0.006 
29.0 22.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 22.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 23.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 23.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 23.0 0.540 0.370 0.403 0.350 0.156 0.234 0.066 0.040 0.171 0.086 0.151 0.122 0.096 0.107 0.027 0.055 0.015 0.012 0.031 0.017 
4.0 23.0 0.499 0.319 0.340 0.287 0.033 0.117 0.195 0.095 0.280 0.217 0.193 0.197 0.077 0.121 0.026 0.022 0.075 0.044 0.074 0.062 
5.0 23.0 0.395 0.187 0.221 0.150 0.140 0.070 0.338 0.255 0.356 0.329 0.166 0.207 0.027 0.047 0.139 0.085 0.156 0.133 0.094 0.098 
6.0 23.0 0.263 0.036 0.076 0.009 0.319 0.245 0.444 0.369 0.338 0.339 0.029 0.100 0.210 0.124 0.256 0.213 0.163 0.167 0.006 0.038 
7.0 23.0 0.144 0.065 0.058 0.094 0.462 0.353 0.473 0.397 0.204 0.233 0.186 0.090 0.381 0.293 0.260 0.245 0.011 0.055 0.195 0.127 
8.0 23.0 0.061 0.088 0.163 0.128 0.550 0.395 0.418 0.350 0.015 0.054 0.399 0.281 0.426 0.357 0.084 0.120 0.261 0.166 0.342 0.261 
9.0 23.0 0.017 0.054 0.238 0.128 0.584 0.403 0.295 0.260 0.263 0.145 0.524 0.402 0.283 0.269 0.218 0.117 0.463 0.344 0.241 0.208 
10.0 23.0 0.004 0.004 0.290 0.129 0.572 0.399 0.128 0.145 0.479 0.322 0.508 0.414 0.015 0.053 0.493 0.346 0.413 0.336 0.120 0.045 
11.0 23.0 0.010 0.049 0.328 0.146 0.524 0.387 0.058 0.013 0.618 0.450 0.344 0.311 0.363 0.217 0.580 0.443 0.078 0.106 0.507 0.336 
12.0 23.0 0.026 0.072 0.358 0.179 0.448 0.356 0.240 0.128 0.652 0.505 0.072 0.113 0.627 0.440 0.406 0.339 0.379 0.236 0.615 0.441 
13.0 23.0 0.046 0.073 0.382 0.214 0.350 0.301 0.399 0.262 0.574 0.470 0.240 0.132 0.704 0.528 0.024 0.063 0.697 0.494 0.307 0.245 
14.0 23.0 0.068 0.064 0.404 0.244 0.233 0.222 0.515 0.370 0.392 0.344 0.503 0.353 0.538 0.425 0.398 0.262 0.643 0.480 0.248 0.147 
15.0 23.0 0.089 0.055 0.424 0.266 0.105 0.127 0.581 0.439 0.145 0.155 0.652 0.490 0.200 0.178 0.659 0.477 0.257 0.209 0.648 0.444 
16.0 23.0 0.109 0.050 0.442 0.284 0.031 0.022 0.589 0.463 0.126 0.064 0.651 0.507 0.199 0.129 0.650 0.485 0.250 0.167 0.634 0.449 
17.0 23.0 0.126 0.053 0.456 0.297 0.171 0.090 0.538 0.436 0.379 0.276 0.500 0.397 0.527 0.390 0.378 0.285 0.609 0.440 0.230 0.168 
18.0 23.0 0.138 0.067 0.465 0.309 0.310 0.205 0.429 0.359 0.569 0.442 0.233 0.186 0.678 0.514 0.034 0.032 0.633 0.461 0.283 0.200 
19.0 23.0 0.142 0.086 0.466 0.323 0.439 0.319 0.270 0.234 0.661 0.530 0.082 0.072 0.602 0.456 0.403 0.319 0.327 0.229 0.561 0.399 
20.0 23.0 0.131 0.104 0.452 0.334 0.550 0.429 0.075 0.069 0.634 0.515 0.362 0.306 0.332 0.236 0.565 0.439 0.114 0.109 0.441 0.306 
21.0 23.0 0.100 0.112 0.417 0.333 0.629 0.520 0.135 0.120 0.486 0.387 0.529 0.444 0.027 0.057 0.458 0.342 0.425 0.341 0.056 0.019 
22.0 23.0 0.035 0.094 0.349 0.303 0.657 0.569 0.326 0.301 0.245 0.166 0.527 0.429 0.320 0.291 0.163 0.094 0.428 0.327 0.267 0.217 
23.0 23.0 0.070 0.031 0.237 0.225 0.614 0.544 0.456 0.427 0.024 0.084 0.367 0.269 0.420 0.353 0.122 0.136 0.193 0.127 0.296 0.225 
24.0 23.0 0.213 0.079 0.086 0.092 0.497 0.430 0.496 0.457 0.240 0.276 0.137 0.052 0.333 0.250 0.246 0.218 0.044 0.063 0.131 0.089 
25.0 23.0 0.374 0.220 0.089 0.081 0.319 0.239 0.439 0.379 0.344 0.349 0.061 0.123 0.153 0.078 0.203 0.157 0.138 0.124 0.022 0.029 
26.0 23.0 0.516 0.349 0.253 0.246 0.120 0.024 0.313 0.227 0.331 0.297 0.162 0.190 0.003 0.055 0.092 0.049 0.107 0.082 0.065 0.055 
27.0 23.0 0.603 0.420 0.369 0.353 0.053 0.155 0.167 0.067 0.244 0.180 0.169 0.162 0.073 0.100 0.007 0.024 0.043 0.020 0.042 0.029 
28.0 23.0 0.618 0.416 0.421 0.377 0.165 0.244 0.048 0.048 0.142 0.066 0.126 0.097 0.080 0.084 0.028 0.045 0.002 0.015 0.012 0.002 
29.0 23.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 23.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 24.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 24.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 24.0 0.552 0.293 0.383 0.256 0.116 0.134 0.088 0.017 0.169 0.098 0.134 0.097 0.077 0.065 0.018 0.020 0.015 0.009 0.026 0.019 
4.0 24.0 0.507 0.241 0.314 0.192 0.007 0.032 0.205 0.114 0.259 0.176 0.162 0.125 0.055 0.050 0.028 0.016 0.063 0.043 0.059 0.037 
5.0 24.0 0.406 0.137 0.196 0.084 0.168 0.102 0.329 0.213 0.315 0.222 0.129 0.101 0.037 0.016 0.120 0.077 0.125 0.075 0.074 0.033 
6.0 24.0 0.280 0.021 0.056 0.025 0.333 0.218 0.416 0.270 0.286 0.197 0.006 0.015 0.189 0.111 0.209 0.121 0.127 0.058 0.004 0.016 
7.0 24.0 0.166 0.060 0.074 0.095 0.463 0.284 0.434 0.269 0.161 0.110 0.178 0.098 0.324 0.179 0.205 0.101 0.003 0.018 0.150 0.079 
8.0 24.0 0.083 0.086 0.178 0.119 0.544 0.303 0.378 0.225 0.036 0.007 0.355 0.192 0.350 0.179 0.058 0.017 0.209 0.106 0.261 0.097 
9.0 24.0 0.035 0.064 0.256 0.117 0.573 0.301 0.261 0.158 0.253 0.123 0.454 0.239 0.225 0.110 0.185 0.093 0.363 0.148 0.182 0.045 
10.0 24.0 0.016 0.019 0.311 0.113 0.560 0.293 0.105 0.081 0.440 0.223 0.432 0.229 0.025 0.006 0.401 0.177 0.319 0.114 0.091 0.049 
11.0 24.0 0.016 0.023 0.352 0.122 0.511 0.283 0.067 0.006 0.558 0.293 0.288 0.162 0.309 0.135 0.465 0.199 0.057 0.012 0.383 0.128 
12.0 24.0 0.027 0.050 0.384 0.143 0.435 0.261 0.234 0.098 0.583 0.321 0.054 0.049 0.523 0.237 0.322 0.140 0.297 0.114 0.463 0.139 
13.0 24.0 0.044 0.059 0.410 0.170 0.337 0.222 0.380 0.188 0.511 0.296 0.212 0.088 0.583 0.272 0.016 0.015 0.541 0.200 0.230 0.067 
14.0 24.0 0.063 0.059 0.431 0.196 0.222 0.165 0.486 0.262 0.347 0.215 0.435 0.211 0.444 0.216 0.318 0.127 0.499 0.187 0.186 0.058 
15.0 24.0 0.082 0.057 0.450 0.218 0.095 0.094 0.545 0.310 0.128 0.095 0.560 0.287 0.166 0.088 0.526 0.219 0.202 0.081 0.487 0.150 
16.0 24.0 0.098 0.053 0.465 0.236 0.039 0.012 0.550 0.325 0.113 0.044 0.559 0.295 0.160 0.068 0.520 0.221 0.189 0.060 0.480 0.151 
17.0 24.0 0.112 0.053 0.476 0.249 0.175 0.077 0.501 0.304 0.335 0.178 0.431 0.230 0.430 0.199 0.308 0.134 0.467 0.164 0.180 0.069 
18.0 24.0 0.119 0.059 0.480 0.258 0.308 0.166 0.399 0.246 0.501 0.280 0.206 0.111 0.555 0.261 0.017 0.002 0.491 0.179 0.204 0.044 
19.0 24.0 0.117 0.067 0.474 0.265 0.430 0.251 0.252 0.156 0.582 0.331 0.058 0.032 0.498 0.235 0.309 0.126 0.263 0.104 0.417 0.114 
20.0 24.0 0.100 0.071 0.453 0.264 0.532 0.328 0.075 0.042 0.560 0.316 0.294 0.158 0.284 0.135 0.443 0.185 0.073 0.011 0.336 0.108 
21.0 24.0 0.062 0.063 0.411 0.249 0.602 0.383 0.114 0.082 0.435 0.238 0.437 0.232 0.002 0.002 0.368 0.162 0.314 0.102 0.055 0.042 
22.0 24.0 0.005 0.036 0.338 0.211 0.624 0.402 0.284 0.193 0.231 0.113 0.443 0.230 0.240 0.108 0.145 0.077 0.328 0.125 0.187 0.034 
23.0 24.0 0.108 0.016 0.228 0.144 0.582 0.372 0.401 0.264 0.004 0.022 0.319 0.162 0.330 0.153 0.076 0.014 0.160 0.085 0.218 0.070 
24.0 24.0 0.240 0.090 0.086 0.050 0.476 0.293 0.440 0.282 0.183 0.128 0.136 0.065 0.273 0.134 0.180 0.068 0.018 0.024 0.105 0.062 
25.0 24.0 0.386 0.173 0.075 0.055 0.319 0.179 0.398 0.246 0.280 0.182 0.027 0.024 0.139 0.075 0.158 0.076 0.095 0.024 0.006 0.028 
26.0 24.0 0.513 0.245 0.225 0.153 0.142 0.054 0.296 0.173 0.281 0.179 0.117 0.078 0.018 0.011 0.080 0.049 0.080 0.037 0.042 0.004 
27.0 24.0 0.593 0.289 0.335 0.222 0.014 0.055 0.174 0.087 0.219 0.136 0.133 0.091 0.045 0.032 0.015 0.013 0.036 0.024 0.030 0.012 
28.0 24.0 0.612 0.297 0.389 0.252 0.121 0.127 0.070 0.012 0.139 0.078 0.107 0.074 0.059 0.046 0.015 0.013 0.006 0.005 0.010 0.006 
29.0 24.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 24.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 25.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 25.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 25.0 0.492 0.156 0.313 0.116 0.057 0.020 0.103 0.059 0.148 0.085 0.099 0.053 0.044 0.014 0.001 0.016 0.016 0.023 0.018 0.016 
4.0 25.0 0.449 0.116 0.248 0.067 0.047 0.046 0.192 0.104 0.204 0.099 0.105 0.034 0.017 0.022 0.033 0.043 0.045 0.032 0.034 0.008 
5.0 25.0 0.366 0.058 0.148 0.011 0.177 0.105 0.279 0.128 0.228 0.080 0.066 0.012 0.051 0.063 0.088 0.052 0.073 0.012 0.033 0.028 
6.0 25.0 0.266 0.004 0.034 0.040 0.303 0.142 0.333 0.124 0.191 0.034 0.028 0.059 0.146 0.075 0.130 0.020 0.060 0.044 0.013 0.054 
7.0 25.0 0.174 0.047 0.074 0.068 0.404 0.154 0.337 0.099 0.090 0.017 0.152 0.082 0.219 0.046 0.111 0.040 0.020 0.072 0.091 0.025 
8.0 25.0 0.104 0.061 0.164 0.074 0.467 0.150 0.288 0.069 0.055 0.053 0.264 0.075 0.219 0.016 0.012 0.071 0.135 0.037 0.135 0.053 
9.0 25.0 0.060 0.046 0.235 0.067 0.491 0.143 0.194 0.042 0.211 0.075 0.320 0.053 0.126 0.044 0.133 0.053 0.207 0.041 0.080 0.093 
10.0 25.0 0.038 0.015 0.289 0.061 0.481 0.141 0.071 0.017 0.344 0.088 0.296 0.032 0.038 0.050 0.253 0.017 0.168 0.085 0.065 0.044 
11.0 25.0 0.032 0.018 0.330 0.065 0.440 0.141 0.064 0.012 0.426 0.100 0.191 0.015 0.218 0.041 0.281 0.041 0.016 0.064 0.208 0.058 
12.0 25.0 0.036 0.041 0.363 0.080 0.376 0.136 0.198 0.047 0.441 0.105 0.026 0.011 0.351 0.032 0.188 0.048 0.180 0.013 0.240 0.119 
13.0 25.0 0.047 0.051 0.389 0.101 0.291 0.121 0.314 0.085 0.385 0.097 0.158 0.033 0.384 0.028 0.002 0.026 0.312 0.071 0.113 0.084 
14.0 25.0 0.060 0.053 0.411 0.121 0.190 0.092 0.399 0.119 0.261 0.071 0.313 0.055 0.292 0.019 0.200 0.014 0.284 0.079 0.104 0.021 
15.0 25.0 0.073 0.051 0.427 0.140 0.079 0.052 0.445 0.142 0.095 0.031 0.399 0.069 0.110 0.009 0.324 0.035 0.117 0.035 0.260 0.104 
16.0 25.0 0.084 0.047 0.440 0.155 0.039 0.004 0.448 0.149 0.085 0.017 0.398 0.069 0.102 0.007 0.322 0.038 0.103 0.033 0.258 0.105 
17.0 25.0 0.090 0.042 0.446 0.165 0.157 0.049 0.407 0.137 0.250 0.062 0.309 0.054 0.278 0.019 0.196 0.018 0.261 0.081 0.106 0.023 
18.0 25.0 0.091 0.039 0.444 0.168 0.270 0.100 0.324 0.107 0.374 0.093 0.155 0.031 0.363 0.024 0.003 0.020 0.282 0.075 0.093 0.080 
19.0 25.0 0.081 0.035 0.432 0.166 0.372 0.145 0.206 0.063 0.435 0.104 0.026 0.008 0.332 0.026 0.174 0.047 0.164 0.019 0.212 0.122 
20.0 25.0 0.058 0.026 0.406 0.155 0.455 0.179 0.067 0.014 0.420 0.096 0.189 0.013 0.203 0.031 0.261 0.050 0.017 0.061 0.185 0.066 
21.0 25.0 0.017 0.008 0.360 0.131 0.508 0.195 0.079 0.033 0.333 0.073 0.290 0.023 0.027 0.046 0.231 0.018 0.157 0.095 0.053 0.044 
22.0 25.0 0.047 0.018 0.290 0.095 0.521 0.187 0.208 0.065 0.191 0.049 0.303 0.031 0.126 0.054 0.113 0.047 0.183 0.053 0.074 0.103 
23.0 25.0 0.136 0.050 0.193 0.052 0.484 0.160 0.297 0.081 0.033 0.030 0.233 0.045 0.195 0.034 0.014 0.078 0.110 0.034 0.109 0.059 
24.0 25.0 0.243 0.078 0.076 0.012 0.402 0.127 0.332 0.086 0.100 0.012 0.122 0.059 0.179 0.017 0.087 0.059 0.018 0.078 0.069 0.025 
25.0 25.0 0.355 0.098 0.052 0.024 0.284 0.097 0.311 0.091 0.179 0.015 0.015 0.054 0.111 0.053 0.093 0.010 0.035 0.057 0.016 0.059 
26.0 25.0 0.452 0.111 0.170 0.048 0.152 0.070 0.247 0.094 0.196 0.049 0.055 0.023 0.038 0.055 0.061 0.033 0.042 0.011 0.011 0.038 
27.0 25.0 0.515 0.124 0.260 0.073 0.032 0.036 0.165 0.084 0.169 0.072 0.081 0.016 0.010 0.026 0.024 0.034 0.027 0.018 0.014 0.008 
28.0 25.0 0.536 0.138 0.312 0.098 0.060 0.009 0.087 0.056 0.122 0.070 0.076 0.039 0.030 0.006 0.001 0.014 0.010 0.015 0.007 0.004 
29.0 25.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 25.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 26.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 26.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 26.0 0.392 0.040 0.220 0.007 0.004 0.057 0.109 0.071 0.115 0.054 0.056 0.009 0.008 0.024 0.016 0.033 0.018 0.024 0.011 0.007 
4.0 26.0 0.355 0.017 0.165 0.025 0.082 0.083 0.163 0.072 0.134 0.026 0.040 0.032 0.021 0.059 0.037 0.044 0.026 0.013 0.008 0.016 
5.0 26.0 0.297 0.005 0.092 0.040 0.169 0.084 0.206 0.047 0.125 0.026 0.002 0.075 0.062 0.071 0.053 0.019 0.020 0.034 0.009 0.052 
6.0 26.0 0.231 0.022 0.012 0.044 0.248 0.067 0.225 0.008 0.083 0.073 0.058 0.087 0.096 0.032 0.046 0.048 0.010 0.085 0.030 0.055 
7.0 26.0 0.169 0.035 0.064 0.039 0.312 0.042 0.216 0.028 0.014 0.091 0.116 0.052 0.103 0.046 0.013 0.106 0.044 0.077 0.035 0.017 
8.0 26.0 0.119 0.036 0.132 0.028 0.353 0.022 0.178 0.045 0.070 0.071 0.157 0.014 0.077 0.111 0.036 0.099 0.061 0.016 0.014 0.114 
9.0 26.0 0.083 0.024 0.191 0.017 0.371 0.014 0.115 0.042 0.154 0.030 0.168 0.073 0.023 0.119 0.079 0.016 0.051 0.128 0.022 0.133 
10.0 26.0 0.062 0.004 0.239 0.011 0.366 0.014 0.034 0.028 0.225 0.015 0.144 0.100 0.049 0.064 0.101 0.093 0.019 0.166 0.041 0.025 
11.0 26.0 0.052 0.019 0.279 0.012 0.338 0.022 0.056 0.013 0.267 0.044 0.084 0.087 0.119 0.026 0.092 0.156 0.026 0.085 0.042 0.137 
12.0 26.0 0.050 0.035 0.311 0.022 0.290 0.031 0.146 0.005 0.272 0.055 0.002 0.045 0.166 0.105 0.051 0.136 0.065 0.066 0.027 0.215 
13.0 26.0 0.053 0.045 0.337 0.036 0.225 0.035 0.226 0.008 0.236 0.049 0.096 0.009 0.172 0.141 0.014 0.042 0.084 0.190 0.007 0.136 
14.0 26.0 0.059 0.046 0.358 0.052 0.146 0.030 0.284 0.008 0.159 0.034 0.175 0.054 0.128 0.118 0.078 0.077 0.071 0.196 0.025 0.054 
15.0 26.0 0.064 0.042 0.372 0.066 0.058 0.018 0.315 0.010 0.058 0.016 0.219 0.081 0.049 0.052 0.118 0.157 0.031 0.085 0.042 0.201 
16.0 26.0 0.067 0.036 0.381 0.077 0.034 0.001 0.316 0.012 0.052 0.005 0.218 0.086 0.042 0.032 0.118 0.162 0.019 0.073 0.044 0.203 
17.0 26.0 0.066 0.028 0.384 0.082 0.126 0.020 0.286 0.009 0.152 0.026 0.173 0.065 0.119 0.104 0.080 0.090 0.059 0.187 0.032 0.062 
18.0 26.0 0.058 0.018 0.377 0.081 0.213 0.038 0.228 0.007 0.227 0.045 0.095 0.024 0.160 0.136 0.020 0.025 0.075 0.188 0.013 0.119 
19.0 26.0 0.042 0.006 0.361 0.073 0.288 0.049 0.148 0.008 0.263 0.059 0.004 0.031 0.155 0.113 0.040 0.126 0.062 0.076 0.019 0.206 
20.0 26.0 0.014 0.010 0.331 0.057 0.345 0.050 0.055 0.006 0.257 0.060 0.078 0.082 0.112 0.039 0.079 0.159 0.032 0.076 0.037 0.138 
21.0 26.0 0.027 0.029 0.286 0.033 0.379 0.039 0.040 0.006 0.212 0.041 0.133 0.111 0.049 0.058 0.090 0.102 0.010 0.167 0.045 0.024 
22.0 26.0 0.083 0.048 0.224 0.009 0.383 0.019 0.121 0.027 0.139 0.004 0.151 0.096 0.014 0.128 0.074 0.013 0.040 0.131 0.030 0.135 
23.0 26.0 0.152 0.059 0.147 0.014 0.356 0.007 0.178 0.046 0.057 0.053 0.135 0.037 0.059 0.126 0.041 0.102 0.055 0.013 0.008 0.107 
24.0 26.0 0.226 0.054 0.061 0.014 0.302 0.007 0.205 0.046 0.017 0.088 0.098 0.036 0.079 0.061 0.004 0.111 0.046 0.078 0.031 0.011 
25.0 26.0 0.298 0.033 0.025 0.006 0.230 0.030 0.205 0.019 0.072 0.084 0.051 0.080 0.075 0.019 0.027 0.054 0.020 0.084 0.033 0.054 
26.0 26.0 0.359 0.011 0.104 0.026 0.150 0.063 0.181 0.025 0.103 0.040 0.006 0.074 0.052 0.059 0.037 0.009 0.005 0.038 0.017 0.050 
27.0 26.0 0.402 0.006 0.169 0.031 0.071 0.079 0.142 0.060 0.109 0.013 0.026 0.035 0.022 0.051 0.029 0.032 0.015 0.004 0.002 0.021 
28.0 26.0 0.423 0.015 0.215 0.015 0.003 0.066 0.096 0.068 0.096 0.045 0.041 0.005 0.002 0.022 0.014 0.024 0.012 0.013 0.004 0.003 
29.0 26.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 26.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 27.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 27.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 27.0 0.285 0.023 0.129 0.050 0.053 0.080 0.104 0.057 0.077 0.019 0.016 0.020 0.020 0.038 0.026 0.030 0.016 0.013 0.003 0.003 
4.0 27.0 0.256 0.033 0.086 0.061 0.104 0.080 0.126 0.036 0.066 0.021 0.013 0.057 0.046 0.057 0.034 0.026 0.009 0.008 0.011 0.024 
5.0 27.0 0.222 0.033 0.040 0.056 0.150 0.056 0.132 0.005 0.034 0.071 0.049 0.082 0.061 0.048 0.020 0.010 0.021 0.046 0.035 0.043 
6.0 27.0 0.188 0.030 0.007 0.041 0.186 0.019 0.122 0.050 0.007 0.104 0.074 0.072 0.047 0.005 0.020 0.066 0.054 0.072 0.036 0.028 
7.0 27.0 0.155 0.027 0.053 0.022 0.215 0.019 0.103 0.082 0.045 0.102 0.077 0.020 0.009 0.076 0.058 0.100 0.052 0.045 0.009 0.035 
8.0 27.0 0.125 0.021 0.098 0.003 0.236 0.047 0.076 0.091 0.075 0.063 0.062 0.051 0.033 0.126 0.064 0.075 0.004 0.039 0.070 0.099 
9.0 27.0 0.100 0.011 0.141 0.012 0.246 0.061 0.042 0.077 0.098 0.003 0.039 0.112 0.055 0.118 0.031 0.010 0.062 0.126 0.082 0.096 
10.0 27.0 0.082 0.004 0.181 0.021 0.245 0.059 0.001 0.047 0.114 0.059 0.016 0.134 0.052 0.050 0.019 0.109 0.087 0.143 0.018 0.004 
11.0 27.0 0.070 0.018 0.216 0.023 0.229 0.048 0.046 0.013 0.122 0.102 0.006 0.110 0.035 0.049 0.052 0.162 0.051 0.063 0.077 0.126 
12.0 27.0 0.063 0.030 0.246 0.017 0.199 0.033 0.094 0.018 0.118 0.119 0.024 0.051 0.016 0.135 0.052 0.134 0.023 0.074 0.121 0.181 
13.0 27.0 0.059 0.037 0.271 0.007 0.155 0.019 0.138 0.042 0.100 0.110 0.042 0.025 0.007 0.173 0.023 0.035 0.083 0.183 0.075 0.108 
14.0 27.0 0.058 0.037 0.290 0.004 0.100 0.009 0.170 0.057 0.067 0.078 0.056 0.091 0.007 0.143 0.016 0.088 0.085 0.184 0.032 0.051 
15.0 27.0 0.055 0.032 0.302 0.014 0.039 0.004 0.188 0.065 0.024 0.034 0.064 0.131 0.002 0.062 0.041 0.169 0.032 0.080 0.112 0.173 
16.0 27.0 0.051 0.025 0.308 0.021 0.027 0.002 0.187 0.068 0.022 0.015 0.063 0.136 0.005 0.040 0.039 0.174 0.040 0.067 0.107 0.176 
17.0 27.0 0.042 0.016 0.307 0.023 0.091 0.000 0.169 0.065 0.064 0.064 0.055 0.104 0.009 0.126 0.012 0.099 0.087 0.173 0.023 0.060 
18.0 27.0 0.028 0.004 0.298 0.020 0.149 0.004 0.136 0.055 0.094 0.102 0.042 0.042 0.007 0.164 0.028 0.018 0.078 0.178 0.077 0.091 
19.0 27.0 0.007 0.011 0.279 0.010 0.198 0.013 0.091 0.038 0.110 0.123 0.027 0.035 0.013 0.139 0.058 0.121 0.017 0.083 0.118 0.169 
20.0 27.0 0.023 0.027 0.249 0.005 0.232 0.029 0.042 0.010 0.112 0.119 0.012 0.103 0.035 0.059 0.057 0.159 0.058 0.051 0.070 0.126 
21.0 27.0 0.061 0.042 0.208 0.022 0.249 0.050 0.005 0.027 0.102 0.084 0.006 0.140 0.058 0.044 0.021 0.112 0.094 0.137 0.029 0.008 
22.0 27.0 0.106 0.051 0.158 0.035 0.247 0.068 0.043 0.067 0.087 0.022 0.026 0.127 0.065 0.121 0.035 0.012 0.063 0.122 0.090 0.090 
23.0 27.0 0.153 0.048 0.103 0.035 0.230 0.071 0.071 0.094 0.069 0.048 0.050 0.066 0.044 0.131 0.070 0.074 0.008 0.035 0.065 0.089 
24.0 27.0 0.197 0.027 0.049 0.016 0.203 0.051 0.092 0.096 0.045 0.097 0.068 0.009 0.004 0.082 0.063 0.098 0.056 0.044 0.003 0.027 
25.0 27.0 0.233 0.007 0.002 0.018 0.171 0.007 0.107 0.066 0.013 0.105 0.069 0.062 0.038 0.013 0.024 0.065 0.054 0.067 0.037 0.027 
26.0 27.0 0.262 0.038 0.045 0.053 0.136 0.043 0.115 0.017 0.023 0.073 0.048 0.074 0.053 0.035 0.012 0.016 0.023 0.044 0.033 0.039 
27.0 27.0 0.287 0.054 0.086 0.071 0.096 0.078 0.111 0.029 0.052 0.024 0.017 0.051 0.042 0.045 0.026 0.015 0.003 0.013 0.014 0.025 
28.0 27.0 0.306 0.047 0.123 0.065 0.051 0.086 0.093 0.054 0.065 0.016 0.009 0.018 0.020 0.030 0.021 0.020 0.011 0.004 0.001 0.010 
29.0 27.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 27.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 28.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 28.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 28.0 0.192 0.041 0.056 0.059 0.082 0.068 0.088 0.032 0.040 0.006 0.014 0.030 0.036 0.033 0.027 0.017 0.010 0.001 0.003 0.009 
4.0 28.0 0.172 0.042 0.025 0.060 0.109 0.056 0.087 0.008 0.012 0.039 0.046 0.051 0.053 0.035 0.023 0.004 0.007 0.017 0.021 0.019 
5.0 28.0 0.156 0.037 0.001 0.050 0.125 0.030 0.068 0.027 0.029 0.071 0.072 0.058 0.048 0.016 0.007 0.024 0.041 0.036 0.041 0.020 
6.0 28.0 0.145 0.030 0.022 0.034 0.130 0.003 0.042 0.060 0.063 0.086 0.071 0.039 0.008 0.023 0.056 0.052 0.067 0.036 0.028 0.002 
7.0 28.0 0.134 0.023 0.044 0.016 0.133 0.036 0.018 0.083 0.077 0.077 0.041 0.002 0.052 0.066 0.087 0.060 0.043 0.008 0.035 0.034 
8.0 28.0 0.121 0.016 0.069 0.003 0.137 0.063 0.001 0.088 0.071 0.042 0.006 0.054 0.094 0.089 0.066 0.033 0.036 0.040 0.101 0.053 
9.0 28.0 0.107 0.006 0.098 0.018 0.140 0.077 0.012 0.075 0.052 0.009 0.047 0.095 0.092 0.076 0.005 0.022 0.115 0.079 0.096 0.037 
10.0 28.0 0.093 0.004 0.128 0.029 0.140 0.079 0.024 0.047 0.031 0.061 0.066 0.109 0.046 0.025 0.085 0.080 0.128 0.078 0.004 0.016 
11.0 28.0 0.081 0.015 0.157 0.033 0.133 0.071 0.037 0.012 0.015 0.100 0.060 0.088 0.021 0.045 0.126 0.108 0.053 0.026 0.128 0.075 
12.0 28.0 0.071 0.023 0.183 0.031 0.118 0.057 0.051 0.022 0.006 0.116 0.036 0.039 0.079 0.107 0.103 0.086 0.069 0.052 0.177 0.095 
13.0 28.0 0.063 0.028 0.204 0.026 0.093 0.041 0.066 0.051 0.002 0.109 0.003 0.024 0.104 0.133 0.024 0.018 0.162 0.113 0.100 0.053 
14.0 28.0 0.055 0.028 0.221 0.018 0.060 0.027 0.078 0.071 0.002 0.078 0.025 0.081 0.083 0.110 0.069 0.064 0.157 0.111 0.058 0.030 
15.0 28.0 0.047 0.024 0.231 0.012 0.022 0.014 0.084 0.083 0.001 0.034 0.041 0.116 0.031 0.047 0.127 0.118 0.062 0.048 0.175 0.094 
16.0 28.0 0.037 0.017 0.235 0.009 0.019 0.002 0.083 0.086 0.000 0.017 0.042 0.119 0.032 0.030 0.125 0.121 0.066 0.040 0.170 0.095 
17.0 28.0 0.023 0.008 0.232 0.008 0.058 0.010 0.075 0.081 0.002 0.065 0.026 0.091 0.083 0.095 0.064 0.072 0.154 0.105 0.051 0.036 
18.0 28.0 0.004 0.003 0.221 0.012 0.092 0.024 0.062 0.066 0.003 0.102 0.003 0.038 0.101 0.124 0.027 0.006 0.151 0.111 0.097 0.042 
19.0 28.0 0.019 0.016 0.202 0.020 0.118 0.041 0.046 0.041 0.002 0.120 0.037 0.026 0.077 0.107 0.104 0.074 0.061 0.060 0.168 0.088 
20.0 28.0 0.048 0.028 0.175 0.030 0.134 0.060 0.032 0.008 0.006 0.113 0.065 0.082 0.018 0.050 0.126 0.102 0.058 0.015 0.117 0.075 
21.0 28.0 0.080 0.037 0.141 0.039 0.139 0.078 0.021 0.031 0.022 0.079 0.074 0.111 0.052 0.021 0.082 0.079 0.131 0.068 0.008 0.023 
22.0 28.0 0.113 0.039 0.104 0.041 0.135 0.088 0.013 0.067 0.045 0.026 0.055 0.102 0.100 0.075 0.003 0.023 0.110 0.072 0.100 0.029 
23.0 28.0 0.142 0.028 0.069 0.031 0.127 0.082 0.005 0.089 0.067 0.029 0.011 0.062 0.098 0.090 0.071 0.031 0.026 0.036 0.091 0.044 
24.0 28.0 0.162 0.006 0.040 0.009 0.121 0.058 0.010 0.090 0.077 0.069 0.037 0.011 0.053 0.068 0.086 0.056 0.045 0.008 0.025 0.027 
25.0 28.0 0.173 0.022 0.019 0.022 0.119 0.019 0.032 0.068 0.064 0.082 0.067 0.030 0.005 0.029 0.053 0.050 0.062 0.033 0.027 0.002 
26.0 28.0 0.181 0.048 0.001 0.051 0.115 0.023 0.058 0.032 0.032 0.067 0.066 0.048 0.040 0.007 0.009 0.027 0.037 0.034 0.035 0.019 
27.0 28.0 0.191 0.062 0.023 0.069 0.103 0.056 0.077 0.004 0.006 0.037 0.043 0.043 0.045 0.025 0.017 0.003 0.009 0.020 0.020 0.021 
28.0 28.0 0.206 0.061 0.050 0.071 0.079 0.071 0.080 0.031 0.033 0.006 0.014 0.025 0.031 0.024 0.020 0.008 0.005 0.006 0.006 0.014 
29.0 28.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 28.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 29.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 29.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 29.0 0.124 0.036 0.006 0.047 0.091 0.045 0.067 0.011 0.010 0.018 0.031 0.027 0.038 0.019 0.021 0.004 0.003 0.007 0.008 0.009 
4.0 29.0 0.110 0.033 0.014 0.044 0.102 0.032 0.051 0.008 0.024 0.038 0.058 0.033 0.046 0.012 0.010 0.009 0.016 0.016 0.023 0.010 
5.0 29.0 0.106 0.029 0.026 0.036 0.098 0.013 0.022 0.030 0.062 0.051 0.072 0.028 0.028 0.005 0.023 0.024 0.045 0.018 0.033 0.001 
6.0 29.0 0.108 0.024 0.032 0.026 0.085 0.010 0.010 0.049 0.086 0.054 0.056 0.011 0.020 0.027 0.066 0.029 0.057 0.006 0.012 0.014 
7.0 29.0 0.110 0.020 0.038 0.013 0.073 0.033 0.034 0.062 0.085 0.044 0.012 0.014 0.077 0.042 0.084 0.022 0.024 0.013 0.044 0.021 
8.0 29.0 0.109 0.014 0.049 0.001 0.065 0.053 0.045 0.065 0.058 0.021 0.044 0.041 0.110 0.046 0.051 0.003 0.052 0.029 0.094 0.015 
9.0 29.0 0.103 0.007 0.065 0.014 0.062 0.067 0.045 0.056 0.019 0.012 0.088 0.061 0.095 0.033 0.026 0.022 0.119 0.033 0.077 0.002 
10.0 29.0 0.095 0.001 0.086 0.024 0.062 0.071 0.037 0.036 0.021 0.046 0.102 0.067 0.033 0.005 0.106 0.043 0.121 0.024 0.018 0.019 
11.0 29.0 0.084 0.009 0.108 0.030 0.060 0.067 0.029 0.010 0.049 0.073 0.082 0.053 0.050 0.032 0.143 0.050 0.040 0.001 0.129 0.029 
12.0 29.0 0.074 0.016 0.128 0.031 0.055 0.058 0.021 0.018 0.062 0.086 0.037 0.022 0.118 0.063 0.110 0.036 0.082 0.027 0.168 0.027 
13.0 29.0 0.063 0.019 0.146 0.029 0.044 0.044 0.016 0.043 0.058 0.081 0.019 0.018 0.144 0.077 0.019 0.004 0.173 0.046 0.090 0.011 
14.0 29.0 0.052 0.019 0.160 0.026 0.028 0.030 0.013 0.061 0.041 0.058 0.068 0.054 0.114 0.063 0.085 0.034 0.165 0.043 0.060 0.011 
15.0 29.0 0.039 0.017 0.168 0.022 0.009 0.016 0.011 0.073 0.015 0.025 0.095 0.077 0.043 0.028 0.152 0.060 0.066 0.018 0.170 0.028 
16.0 29.0 0.025 0.011 0.170 0.021 0.012 0.002 0.010 0.075 0.013 0.013 0.095 0.079 0.042 0.016 0.150 0.061 0.067 0.016 0.167 0.028 
17.0 29.0 0.008 0.004 0.166 0.021 0.031 0.013 0.010 0.070 0.040 0.050 0.068 0.060 0.111 0.053 0.082 0.039 0.159 0.042 0.055 0.014 
18.0 29.0 0.012 0.005 0.155 0.024 0.046 0.029 0.011 0.055 0.059 0.076 0.019 0.026 0.138 0.069 0.020 0.003 0.161 0.047 0.085 0.008 
19.0 29.0 0.035 0.014 0.138 0.029 0.056 0.045 0.015 0.033 0.066 0.088 0.037 0.015 0.114 0.061 0.107 0.029 0.076 0.033 0.158 0.025 
20.0 29.0 0.061 0.022 0.116 0.033 0.060 0.060 0.023 0.005 0.056 0.081 0.085 0.048 0.046 0.033 0.139 0.044 0.043 0.008 0.120 0.031 
21.0 29.0 0.087 0.025 0.090 0.035 0.058 0.071 0.035 0.025 0.028 0.058 0.107 0.066 0.038 0.003 0.102 0.041 0.121 0.015 0.010 0.025 
22.0 29.0 0.109 0.022 0.066 0.031 0.055 0.074 0.045 0.050 0.014 0.024 0.092 0.064 0.100 0.032 0.019 0.022 0.113 0.027 0.079 0.009 
23.0 29.0 0.123 0.011 0.047 0.019 0.055 0.065 0.049 0.063 0.056 0.010 0.046 0.046 0.110 0.046 0.054 0.002 0.043 0.024 0.084 0.008 
24.0 29.0 0.127 0.006 0.036 0.001 0.063 0.046 0.039 0.063 0.083 0.036 0.011 0.020 0.074 0.044 0.080 0.021 0.026 0.010 0.034 0.015 
25.0 29.0 0.124 0.024 0.031 0.020 0.077 0.019 0.015 0.052 0.084 0.048 0.052 0.004 0.019 0.030 0.060 0.029 0.051 0.008 0.013 0.008 
26.0 29.0 0.120 0.040 0.027 0.039 0.091 0.008 0.017 0.032 0.060 0.046 0.064 0.021 0.022 0.011 0.023 0.025 0.039 0.019 0.028 0.005 
27.0 29.0 0.121 0.050 0.017 0.052 0.097 0.032 0.045 0.009 0.024 0.034 0.051 0.026 0.037 0.005 0.005 0.013 0.016 0.019 0.020 0.013 
28.0 29.0 0.132 0.052 0.001 0.056 0.088 0.047 0.061 0.011 0.007 0.016 0.028 0.021 0.032 0.012 0.015 0.002 0.001 0.012 0.009 0.013 
29.0 29.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 29.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 30.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 30.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 30.0 0.077 0.025 0.023 0.032 0.087 0.024 0.045 0.002 0.011 0.020 0.037 0.018 0.033 0.007 0.012 0.004 0.004 0.008 0.009 0.005 
4.0 30.0 0.069 0.022 0.036 0.028 0.087 0.014 0.023 0.014 0.042 0.028 0.055 0.016 0.031 0.002 0.002 0.012 0.019 0.010 0.018 0.002 
5.0 30.0 0.071 0.019 0.040 0.024 0.073 0.002 0.008 0.025 0.073 0.031 0.059 0.008 0.010 0.013 0.030 0.016 0.037 0.004 0.020 0.007 
6.0 30.0 0.078 0.018 0.038 0.018 0.052 0.010 0.039 0.033 0.087 0.027 0.037 0.004 0.033 0.021 0.059 0.011 0.039 0.008 0.001 0.013 
7.0 30.0 0.087 0.016 0.035 0.012 0.032 0.024 0.059 0.039 0.076 0.019 0.008 0.016 0.078 0.021 0.065 0.001 0.006 0.016 0.041 0.008 
8.0 30.0 0.093 0.013 0.037 0.003 0.018 0.037 0.066 0.040 0.043 0.006 0.059 0.026 0.099 0.016 0.031 0.010 0.052 0.015 0.070 0.005 
9.0 30.0 0.093 0.008 0.044 0.007 0.011 0.048 0.058 0.035 0.003 0.011 0.097 0.032 0.078 0.006 0.035 0.016 0.099 0.006 0.050 0.015 
10.0 30.0 0.089 0.002 0.056 0.016 0.009 0.054 0.042 0.024 0.047 0.029 0.106 0.033 0.018 0.006 0.099 0.016 0.093 0.004 0.024 0.014 
11.0 30.0 0.081 0.004 0.071 0.022 0.010 0.053 0.022 0.007 0.079 0.045 0.082 0.025 0.058 0.019 0.125 0.013 0.023 0.009 0.105 0.004 
12.0 30.0 0.071 0.009 0.086 0.025 0.011 0.048 0.002 0.012 0.091 0.052 0.032 0.009 0.120 0.029 0.093 0.006 0.075 0.009 0.129 0.006 
13.0 30.0 0.059 0.012 0.099 0.026 0.010 0.038 0.014 0.030 0.084 0.050 0.029 0.011 0.143 0.033 0.012 0.004 0.146 0.007 0.065 0.007 
14.0 30.0 0.047 0.013 0.110 0.025 0.006 0.027 0.026 0.045 0.059 0.036 0.081 0.029 0.112 0.027 0.080 0.014 0.137 0.003 0.050 0.000 
15.0 30.0 0.032 0.011 0.116 0.024 0.000 0.014 0.032 0.053 0.022 0.015 0.111 0.041 0.043 0.012 0.138 0.020 0.055 0.001 0.134 0.006 
16.0 30.0 0.016 0.007 0.117 0.023 0.006 0.001 0.034 0.055 0.019 0.009 0.111 0.042 0.040 0.005 0.137 0.020 0.054 0.003 0.132 0.006 
17.0 30.0 0.002 0.002 0.113 0.024 0.011 0.012 0.029 0.050 0.056 0.031 0.081 0.032 0.107 0.020 0.078 0.015 0.132 0.006 0.048 0.001 
18.0 30.0 0.021 0.004 0.103 0.025 0.013 0.026 0.019 0.039 0.083 0.047 0.029 0.014 0.136 0.027 0.011 0.007 0.137 0.010 0.060 0.006 
19.0 30.0 0.043 0.009 0.089 0.027 0.013 0.038 0.004 0.022 0.093 0.054 0.031 0.005 0.115 0.026 0.089 0.002 0.071 0.014 0.120 0.005 
20.0 30.0 0.064 0.013 0.073 0.027 0.010 0.048 0.017 0.003 0.083 0.050 0.082 0.022 0.055 0.018 0.121 0.009 0.023 0.015 0.099 0.006 
21.0 30.0 0.083 0.013 0.055 0.025 0.005 0.054 0.039 0.016 0.052 0.037 0.108 0.031 0.021 0.006 0.095 0.013 0.090 0.011 0.020 0.018 
22.0 30.0 0.096 0.008 0.041 0.019 0.004 0.052 0.059 0.030 0.006 0.019 0.099 0.033 0.081 0.006 0.030 0.014 0.093 0.001 0.049 0.020 
23.0 30.0 0.101 0.000 0.033 0.008 0.010 0.044 0.068 0.037 0.040 0.002 0.060 0.029 0.098 0.016 0.033 0.009 0.045 0.010 0.062 0.010 
24.0 30.0 0.097 0.010 0.033 0.004 0.024 0.031 0.062 0.038 0.073 0.012 0.009 0.020 0.075 0.023 0.061 0.001 0.008 0.011 0.033 0.002 
25.0 30.0 0.087 0.020 0.038 0.016 0.046 0.015 0.041 0.033 0.083 0.021 0.032 0.009 0.032 0.023 0.053 0.012 0.035 0.004 0.002 0.006 
26.0 30.0 0.077 0.028 0.042 0.026 0.068 0.001 0.010 0.025 0.068 0.026 0.051 0.002 0.005 0.017 0.028 0.017 0.033 0.007 0.017 0.001 
27.0 30.0 0.075 0.034 0.039 0.034 0.082 0.014 0.020 0.013 0.040 0.024 0.048 0.011 0.024 0.007 0.005 0.015 0.018 0.013 0.017 0.006 
28.0 30.0 0.082 0.037 0.028 0.039 0.084 0.026 0.041 0.001 0.011 0.016 0.033 0.013 0.026 0.002 0.007 0.008 0.006 0.012 0.010 0.010 
29.0 30.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 30.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 



==> pics/SMD1MeanEasyAnis3.csv <==
x y 1M5 1M8 2M5 2M8 3M5 3M8 4M5 4M8 5M5 5M8 6M5 6M8 7M5 7M8 8M5 8M8 9M5 9M8 10M5 10M8 
1.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
4.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
5.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
6.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
7.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
8.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
9.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
10.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
11.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
12.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
13.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
14.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
15.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
16.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
17.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
18.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
19.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
20.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
21.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
22.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
23.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
24.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
25.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
26.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
27.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
28.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
29.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 2.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 2.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 2.0 0.281 0.045 0.089 0.066 0.079 0.076 0.098 0.031 0.049 0.015 0.012 0.041 0.036 0.039 0.026 0.019 0.008 0.003 0.006 0.011 
4.0 2.0 0.259 0.041 0.052 0.060 0.116 0.055 0.104 0.004 0.025 0.057 0.041 0.066 0.051 0.040 0.020 0.003 0.011 0.025 0.024 0.024 
5.0 2.0 0.234 0.019 0.014 0.035 0.147 0.012 0.097 0.050 0.009 0.094 0.065 0.068 0.046 0.009 0.011 0.038 0.042 0.050 0.037 0.026 
6.0 2.0 0.204 0.011 0.028 0.002 0.173 0.034 0.082 0.087 0.041 0.100 0.069 0.032 0.011 0.048 0.050 0.074 0.057 0.047 0.019 0.009 
7.0 2.0 0.167 0.034 0.074 0.023 0.196 0.066 0.064 0.099 0.063 0.069 0.051 0.031 0.034 0.102 0.071 0.073 0.028 0.004 0.043 0.062 
8.0 2.0 0.124 0.045 0.123 0.034 0.214 0.076 0.042 0.085 0.076 0.010 0.024 0.093 0.063 0.114 0.049 0.018 0.040 0.079 0.087 0.085 
9.0 2.0 0.079 0.041 0.170 0.030 0.221 0.069 0.013 0.052 0.084 0.054 0.000 0.126 0.063 0.069 0.004 0.069 0.092 0.121 0.060 0.038 
10.0 2.0 0.038 0.028 0.212 0.019 0.215 0.053 0.022 0.013 0.090 0.103 0.016 0.114 0.039 0.016 0.055 0.135 0.084 0.084 0.032 0.064 
11.0 2.0 0.004 0.010 0.246 0.007 0.193 0.036 0.061 0.022 0.091 0.125 0.025 0.062 0.007 0.104 0.073 0.138 0.017 0.022 0.116 0.141 
12.0 2.0 0.023 0.008 0.269 0.004 0.157 0.022 0.101 0.050 0.084 0.118 0.031 0.011 0.018 0.156 0.051 0.069 0.065 0.136 0.119 0.125 
13.0 2.0 0.041 0.023 0.282 0.006 0.110 0.011 0.135 0.068 0.066 0.087 0.036 0.082 0.025 0.149 0.003 0.043 0.108 0.183 0.030 0.008 
14.0 2.0 0.052 0.035 0.286 0.003 0.056 0.002 0.157 0.076 0.039 0.040 0.041 0.129 0.017 0.082 0.042 0.136 0.079 0.122 0.084 0.127 
15.0 2.0 0.056 0.040 0.283 0.007 0.001 0.008 0.165 0.077 0.005 0.013 0.044 0.140 0.000 0.014 0.059 0.166 0.003 0.005 0.134 0.179 
16.0 2.0 0.057 0.038 0.273 0.017 0.057 0.022 0.159 0.068 0.030 0.063 0.045 0.113 0.014 0.103 0.041 0.120 0.072 0.124 0.086 0.115 
17.0 2.0 0.054 0.027 0.259 0.025 0.107 0.039 0.140 0.048 0.061 0.101 0.044 0.057 0.018 0.154 0.001 0.020 0.099 0.168 0.021 0.017 
18.0 2.0 0.052 0.009 0.241 0.027 0.151 0.055 0.110 0.020 0.084 0.117 0.039 0.014 0.006 0.148 0.044 0.084 0.064 0.114 0.109 0.124 
19.0 2.0 0.051 0.012 0.219 0.021 0.185 0.067 0.074 0.015 0.099 0.106 0.029 0.078 0.020 0.089 0.063 0.145 0.011 0.000 0.114 0.134 
20.0 2.0 0.055 0.032 0.194 0.008 0.210 0.071 0.035 0.051 0.105 0.069 0.013 0.114 0.049 0.003 0.043 0.136 0.075 0.105 0.038 0.050 
21.0 2.0 0.065 0.041 0.165 0.010 0.224 0.062 0.004 0.078 0.103 0.014 0.011 0.111 0.068 0.074 0.007 0.068 0.083 0.141 0.054 0.060 
22.0 2.0 0.084 0.033 0.131 0.022 0.227 0.044 0.041 0.091 0.092 0.044 0.040 0.068 0.061 0.105 0.058 0.016 0.030 0.097 0.082 0.115 
23.0 2.0 0.112 0.012 0.093 0.025 0.220 0.023 0.074 0.086 0.069 0.086 0.065 0.007 0.026 0.083 0.074 0.062 0.037 0.024 0.034 0.093 
24.0 2.0 0.146 0.008 0.051 0.022 0.203 0.004 0.103 0.068 0.035 0.104 0.074 0.049 0.017 0.028 0.051 0.058 0.066 0.025 0.028 0.041 
25.0 2.0 0.183 0.018 0.007 0.021 0.177 0.019 0.122 0.040 0.007 0.095 0.061 0.080 0.045 0.028 0.013 0.019 0.052 0.026 0.051 0.013 
26.0 2.0 0.219 0.015 0.040 0.024 0.140 0.039 0.128 0.007 0.045 0.064 0.031 0.079 0.046 0.060 0.015 0.022 0.022 0.003 0.040 0.010 
27.0 2.0 0.253 0.010 0.085 0.026 0.094 0.052 0.118 0.022 0.070 0.024 0.002 0.055 0.028 0.060 0.020 0.042 0.003 0.026 0.021 0.020 
28.0 2.0 0.279 0.012 0.125 0.018 0.045 0.050 0.095 0.037 0.075 0.007 0.023 0.025 0.007 0.041 0.012 0.039 0.004 0.033 0.009 0.027 
29.0 2.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 2.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 3.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 3.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 3.0 0.393 0.008 0.171 0.030 0.049 0.075 0.119 0.056 0.094 0.016 0.024 0.027 0.019 0.043 0.026 0.031 0.017 0.011 0.003 0.007 
4.0 3.0 0.362 0.008 0.119 0.035 0.115 0.070 0.154 0.031 0.092 0.029 0.003 0.065 0.045 0.059 0.035 0.023 0.011 0.018 0.011 0.029 
5.0 3.0 0.313 0.021 0.053 0.019 0.185 0.040 0.177 0.013 0.068 0.078 0.040 0.084 0.067 0.040 0.028 0.026 0.014 0.059 0.029 0.047 
6.0 3.0 0.251 0.043 0.023 0.004 0.250 0.007 0.182 0.050 0.025 0.097 0.079 0.058 0.069 0.028 0.003 0.084 0.040 0.079 0.032 0.030 
7.0 3.0 0.183 0.056 0.101 0.013 0.304 0.012 0.166 0.063 0.033 0.075 0.109 0.006 0.051 0.099 0.034 0.103 0.049 0.030 0.008 0.067 
8.0 3.0 0.115 0.054 0.175 0.006 0.338 0.009 0.126 0.052 0.098 0.026 0.123 0.073 0.016 0.126 0.059 0.046 0.030 0.081 0.033 0.126 
9.0 3.0 0.054 0.039 0.239 0.013 0.348 0.004 0.065 0.030 0.162 0.026 0.115 0.110 0.029 0.086 0.067 0.059 0.005 0.153 0.048 0.078 
10.0 3.0 0.005 0.018 0.290 0.035 0.332 0.018 0.012 0.008 0.210 0.063 0.082 0.102 0.076 0.001 0.058 0.144 0.033 0.120 0.030 0.065 
11.0 3.0 0.033 0.004 0.326 0.053 0.291 0.025 0.095 0.006 0.232 0.077 0.025 0.058 0.114 0.091 0.033 0.154 0.047 0.009 0.007 0.184 
12.0 3.0 0.057 0.025 0.349 0.063 0.232 0.023 0.173 0.014 0.220 0.071 0.047 0.003 0.130 0.144 0.004 0.081 0.048 0.150 0.025 0.173 
13.0 3.0 0.071 0.042 0.360 0.064 0.158 0.014 0.236 0.017 0.173 0.050 0.119 0.061 0.115 0.139 0.045 0.039 0.039 0.213 0.026 0.022 
14.0 3.0 0.075 0.054 0.360 0.056 0.076 0.003 0.275 0.018 0.096 0.021 0.171 0.098 0.067 0.076 0.078 0.140 0.021 0.142 0.017 0.156 
15.0 3.0 0.073 0.060 0.353 0.041 0.008 0.005 0.288 0.018 0.004 0.012 0.191 0.105 0.000 0.014 0.091 0.171 0.003 0.007 0.013 0.225 
16.0 3.0 0.066 0.056 0.341 0.024 0.088 0.006 0.273 0.016 0.088 0.043 0.174 0.082 0.068 0.097 0.078 0.120 0.027 0.146 0.012 0.140 
17.0 3.0 0.056 0.042 0.324 0.009 0.163 0.002 0.235 0.008 0.165 0.066 0.126 0.034 0.120 0.142 0.044 0.013 0.046 0.194 0.016 0.035 
18.0 3.0 0.046 0.017 0.303 0.004 0.227 0.011 0.177 0.007 0.218 0.074 0.057 0.026 0.142 0.131 0.004 0.098 0.054 0.124 0.012 0.170 
19.0 3.0 0.038 0.016 0.279 0.005 0.279 0.019 0.105 0.029 0.239 0.061 0.019 0.078 0.132 0.067 0.048 0.156 0.046 0.017 0.012 0.171 
20.0 3.0 0.037 0.049 0.250 0.020 0.317 0.018 0.027 0.052 0.228 0.025 0.086 0.103 0.093 0.023 0.081 0.133 0.020 0.137 0.035 0.047 
21.0 3.0 0.047 0.069 0.216 0.043 0.339 0.004 0.050 0.066 0.187 0.025 0.133 0.087 0.036 0.095 0.092 0.045 0.022 0.163 0.040 0.100 
22.0 3.0 0.072 0.064 0.172 0.059 0.342 0.021 0.120 0.063 0.123 0.071 0.150 0.035 0.026 0.112 0.074 0.049 0.059 0.087 0.012 0.150 
23.0 3.0 0.115 0.034 0.116 0.058 0.323 0.045 0.173 0.044 0.046 0.095 0.135 0.029 0.072 0.069 0.033 0.088 0.069 0.019 0.031 0.090 
24.0 3.0 0.173 0.006 0.049 0.041 0.281 0.058 0.204 0.017 0.028 0.092 0.094 0.076 0.090 0.002 0.012 0.060 0.047 0.058 0.051 0.031 
25.0 3.0 0.239 0.037 0.024 0.020 0.220 0.063 0.208 0.013 0.087 0.065 0.039 0.090 0.077 0.059 0.037 0.003 0.014 0.032 0.042 0.024 
26.0 3.0 0.301 0.054 0.098 0.008 0.145 0.061 0.186 0.038 0.120 0.024 0.012 0.070 0.043 0.077 0.037 0.045 0.009 0.016 0.021 0.005 
27.0 3.0 0.351 0.064 0.162 0.018 0.067 0.049 0.145 0.051 0.123 0.014 0.044 0.034 0.007 0.060 0.021 0.055 0.011 0.041 0.008 0.029 
28.0 3.0 0.379 0.074 0.209 0.037 0.002 0.026 0.096 0.046 0.104 0.032 0.055 0.006 0.016 0.032 0.004 0.041 0.004 0.042 0.004 0.036 
29.0 3.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 3.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 4.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 4.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 4.0 0.508 0.114 0.262 0.068 0.003 0.032 0.130 0.070 0.140 0.059 0.068 0.014 0.010 0.024 0.019 0.031 0.023 0.021 0.014 0.005 
4.0 4.0 0.466 0.104 0.194 0.047 0.101 0.062 0.201 0.080 0.170 0.040 0.054 0.023 0.025 0.052 0.047 0.039 0.036 0.015 0.012 0.023 
5.0 4.0 0.390 0.097 0.097 0.029 0.216 0.079 0.264 0.071 0.167 0.003 0.005 0.058 0.080 0.061 0.074 0.024 0.034 0.039 0.007 0.047 
6.0 4.0 0.291 0.089 0.017 0.010 0.328 0.094 0.297 0.058 0.116 0.028 0.077 0.065 0.139 0.027 0.077 0.043 0.002 0.073 0.044 0.047 
7.0 4.0 0.188 0.071 0.130 0.025 0.417 0.115 0.285 0.049 0.016 0.040 0.172 0.043 0.165 0.029 0.032 0.078 0.066 0.054 0.074 0.036 
8.0 4.0 0.094 0.045 0.230 0.062 0.469 0.138 0.225 0.042 0.116 0.043 0.245 0.015 0.130 0.062 0.058 0.058 0.126 0.031 0.061 0.099 
9.0 4.0 0.017 0.016 0.309 0.101 0.479 0.153 0.125 0.026 0.248 0.048 0.263 0.010 0.028 0.058 0.158 0.008 0.132 0.096 0.013 0.080 
10.0 4.0 0.039 0.011 0.366 0.131 0.450 0.151 0.000 0.002 0.350 0.056 0.210 0.014 0.115 0.028 0.215 0.059 0.056 0.092 0.115 0.024 
11.0 4.0 0.076 0.033 0.403 0.150 0.389 0.132 0.131 0.034 0.398 0.063 0.092 0.014 0.249 0.010 0.187 0.076 0.081 0.018 0.173 0.119 
12.0 4.0 0.097 0.051 0.422 0.158 0.303 0.098 0.251 0.069 0.379 0.063 0.063 0.014 0.322 0.031 0.070 0.047 0.210 0.072 0.129 0.123 
13.0 4.0 0.104 0.067 0.428 0.153 0.202 0.054 0.345 0.096 0.296 0.050 0.219 0.021 0.301 0.030 0.098 0.011 0.255 0.115 0.012 0.029 
14.0 4.0 0.101 0.077 0.423 0.138 0.093 0.010 0.401 0.107 0.161 0.027 0.329 0.024 0.179 0.013 0.241 0.051 0.168 0.078 0.167 0.094 
15.0 4.0 0.091 0.082 0.412 0.115 0.016 0.028 0.418 0.106 0.002 0.002 0.369 0.028 0.002 0.010 0.296 0.062 0.002 0.006 0.230 0.140 
16.0 4.0 0.076 0.079 0.396 0.090 0.121 0.056 0.394 0.095 0.155 0.022 0.331 0.032 0.174 0.029 0.241 0.037 0.171 0.080 0.162 0.081 
17.0 4.0 0.058 0.062 0.376 0.065 0.218 0.071 0.335 0.078 0.286 0.040 0.224 0.032 0.297 0.034 0.100 0.015 0.257 0.098 0.007 0.034 
18.0 4.0 0.039 0.029 0.354 0.048 0.302 0.074 0.246 0.062 0.371 0.052 0.076 0.036 0.332 0.018 0.070 0.061 0.222 0.045 0.144 0.114 
19.0 4.0 0.023 0.018 0.329 0.049 0.372 0.075 0.136 0.051 0.399 0.066 0.080 0.034 0.273 0.025 0.203 0.073 0.089 0.043 0.200 0.095 
20.0 4.0 0.015 0.068 0.299 0.067 0.424 0.086 0.015 0.040 0.366 0.085 0.209 0.021 0.142 0.059 0.251 0.038 0.070 0.100 0.139 0.009 
21.0 4.0 0.022 0.105 0.261 0.095 0.455 0.109 0.105 0.021 0.278 0.100 0.282 0.022 0.015 0.071 0.202 0.028 0.176 0.085 0.009 0.096 
22.0 4.0 0.051 0.108 0.209 0.117 0.457 0.142 0.210 0.017 0.150 0.099 0.282 0.066 0.144 0.040 0.086 0.070 0.182 0.013 0.102 0.101 
23.0 4.0 0.109 0.069 0.137 0.109 0.425 0.165 0.284 0.061 0.010 0.069 0.212 0.095 0.199 0.021 0.033 0.056 0.104 0.048 0.126 0.037 
24.0 4.0 0.192 0.006 0.045 0.067 0.356 0.158 0.315 0.097 0.111 0.020 0.106 0.091 0.177 0.070 0.099 0.004 0.011 0.044 0.079 0.027 
25.0 4.0 0.289 0.071 0.060 0.009 0.255 0.121 0.297 0.111 0.185 0.029 0.002 0.060 0.105 0.086 0.099 0.049 0.043 0.006 0.021 0.014 
26.0 4.0 0.380 0.127 0.163 0.057 0.138 0.067 0.239 0.100 0.204 0.061 0.069 0.017 0.028 0.066 0.060 0.066 0.046 0.046 0.009 0.025 
27.0 4.0 0.446 0.163 0.245 0.106 0.026 0.016 0.162 0.071 0.177 0.069 0.095 0.017 0.024 0.032 0.016 0.052 0.023 0.054 0.010 0.044 
28.0 4.0 0.474 0.180 0.296 0.139 0.061 0.046 0.086 0.033 0.128 0.054 0.088 0.029 0.044 0.008 0.010 0.030 0.002 0.042 0.001 0.043 
29.0 4.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 4.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 5.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 5.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 5.0 0.595 0.268 0.341 0.213 0.049 0.065 0.130 0.060 0.178 0.102 0.113 0.068 0.043 0.022 0.008 0.013 0.027 0.023 0.025 0.015 
4.0 5.0 0.546 0.246 0.262 0.167 0.077 0.019 0.236 0.126 0.242 0.138 0.114 0.061 0.005 0.009 0.054 0.040 0.062 0.035 0.038 0.015 
5.0 5.0 0.444 0.199 0.137 0.094 0.234 0.116 0.339 0.188 0.266 0.146 0.059 0.025 0.087 0.057 0.121 0.063 0.086 0.028 0.023 0.017 
6.0 5.0 0.311 0.136 0.012 0.006 0.389 0.216 0.401 0.226 0.210 0.114 0.066 0.039 0.205 0.097 0.160 0.054 0.048 0.017 0.053 0.049 
7.0 5.0 0.177 0.070 0.155 0.085 0.510 0.297 0.396 0.228 0.070 0.044 0.227 0.108 0.284 0.113 0.109 0.017 0.078 0.057 0.150 0.046 
8.0 5.0 0.061 0.013 0.275 0.161 0.577 0.344 0.317 0.187 0.124 0.054 0.362 0.165 0.255 0.091 0.048 0.041 0.228 0.076 0.171 0.015 
9.0 5.0 0.027 0.029 0.364 0.216 0.586 0.351 0.181 0.110 0.324 0.158 0.410 0.185 0.095 0.026 0.250 0.097 0.284 0.065 0.036 0.032 
10.0 5.0 0.085 0.055 0.423 0.249 0.544 0.320 0.013 0.010 0.478 0.240 0.339 0.153 0.148 0.065 0.382 0.127 0.160 0.019 0.204 0.064 
11.0 5.0 0.119 0.070 0.456 0.263 0.463 0.261 0.161 0.094 0.550 0.279 0.162 0.072 0.383 0.153 0.354 0.110 0.111 0.050 0.370 0.072 
12.0 5.0 0.135 0.081 0.470 0.263 0.355 0.184 0.317 0.184 0.525 0.263 0.076 0.038 0.516 0.202 0.152 0.041 0.383 0.111 0.305 0.044 
13.0 5.0 0.136 0.091 0.469 0.251 0.232 0.098 0.438 0.249 0.409 0.197 0.313 0.146 0.489 0.188 0.149 0.057 0.491 0.130 0.010 0.013 
14.0 5.0 0.126 0.100 0.459 0.228 0.102 0.013 0.508 0.278 0.221 0.095 0.480 0.218 0.292 0.110 0.409 0.141 0.332 0.086 0.333 0.073 
15.0 5.0 0.110 0.106 0.442 0.197 0.027 0.062 0.526 0.273 0.000 0.018 0.538 0.238 0.006 0.003 0.509 0.172 0.003 0.003 0.477 0.098 
16.0 5.0 0.088 0.104 0.423 0.160 0.150 0.122 0.493 0.240 0.216 0.120 0.478 0.205 0.279 0.109 0.411 0.141 0.324 0.086 0.333 0.074 
17.0 5.0 0.062 0.088 0.401 0.123 0.262 0.161 0.415 0.188 0.394 0.196 0.316 0.132 0.473 0.180 0.159 0.063 0.483 0.135 0.002 0.014 
18.0 5.0 0.036 0.050 0.378 0.095 0.360 0.182 0.299 0.129 0.508 0.239 0.092 0.039 0.520 0.201 0.139 0.033 0.402 0.130 0.312 0.057 
19.0 5.0 0.012 0.009 0.353 0.089 0.442 0.194 0.156 0.071 0.539 0.251 0.141 0.056 0.410 0.170 0.362 0.113 0.136 0.073 0.410 0.104 
20.0 5.0 0.004 0.078 0.324 0.108 0.504 0.212 0.000 0.012 0.485 0.237 0.328 0.139 0.187 0.097 0.423 0.156 0.164 0.015 0.255 0.103 
21.0 5.0 0.003 0.136 0.286 0.145 0.540 0.246 0.156 0.054 0.353 0.196 0.423 0.200 0.069 0.006 0.311 0.143 0.340 0.099 0.026 0.046 
22.0 5.0 0.027 0.155 0.230 0.175 0.542 0.289 0.290 0.134 0.166 0.116 0.402 0.218 0.262 0.112 0.094 0.067 0.310 0.129 0.225 0.041 
23.0 5.0 0.094 0.110 0.147 0.162 0.499 0.308 0.380 0.210 0.032 0.004 0.278 0.174 0.323 0.174 0.101 0.038 0.138 0.076 0.227 0.079 
24.0 5.0 0.196 0.011 0.036 0.091 0.406 0.271 0.408 0.250 0.191 0.106 0.109 0.082 0.257 0.164 0.186 0.110 0.031 0.016 0.109 0.044 
25.0 5.0 0.318 0.111 0.094 0.023 0.271 0.174 0.368 0.231 0.276 0.171 0.041 0.015 0.127 0.097 0.158 0.116 0.100 0.077 0.011 0.023 
26.0 5.0 0.433 0.220 0.219 0.140 0.118 0.046 0.276 0.160 0.276 0.171 0.125 0.074 0.010 0.023 0.078 0.076 0.082 0.084 0.040 0.061 
27.0 5.0 0.510 0.287 0.315 0.228 0.021 0.072 0.165 0.069 0.218 0.123 0.141 0.083 0.056 0.022 0.010 0.031 0.034 0.058 0.026 0.061 
28.0 5.0 0.535 0.305 0.364 0.267 0.119 0.150 0.067 0.009 0.141 0.059 0.115 0.060 0.070 0.032 0.024 0.005 0.002 0.032 0.004 0.045 
29.0 5.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 5.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 6.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 6.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 6.0 0.621 0.405 0.386 0.353 0.093 0.176 0.119 0.028 0.200 0.128 0.146 0.123 0.071 0.077 0.004 0.021 0.029 0.015 0.034 0.023 
4.0 6.0 0.570 0.375 0.302 0.290 0.047 0.051 0.248 0.153 0.290 0.231 0.162 0.159 0.030 0.059 0.057 0.025 0.082 0.058 0.060 0.046 
5.0 6.0 0.453 0.285 0.162 0.159 0.229 0.136 0.380 0.295 0.336 0.301 0.105 0.134 0.086 0.030 0.155 0.107 0.129 0.102 0.049 0.042 
6.0 6.0 0.300 0.164 0.006 0.005 0.412 0.325 0.464 0.394 0.281 0.279 0.051 0.017 0.251 0.167 0.226 0.176 0.090 0.084 0.059 0.034 
7.0 6.0 0.148 0.052 0.165 0.148 0.552 0.466 0.465 0.408 0.116 0.148 0.260 0.165 0.373 0.280 0.174 0.152 0.084 0.041 0.211 0.138 
8.0 6.0 0.022 0.030 0.294 0.254 0.626 0.531 0.376 0.332 0.122 0.056 0.443 0.327 0.351 0.282 0.037 0.009 0.307 0.204 0.261 0.179 
9.0 6.0 0.069 0.076 0.384 0.317 0.633 0.523 0.218 0.189 0.368 0.268 0.513 0.397 0.151 0.140 0.315 0.207 0.405 0.284 0.077 0.064 
10.0 6.0 0.125 0.095 0.439 0.344 0.582 0.460 0.023 0.017 0.557 0.427 0.433 0.339 0.166 0.097 0.508 0.356 0.246 0.181 0.274 0.167 
11.0 6.0 0.155 0.099 0.466 0.349 0.489 0.363 0.176 0.153 0.645 0.496 0.215 0.168 0.477 0.330 0.483 0.343 0.130 0.077 0.527 0.335 
12.0 6.0 0.164 0.099 0.473 0.340 0.370 0.247 0.352 0.294 0.616 0.463 0.080 0.062 0.655 0.461 0.218 0.155 0.515 0.341 0.448 0.284 
13.0 6.0 0.161 0.104 0.466 0.323 0.236 0.125 0.486 0.391 0.479 0.340 0.374 0.283 0.625 0.433 0.183 0.129 0.674 0.445 0.030 0.022 
14.0 6.0 0.147 0.113 0.449 0.295 0.097 0.006 0.561 0.432 0.256 0.156 0.579 0.427 0.376 0.245 0.531 0.367 0.462 0.296 0.461 0.293 
15.0 6.0 0.126 0.124 0.429 0.258 0.039 0.101 0.578 0.420 0.003 0.045 0.649 0.460 0.010 0.018 0.666 0.448 0.013 0.009 0.672 0.416 
16.0 6.0 0.101 0.131 0.405 0.212 0.167 0.188 0.538 0.364 0.255 0.225 0.573 0.384 0.351 0.264 0.537 0.345 0.435 0.298 0.471 0.279 
17.0 6.0 0.071 0.122 0.381 0.162 0.283 0.249 0.448 0.276 0.460 0.356 0.373 0.225 0.593 0.414 0.205 0.111 0.651 0.425 0.006 0.018 
18.0 6.0 0.039 0.088 0.357 0.120 0.384 0.281 0.317 0.173 0.587 0.421 0.098 0.028 0.646 0.429 0.186 0.150 0.538 0.338 0.436 0.285 
19.0 6.0 0.009 0.024 0.333 0.101 0.467 0.296 0.157 0.070 0.618 0.422 0.183 0.160 0.500 0.315 0.472 0.331 0.176 0.096 0.568 0.360 
20.0 6.0 0.014 0.060 0.307 0.114 0.529 0.312 0.018 0.030 0.547 0.367 0.404 0.304 0.214 0.117 0.542 0.368 0.226 0.167 0.347 0.218 
21.0 6.0 0.020 0.140 0.272 0.154 0.565 0.344 0.190 0.134 0.386 0.263 0.510 0.377 0.107 0.107 0.385 0.255 0.452 0.318 0.044 0.034 
22.0 6.0 0.004 0.179 0.219 0.194 0.565 0.387 0.337 0.244 0.164 0.108 0.472 0.355 0.341 0.280 0.100 0.041 0.398 0.275 0.306 0.216 
23.0 6.0 0.071 0.142 0.135 0.183 0.514 0.400 0.431 0.339 0.066 0.078 0.312 0.229 0.401 0.328 0.147 0.156 0.164 0.085 0.297 0.198 
24.0 6.0 0.178 0.027 0.020 0.096 0.409 0.337 0.452 0.373 0.245 0.235 0.104 0.051 0.305 0.242 0.243 0.230 0.057 0.099 0.134 0.059 
25.0 6.0 0.310 0.132 0.118 0.055 0.256 0.191 0.396 0.316 0.329 0.301 0.072 0.104 0.137 0.089 0.195 0.175 0.136 0.158 0.023 0.075 
26.0 6.0 0.433 0.281 0.251 0.215 0.087 0.017 0.282 0.188 0.314 0.258 0.162 0.164 0.011 0.038 0.089 0.074 0.105 0.118 0.058 0.101 
27.0 6.0 0.512 0.372 0.347 0.326 0.062 0.158 0.153 0.046 0.235 0.152 0.169 0.140 0.078 0.078 0.006 0.007 0.041 0.054 0.037 0.074 
28.0 6.0 0.531 0.385 0.390 0.360 0.161 0.245 0.044 0.062 0.140 0.046 0.129 0.078 0.087 0.063 0.034 0.022 0.004 0.016 0.006 0.041 
29.0 6.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 6.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 7.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 7.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 7.0 0.562 0.435 0.376 0.405 0.120 0.247 0.097 0.027 0.196 0.122 0.158 0.148 0.086 0.116 0.011 0.051 0.030 0.006 0.038 0.027 
4.0 7.0 0.515 0.407 0.299 0.341 0.017 0.110 0.230 0.141 0.298 0.267 0.183 0.221 0.047 0.116 0.056 0.019 0.091 0.071 0.071 0.075 
5.0 7.0 0.401 0.297 0.164 0.187 0.197 0.121 0.369 0.328 0.355 0.384 0.129 0.215 0.079 0.037 0.168 0.131 0.149 0.160 0.062 0.094 
6.0 7.0 0.250 0.150 0.004 0.012 0.380 0.352 0.461 0.464 0.306 0.377 0.034 0.070 0.262 0.196 0.254 0.260 0.112 0.168 0.062 0.051 
7.0 7.0 0.102 0.022 0.153 0.173 0.519 0.517 0.467 0.488 0.140 0.218 0.259 0.181 0.403 0.383 0.204 0.259 0.084 0.045 0.238 0.204 
8.0 7.0 0.018 0.062 0.274 0.282 0.592 0.584 0.380 0.395 0.105 0.044 0.458 0.411 0.389 0.411 0.026 0.058 0.338 0.287 0.301 0.314 
9.0 7.0 0.101 0.098 0.355 0.337 0.595 0.564 0.223 0.221 0.360 0.313 0.539 0.515 0.179 0.224 0.334 0.269 0.456 0.444 0.098 0.150 
10.0 7.0 0.151 0.103 0.400 0.354 0.543 0.484 0.028 0.016 0.556 0.511 0.459 0.444 0.162 0.105 0.553 0.505 0.286 0.308 0.300 0.235 
11.0 7.0 0.174 0.095 0.418 0.350 0.450 0.372 0.168 0.178 0.648 0.592 0.234 0.223 0.498 0.430 0.532 0.501 0.131 0.085 0.593 0.530 
12.0 7.0 0.179 0.087 0.418 0.339 0.333 0.245 0.340 0.336 0.618 0.546 0.074 0.073 0.692 0.611 0.249 0.236 0.562 0.495 0.513 0.470 
13.0 7.0 0.173 0.089 0.405 0.323 0.205 0.113 0.469 0.441 0.478 0.394 0.379 0.355 0.664 0.573 0.187 0.171 0.745 0.663 0.046 0.044 
14.0 7.0 0.159 0.105 0.384 0.299 0.074 0.017 0.538 0.481 0.252 0.169 0.591 0.532 0.401 0.317 0.565 0.509 0.516 0.441 0.507 0.450 
15.0 7.0 0.140 0.129 0.359 0.262 0.052 0.134 0.550 0.461 0.008 0.073 0.661 0.566 0.015 0.035 0.713 0.617 0.025 0.014 0.749 0.644 
16.0 7.0 0.115 0.153 0.333 0.212 0.168 0.230 0.506 0.387 0.258 0.285 0.579 0.458 0.363 0.357 0.575 0.461 0.465 0.437 0.533 0.423 
17.0 7.0 0.086 0.163 0.307 0.150 0.271 0.294 0.414 0.276 0.458 0.430 0.371 0.247 0.614 0.541 0.221 0.126 0.702 0.609 0.016 0.047 
18.0 7.0 0.053 0.144 0.283 0.092 0.359 0.322 0.285 0.149 0.577 0.489 0.090 0.005 0.664 0.536 0.193 0.231 0.581 0.457 0.465 0.440 
19.0 7.0 0.019 0.089 0.260 0.055 0.429 0.321 0.130 0.027 0.599 0.465 0.194 0.230 0.507 0.364 0.492 0.455 0.194 0.094 0.614 0.520 
20.0 7.0 0.011 0.006 0.238 0.053 0.479 0.312 0.036 0.081 0.522 0.376 0.411 0.383 0.210 0.095 0.561 0.469 0.232 0.266 0.381 0.275 
21.0 7.0 0.026 0.094 0.210 0.085 0.507 0.320 0.196 0.180 0.358 0.238 0.509 0.438 0.118 0.179 0.394 0.286 0.469 0.435 0.035 0.099 
22.0 7.0 0.014 0.157 0.167 0.131 0.502 0.345 0.331 0.277 0.138 0.060 0.462 0.379 0.350 0.363 0.098 0.015 0.412 0.335 0.311 0.319 
23.0 7.0 0.040 0.145 0.097 0.137 0.450 0.351 0.413 0.356 0.085 0.135 0.296 0.214 0.403 0.381 0.152 0.225 0.169 0.076 0.306 0.253 
24.0 7.0 0.134 0.050 0.006 0.068 0.348 0.286 0.425 0.372 0.253 0.286 0.087 0.020 0.299 0.247 0.246 0.281 0.057 0.154 0.138 0.071 
25.0 7.0 0.252 0.102 0.128 0.072 0.204 0.139 0.362 0.296 0.326 0.331 0.084 0.155 0.128 0.064 0.194 0.185 0.137 0.194 0.021 0.108 
26.0 7.0 0.363 0.251 0.245 0.224 0.046 0.057 0.248 0.151 0.302 0.259 0.167 0.198 0.017 0.079 0.085 0.060 0.105 0.124 0.058 0.118 
27.0 7.0 0.432 0.339 0.327 0.325 0.089 0.203 0.121 0.023 0.217 0.129 0.167 0.147 0.083 0.104 0.005 0.026 0.040 0.043 0.037 0.074 
28.0 7.0 0.443 0.345 0.358 0.343 0.175 0.270 0.019 0.101 0.121 0.020 0.123 0.067 0.088 0.070 0.036 0.036 0.005 0.004 0.006 0.034 
29.0 7.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 7.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 8.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 8.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 8.0 0.411 0.293 0.305 0.303 0.124 0.225 0.063 0.056 0.163 0.074 0.143 0.121 0.083 0.112 0.013 0.060 0.027 0.012 0.037 0.022 
4.0 8.0 0.375 0.278 0.246 0.263 0.016 0.127 0.178 0.078 0.257 0.206 0.170 0.201 0.050 0.127 0.049 0.030 0.085 0.062 0.068 0.076 
5.0 8.0 0.283 0.194 0.138 0.146 0.136 0.059 0.301 0.238 0.313 0.324 0.126 0.213 0.063 0.055 0.153 0.110 0.141 0.158 0.059 0.106 
6.0 8.0 0.160 0.081 0.007 0.011 0.289 0.243 0.383 0.360 0.277 0.334 0.017 0.093 0.231 0.156 0.235 0.247 0.107 0.188 0.059 0.078 
7.0 8.0 0.040 0.013 0.117 0.127 0.405 0.372 0.392 0.385 0.136 0.205 0.217 0.132 0.363 0.342 0.193 0.264 0.074 0.056 0.221 0.196 
8.0 8.0 0.056 0.062 0.211 0.199 0.463 0.418 0.321 0.310 0.075 0.017 0.396 0.343 0.355 0.383 0.015 0.076 0.310 0.264 0.282 0.327 
9.0 8.0 0.120 0.071 0.271 0.229 0.463 0.395 0.189 0.170 0.295 0.243 0.472 0.440 0.171 0.221 0.296 0.232 0.422 0.436 0.097 0.182 
10.0 8.0 0.157 0.059 0.302 0.233 0.417 0.330 0.027 0.009 0.465 0.407 0.405 0.381 0.132 0.077 0.498 0.463 0.269 0.315 0.274 0.214 
11.0 8.0 0.173 0.041 0.309 0.228 0.338 0.244 0.136 0.142 0.543 0.469 0.210 0.190 0.433 0.371 0.484 0.467 0.110 0.063 0.548 0.521 
12.0 8.0 0.176 0.031 0.301 0.223 0.241 0.149 0.276 0.260 0.516 0.425 0.057 0.064 0.607 0.532 0.233 0.223 0.505 0.463 0.480 0.475 
13.0 8.0 0.171 0.037 0.284 0.220 0.137 0.051 0.378 0.336 0.395 0.294 0.321 0.301 0.583 0.494 0.157 0.152 0.676 0.625 0.056 0.060 
14.0 8.0 0.162 0.067 0.260 0.212 0.032 0.052 0.429 0.360 0.202 0.105 0.500 0.443 0.353 0.261 0.494 0.457 0.475 0.410 0.451 0.428 
15.0 8.0 0.148 0.114 0.233 0.185 0.065 0.149 0.431 0.331 0.016 0.095 0.556 0.455 0.017 0.052 0.626 0.543 0.037 0.019 0.678 0.612 
16.0 8.0 0.129 0.164 0.205 0.136 0.152 0.226 0.388 0.253 0.221 0.259 0.481 0.343 0.309 0.322 0.505 0.386 0.399 0.406 0.493 0.393 
17.0 8.0 0.105 0.202 0.177 0.069 0.225 0.270 0.307 0.144 0.379 0.355 0.300 0.150 0.519 0.455 0.196 0.078 0.610 0.539 0.037 0.050 
18.0 8.0 0.075 0.213 0.153 0.035 0.282 0.269 0.198 0.031 0.467 0.366 0.063 0.060 0.555 0.415 0.159 0.224 0.507 0.374 0.387 0.399 
19.0 8.0 0.041 0.182 0.132 0.086 0.324 0.227 0.074 0.070 0.473 0.304 0.169 0.223 0.417 0.241 0.410 0.384 0.178 0.049 0.524 0.443 
20.0 8.0 0.006 0.106 0.116 0.111 0.350 0.168 0.053 0.130 0.400 0.200 0.340 0.304 0.167 0.018 0.464 0.355 0.182 0.246 0.335 0.208 
21.0 8.0 0.020 0.008 0.099 0.088 0.359 0.124 0.172 0.162 0.262 0.087 0.409 0.301 0.101 0.179 0.324 0.181 0.379 0.346 0.016 0.103 
22.0 8.0 0.026 0.080 0.074 0.036 0.347 0.113 0.268 0.186 0.086 0.029 0.362 0.227 0.284 0.281 0.082 0.044 0.336 0.233 0.238 0.255 
23.0 8.0 0.002 0.112 0.030 0.013 0.303 0.112 0.321 0.204 0.087 0.135 0.224 0.099 0.321 0.262 0.120 0.191 0.142 0.036 0.243 0.182 
24.0 8.0 0.061 0.080 0.037 0.007 0.223 0.083 0.321 0.193 0.213 0.206 0.056 0.041 0.234 0.145 0.193 0.205 0.038 0.133 0.115 0.034 
25.0 8.0 0.142 0.005 0.120 0.059 0.113 0.013 0.264 0.132 0.261 0.208 0.077 0.131 0.095 0.028 0.152 0.119 0.104 0.146 0.012 0.093 
26.0 8.0 0.219 0.094 0.198 0.136 0.006 0.096 0.170 0.037 0.234 0.138 0.139 0.138 0.019 0.075 0.065 0.031 0.080 0.084 0.041 0.092 
27.0 8.0 0.265 0.148 0.250 0.182 0.101 0.170 0.071 0.059 0.162 0.043 0.134 0.085 0.070 0.076 0.004 0.028 0.029 0.026 0.026 0.054 
28.0 8.0 0.267 0.146 0.263 0.176 0.158 0.187 0.008 0.106 0.084 0.036 0.096 0.023 0.072 0.040 0.031 0.025 0.006 0.002 0.003 0.026 
29.0 8.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 8.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 9.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 9.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 9.0 0.177 0.018 0.180 0.047 0.107 0.103 0.019 0.070 0.103 0.017 0.103 0.039 0.065 0.057 0.012 0.042 0.020 0.015 0.029 0.009 
4.0 9.0 0.160 0.014 0.150 0.056 0.042 0.093 0.095 0.034 0.171 0.047 0.126 0.089 0.043 0.079 0.034 0.032 0.064 0.025 0.052 0.042 
5.0 9.0 0.107 0.020 0.088 0.036 0.050 0.049 0.179 0.028 0.215 0.111 0.099 0.114 0.038 0.054 0.112 0.040 0.106 0.085 0.045 0.070 
6.0 9.0 0.034 0.036 0.012 0.009 0.145 0.005 0.237 0.079 0.197 0.133 0.006 0.074 0.159 0.045 0.173 0.119 0.080 0.113 0.041 0.039 
7.0 9.0 0.036 0.040 0.059 0.009 0.216 0.032 0.246 0.094 0.107 0.097 0.137 0.019 0.257 0.143 0.145 0.146 0.051 0.044 0.166 0.099 
8.0 9.0 0.090 0.024 0.110 0.010 0.251 0.037 0.203 0.075 0.033 0.023 0.263 0.112 0.256 0.177 0.009 0.065 0.225 0.119 0.210 0.186 
9.0 9.0 0.125 0.007 0.139 0.011 0.247 0.026 0.120 0.037 0.179 0.056 0.319 0.158 0.130 0.114 0.205 0.089 0.310 0.222 0.072 0.113 
10.0 9.0 0.144 0.038 0.149 0.019 0.215 0.014 0.019 0.005 0.290 0.109 0.276 0.138 0.080 0.014 0.352 0.207 0.203 0.173 0.198 0.098 
11.0 9.0 0.152 0.059 0.145 0.020 0.163 0.012 0.082 0.042 0.339 0.123 0.146 0.064 0.288 0.140 0.347 0.214 0.068 0.021 0.402 0.270 
12.0 9.0 0.154 0.066 0.131 0.015 0.101 0.027 0.165 0.068 0.318 0.099 0.032 0.032 0.409 0.203 0.173 0.101 0.352 0.213 0.358 0.250 
13.0 9.0 0.154 0.049 0.111 0.028 0.037 0.051 0.222 0.081 0.236 0.045 0.206 0.116 0.392 0.176 0.097 0.071 0.478 0.289 0.057 0.034 
14.0 9.0 0.153 0.001 0.086 0.044 0.024 0.089 0.243 0.075 0.109 0.031 0.319 0.151 0.235 0.066 0.329 0.196 0.341 0.176 0.305 0.210 
15.0 9.0 0.149 0.071 0.059 0.038 0.077 0.134 0.232 0.041 0.028 0.103 0.346 0.124 0.011 0.067 0.416 0.206 0.042 0.031 0.470 0.282 
16.0 9.0 0.141 0.153 0.030 0.014 0.119 0.168 0.193 0.025 0.150 0.144 0.287 0.042 0.198 0.154 0.331 0.104 0.252 0.185 0.351 0.152 
17.0 9.0 0.126 0.229 0.004 0.077 0.146 0.170 0.134 0.102 0.234 0.131 0.165 0.061 0.324 0.152 0.127 0.042 0.390 0.194 0.051 0.059 
18.0 9.0 0.103 0.278 0.023 0.171 0.159 0.123 0.065 0.170 0.269 0.060 0.017 0.132 0.333 0.066 0.097 0.132 0.323 0.076 0.225 0.167 
19.0 9.0 0.072 0.282 0.041 0.263 0.160 0.025 0.006 0.197 0.253 0.046 0.116 0.135 0.237 0.047 0.244 0.118 0.118 0.059 0.315 0.119 
20.0 9.0 0.034 0.232 0.050 0.319 0.151 0.104 0.069 0.164 0.194 0.137 0.203 0.071 0.084 0.115 0.268 0.030 0.096 0.106 0.208 0.021 
21.0 9.0 0.004 0.142 0.052 0.318 0.136 0.216 0.120 0.080 0.107 0.171 0.226 0.018 0.068 0.107 0.180 0.056 0.208 0.058 0.025 0.073 
22.0 9.0 0.033 0.039 0.052 0.261 0.115 0.276 0.154 0.019 0.010 0.141 0.186 0.082 0.161 0.046 0.044 0.082 0.183 0.024 0.116 0.047 
23.0 9.0 0.044 0.051 0.057 0.175 0.085 0.276 0.166 0.094 0.076 0.075 0.102 0.097 0.170 0.015 0.063 0.057 0.080 0.057 0.124 0.011 
24.0 9.0 0.035 0.114 0.072 0.087 0.043 0.237 0.151 0.135 0.132 0.008 0.011 0.076 0.117 0.049 0.099 0.018 0.016 0.055 0.064 0.048 
25.0 9.0 0.011 0.149 0.095 0.015 0.009 0.180 0.111 0.146 0.145 0.049 0.057 0.037 0.040 0.051 0.075 0.013 0.048 0.028 0.010 0.044 
26.0 9.0 0.015 0.165 0.117 0.041 0.061 0.121 0.057 0.136 0.120 0.082 0.084 0.006 0.020 0.029 0.028 0.021 0.036 0.009 0.013 0.030 
27.0 9.0 0.027 0.173 0.126 0.082 0.099 0.063 0.005 0.109 0.074 0.093 0.075 0.036 0.045 0.001 0.008 0.009 0.010 0.004 0.007 0.020 
28.0 9.0 0.019 0.178 0.116 0.113 0.115 0.011 0.033 0.074 0.030 0.082 0.050 0.049 0.043 0.022 0.022 0.007 0.008 0.009 0.005 0.018 
29.0 9.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 9.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 10.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 10.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 10.0 0.111 0.398 0.016 0.289 0.073 0.080 0.032 0.069 0.021 0.114 0.044 0.075 0.035 0.030 0.009 0.004 0.009 0.014 0.015 0.012 
4.0 10.0 0.105 0.363 0.023 0.222 0.068 0.027 0.009 0.155 0.052 0.166 0.059 0.080 0.029 0.008 0.012 0.029 0.031 0.029 0.027 0.015 
5.0 10.0 0.107 0.281 0.021 0.110 0.052 0.166 0.019 0.243 0.077 0.191 0.055 0.050 0.005 0.043 0.049 0.063 0.052 0.036 0.023 0.004 
6.0 10.0 0.113 0.171 0.016 0.024 0.034 0.304 0.042 0.297 0.080 0.160 0.022 0.027 0.057 0.109 0.080 0.080 0.042 0.016 0.018 0.026 
7.0 10.0 0.118 0.059 0.014 0.149 0.022 0.405 0.050 0.297 0.058 0.069 0.030 0.126 0.103 0.153 0.073 0.054 0.018 0.040 0.080 0.056 
8.0 10.0 0.119 0.038 0.017 0.244 0.020 0.452 0.043 0.239 0.017 0.061 0.079 0.212 0.110 0.141 0.014 0.022 0.099 0.102 0.104 0.056 
9.0 10.0 0.117 0.111 0.026 0.301 0.027 0.443 0.026 0.138 0.026 0.194 0.104 0.246 0.067 0.060 0.074 0.118 0.143 0.122 0.042 0.007 
10.0 10.0 0.114 0.160 0.039 0.320 0.041 0.390 0.004 0.018 0.057 0.295 0.093 0.211 0.011 0.066 0.139 0.184 0.103 0.069 0.083 0.084 
11.0 10.0 0.113 0.185 0.056 0.305 0.057 0.312 0.014 0.096 0.066 0.342 0.051 0.116 0.089 0.190 0.143 0.178 0.011 0.045 0.182 0.144 
12.0 10.0 0.116 0.184 0.075 0.266 0.072 0.227 0.023 0.189 0.053 0.332 0.005 0.013 0.131 0.270 0.078 0.093 0.131 0.166 0.172 0.123 
13.0 10.0 0.123 0.156 0.095 0.213 0.084 0.154 0.021 0.252 0.023 0.277 0.053 0.143 0.121 0.277 0.021 0.045 0.186 0.230 0.051 0.018 
14.0 10.0 0.132 0.093 0.119 0.163 0.090 0.108 0.005 0.290 0.015 0.193 0.074 0.248 0.064 0.207 0.100 0.185 0.137 0.189 0.097 0.131 
15.0 10.0 0.142 0.002 0.145 0.139 0.087 0.085 0.021 0.319 0.045 0.093 0.063 0.318 0.006 0.080 0.120 0.279 0.032 0.056 0.164 0.233 
16.0 10.0 0.147 0.114 0.174 0.156 0.073 0.066 0.052 0.350 0.057 0.025 0.027 0.345 0.055 0.085 0.082 0.290 0.059 0.130 0.128 0.221 
17.0 10.0 0.145 0.227 0.201 0.221 0.045 0.024 0.081 0.378 0.045 0.167 0.016 0.313 0.064 0.258 0.021 0.195 0.088 0.293 0.042 0.073 
18.0 10.0 0.132 0.316 0.225 0.323 0.005 0.071 0.100 0.377 0.013 0.326 0.045 0.199 0.037 0.387 0.025 0.013 0.060 0.336 0.024 0.162 
19.0 10.0 0.106 0.357 0.239 0.435 0.043 0.224 0.101 0.316 0.030 0.464 0.049 0.007 0.004 0.401 0.032 0.238 0.018 0.194 0.035 0.324 
20.0 10.0 0.067 0.341 0.240 0.518 0.093 0.412 0.084 0.172 0.067 0.521 0.027 0.228 0.031 0.258 0.011 0.383 0.003 0.080 0.020 0.270 
21.0 10.0 0.017 0.272 0.226 0.541 0.137 0.587 0.051 0.038 0.087 0.449 0.009 0.406 0.030 0.004 0.012 0.341 0.005 0.314 0.014 0.029 
22.0 10.0 0.039 0.162 0.196 0.487 0.166 0.693 0.009 0.265 0.082 0.247 0.039 0.440 0.007 0.247 0.015 0.126 0.015 0.332 0.021 0.224 
23.0 10.0 0.095 0.020 0.155 0.358 0.176 0.688 0.030 0.436 0.059 0.017 0.052 0.311 0.018 0.343 0.002 0.107 0.009 0.152 0.020 0.242 
24.0 10.0 0.147 0.142 0.108 0.171 0.169 0.570 0.059 0.501 0.028 0.237 0.047 0.102 0.031 0.269 0.014 0.207 0.006 0.053 0.005 0.116 
25.0 10.0 0.191 0.306 0.059 0.044 0.149 0.364 0.075 0.447 0.001 0.345 0.032 0.086 0.031 0.109 0.021 0.163 0.016 0.115 0.010 0.031 
26.0 10.0 0.226 0.441 0.013 0.240 0.120 0.128 0.079 0.309 0.022 0.327 0.015 0.176 0.023 0.034 0.019 0.062 0.018 0.081 0.016 0.043 
27.0 10.0 0.254 0.518 0.028 0.375 0.087 0.075 0.072 0.150 0.033 0.232 0.002 0.173 0.014 0.093 0.015 0.019 0.015 0.020 0.016 0.020 
28.0 10.0 0.273 0.524 0.062 0.429 0.054 0.199 0.059 0.024 0.035 0.123 0.006 0.123 0.007 0.092 0.011 0.048 0.013 0.021 0.014 0.011 
29.0 10.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 10.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 11.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 11.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 11.0 0.417 0.725 0.162 0.581 0.032 0.251 0.086 0.061 0.070 0.198 0.025 0.180 0.001 0.117 0.007 0.037 0.005 0.013 0.001 0.032 
4.0 11.0 0.386 0.667 0.116 0.465 0.091 0.050 0.123 0.257 0.082 0.357 0.018 0.242 0.013 0.099 0.015 0.030 0.009 0.079 0.002 0.072 
5.0 11.0 0.332 0.503 0.052 0.237 0.160 0.262 0.156 0.480 0.080 0.469 0.004 0.210 0.035 0.042 0.025 0.156 0.009 0.158 0.003 0.082 
6.0 11.0 0.266 0.282 0.021 0.041 0.226 0.568 0.173 0.633 0.053 0.434 0.043 0.034 0.061 0.248 0.027 0.276 0.003 0.146 0.011 0.040 
7.0 11.0 0.200 0.070 0.092 0.289 0.279 0.787 0.166 0.648 0.001 0.227 0.090 0.255 0.074 0.435 0.010 0.255 0.024 0.054 0.022 0.212 
8.0 11.0 0.142 0.095 0.154 0.466 0.312 0.877 0.134 0.518 0.069 0.092 0.127 0.509 0.058 0.447 0.030 0.040 0.048 0.315 0.017 0.301 
9.0 11.0 0.100 0.204 0.203 0.562 0.323 0.846 0.081 0.289 0.141 0.419 0.139 0.618 0.009 0.231 0.076 0.312 0.050 0.461 0.013 0.123 
10.0 11.0 0.073 0.268 0.241 0.589 0.314 0.727 0.014 0.022 0.200 0.658 0.116 0.532 0.062 0.135 0.105 0.558 0.015 0.313 0.054 0.257 
11.0 11.0 0.063 0.297 0.269 0.563 0.290 0.558 0.059 0.228 0.235 0.756 0.059 0.279 0.134 0.495 0.094 0.554 0.051 0.094 0.076 0.550 
12.0 11.0 0.066 0.295 0.291 0.500 0.255 0.377 0.131 0.422 0.240 0.708 0.021 0.057 0.182 0.704 0.036 0.280 0.119 0.522 0.050 0.497 
13.0 11.0 0.081 0.262 0.311 0.417 0.210 0.214 0.196 0.547 0.212 0.545 0.111 0.380 0.187 0.688 0.056 0.148 0.150 0.721 0.032 0.079 
14.0 11.0 0.103 0.193 0.331 0.334 0.157 0.090 0.251 0.602 0.152 0.313 0.193 0.602 0.134 0.445 0.151 0.531 0.108 0.537 0.130 0.440 
15.0 11.0 0.126 0.088 0.355 0.275 0.094 0.007 0.292 0.613 0.065 0.061 0.247 0.697 0.034 0.084 0.209 0.711 0.008 0.092 0.183 0.708 
16.0 11.0 0.147 0.045 0.381 0.263 0.021 0.055 0.313 0.602 0.043 0.188 0.258 0.661 0.093 0.298 0.200 0.632 0.138 0.400 0.140 0.569 
17.0 11.0 0.158 0.185 0.407 0.310 0.065 0.127 0.308 0.574 0.158 0.425 0.214 0.504 0.213 0.606 0.110 0.323 0.237 0.709 0.005 0.103 
18.0 11.0 0.156 0.304 0.429 0.408 0.160 0.245 0.271 0.509 0.261 0.638 0.116 0.234 0.282 0.755 0.038 0.118 0.234 0.682 0.172 0.424 
19.0 11.0 0.136 0.378 0.439 0.525 0.258 0.422 0.200 0.375 0.331 0.783 0.019 0.117 0.266 0.675 0.185 0.525 0.111 0.310 0.259 0.685 
20.0 11.0 0.097 0.396 0.431 0.624 0.349 0.638 0.097 0.153 0.344 0.799 0.157 0.468 0.160 0.360 0.259 0.706 0.074 0.221 0.192 0.495 
21.0 11.0 0.037 0.354 0.400 0.667 0.420 0.844 0.025 0.143 0.291 0.638 0.255 0.699 0.004 0.092 0.220 0.557 0.213 0.593 0.023 0.055 
22.0 11.0 0.045 0.250 0.340 0.624 0.456 0.975 0.144 0.454 0.180 0.307 0.275 0.700 0.146 0.471 0.087 0.155 0.218 0.564 0.142 0.413 
23.0 11.0 0.147 0.078 0.251 0.471 0.444 0.964 0.234 0.685 0.042 0.097 0.214 0.459 0.210 0.584 0.052 0.230 0.107 0.222 0.158 0.410 
24.0 11.0 0.261 0.151 0.140 0.220 0.385 0.789 0.277 0.759 0.079 0.422 0.109 0.113 0.185 0.424 0.124 0.371 0.020 0.127 0.078 0.174 
25.0 11.0 0.375 0.407 0.018 0.092 0.290 0.477 0.268 0.653 0.152 0.561 0.009 0.182 0.107 0.146 0.117 0.270 0.075 0.217 0.013 0.071 
26.0 11.0 0.473 0.630 0.097 0.387 0.178 0.120 0.218 0.421 0.169 0.499 0.055 0.302 0.031 0.084 0.069 0.091 0.070 0.143 0.042 0.095 
27.0 11.0 0.540 0.756 0.189 0.586 0.071 0.187 0.150 0.167 0.144 0.323 0.074 0.271 0.015 0.162 0.025 0.042 0.041 0.035 0.038 0.047 
28.0 11.0 0.569 0.763 0.248 0.651 0.012 0.356 0.085 0.032 0.102 0.143 0.065 0.172 0.029 0.142 0.001 0.078 0.018 0.031 0.024 0.008 
29.0 11.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 11.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 12.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 12.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 12.0 0.701 0.867 0.329 0.717 0.009 0.342 0.136 0.050 0.158 0.235 0.093 0.236 0.034 0.167 0.005 0.063 0.020 0.013 0.018 0.043 
4.0 12.0 0.646 0.802 0.246 0.580 0.111 0.092 0.230 0.299 0.213 0.452 0.095 0.331 0.003 0.154 0.043 0.033 0.049 0.109 0.030 0.109 
5.0 12.0 0.540 0.602 0.121 0.297 0.260 0.302 0.322 0.593 0.232 0.613 0.047 0.301 0.075 0.045 0.099 0.208 0.070 0.231 0.020 0.128 
6.0 12.0 0.405 0.331 0.026 0.052 0.406 0.692 0.378 0.797 0.182 0.579 0.062 0.069 0.177 0.321 0.133 0.389 0.039 0.234 0.041 0.083 
7.0 12.0 0.271 0.074 0.166 0.360 0.520 0.968 0.373 0.819 0.058 0.312 0.204 0.318 0.246 0.589 0.091 0.372 0.066 0.068 0.121 0.303 
8.0 12.0 0.158 0.121 0.283 0.577 0.585 1.078 0.304 0.651 0.116 0.107 0.326 0.663 0.223 0.616 0.045 0.064 0.194 0.437 0.137 0.452 
9.0 12.0 0.076 0.246 0.371 0.693 0.599 1.032 0.182 0.354 0.297 0.533 0.373 0.812 0.086 0.328 0.221 0.414 0.242 0.661 0.023 0.217 
10.0 12.0 0.028 0.319 0.431 0.726 0.569 0.873 0.032 0.010 0.442 0.840 0.318 0.694 0.128 0.169 0.342 0.759 0.135 0.459 0.185 0.347 
11.0 12.0 0.008 0.357 0.468 0.696 0.506 0.651 0.127 0.309 0.519 0.956 0.169 0.353 0.344 0.653 0.327 0.756 0.104 0.110 0.331 0.779 
12.0 12.0 0.012 0.364 0.492 0.621 0.422 0.412 0.274 0.551 0.516 0.876 0.040 0.092 0.480 0.923 0.156 0.379 0.356 0.710 0.279 0.716 
13.0 12.0 0.033 0.341 0.509 0.519 0.323 0.192 0.398 0.696 0.435 0.644 0.262 0.506 0.482 0.881 0.116 0.201 0.476 0.977 0.011 0.135 
14.0 12.0 0.066 0.282 0.525 0.410 0.214 0.023 0.489 0.741 0.282 0.328 0.439 0.770 0.329 0.540 0.378 0.695 0.355 0.708 0.328 0.578 
15.0 12.0 0.103 0.182 0.544 0.320 0.096 0.093 0.542 0.720 0.085 0.004 0.534 0.852 0.071 0.064 0.515 0.900 0.050 0.108 0.509 0.924 
16.0 12.0 0.137 0.046 0.567 0.275 0.032 0.164 0.552 0.666 0.133 0.289 0.523 0.766 0.221 0.402 0.469 0.765 0.301 0.513 0.408 0.727 
17.0 12.0 0.161 0.103 0.590 0.296 0.169 0.231 0.515 0.596 0.343 0.541 0.401 0.542 0.461 0.742 0.243 0.359 0.526 0.866 0.067 0.132 
18.0 12.0 0.170 0.236 0.609 0.374 0.313 0.333 0.427 0.497 0.511 0.743 0.186 0.211 0.572 0.872 0.079 0.169 0.506 0.797 0.319 0.501 
19.0 12.0 0.157 0.330 0.615 0.479 0.455 0.487 0.287 0.339 0.604 0.861 0.076 0.180 0.508 0.741 0.368 0.617 0.242 0.341 0.509 0.789 
20.0 12.0 0.119 0.373 0.598 0.577 0.581 0.679 0.107 0.106 0.594 0.843 0.319 0.544 0.285 0.367 0.495 0.791 0.122 0.261 0.387 0.559 
21.0 12.0 0.051 0.358 0.551 0.632 0.675 0.868 0.094 0.192 0.476 0.649 0.472 0.767 0.017 0.127 0.406 0.600 0.379 0.654 0.057 0.025 
22.0 12.0 0.053 0.274 0.465 0.605 0.715 0.992 0.282 0.502 0.268 0.291 0.484 0.745 0.273 0.526 0.158 0.154 0.388 0.605 0.227 0.440 
23.0 12.0 0.195 0.109 0.333 0.466 0.682 0.979 0.417 0.730 0.029 0.133 0.359 0.474 0.375 0.632 0.091 0.263 0.195 0.231 0.269 0.439 
24.0 12.0 0.363 0.128 0.165 0.216 0.576 0.797 0.471 0.797 0.173 0.468 0.167 0.099 0.318 0.447 0.214 0.403 0.022 0.136 0.139 0.172 
25.0 12.0 0.538 0.403 0.022 0.107 0.413 0.470 0.439 0.675 0.285 0.602 0.012 0.210 0.176 0.144 0.198 0.286 0.120 0.235 0.013 0.074 
26.0 12.0 0.691 0.647 0.198 0.416 0.227 0.095 0.342 0.423 0.298 0.524 0.114 0.329 0.040 0.101 0.113 0.091 0.113 0.152 0.062 0.105 
27.0 12.0 0.793 0.785 0.334 0.623 0.056 0.226 0.219 0.152 0.242 0.328 0.140 0.286 0.039 0.178 0.035 0.050 0.064 0.035 0.056 0.052 
28.0 12.0 0.831 0.791 0.414 0.686 0.072 0.396 0.107 0.054 0.161 0.134 0.116 0.175 0.060 0.150 0.007 0.085 0.023 0.034 0.032 0.007 
29.0 12.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 12.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 13.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 13.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 13.0 0.927 0.761 0.463 0.636 0.042 0.314 0.176 0.038 0.231 0.208 0.151 0.218 0.063 0.161 0.005 0.064 0.034 0.011 0.032 0.042 
4.0 13.0 0.852 0.708 0.350 0.516 0.128 0.089 0.317 0.262 0.320 0.411 0.158 0.310 0.015 0.152 0.067 0.029 0.083 0.104 0.053 0.108 
5.0 13.0 0.704 0.535 0.174 0.263 0.340 0.267 0.458 0.532 0.358 0.563 0.090 0.286 0.108 0.041 0.162 0.195 0.121 0.225 0.035 0.130 
6.0 13.0 0.513 0.298 0.032 0.052 0.551 0.621 0.544 0.719 0.290 0.533 0.077 0.071 0.273 0.295 0.223 0.372 0.074 0.231 0.071 0.077 
7.0 13.0 0.323 0.073 0.228 0.332 0.714 0.872 0.540 0.737 0.107 0.286 0.297 0.289 0.391 0.550 0.160 0.360 0.102 0.062 0.208 0.294 
8.0 13.0 0.164 0.099 0.390 0.531 0.804 0.969 0.440 0.579 0.152 0.102 0.488 0.609 0.362 0.577 0.056 0.069 0.318 0.413 0.241 0.445 
9.0 13.0 0.051 0.214 0.508 0.643 0.819 0.921 0.264 0.300 0.422 0.493 0.565 0.742 0.154 0.306 0.339 0.383 0.407 0.632 0.058 0.219 
10.0 13.0 0.017 0.290 0.584 0.681 0.770 0.765 0.046 0.022 0.635 0.767 0.485 0.623 0.176 0.158 0.538 0.706 0.244 0.442 0.293 0.320 
11.0 13.0 0.045 0.341 0.629 0.659 0.675 0.545 0.181 0.316 0.746 0.856 0.262 0.298 0.509 0.601 0.523 0.695 0.137 0.094 0.547 0.734 
12.0 13.0 0.042 0.370 0.652 0.589 0.549 0.304 0.388 0.531 0.737 0.756 0.050 0.114 0.718 0.830 0.264 0.336 0.542 0.647 0.483 0.673 
13.0 13.0 0.015 0.374 0.665 0.485 0.407 0.081 0.558 0.643 0.611 0.517 0.376 0.478 0.721 0.762 0.151 0.194 0.740 0.874 0.072 0.132 
14.0 13.0 0.027 0.341 0.675 0.362 0.253 0.090 0.674 0.649 0.386 0.213 0.630 0.682 0.490 0.433 0.546 0.616 0.566 0.613 0.461 0.500 
15.0 13.0 0.074 0.263 0.689 0.248 0.092 0.192 0.735 0.588 0.102 0.072 0.757 0.709 0.110 0.012 0.751 0.759 0.112 0.082 0.756 0.784 
16.0 13.0 0.118 0.144 0.708 0.175 0.078 0.237 0.736 0.500 0.202 0.299 0.729 0.595 0.309 0.364 0.681 0.611 0.405 0.428 0.628 0.600 
17.0 13.0 0.153 0.006 0.727 0.163 0.254 0.259 0.673 0.412 0.484 0.469 0.547 0.388 0.644 0.606 0.358 0.263 0.735 0.690 0.146 0.112 
18.0 13.0 0.170 0.121 0.742 0.208 0.434 0.300 0.543 0.320 0.700 0.587 0.244 0.122 0.788 0.672 0.095 0.148 0.711 0.612 0.400 0.378 
19.0 13.0 0.165 0.217 0.743 0.285 0.607 0.381 0.352 0.202 0.809 0.642 0.113 0.166 0.691 0.546 0.491 0.474 0.353 0.254 0.675 0.585 
20.0 13.0 0.129 0.272 0.719 0.367 0.758 0.496 0.113 0.039 0.782 0.606 0.434 0.420 0.383 0.256 0.661 0.585 0.139 0.192 0.526 0.407 
21.0 13.0 0.056 0.279 0.660 0.423 0.867 0.620 0.146 0.166 0.614 0.454 0.629 0.567 0.022 0.106 0.541 0.434 0.485 0.475 0.097 0.036 
22.0 13.0 0.064 0.227 0.553 0.420 0.908 0.707 0.385 0.379 0.335 0.192 0.636 0.538 0.358 0.388 0.214 0.107 0.502 0.435 0.274 0.313 
23.0 13.0 0.233 0.109 0.390 0.330 0.857 0.698 0.551 0.537 0.021 0.113 0.465 0.335 0.489 0.456 0.112 0.189 0.257 0.165 0.337 0.309 
24.0 13.0 0.441 0.069 0.180 0.154 0.716 0.568 0.613 0.580 0.239 0.351 0.211 0.063 0.413 0.317 0.272 0.287 0.021 0.098 0.179 0.126 
25.0 13.0 0.661 0.279 0.054 0.080 0.503 0.331 0.564 0.488 0.380 0.443 0.022 0.161 0.225 0.097 0.253 0.201 0.148 0.164 0.015 0.051 
26.0 13.0 0.854 0.467 0.274 0.307 0.262 0.059 0.432 0.301 0.391 0.380 0.155 0.243 0.048 0.079 0.144 0.061 0.142 0.103 0.074 0.069 
27.0 13.0 0.981 0.574 0.442 0.459 0.043 0.176 0.269 0.102 0.313 0.235 0.186 0.209 0.055 0.132 0.042 0.040 0.079 0.021 0.068 0.032 
28.0 13.0 1.025 0.579 0.537 0.503 0.116 0.296 0.124 0.047 0.204 0.092 0.153 0.126 0.081 0.110 0.012 0.064 0.027 0.029 0.038 0.010 
29.0 13.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 13.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 14.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 14.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 14.0 1.067 0.427 0.545 0.356 0.063 0.174 0.202 0.023 0.278 0.122 0.189 0.129 0.083 0.098 0.005 0.040 0.044 0.006 0.043 0.027 
4.0 14.0 0.979 0.404 0.412 0.288 0.138 0.044 0.373 0.154 0.390 0.240 0.201 0.183 0.024 0.093 0.084 0.016 0.108 0.063 0.070 0.069 
5.0 14.0 0.802 0.315 0.204 0.144 0.392 0.163 0.543 0.309 0.439 0.327 0.119 0.168 0.129 0.027 0.205 0.119 0.158 0.141 0.046 0.087 
6.0 14.0 0.576 0.191 0.040 0.039 0.642 0.370 0.648 0.415 0.359 0.305 0.085 0.039 0.337 0.176 0.285 0.226 0.097 0.142 0.090 0.029 
7.0 14.0 0.350 0.069 0.272 0.208 0.835 0.517 0.645 0.420 0.140 0.154 0.356 0.174 0.487 0.327 0.210 0.220 0.125 0.034 0.271 0.183 
8.0 14.0 0.161 0.031 0.462 0.337 0.940 0.574 0.525 0.317 0.173 0.079 0.591 0.359 0.457 0.337 0.058 0.048 0.401 0.248 0.319 0.278 
9.0 14.0 0.025 0.110 0.598 0.421 0.954 0.539 0.314 0.139 0.498 0.308 0.687 0.425 0.204 0.166 0.412 0.227 0.522 0.376 0.083 0.133 
10.0 14.0 0.056 0.179 0.684 0.462 0.890 0.429 0.053 0.065 0.753 0.458 0.593 0.335 0.199 0.111 0.665 0.409 0.328 0.258 0.358 0.186 
11.0 14.0 0.090 0.246 0.730 0.461 0.772 0.268 0.216 0.248 0.884 0.482 0.324 0.124 0.605 0.357 0.655 0.380 0.140 0.062 0.691 0.421 
12.0 14.0 0.088 0.307 0.751 0.415 0.620 0.082 0.458 0.369 0.868 0.381 0.051 0.124 0.860 0.453 0.345 0.151 0.644 0.359 0.630 0.364 
13.0 14.0 0.059 0.350 0.759 0.327 0.449 0.095 0.654 0.406 0.715 0.194 0.439 0.313 0.866 0.362 0.156 0.146 0.900 0.444 0.135 0.057 
14.0 14.0 0.013 0.355 0.764 0.205 0.267 0.219 0.784 0.353 0.445 0.012 0.737 0.370 0.592 0.143 0.633 0.329 0.705 0.263 0.514 0.257 
15.0 14.0 0.040 0.314 0.773 0.081 0.080 0.272 0.847 0.250 0.111 0.155 0.883 0.312 0.143 0.074 0.881 0.333 0.172 0.006 0.886 0.339 
16.0 14.0 0.091 0.229 0.786 0.021 0.112 0.258 0.839 0.144 0.240 0.224 0.846 0.195 0.348 0.208 0.804 0.210 0.439 0.195 0.760 0.217 
17.0 14.0 0.132 0.121 0.800 0.063 0.310 0.207 0.758 0.066 0.562 0.233 0.630 0.076 0.736 0.247 0.431 0.052 0.831 0.244 0.214 0.038 
18.0 14.0 0.156 0.017 0.810 0.057 0.507 0.156 0.604 0.020 0.803 0.214 0.278 0.021 0.899 0.216 0.089 0.081 0.817 0.179 0.414 0.118 
19.0 14.0 0.156 0.065 0.806 0.019 0.693 0.130 0.384 0.008 0.918 0.187 0.128 0.092 0.786 0.144 0.540 0.153 0.419 0.059 0.737 0.151 
20.0 14.0 0.124 0.119 0.777 0.038 0.854 0.134 0.114 0.036 0.879 0.152 0.489 0.140 0.437 0.051 0.734 0.160 0.131 0.059 0.586 0.092 
21.0 14.0 0.050 0.140 0.710 0.086 0.968 0.160 0.175 0.075 0.684 0.102 0.705 0.160 0.019 0.043 0.604 0.109 0.522 0.122 0.123 0.030 
22.0 14.0 0.075 0.128 0.592 0.111 1.007 0.188 0.438 0.123 0.369 0.031 0.710 0.140 0.393 0.106 0.244 0.025 0.548 0.108 0.287 0.076 
23.0 14.0 0.257 0.085 0.413 0.100 0.947 0.193 0.620 0.161 0.018 0.049 0.517 0.080 0.538 0.114 0.116 0.043 0.284 0.043 0.360 0.071 
24.0 14.0 0.484 0.017 0.183 0.053 0.786 0.161 0.685 0.170 0.270 0.111 0.233 0.009 0.455 0.074 0.295 0.064 0.025 0.023 0.194 0.041 
25.0 14.0 0.726 0.063 0.074 0.018 0.547 0.094 0.627 0.142 0.425 0.132 0.025 0.052 0.248 0.016 0.275 0.041 0.158 0.030 0.020 0.012 
26.0 14.0 0.939 0.135 0.316 0.090 0.278 0.015 0.477 0.086 0.436 0.111 0.173 0.073 0.052 0.028 0.156 0.007 0.152 0.014 0.078 0.007 
27.0 14.0 1.079 0.177 0.500 0.140 0.036 0.055 0.294 0.029 0.348 0.068 0.207 0.061 0.061 0.042 0.045 0.019 0.085 0.008 0.071 0.008 
28.0 14.0 1.125 0.182 0.601 0.153 0.140 0.090 0.132 0.014 0.226 0.028 0.170 0.038 0.091 0.035 0.014 0.024 0.028 0.018 0.039 0.016 
29.0 14.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 14.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 15.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 15.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 15.0 1.103 0.032 0.565 0.034 0.067 0.029 0.209 0.009 0.294 0.001 0.203 0.003 0.092 0.000 0.004 0.000 0.048 0.001 0.048 0.003 
4.0 15.0 1.010 0.016 0.424 0.029 0.143 0.025 0.389 0.003 0.413 0.007 0.218 0.007 0.029 0.002 0.090 0.002 0.119 0.003 0.079 0.007 
5.0 15.0 0.824 0.012 0.206 0.019 0.408 0.018 0.568 0.006 0.466 0.016 0.132 0.012 0.135 0.003 0.223 0.004 0.175 0.006 0.053 0.008 
6.0 15.0 0.586 0.044 0.049 0.015 0.669 0.014 0.678 0.017 0.382 0.027 0.085 0.014 0.359 0.002 0.312 0.004 0.110 0.008 0.098 0.009 
7.0 15.0 0.348 0.065 0.292 0.024 0.869 0.015 0.673 0.029 0.152 0.036 0.371 0.011 0.521 0.007 0.235 0.003 0.130 0.003 0.301 0.009 
8.0 15.0 0.148 0.067 0.490 0.052 0.975 0.018 0.546 0.047 0.177 0.044 0.620 0.002 0.493 0.024 0.051 0.010 0.432 0.004 0.360 0.010 
9.0 15.0 0.003 0.041 0.631 0.094 0.985 0.009 0.323 0.073 0.516 0.042 0.722 0.030 0.229 0.042 0.429 0.004 0.571 0.012 0.109 0.009 
10.0 15.0 0.084 0.015 0.717 0.137 0.913 0.024 0.050 0.105 0.781 0.019 0.624 0.071 0.195 0.047 0.703 0.027 0.374 0.033 0.365 0.008 
11.0 15.0 0.123 0.096 0.762 0.165 0.785 0.090 0.228 0.130 0.913 0.035 0.343 0.113 0.621 0.014 0.699 0.079 0.117 0.033 0.735 0.044 
12.0 15.0 0.123 0.190 0.779 0.157 0.622 0.182 0.477 0.124 0.893 0.122 0.046 0.125 0.887 0.068 0.381 0.117 0.650 0.032 0.692 0.097 
13.0 15.0 0.095 0.276 0.781 0.099 0.442 0.276 0.674 0.067 0.730 0.216 0.445 0.074 0.896 0.175 0.136 0.085 0.930 0.146 0.191 0.089 
14.0 15.0 0.048 0.324 0.780 0.010 0.254 0.329 0.802 0.046 0.451 0.264 0.749 0.052 0.616 0.232 0.628 0.052 0.745 0.218 0.481 0.056 
15.0 15.0 0.006 0.324 0.783 0.129 0.062 0.314 0.860 0.179 0.110 0.225 0.895 0.200 0.160 0.174 0.887 0.217 0.212 0.140 0.882 0.234 
16.0 15.0 0.058 0.283 0.790 0.236 0.132 0.231 0.846 0.287 0.246 0.099 0.855 0.299 0.337 0.009 0.817 0.295 0.405 0.081 0.779 0.279 
17.0 15.0 0.101 0.218 0.799 0.309 0.328 0.100 0.759 0.337 0.567 0.077 0.635 0.293 0.726 0.199 0.448 0.215 0.808 0.294 0.250 0.107 
18.0 15.0 0.128 0.148 0.803 0.343 0.522 0.046 0.600 0.316 0.804 0.245 0.282 0.178 0.891 0.334 0.067 0.007 0.806 0.346 0.369 0.175 
19.0 15.0 0.132 0.088 0.795 0.343 0.703 0.183 0.377 0.232 0.915 0.353 0.122 0.007 0.780 0.330 0.515 0.218 0.424 0.186 0.697 0.343 
20.0 15.0 0.103 0.046 0.763 0.320 0.858 0.294 0.108 0.104 0.872 0.373 0.478 0.193 0.436 0.185 0.710 0.327 0.109 0.082 0.564 0.267 
21.0 15.0 0.035 0.017 0.695 0.283 0.966 0.371 0.178 0.043 0.677 0.297 0.691 0.312 0.011 0.036 0.588 0.262 0.491 0.276 0.127 0.042 
22.0 15.0 0.086 0.011 0.578 0.231 1.000 0.404 0.436 0.181 0.365 0.146 0.695 0.316 0.376 0.217 0.241 0.069 0.523 0.265 0.265 0.192 
23.0 15.0 0.264 0.050 0.401 0.157 0.937 0.381 0.614 0.275 0.019 0.031 0.507 0.208 0.519 0.271 0.107 0.116 0.272 0.095 0.337 0.187 
24.0 15.0 0.486 0.109 0.173 0.058 0.777 0.300 0.676 0.301 0.264 0.170 0.230 0.056 0.440 0.200 0.280 0.185 0.024 0.076 0.183 0.071 
25.0 15.0 0.725 0.182 0.080 0.057 0.540 0.171 0.618 0.253 0.416 0.225 0.022 0.072 0.241 0.074 0.263 0.138 0.149 0.123 0.019 0.053 
26.0 15.0 0.935 0.248 0.318 0.164 0.274 0.030 0.470 0.155 0.427 0.196 0.167 0.122 0.052 0.029 0.150 0.055 0.144 0.088 0.073 0.072 
27.0 15.0 1.073 0.283 0.499 0.233 0.035 0.090 0.290 0.051 0.340 0.119 0.200 0.105 0.058 0.061 0.044 0.008 0.080 0.036 0.067 0.049 
28.0 15.0 1.118 0.279 0.598 0.253 0.139 0.153 0.131 0.027 0.221 0.043 0.165 0.060 0.087 0.050 0.013 0.021 0.027 0.006 0.037 0.024 
29.0 15.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 15.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 16.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 16.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 16.0 1.032 0.471 0.518 0.406 0.055 0.220 0.198 0.016 0.274 0.118 0.191 0.131 0.088 0.097 0.003 0.041 0.046 0.006 0.047 0.021 
4.0 16.0 0.943 0.418 0.385 0.329 0.142 0.085 0.364 0.145 0.385 0.246 0.205 0.193 0.030 0.095 0.085 0.014 0.115 0.059 0.078 0.058 
5.0 16.0 0.767 0.279 0.179 0.170 0.389 0.128 0.529 0.312 0.433 0.349 0.125 0.187 0.124 0.027 0.211 0.110 0.171 0.131 0.054 0.073 
6.0 16.0 0.542 0.099 0.061 0.019 0.630 0.335 0.628 0.433 0.354 0.346 0.076 0.064 0.334 0.168 0.298 0.219 0.114 0.136 0.092 0.028 
7.0 16.0 0.316 0.062 0.289 0.165 0.812 0.473 0.620 0.458 0.139 0.216 0.342 0.147 0.488 0.332 0.230 0.226 0.114 0.030 0.290 0.171 
8.0 16.0 0.126 0.165 0.474 0.239 0.906 0.519 0.498 0.387 0.165 0.009 0.572 0.349 0.464 0.373 0.034 0.068 0.403 0.237 0.357 0.266 
9.0 16.0 0.014 0.195 0.604 0.240 0.909 0.495 0.289 0.262 0.476 0.220 0.664 0.462 0.222 0.244 0.386 0.205 0.543 0.392 0.133 0.144 
10.0 16.0 0.100 0.160 0.683 0.194 0.836 0.444 0.036 0.124 0.715 0.400 0.572 0.449 0.167 0.012 0.643 0.437 0.370 0.324 0.311 0.171 
11.0 16.0 0.140 0.072 0.720 0.137 0.710 0.405 0.219 0.009 0.831 0.517 0.314 0.323 0.555 0.304 0.645 0.508 0.075 0.037 0.667 0.475 
12.0 16.0 0.143 0.048 0.732 0.105 0.555 0.396 0.444 0.126 0.806 0.573 0.039 0.113 0.796 0.542 0.362 0.366 0.564 0.373 0.651 0.536 
13.0 16.0 0.119 0.169 0.729 0.125 0.386 0.403 0.618 0.258 0.653 0.566 0.397 0.152 0.804 0.651 0.099 0.035 0.825 0.669 0.218 0.242 
14.0 16.0 0.076 0.256 0.722 0.204 0.213 0.385 0.727 0.410 0.400 0.466 0.666 0.429 0.556 0.553 0.538 0.378 0.675 0.641 0.379 0.292 
15.0 16.0 0.027 0.296 0.719 0.310 0.039 0.309 0.774 0.553 0.094 0.261 0.792 0.641 0.154 0.253 0.771 0.682 0.216 0.264 0.746 0.706 
16.0 16.0 0.022 0.298 0.720 0.416 0.135 0.170 0.756 0.648 0.221 0.029 0.754 0.710 0.281 0.170 0.716 0.717 0.320 0.292 0.679 0.696 
17.0 16.0 0.062 0.275 0.722 0.505 0.309 0.018 0.673 0.662 0.501 0.349 0.560 0.592 0.621 0.565 0.401 0.436 0.674 0.718 0.242 0.235 
18.0 16.0 0.088 0.240 0.721 0.567 0.478 0.234 0.529 0.579 0.706 0.628 0.252 0.299 0.765 0.776 0.040 0.049 0.682 0.757 0.282 0.377 
19.0 16.0 0.093 0.206 0.710 0.598 0.635 0.452 0.331 0.401 0.800 0.792 0.099 0.090 0.672 0.705 0.424 0.504 0.367 0.380 0.567 0.710 
20.0 16.0 0.069 0.177 0.678 0.601 0.768 0.649 0.094 0.148 0.761 0.792 0.407 0.459 0.380 0.371 0.595 0.704 0.079 0.182 0.469 0.541 
21.0 16.0 0.010 0.145 0.615 0.575 0.859 0.804 0.155 0.146 0.591 0.613 0.590 0.684 0.003 0.091 0.496 0.549 0.400 0.569 0.110 0.063 
22.0 16.0 0.096 0.087 0.509 0.503 0.886 0.883 0.380 0.428 0.321 0.285 0.596 0.673 0.312 0.464 0.206 0.145 0.430 0.541 0.212 0.378 
23.0 16.0 0.252 0.022 0.353 0.361 0.829 0.844 0.534 0.625 0.023 0.094 0.436 0.435 0.436 0.568 0.086 0.235 0.226 0.200 0.275 0.378 
24.0 16.0 0.447 0.184 0.152 0.146 0.688 0.671 0.589 0.677 0.221 0.389 0.201 0.105 0.371 0.411 0.231 0.371 0.015 0.139 0.148 0.143 
25.0 16.0 0.657 0.383 0.071 0.120 0.481 0.386 0.539 0.569 0.353 0.506 0.014 0.167 0.205 0.145 0.218 0.273 0.122 0.233 0.013 0.090 
26.0 16.0 0.842 0.562 0.280 0.371 0.248 0.068 0.412 0.350 0.364 0.438 0.137 0.272 0.047 0.071 0.125 0.101 0.119 0.162 0.061 0.125 
27.0 16.0 0.964 0.662 0.440 0.536 0.039 0.204 0.257 0.118 0.292 0.269 0.167 0.234 0.046 0.138 0.038 0.025 0.066 0.058 0.056 0.080 
28.0 16.0 1.005 0.660 0.528 0.584 0.113 0.346 0.119 0.057 0.192 0.101 0.139 0.137 0.071 0.114 0.009 0.054 0.023 0.005 0.031 0.030 
29.0 16.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 16.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 17.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 17.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 17.0 0.862 0.754 0.413 0.639 0.026 0.330 0.169 0.031 0.224 0.199 0.153 0.214 0.071 0.158 0.002 0.066 0.038 0.010 0.040 0.037 
4.0 17.0 0.785 0.678 0.298 0.513 0.136 0.110 0.302 0.248 0.310 0.401 0.164 0.310 0.025 0.153 0.068 0.027 0.096 0.100 0.067 0.102 
5.0 17.0 0.638 0.469 0.126 0.256 0.336 0.237 0.432 0.513 0.345 0.557 0.099 0.294 0.098 0.040 0.171 0.183 0.145 0.220 0.050 0.125 
6.0 17.0 0.450 0.194 0.074 0.053 0.530 0.573 0.506 0.699 0.278 0.539 0.062 0.091 0.267 0.277 0.244 0.362 0.103 0.235 0.070 0.080 
7.0 17.0 0.260 0.059 0.263 0.305 0.673 0.798 0.493 0.722 0.103 0.316 0.274 0.251 0.390 0.533 0.193 0.365 0.081 0.057 0.236 0.280 
8.0 17.0 0.097 0.234 0.416 0.450 0.742 0.868 0.389 0.587 0.141 0.038 0.453 0.566 0.370 0.584 0.016 0.099 0.316 0.382 0.303 0.445 
9.0 17.0 0.025 0.311 0.523 0.482 0.736 0.813 0.216 0.357 0.385 0.395 0.521 0.720 0.179 0.360 0.293 0.327 0.435 0.624 0.136 0.262 
10.0 17.0 0.103 0.299 0.585 0.435 0.668 0.694 0.011 0.106 0.567 0.661 0.443 0.661 0.124 0.055 0.494 0.670 0.308 0.500 0.213 0.248 
11.0 17.0 0.141 0.215 0.613 0.354 0.559 0.573 0.191 0.117 0.648 0.798 0.238 0.424 0.421 0.490 0.497 0.742 0.031 0.032 0.498 0.702 
12.0 17.0 0.147 0.085 0.617 0.287 0.427 0.486 0.364 0.301 0.619 0.815 0.034 0.083 0.601 0.800 0.285 0.492 0.402 0.547 0.504 0.771 
13.0 17.0 0.129 0.055 0.609 0.272 0.287 0.428 0.494 0.465 0.494 0.732 0.303 0.293 0.602 0.890 0.058 0.011 0.602 0.925 0.197 0.338 
14.0 17.0 0.095 0.168 0.598 0.319 0.148 0.363 0.571 0.619 0.296 0.539 0.500 0.632 0.416 0.696 0.380 0.537 0.501 0.837 0.234 0.381 
15.0 17.0 0.055 0.239 0.589 0.402 0.011 0.256 0.599 0.746 0.064 0.247 0.589 0.855 0.121 0.275 0.551 0.890 0.177 0.322 0.506 0.894 
16.0 17.0 0.015 0.274 0.583 0.496 0.124 0.098 0.579 0.815 0.170 0.114 0.557 0.892 0.194 0.256 0.514 0.894 0.202 0.372 0.475 0.865 
17.0 17.0 0.018 0.284 0.580 0.586 0.256 0.106 0.512 0.801 0.376 0.489 0.413 0.712 0.438 0.722 0.295 0.524 0.454 0.874 0.183 0.297 
18.0 17.0 0.040 0.276 0.574 0.659 0.383 0.343 0.400 0.684 0.524 0.803 0.189 0.342 0.542 0.952 0.014 0.066 0.468 0.904 0.172 0.430 
19.0 17.0 0.044 0.261 0.560 0.706 0.500 0.588 0.250 0.464 0.591 0.981 0.064 0.130 0.478 0.850 0.283 0.606 0.259 0.451 0.371 0.824 
20.0 17.0 0.025 0.242 0.530 0.724 0.597 0.817 0.073 0.158 0.561 0.966 0.285 0.566 0.275 0.444 0.405 0.837 0.043 0.210 0.312 0.632 
21.0 17.0 0.022 0.208 0.479 0.705 0.662 1.001 0.112 0.195 0.438 0.742 0.417 0.828 0.011 0.106 0.341 0.652 0.262 0.658 0.078 0.059 
22.0 17.0 0.103 0.134 0.395 0.624 0.680 1.097 0.278 0.535 0.244 0.343 0.424 0.811 0.209 0.549 0.146 0.177 0.286 0.627 0.135 0.424 
23.0 17.0 0.223 0.011 0.273 0.453 0.636 1.050 0.392 0.773 0.029 0.116 0.315 0.525 0.299 0.674 0.053 0.272 0.152 0.238 0.178 0.435 
24.0 17.0 0.372 0.222 0.120 0.185 0.531 0.838 0.434 0.837 0.148 0.473 0.151 0.130 0.258 0.489 0.154 0.431 0.010 0.149 0.096 0.161 
25.0 17.0 0.531 0.479 0.049 0.147 0.377 0.486 0.400 0.705 0.246 0.615 0.005 0.196 0.146 0.176 0.147 0.319 0.080 0.263 0.008 0.094 
26.0 17.0 0.671 0.711 0.208 0.462 0.204 0.092 0.311 0.439 0.258 0.536 0.088 0.324 0.038 0.081 0.086 0.119 0.079 0.184 0.041 0.138 
27.0 17.0 0.765 0.843 0.330 0.672 0.048 0.245 0.200 0.154 0.211 0.333 0.112 0.283 0.026 0.162 0.028 0.028 0.045 0.065 0.038 0.088 
28.0 17.0 0.799 0.843 0.401 0.735 0.068 0.424 0.100 0.062 0.142 0.131 0.095 0.169 0.044 0.136 0.003 0.063 0.017 0.006 0.022 0.032 
29.0 17.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 17.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 18.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 18.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 18.0 0.617 0.802 0.261 0.664 0.016 0.322 0.129 0.047 0.148 0.220 0.096 0.226 0.043 0.162 0.001 0.065 0.024 0.012 0.027 0.040 
4.0 18.0 0.559 0.723 0.176 0.525 0.126 0.085 0.212 0.280 0.198 0.425 0.099 0.318 0.013 0.152 0.042 0.028 0.062 0.106 0.047 0.107 
5.0 18.0 0.454 0.508 0.053 0.249 0.259 0.283 0.290 0.552 0.213 0.576 0.055 0.293 0.063 0.043 0.108 0.193 0.096 0.229 0.040 0.133 
6.0 18.0 0.321 0.221 0.086 0.082 0.383 0.636 0.329 0.734 0.162 0.542 0.048 0.077 0.167 0.293 0.154 0.372 0.072 0.240 0.035 0.073 
7.0 18.0 0.185 0.053 0.218 0.360 0.471 0.869 0.309 0.743 0.045 0.297 0.177 0.276 0.239 0.546 0.124 0.368 0.039 0.058 0.146 0.285 
8.0 18.0 0.065 0.252 0.325 0.527 0.507 0.933 0.231 0.582 0.110 0.076 0.281 0.586 0.222 0.581 0.008 0.095 0.183 0.382 0.196 0.451 
9.0 18.0 0.029 0.357 0.398 0.573 0.491 0.856 0.112 0.322 0.257 0.440 0.311 0.720 0.102 0.337 0.166 0.331 0.257 0.613 0.104 0.263 
10.0 18.0 0.093 0.367 0.439 0.527 0.434 0.703 0.023 0.048 0.359 0.691 0.252 0.631 0.077 0.080 0.279 0.652 0.187 0.479 0.093 0.226 
11.0 18.0 0.128 0.299 0.454 0.434 0.350 0.544 0.149 0.183 0.393 0.795 0.124 0.372 0.241 0.494 0.275 0.695 0.005 0.026 0.255 0.650 
12.0 18.0 0.137 0.178 0.451 0.347 0.255 0.421 0.250 0.358 0.359 0.772 0.035 0.031 0.330 0.760 0.155 0.436 0.194 0.505 0.267 0.698 
13.0 18.0 0.128 0.040 0.438 0.303 0.158 0.338 0.320 0.495 0.273 0.655 0.180 0.316 0.319 0.806 0.025 0.020 0.295 0.824 0.122 0.300 
14.0 18.0 0.105 0.080 0.422 0.319 0.067 0.265 0.355 0.610 0.154 0.452 0.278 0.602 0.214 0.604 0.182 0.487 0.246 0.726 0.079 0.318 
15.0 18.0 0.077 0.166 0.408 0.374 0.019 0.168 0.361 0.697 0.023 0.179 0.314 0.773 0.063 0.221 0.261 0.774 0.099 0.275 0.204 0.742 
16.0 18.0 0.049 0.219 0.397 0.448 0.101 0.034 0.341 0.737 0.103 0.138 0.290 0.782 0.090 0.236 0.242 0.759 0.070 0.306 0.200 0.711 
17.0 18.0 0.026 0.245 0.388 0.525 0.178 0.138 0.296 0.709 0.209 0.457 0.213 0.611 0.205 0.624 0.143 0.441 0.183 0.718 0.088 0.249 
18.0 18.0 0.012 0.252 0.378 0.592 0.251 0.339 0.229 0.598 0.283 0.719 0.101 0.287 0.254 0.810 0.008 0.051 0.196 0.742 0.053 0.337 
19.0 18.0 0.010 0.246 0.363 0.638 0.315 0.551 0.143 0.400 0.315 0.862 0.023 0.115 0.226 0.718 0.111 0.495 0.116 0.376 0.134 0.652 
20.0 18.0 0.024 0.230 0.339 0.657 0.368 0.750 0.045 0.132 0.299 0.843 0.131 0.483 0.136 0.378 0.167 0.685 0.003 0.155 0.119 0.505 
21.0 18.0 0.055 0.194 0.302 0.641 0.402 0.909 0.055 0.177 0.238 0.647 0.197 0.704 0.019 0.080 0.146 0.538 0.093 0.520 0.038 0.069 
22.0 18.0 0.107 0.120 0.247 0.566 0.409 0.991 0.144 0.473 0.142 0.305 0.205 0.691 0.081 0.447 0.069 0.155 0.108 0.504 0.043 0.326 
23.0 18.0 0.181 0.017 0.172 0.408 0.383 0.946 0.206 0.679 0.035 0.087 0.159 0.455 0.126 0.556 0.012 0.207 0.060 0.198 0.059 0.337 
24.0 18.0 0.269 0.214 0.081 0.166 0.325 0.758 0.232 0.736 0.055 0.394 0.086 0.126 0.115 0.412 0.057 0.344 0.008 0.114 0.033 0.135 
25.0 18.0 0.362 0.447 0.018 0.131 0.241 0.448 0.220 0.626 0.109 0.522 0.018 0.149 0.072 0.158 0.059 0.262 0.028 0.206 0.006 0.072 
26.0 18.0 0.444 0.657 0.111 0.412 0.147 0.100 0.179 0.399 0.122 0.463 0.026 0.263 0.027 0.054 0.038 0.105 0.030 0.149 0.016 0.106 
27.0 18.0 0.501 0.777 0.185 0.603 0.059 0.197 0.125 0.154 0.106 0.297 0.043 0.237 0.001 0.125 0.017 0.015 0.019 0.058 0.016 0.071 
28.0 18.0 0.525 0.782 0.232 0.665 0.009 0.362 0.074 0.037 0.078 0.127 0.040 0.147 0.011 0.110 0.005 0.046 0.010 0.004 0.011 0.029 
29.0 18.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 18.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 19.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 19.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 19.0 0.329 0.623 0.085 0.489 0.063 0.202 0.081 0.066 0.060 0.182 0.026 0.167 0.007 0.109 0.002 0.039 0.008 0.013 0.009 0.030 
4.0 19.0 0.293 0.561 0.035 0.373 0.113 0.025 0.107 0.240 0.066 0.320 0.019 0.220 0.005 0.092 0.014 0.025 0.019 0.078 0.018 0.074 
5.0 19.0 0.239 0.401 0.029 0.158 0.166 0.263 0.123 0.430 0.055 0.410 0.002 0.185 0.027 0.038 0.031 0.142 0.030 0.157 0.019 0.089 
6.0 19.0 0.173 0.182 0.097 0.100 0.209 0.524 0.121 0.546 0.023 0.362 0.036 0.026 0.050 0.220 0.040 0.252 0.026 0.152 0.003 0.039 
7.0 19.0 0.101 0.038 0.161 0.324 0.233 0.691 0.094 0.530 0.026 0.167 0.068 0.224 0.059 0.376 0.029 0.233 0.004 0.038 0.031 0.189 
8.0 19.0 0.032 0.216 0.213 0.466 0.233 0.724 0.048 0.388 0.077 0.109 0.082 0.422 0.039 0.371 0.003 0.042 0.029 0.254 0.050 0.283 
9.0 19.0 0.027 0.325 0.248 0.508 0.208 0.639 0.008 0.175 0.112 0.358 0.067 0.480 0.002 0.181 0.029 0.235 0.039 0.376 0.040 0.147 
10.0 19.0 0.073 0.356 0.264 0.464 0.165 0.491 0.060 0.036 0.120 0.505 0.029 0.383 0.035 0.098 0.032 0.409 0.025 0.265 0.022 0.143 
11.0 19.0 0.103 0.313 0.265 0.374 0.113 0.341 0.099 0.196 0.100 0.534 0.013 0.186 0.045 0.339 0.012 0.395 0.012 0.014 0.017 0.362 
12.0 19.0 0.116 0.217 0.254 0.282 0.061 0.229 0.119 0.298 0.063 0.476 0.042 0.036 0.026 0.460 0.008 0.214 0.023 0.292 0.017 0.355 
13.0 19.0 0.116 0.100 0.237 0.222 0.016 0.160 0.121 0.361 0.023 0.370 0.047 0.231 0.003 0.446 0.005 0.044 0.047 0.428 0.009 0.136 
14.0 19.0 0.106 0.010 0.218 0.212 0.021 0.115 0.110 0.406 0.009 0.232 0.032 0.371 0.020 0.310 0.025 0.274 0.048 0.352 0.066 0.154 
15.0 19.0 0.092 0.094 0.200 0.240 0.049 0.064 0.093 0.439 0.026 0.071 0.010 0.442 0.012 0.098 0.054 0.398 0.008 0.126 0.111 0.334 
16.0 19.0 0.077 0.148 0.185 0.289 0.071 0.011 0.073 0.451 0.031 0.106 0.006 0.431 0.014 0.135 0.058 0.377 0.055 0.144 0.098 0.313 
17.0 19.0 0.066 0.175 0.171 0.344 0.087 0.112 0.054 0.426 0.027 0.280 0.010 0.329 0.043 0.326 0.028 0.218 0.101 0.329 0.022 0.114 
18.0 19.0 0.061 0.183 0.158 0.391 0.099 0.234 0.038 0.356 0.020 0.421 0.000 0.154 0.058 0.415 0.023 0.016 0.096 0.342 0.070 0.134 
19.0 19.0 0.062 0.175 0.143 0.424 0.108 0.363 0.025 0.236 0.014 0.496 0.017 0.059 0.048 0.368 0.070 0.225 0.040 0.184 0.115 0.270 
20.0 19.0 0.071 0.155 0.126 0.435 0.112 0.484 0.014 0.077 0.012 0.482 0.034 0.252 0.016 0.201 0.086 0.318 0.037 0.046 0.085 0.221 
21.0 19.0 0.086 0.118 0.106 0.417 0.112 0.578 0.007 0.103 0.018 0.373 0.041 0.369 0.026 0.022 0.062 0.260 0.087 0.212 0.005 0.051 
22.0 19.0 0.107 0.057 0.084 0.360 0.109 0.620 0.002 0.272 0.029 0.188 0.033 0.369 0.056 0.204 0.012 0.092 0.082 0.220 0.061 0.112 
23.0 19.0 0.129 0.038 0.061 0.253 0.103 0.587 0.004 0.390 0.040 0.023 0.010 0.256 0.060 0.268 0.032 0.073 0.035 0.101 0.068 0.130 
24.0 19.0 0.151 0.165 0.038 0.101 0.097 0.474 0.012 0.425 0.045 0.190 0.017 0.095 0.038 0.215 0.048 0.149 0.011 0.033 0.035 0.062 
25.0 19.0 0.171 0.306 0.016 0.078 0.090 0.295 0.023 0.371 0.040 0.270 0.036 0.046 0.007 0.103 0.035 0.128 0.029 0.082 0.003 0.021 
26.0 19.0 0.189 0.431 0.004 0.246 0.082 0.094 0.035 0.254 0.025 0.254 0.040 0.116 0.018 0.010 0.012 0.066 0.022 0.071 0.012 0.043 
27.0 19.0 0.205 0.505 0.025 0.365 0.070 0.081 0.044 0.121 0.006 0.180 0.032 0.118 0.027 0.043 0.006 0.015 0.007 0.039 0.008 0.037 
28.0 19.0 0.219 0.515 0.045 0.413 0.054 0.190 0.046 0.015 0.010 0.094 0.018 0.083 0.024 0.048 0.014 0.009 0.004 0.015 0.000 0.023 
29.0 19.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 19.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 20.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 20.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 20.0 0.035 0.301 0.091 0.194 0.107 0.021 0.033 0.083 0.027 0.104 0.044 0.064 0.032 0.023 0.007 0.004 0.007 0.015 0.010 0.012 
4.0 20.0 0.024 0.271 0.105 0.127 0.097 0.075 0.001 0.151 0.067 0.136 0.063 0.058 0.027 0.003 0.011 0.028 0.025 0.031 0.017 0.017 
5.0 20.0 0.023 0.205 0.107 0.024 0.070 0.191 0.044 0.208 0.103 0.135 0.063 0.017 0.006 0.050 0.046 0.056 0.042 0.035 0.012 0.008 
6.0 20.0 0.024 0.105 0.103 0.101 0.032 0.296 0.088 0.225 0.118 0.079 0.029 0.056 0.063 0.097 0.079 0.059 0.033 0.013 0.027 0.024 
7.0 20.0 0.018 0.016 0.098 0.221 0.007 0.356 0.119 0.184 0.099 0.021 0.036 0.127 0.123 0.104 0.078 0.016 0.025 0.040 0.084 0.042 
8.0 20.0 0.002 0.138 0.095 0.306 0.043 0.347 0.132 0.090 0.047 0.130 0.112 0.155 0.148 0.049 0.018 0.055 0.116 0.067 0.111 0.019 
9.0 20.0 0.023 0.233 0.091 0.332 0.075 0.270 0.124 0.026 0.029 0.199 0.173 0.114 0.109 0.043 0.094 0.093 0.181 0.028 0.049 0.035 
10.0 20.0 0.050 0.279 0.083 0.296 0.102 0.156 0.095 0.121 0.113 0.197 0.191 0.024 0.005 0.110 0.204 0.058 0.152 0.049 0.107 0.048 
11.0 20.0 0.073 0.266 0.070 0.220 0.120 0.049 0.048 0.166 0.184 0.137 0.150 0.062 0.138 0.107 0.247 0.024 0.010 0.082 0.268 0.023 
12.0 20.0 0.089 0.206 0.052 0.136 0.128 0.022 0.012 0.162 0.225 0.055 0.054 0.103 0.262 0.042 0.176 0.083 0.211 0.023 0.297 0.102 
13.0 20.0 0.098 0.123 0.032 0.072 0.122 0.050 0.074 0.132 0.221 0.011 0.076 0.090 0.313 0.034 0.002 0.071 0.364 0.082 0.122 0.091 
14.0 20.0 0.100 0.037 0.011 0.045 0.104 0.045 0.129 0.099 0.167 0.041 0.200 0.047 0.248 0.068 0.210 0.006 0.331 0.124 0.179 0.032 
15.0 20.0 0.100 0.032 0.010 0.051 0.075 0.034 0.168 0.078 0.075 0.047 0.278 0.007 0.090 0.052 0.344 0.072 0.119 0.071 0.391 0.147 
16.0 20.0 0.099 0.074 0.028 0.075 0.038 0.034 0.185 0.068 0.035 0.043 0.287 0.019 0.105 0.006 0.338 0.093 0.160 0.040 0.370 0.159 
17.0 20.0 0.099 0.093 0.044 0.104 0.004 0.048 0.178 0.060 0.144 0.037 0.222 0.023 0.270 0.044 0.191 0.055 0.357 0.129 0.125 0.052 
18.0 20.0 0.102 0.093 0.059 0.128 0.049 0.072 0.145 0.048 0.229 0.032 0.098 0.011 0.345 0.070 0.034 0.022 0.363 0.134 0.179 0.097 
19.0 20.0 0.106 0.078 0.072 0.141 0.095 0.100 0.090 0.032 0.271 0.028 0.052 0.011 0.303 0.060 0.233 0.091 0.183 0.049 0.342 0.165 
20.0 20.0 0.110 0.051 0.081 0.139 0.136 0.123 0.017 0.013 0.259 0.025 0.186 0.032 0.158 0.016 0.317 0.114 0.074 0.072 0.268 0.103 
21.0 20.0 0.110 0.016 0.083 0.120 0.167 0.134 0.064 0.005 0.191 0.027 0.262 0.042 0.031 0.044 0.253 0.072 0.253 0.144 0.042 0.047 
22.0 20.0 0.099 0.024 0.074 0.087 0.181 0.130 0.139 0.015 0.079 0.037 0.253 0.029 0.182 0.082 0.086 0.011 0.256 0.113 0.159 0.134 
23.0 20.0 0.073 0.061 0.047 0.050 0.167 0.114 0.187 0.020 0.043 0.051 0.167 0.008 0.229 0.074 0.073 0.075 0.121 0.017 0.185 0.104 
24.0 20.0 0.032 0.091 0.004 0.016 0.124 0.098 0.196 0.028 0.137 0.057 0.048 0.050 0.178 0.023 0.144 0.077 0.024 0.063 0.094 0.039 
25.0 20.0 0.018 0.111 0.049 0.011 0.057 0.087 0.163 0.043 0.177 0.041 0.052 0.071 0.078 0.034 0.121 0.029 0.083 0.058 0.012 0.038 
26.0 20.0 0.061 0.124 0.098 0.032 0.017 0.076 0.102 0.061 0.161 0.006 0.100 0.058 0.010 0.060 0.056 0.023 0.069 0.020 0.038 0.027 
27.0 20.0 0.084 0.137 0.129 0.055 0.077 0.056 0.035 0.069 0.110 0.028 0.099 0.026 0.052 0.050 0.004 0.039 0.030 0.018 0.029 0.007 
28.0 20.0 0.081 0.150 0.134 0.080 0.111 0.025 0.017 0.059 0.054 0.044 0.071 0.005 0.055 0.026 0.022 0.032 0.001 0.026 0.009 0.016 
29.0 20.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 20.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 21.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 21.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 21.0 0.224 0.037 0.242 0.103 0.141 0.146 0.012 0.087 0.102 0.020 0.104 0.040 0.066 0.060 0.014 0.042 0.018 0.018 0.027 0.008 
4.0 21.0 0.214 0.033 0.223 0.114 0.078 0.139 0.092 0.048 0.179 0.053 0.133 0.098 0.049 0.089 0.029 0.037 0.061 0.021 0.050 0.040 
5.0 21.0 0.168 0.008 0.170 0.098 0.019 0.096 0.187 0.026 0.236 0.135 0.116 0.138 0.027 0.073 0.108 0.034 0.107 0.081 0.045 0.071 
6.0 21.0 0.107 0.026 0.102 0.084 0.125 0.045 0.265 0.099 0.235 0.188 0.026 0.115 0.154 0.029 0.181 0.124 0.093 0.128 0.039 0.056 
7.0 21.0 0.056 0.013 0.038 0.094 0.217 0.010 0.299 0.154 0.159 0.186 0.120 0.026 0.272 0.152 0.173 0.184 0.034 0.077 0.172 0.088 
8.0 21.0 0.026 0.046 0.014 0.117 0.282 0.045 0.283 0.188 0.021 0.131 0.272 0.103 0.304 0.243 0.041 0.134 0.224 0.099 0.250 0.217 
9.0 21.0 0.019 0.118 0.051 0.126 0.319 0.102 0.219 0.200 0.148 0.030 0.370 0.225 0.204 0.238 0.184 0.039 0.359 0.275 0.142 0.207 
10.0 21.0 0.029 0.173 0.080 0.101 0.330 0.169 0.120 0.177 0.306 0.104 0.371 0.293 0.014 0.111 0.389 0.247 0.303 0.316 0.153 0.032 
11.0 21.0 0.045 0.187 0.105 0.048 0.318 0.223 0.002 0.112 0.419 0.235 0.263 0.270 0.278 0.105 0.455 0.378 0.028 0.135 0.452 0.326 
12.0 21.0 0.063 0.164 0.129 0.034 0.287 0.243 0.123 0.017 0.460 0.323 0.065 0.147 0.489 0.320 0.315 0.329 0.344 0.198 0.516 0.470 
13.0 21.0 0.078 0.117 0.152 0.087 0.238 0.225 0.238 0.095 0.419 0.339 0.172 0.044 0.556 0.437 0.005 0.093 0.602 0.484 0.235 0.281 
14.0 21.0 0.091 0.061 0.175 0.123 0.172 0.173 0.328 0.189 0.295 0.269 0.381 0.236 0.428 0.377 0.344 0.222 0.547 0.495 0.250 0.156 
15.0 21.0 0.102 0.015 0.196 0.134 0.095 0.105 0.384 0.250 0.116 0.139 0.503 0.365 0.156 0.171 0.561 0.444 0.209 0.223 0.593 0.501 
16.0 21.0 0.112 0.013 0.216 0.129 0.008 0.038 0.398 0.273 0.087 0.020 0.507 0.393 0.170 0.101 0.551 0.464 0.233 0.176 0.571 0.512 
17.0 21.0 0.121 0.019 0.233 0.123 0.083 0.025 0.369 0.262 0.279 0.176 0.389 0.313 0.441 0.339 0.316 0.271 0.544 0.470 0.204 0.181 
18.0 21.0 0.130 0.010 0.247 0.120 0.176 0.086 0.296 0.218 0.425 0.301 0.177 0.146 0.564 0.455 0.038 0.044 0.561 0.489 0.258 0.251 
19.0 21.0 0.136 0.012 0.257 0.123 0.265 0.146 0.184 0.143 0.496 0.369 0.075 0.066 0.498 0.400 0.354 0.330 0.289 0.226 0.508 0.478 
20.0 21.0 0.135 0.042 0.257 0.134 0.343 0.206 0.044 0.041 0.473 0.360 0.300 0.260 0.269 0.193 0.490 0.444 0.101 0.152 0.404 0.346 
21.0 21.0 0.120 0.072 0.243 0.150 0.400 0.264 0.108 0.081 0.357 0.265 0.430 0.371 0.032 0.083 0.397 0.329 0.376 0.398 0.064 0.037 
22.0 21.0 0.084 0.087 0.206 0.154 0.421 0.305 0.246 0.204 0.169 0.095 0.423 0.349 0.275 0.297 0.143 0.062 0.384 0.356 0.232 0.297 
23.0 21.0 0.017 0.070 0.137 0.127 0.391 0.301 0.337 0.292 0.040 0.102 0.289 0.198 0.357 0.337 0.104 0.180 0.184 0.112 0.272 0.274 
24.0 21.0 0.076 0.015 0.040 0.056 0.308 0.233 0.361 0.309 0.204 0.249 0.101 0.017 0.283 0.214 0.215 0.242 0.032 0.117 0.136 0.093 
25.0 21.0 0.182 0.071 0.074 0.051 0.182 0.104 0.313 0.239 0.280 0.289 0.061 0.152 0.132 0.043 0.183 0.150 0.122 0.155 0.016 0.071 
26.0 21.0 0.276 0.154 0.180 0.156 0.043 0.052 0.214 0.115 0.265 0.222 0.144 0.189 0.008 0.094 0.088 0.034 0.103 0.086 0.058 0.074 
27.0 21.0 0.331 0.195 0.253 0.216 0.076 0.159 0.102 0.023 0.192 0.108 0.149 0.140 0.069 0.116 0.010 0.051 0.046 0.014 0.043 0.031 
28.0 21.0 0.336 0.181 0.280 0.213 0.150 0.196 0.012 0.085 0.106 0.017 0.110 0.067 0.077 0.082 0.028 0.059 0.004 0.031 0.015 0.010 
29.0 21.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 21.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 22.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 22.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 22.0 0.418 0.268 0.345 0.296 0.153 0.234 0.048 0.069 0.154 0.059 0.141 0.109 0.087 0.106 0.019 0.060 0.023 0.016 0.036 0.019 
4.0 22.0 0.389 0.233 0.300 0.260 0.053 0.153 0.162 0.051 0.253 0.182 0.176 0.189 0.063 0.129 0.039 0.036 0.083 0.050 0.071 0.071 
5.0 22.0 0.310 0.135 0.208 0.161 0.091 0.020 0.288 0.192 0.321 0.300 0.147 0.216 0.040 0.073 0.144 0.087 0.148 0.143 0.072 0.109 
6.0 22.0 0.207 0.027 0.094 0.054 0.244 0.146 0.385 0.310 0.307 0.335 0.023 0.129 0.208 0.109 0.242 0.222 0.136 0.192 0.041 0.081 
7.0 22.0 0.114 0.036 0.013 0.017 0.370 0.250 0.418 0.360 0.192 0.261 0.174 0.057 0.361 0.294 0.233 0.277 0.032 0.089 0.215 0.151 
8.0 22.0 0.051 0.032 0.099 0.038 0.453 0.308 0.379 0.346 0.004 0.103 0.371 0.260 0.398 0.388 0.060 0.156 0.278 0.182 0.329 0.317 
9.0 22.0 0.021 0.021 0.161 0.043 0.491 0.344 0.277 0.285 0.229 0.095 0.490 0.410 0.261 0.318 0.229 0.112 0.457 0.409 0.205 0.269 
10.0 22.0 0.015 0.075 0.206 0.059 0.490 0.371 0.132 0.187 0.432 0.290 0.479 0.451 0.023 0.090 0.490 0.391 0.391 0.419 0.161 0.055 
11.0 22.0 0.026 0.110 0.240 0.095 0.456 0.382 0.034 0.058 0.567 0.445 0.328 0.360 0.357 0.220 0.569 0.527 0.052 0.146 0.536 0.436 
12.0 22.0 0.043 0.115 0.269 0.144 0.397 0.366 0.201 0.090 0.607 0.524 0.071 0.151 0.615 0.492 0.394 0.421 0.403 0.287 0.625 0.588 
13.0 22.0 0.062 0.098 0.294 0.193 0.316 0.317 0.349 0.237 0.541 0.504 0.228 0.122 0.692 0.613 0.013 0.092 0.717 0.628 0.298 0.335 
14.0 22.0 0.081 0.069 0.317 0.229 0.217 0.237 0.460 0.358 0.373 0.378 0.485 0.379 0.529 0.505 0.409 0.312 0.655 0.621 0.274 0.195 
15.0 22.0 0.099 0.044 0.338 0.250 0.105 0.138 0.525 0.436 0.141 0.178 0.633 0.541 0.194 0.218 0.670 0.586 0.257 0.274 0.682 0.603 
16.0 22.0 0.116 0.031 0.358 0.260 0.016 0.032 0.537 0.463 0.118 0.058 0.633 0.567 0.202 0.147 0.659 0.602 0.264 0.218 0.663 0.612 
17.0 22.0 0.131 0.032 0.374 0.267 0.141 0.077 0.492 0.439 0.359 0.287 0.486 0.447 0.529 0.460 0.383 0.354 0.631 0.577 0.242 0.224 
18.0 22.0 0.142 0.046 0.386 0.276 0.265 0.188 0.393 0.362 0.541 0.469 0.225 0.209 0.678 0.611 0.036 0.045 0.655 0.603 0.291 0.284 
19.0 22.0 0.147 0.069 0.391 0.289 0.383 0.298 0.246 0.236 0.629 0.566 0.084 0.085 0.601 0.540 0.410 0.406 0.342 0.291 0.583 0.556 
20.0 22.0 0.140 0.096 0.383 0.302 0.484 0.405 0.064 0.068 0.602 0.549 0.358 0.353 0.331 0.273 0.574 0.556 0.110 0.160 0.467 0.416 
21.0 22.0 0.114 0.115 0.355 0.309 0.556 0.497 0.131 0.126 0.459 0.410 0.519 0.510 0.026 0.083 0.469 0.425 0.431 0.463 0.076 0.034 
22.0 22.0 0.059 0.108 0.297 0.290 0.581 0.551 0.307 0.315 0.227 0.168 0.516 0.488 0.317 0.364 0.174 0.103 0.443 0.431 0.264 0.323 
23.0 22.0 0.035 0.056 0.200 0.221 0.540 0.531 0.426 0.447 0.030 0.109 0.359 0.297 0.419 0.431 0.115 0.194 0.214 0.155 0.310 0.314 
24.0 22.0 0.162 0.048 0.067 0.092 0.433 0.417 0.461 0.476 0.234 0.320 0.136 0.044 0.337 0.294 0.246 0.287 0.035 0.115 0.154 0.119 
25.0 22.0 0.304 0.186 0.087 0.083 0.271 0.219 0.406 0.387 0.333 0.393 0.059 0.164 0.162 0.082 0.212 0.195 0.138 0.174 0.019 0.067 
26.0 22.0 0.429 0.315 0.230 0.251 0.092 0.029 0.287 0.218 0.322 0.324 0.161 0.231 0.011 0.087 0.105 0.057 0.117 0.108 0.065 0.082 
27.0 22.0 0.505 0.385 0.331 0.356 0.063 0.187 0.151 0.050 0.239 0.184 0.171 0.188 0.073 0.130 0.014 0.043 0.053 0.023 0.049 0.040 
28.0 22.0 0.517 0.375 0.374 0.373 0.164 0.269 0.038 0.075 0.139 0.055 0.130 0.104 0.085 0.102 0.028 0.062 0.006 0.026 0.017 0.005 
29.0 22.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 22.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 23.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 23.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 23.0 0.525 0.344 0.388 0.339 0.141 0.219 0.078 0.029 0.179 0.099 0.152 0.126 0.090 0.104 0.019 0.048 0.024 0.006 0.038 0.023 
4.0 23.0 0.485 0.294 0.327 0.278 0.022 0.108 0.201 0.103 0.280 0.220 0.184 0.191 0.062 0.109 0.041 0.018 0.085 0.055 0.076 0.066 
5.0 23.0 0.389 0.175 0.215 0.152 0.143 0.068 0.335 0.251 0.345 0.319 0.148 0.193 0.048 0.039 0.150 0.099 0.154 0.135 0.081 0.091 
6.0 23.0 0.267 0.042 0.080 0.018 0.312 0.231 0.433 0.358 0.320 0.325 0.014 0.087 0.222 0.135 0.251 0.212 0.144 0.157 0.031 0.044 
7.0 23.0 0.155 0.049 0.048 0.074 0.450 0.339 0.460 0.388 0.188 0.224 0.196 0.097 0.377 0.293 0.240 0.235 0.026 0.048 0.208 0.138 
8.0 23.0 0.074 0.071 0.152 0.111 0.538 0.389 0.408 0.349 0.024 0.051 0.398 0.282 0.410 0.351 0.062 0.108 0.273 0.176 0.330 0.260 
9.0 23.0 0.030 0.040 0.228 0.119 0.574 0.405 0.289 0.264 0.265 0.144 0.516 0.400 0.264 0.261 0.231 0.127 0.455 0.346 0.214 0.199 
10.0 23.0 0.014 0.013 0.283 0.125 0.566 0.408 0.126 0.151 0.476 0.322 0.497 0.413 0.029 0.046 0.492 0.351 0.392 0.331 0.142 0.059 
11.0 23.0 0.018 0.055 0.323 0.147 0.520 0.399 0.057 0.018 0.613 0.452 0.335 0.311 0.367 0.222 0.569 0.445 0.059 0.098 0.509 0.345 
12.0 23.0 0.033 0.077 0.355 0.183 0.446 0.369 0.238 0.125 0.646 0.509 0.066 0.114 0.624 0.445 0.393 0.339 0.387 0.245 0.601 0.444 
13.0 23.0 0.052 0.078 0.381 0.221 0.350 0.314 0.396 0.263 0.570 0.477 0.241 0.133 0.698 0.534 0.016 0.062 0.693 0.503 0.292 0.244 
14.0 23.0 0.073 0.068 0.405 0.254 0.234 0.232 0.513 0.375 0.390 0.350 0.502 0.357 0.532 0.432 0.399 0.267 0.635 0.490 0.253 0.152 
15.0 23.0 0.093 0.058 0.425 0.279 0.105 0.132 0.578 0.447 0.145 0.159 0.650 0.497 0.198 0.183 0.655 0.485 0.253 0.215 0.643 0.454 
16.0 23.0 0.112 0.052 0.443 0.297 0.031 0.021 0.587 0.471 0.125 0.064 0.649 0.516 0.197 0.129 0.646 0.495 0.247 0.167 0.629 0.460 
17.0 23.0 0.127 0.055 0.457 0.310 0.171 0.096 0.535 0.443 0.376 0.279 0.499 0.405 0.522 0.395 0.379 0.294 0.601 0.446 0.234 0.177 
18.0 23.0 0.138 0.067 0.465 0.322 0.309 0.215 0.427 0.362 0.564 0.448 0.235 0.192 0.672 0.522 0.027 0.027 0.629 0.472 0.270 0.198 
19.0 23.0 0.139 0.085 0.464 0.334 0.437 0.331 0.268 0.233 0.656 0.535 0.076 0.068 0.600 0.465 0.391 0.318 0.334 0.240 0.548 0.404 
20.0 23.0 0.126 0.101 0.448 0.342 0.546 0.440 0.075 0.066 0.629 0.518 0.352 0.304 0.337 0.246 0.554 0.444 0.096 0.101 0.443 0.315 
21.0 23.0 0.092 0.105 0.409 0.335 0.621 0.527 0.131 0.123 0.484 0.389 0.518 0.442 0.012 0.047 0.458 0.352 0.404 0.339 0.080 0.036 
22.0 23.0 0.025 0.084 0.338 0.300 0.645 0.570 0.317 0.301 0.249 0.171 0.519 0.430 0.299 0.281 0.179 0.108 0.422 0.334 0.243 0.215 
23.0 23.0 0.081 0.021 0.228 0.218 0.601 0.540 0.443 0.422 0.012 0.074 0.369 0.276 0.405 0.349 0.099 0.123 0.210 0.142 0.289 0.229 
24.0 23.0 0.219 0.084 0.081 0.085 0.487 0.426 0.483 0.451 0.221 0.264 0.151 0.066 0.333 0.256 0.229 0.212 0.028 0.056 0.148 0.104 
25.0 23.0 0.372 0.216 0.086 0.082 0.317 0.241 0.432 0.378 0.328 0.340 0.042 0.109 0.168 0.092 0.203 0.161 0.125 0.119 0.018 0.029 
26.0 23.0 0.507 0.335 0.241 0.242 0.129 0.035 0.315 0.234 0.324 0.298 0.148 0.181 0.019 0.044 0.104 0.060 0.110 0.085 0.058 0.051 
27.0 23.0 0.590 0.402 0.353 0.346 0.037 0.140 0.178 0.082 0.249 0.190 0.164 0.164 0.062 0.094 0.019 0.018 0.052 0.026 0.045 0.030 
28.0 23.0 0.608 0.402 0.406 0.374 0.149 0.233 0.061 0.034 0.153 0.080 0.129 0.105 0.078 0.085 0.022 0.043 0.008 0.012 0.017 0.003 
29.0 23.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 23.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 24.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 24.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 24.0 0.545 0.287 0.372 0.260 0.103 0.131 0.098 0.024 0.177 0.105 0.136 0.100 0.073 0.064 0.011 0.018 0.023 0.011 0.032 0.020 
4.0 24.0 0.501 0.236 0.305 0.196 0.017 0.030 0.212 0.120 0.261 0.181 0.156 0.125 0.043 0.047 0.041 0.020 0.073 0.046 0.062 0.039 
5.0 24.0 0.406 0.137 0.192 0.091 0.172 0.102 0.330 0.218 0.308 0.224 0.115 0.099 0.054 0.021 0.131 0.081 0.126 0.078 0.064 0.035 
6.0 24.0 0.287 0.028 0.059 0.015 0.330 0.218 0.411 0.275 0.274 0.200 0.012 0.012 0.200 0.117 0.208 0.126 0.113 0.062 0.024 0.016 
7.0 24.0 0.178 0.049 0.067 0.086 0.457 0.288 0.427 0.277 0.149 0.113 0.189 0.103 0.324 0.188 0.192 0.107 0.023 0.017 0.164 0.086 
8.0 24.0 0.096 0.074 0.171 0.114 0.538 0.314 0.372 0.235 0.044 0.007 0.359 0.202 0.342 0.191 0.041 0.019 0.223 0.116 0.257 0.111 
9.0 24.0 0.047 0.054 0.250 0.117 0.570 0.317 0.258 0.168 0.258 0.129 0.453 0.253 0.212 0.118 0.198 0.100 0.363 0.166 0.164 0.055 
10.0 24.0 0.026 0.012 0.308 0.117 0.558 0.313 0.104 0.087 0.443 0.235 0.429 0.243 0.036 0.007 0.406 0.195 0.308 0.131 0.111 0.054 
11.0 24.0 0.024 0.028 0.351 0.129 0.512 0.302 0.067 0.005 0.560 0.309 0.283 0.172 0.318 0.147 0.463 0.220 0.042 0.015 0.392 0.150 
12.0 24.0 0.033 0.054 0.385 0.154 0.437 0.280 0.235 0.102 0.585 0.339 0.050 0.052 0.529 0.256 0.317 0.156 0.308 0.129 0.460 0.166 
13.0 24.0 0.049 0.064 0.413 0.184 0.340 0.239 0.381 0.198 0.513 0.314 0.216 0.094 0.586 0.295 0.010 0.018 0.547 0.229 0.222 0.080 
14.0 24.0 0.067 0.064 0.435 0.213 0.224 0.177 0.488 0.277 0.349 0.229 0.440 0.226 0.446 0.235 0.324 0.140 0.501 0.215 0.194 0.069 
15.0 24.0 0.085 0.060 0.455 0.237 0.096 0.100 0.547 0.328 0.128 0.102 0.565 0.307 0.167 0.098 0.531 0.243 0.202 0.095 0.492 0.179 
16.0 24.0 0.101 0.056 0.470 0.256 0.039 0.011 0.553 0.344 0.113 0.045 0.564 0.316 0.161 0.071 0.525 0.247 0.189 0.069 0.484 0.182 
17.0 24.0 0.113 0.056 0.480 0.269 0.176 0.084 0.503 0.321 0.336 0.187 0.435 0.249 0.432 0.215 0.313 0.151 0.468 0.189 0.186 0.081 
18.0 24.0 0.119 0.061 0.483 0.278 0.309 0.178 0.401 0.259 0.503 0.296 0.211 0.122 0.559 0.285 0.012 0.001 0.495 0.207 0.196 0.056 
19.0 24.0 0.115 0.068 0.476 0.283 0.431 0.268 0.254 0.164 0.584 0.350 0.054 0.031 0.504 0.259 0.304 0.142 0.272 0.119 0.413 0.140 
20.0 24.0 0.096 0.070 0.452 0.279 0.532 0.347 0.076 0.044 0.562 0.336 0.290 0.167 0.293 0.150 0.441 0.209 0.060 0.016 0.343 0.127 
21.0 24.0 0.055 0.061 0.408 0.261 0.600 0.403 0.111 0.085 0.438 0.255 0.433 0.247 0.011 0.005 0.374 0.182 0.303 0.122 0.074 0.043 
22.0 24.0 0.015 0.033 0.333 0.220 0.619 0.422 0.279 0.200 0.237 0.124 0.442 0.248 0.227 0.117 0.159 0.085 0.329 0.145 0.170 0.049 
23.0 24.0 0.118 0.019 0.223 0.150 0.576 0.390 0.394 0.275 0.014 0.019 0.324 0.175 0.323 0.167 0.060 0.017 0.175 0.094 0.216 0.085 
24.0 24.0 0.248 0.093 0.083 0.053 0.472 0.309 0.434 0.295 0.170 0.133 0.148 0.071 0.276 0.145 0.170 0.077 0.013 0.023 0.119 0.069 
25.0 24.0 0.388 0.177 0.073 0.058 0.320 0.191 0.396 0.259 0.269 0.190 0.013 0.024 0.152 0.080 0.160 0.082 0.086 0.028 0.014 0.027 
26.0 24.0 0.511 0.250 0.217 0.160 0.151 0.060 0.300 0.183 0.278 0.188 0.107 0.082 0.032 0.011 0.090 0.050 0.083 0.039 0.037 0.009 
27.0 24.0 0.589 0.294 0.324 0.232 0.005 0.053 0.184 0.095 0.224 0.144 0.130 0.095 0.038 0.033 0.024 0.011 0.043 0.023 0.032 0.011 
28.0 24.0 0.610 0.302 0.380 0.263 0.109 0.128 0.081 0.018 0.148 0.085 0.110 0.077 0.057 0.047 0.011 0.014 0.010 0.003 0.013 0.003 
29.0 24.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 24.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 25.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 25.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 25.0 0.495 0.168 0.310 0.131 0.050 0.027 0.111 0.060 0.155 0.086 0.101 0.053 0.042 0.015 0.003 0.014 0.021 0.020 0.022 0.014 
4.0 25.0 0.452 0.127 0.245 0.082 0.054 0.043 0.198 0.107 0.208 0.104 0.103 0.039 0.011 0.017 0.041 0.038 0.052 0.031 0.036 0.014 
5.0 25.0 0.372 0.066 0.148 0.021 0.181 0.107 0.283 0.137 0.228 0.091 0.060 0.004 0.061 0.058 0.096 0.053 0.076 0.023 0.030 0.023 
6.0 25.0 0.275 0.005 0.037 0.036 0.305 0.152 0.335 0.139 0.187 0.048 0.037 0.052 0.156 0.077 0.134 0.028 0.055 0.030 0.024 0.048 
7.0 25.0 0.185 0.043 0.070 0.069 0.405 0.172 0.338 0.118 0.085 0.005 0.161 0.084 0.225 0.058 0.108 0.022 0.032 0.062 0.102 0.034 
8.0 25.0 0.115 0.057 0.161 0.078 0.470 0.172 0.289 0.086 0.061 0.051 0.273 0.088 0.221 0.016 0.005 0.058 0.148 0.043 0.140 0.031 
9.0 25.0 0.069 0.043 0.234 0.074 0.495 0.166 0.195 0.054 0.219 0.084 0.328 0.073 0.124 0.024 0.145 0.057 0.217 0.013 0.076 0.071 
10.0 25.0 0.046 0.012 0.290 0.070 0.486 0.163 0.071 0.022 0.353 0.106 0.302 0.050 0.045 0.046 0.267 0.028 0.171 0.056 0.078 0.043 
11.0 25.0 0.039 0.022 0.333 0.076 0.446 0.162 0.067 0.013 0.436 0.121 0.193 0.025 0.230 0.052 0.292 0.010 0.009 0.053 0.224 0.030 
12.0 25.0 0.042 0.044 0.368 0.093 0.381 0.155 0.202 0.054 0.451 0.128 0.024 0.007 0.366 0.051 0.193 0.024 0.195 0.014 0.252 0.078 
13.0 25.0 0.052 0.056 0.396 0.117 0.295 0.137 0.320 0.098 0.394 0.117 0.165 0.040 0.399 0.045 0.002 0.021 0.330 0.031 0.115 0.062 
14.0 25.0 0.064 0.057 0.418 0.140 0.193 0.104 0.406 0.136 0.267 0.086 0.323 0.071 0.302 0.031 0.211 0.014 0.299 0.041 0.114 0.007 
15.0 25.0 0.076 0.055 0.435 0.161 0.080 0.058 0.453 0.162 0.098 0.039 0.412 0.091 0.114 0.012 0.340 0.013 0.122 0.018 0.277 0.064 
16.0 25.0 0.086 0.049 0.448 0.177 0.039 0.004 0.456 0.170 0.086 0.018 0.411 0.093 0.106 0.012 0.337 0.015 0.108 0.020 0.274 0.064 
17.0 25.0 0.092 0.044 0.454 0.186 0.159 0.055 0.414 0.157 0.256 0.072 0.320 0.075 0.288 0.032 0.207 0.011 0.275 0.046 0.114 0.009 
18.0 25.0 0.091 0.040 0.452 0.189 0.274 0.112 0.330 0.124 0.383 0.111 0.162 0.043 0.376 0.042 0.006 0.017 0.297 0.039 0.095 0.060 
19.0 25.0 0.080 0.036 0.438 0.185 0.377 0.162 0.211 0.076 0.445 0.128 0.024 0.007 0.346 0.046 0.179 0.023 0.176 0.008 0.222 0.085 
20.0 25.0 0.055 0.026 0.410 0.173 0.460 0.200 0.069 0.020 0.430 0.122 0.191 0.023 0.214 0.045 0.271 0.016 0.013 0.047 0.198 0.042 
21.0 25.0 0.012 0.010 0.363 0.148 0.513 0.219 0.078 0.035 0.342 0.095 0.296 0.042 0.033 0.042 0.243 0.014 0.160 0.063 0.063 0.039 
22.0 25.0 0.054 0.016 0.291 0.111 0.525 0.215 0.208 0.077 0.199 0.061 0.311 0.052 0.124 0.034 0.124 0.049 0.192 0.027 0.071 0.080 
23.0 25.0 0.144 0.048 0.193 0.065 0.488 0.190 0.298 0.101 0.040 0.028 0.242 0.059 0.198 0.009 0.008 0.065 0.121 0.039 0.114 0.038 
24.0 25.0 0.251 0.080 0.076 0.018 0.406 0.153 0.334 0.110 0.095 0.006 0.131 0.059 0.186 0.026 0.086 0.043 0.027 0.070 0.079 0.037 
25.0 25.0 0.362 0.107 0.050 0.027 0.289 0.113 0.314 0.111 0.177 0.034 0.023 0.045 0.120 0.052 0.097 0.012 0.033 0.047 0.024 0.054 
26.0 25.0 0.458 0.128 0.167 0.062 0.159 0.073 0.253 0.105 0.198 0.062 0.051 0.012 0.046 0.047 0.067 0.032 0.045 0.018 0.009 0.035 
27.0 25.0 0.521 0.145 0.257 0.093 0.039 0.032 0.172 0.086 0.174 0.077 0.081 0.022 0.006 0.020 0.029 0.027 0.030 0.014 0.015 0.012 
28.0 25.0 0.543 0.156 0.310 0.118 0.053 0.019 0.095 0.055 0.128 0.070 0.078 0.039 0.030 0.008 0.003 0.011 0.012 0.010 0.009 0.001 
29.0 25.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 25.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 26.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 26.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 26.0 0.404 0.058 0.224 0.023 0.006 0.049 0.113 0.069 0.119 0.053 0.058 0.010 0.008 0.022 0.016 0.029 0.020 0.020 0.012 0.006 
4.0 26.0 0.367 0.032 0.168 0.015 0.085 0.078 0.168 0.074 0.139 0.030 0.042 0.026 0.022 0.052 0.039 0.039 0.029 0.015 0.010 0.018 
5.0 26.0 0.309 0.006 0.095 0.033 0.173 0.088 0.213 0.056 0.131 0.014 0.001 0.065 0.065 0.064 0.057 0.022 0.024 0.033 0.008 0.045 
6.0 26.0 0.242 0.019 0.014 0.045 0.255 0.080 0.234 0.023 0.088 0.058 0.060 0.078 0.102 0.031 0.053 0.041 0.005 0.075 0.031 0.053 
7.0 26.0 0.179 0.035 0.064 0.045 0.320 0.061 0.224 0.009 0.016 0.078 0.123 0.051 0.114 0.036 0.019 0.093 0.044 0.070 0.042 0.023 
8.0 26.0 0.127 0.037 0.135 0.036 0.363 0.042 0.185 0.029 0.073 0.069 0.169 0.002 0.089 0.093 0.035 0.088 0.071 0.016 0.024 0.101 
9.0 26.0 0.091 0.025 0.195 0.025 0.382 0.031 0.119 0.033 0.163 0.037 0.183 0.055 0.029 0.104 0.088 0.017 0.067 0.112 0.013 0.120 
10.0 26.0 0.068 0.003 0.245 0.018 0.376 0.030 0.035 0.026 0.239 0.002 0.157 0.082 0.052 0.059 0.118 0.078 0.031 0.147 0.047 0.025 
11.0 26.0 0.058 0.021 0.286 0.020 0.347 0.036 0.059 0.016 0.284 0.025 0.091 0.074 0.132 0.017 0.111 0.135 0.025 0.078 0.061 0.123 
12.0 26.0 0.055 0.039 0.319 0.031 0.298 0.044 0.153 0.011 0.289 0.035 0.002 0.041 0.186 0.086 0.063 0.119 0.080 0.056 0.047 0.193 
13.0 26.0 0.058 0.048 0.346 0.048 0.231 0.046 0.235 0.013 0.250 0.033 0.105 0.003 0.194 0.119 0.015 0.038 0.110 0.167 0.010 0.124 
14.0 26.0 0.063 0.049 0.367 0.066 0.150 0.038 0.295 0.017 0.169 0.022 0.190 0.040 0.145 0.101 0.093 0.066 0.094 0.174 0.035 0.047 
15.0 26.0 0.067 0.045 0.383 0.082 0.060 0.022 0.328 0.023 0.062 0.009 0.238 0.063 0.055 0.045 0.141 0.137 0.040 0.076 0.066 0.181 
16.0 26.0 0.069 0.038 0.392 0.094 0.034 0.000 0.329 0.025 0.055 0.004 0.237 0.066 0.049 0.027 0.140 0.141 0.028 0.065 0.067 0.182 
17.0 26.0 0.067 0.029 0.394 0.099 0.129 0.024 0.298 0.021 0.161 0.018 0.188 0.049 0.135 0.087 0.094 0.078 0.081 0.166 0.041 0.056 
18.0 26.0 0.059 0.019 0.388 0.097 0.218 0.046 0.238 0.014 0.240 0.030 0.103 0.014 0.181 0.113 0.020 0.022 0.097 0.168 0.004 0.108 
19.0 26.0 0.041 0.007 0.370 0.088 0.295 0.061 0.155 0.007 0.279 0.038 0.004 0.029 0.175 0.092 0.052 0.109 0.075 0.069 0.035 0.187 
20.0 26.0 0.013 0.008 0.339 0.072 0.355 0.066 0.058 0.002 0.274 0.038 0.086 0.070 0.124 0.029 0.098 0.137 0.029 0.066 0.053 0.127 
21.0 26.0 0.030 0.026 0.293 0.048 0.390 0.059 0.040 0.005 0.226 0.023 0.146 0.091 0.051 0.053 0.106 0.088 0.021 0.147 0.048 0.023 
22.0 26.0 0.087 0.044 0.230 0.022 0.395 0.044 0.125 0.016 0.148 0.009 0.166 0.077 0.021 0.112 0.081 0.013 0.055 0.116 0.021 0.123 
23.0 26.0 0.158 0.055 0.152 0.005 0.367 0.030 0.185 0.027 0.060 0.049 0.147 0.027 0.070 0.109 0.038 0.091 0.063 0.016 0.015 0.095 
24.0 26.0 0.234 0.055 0.064 0.006 0.312 0.029 0.215 0.025 0.020 0.074 0.103 0.034 0.089 0.054 0.004 0.100 0.046 0.073 0.037 0.023 
25.0 26.0 0.309 0.043 0.025 0.006 0.238 0.044 0.214 0.002 0.078 0.067 0.051 0.069 0.080 0.018 0.032 0.051 0.017 0.076 0.034 0.052 
26.0 26.0 0.372 0.029 0.106 0.016 0.155 0.064 0.188 0.033 0.109 0.029 0.004 0.063 0.053 0.051 0.039 0.013 0.008 0.039 0.017 0.047 
27.0 26.0 0.417 0.026 0.173 0.017 0.074 0.072 0.147 0.060 0.114 0.016 0.029 0.030 0.022 0.044 0.029 0.026 0.016 0.007 0.003 0.023 
28.0 26.0 0.438 0.035 0.220 0.008 0.004 0.057 0.100 0.065 0.099 0.043 0.043 0.005 0.002 0.020 0.014 0.020 0.012 0.009 0.003 0.007 
29.0 26.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 26.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 27.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 27.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 27.0 0.301 0.010 0.137 0.040 0.051 0.075 0.105 0.055 0.080 0.018 0.018 0.020 0.019 0.036 0.025 0.027 0.016 0.011 0.003 0.004 
4.0 27.0 0.272 0.022 0.093 0.053 0.104 0.078 0.130 0.037 0.071 0.019 0.009 0.053 0.043 0.053 0.033 0.023 0.009 0.009 0.011 0.022 
5.0 27.0 0.236 0.027 0.045 0.054 0.154 0.060 0.140 0.002 0.043 0.064 0.044 0.076 0.060 0.043 0.022 0.012 0.018 0.044 0.031 0.041 
6.0 27.0 0.199 0.029 0.006 0.044 0.195 0.028 0.134 0.041 0.003 0.096 0.071 0.066 0.051 0.006 0.012 0.063 0.046 0.069 0.033 0.028 
7.0 27.0 0.163 0.029 0.055 0.028 0.228 0.007 0.115 0.072 0.039 0.096 0.081 0.020 0.020 0.072 0.047 0.095 0.048 0.043 0.009 0.035 
8.0 27.0 0.131 0.024 0.103 0.011 0.250 0.034 0.086 0.083 0.076 0.062 0.074 0.047 0.018 0.118 0.058 0.070 0.009 0.039 0.058 0.097 
9.0 27.0 0.105 0.013 0.148 0.005 0.261 0.049 0.048 0.073 0.107 0.007 0.056 0.104 0.044 0.111 0.037 0.010 0.045 0.122 0.070 0.095 
10.0 27.0 0.086 0.004 0.189 0.015 0.258 0.050 0.002 0.047 0.129 0.051 0.032 0.126 0.053 0.048 0.002 0.104 0.070 0.139 0.019 0.007 
11.0 27.0 0.074 0.020 0.225 0.017 0.240 0.042 0.050 0.016 0.141 0.093 0.006 0.105 0.047 0.046 0.030 0.156 0.046 0.062 0.059 0.125 
12.0 27.0 0.067 0.033 0.256 0.012 0.208 0.028 0.102 0.014 0.137 0.110 0.023 0.049 0.036 0.129 0.037 0.130 0.009 0.072 0.098 0.181 
13.0 27.0 0.063 0.040 0.281 0.001 0.162 0.014 0.149 0.037 0.116 0.102 0.050 0.022 0.024 0.166 0.022 0.034 0.057 0.179 0.063 0.109 
14.0 27.0 0.061 0.040 0.300 0.012 0.105 0.005 0.183 0.051 0.078 0.073 0.072 0.085 0.014 0.137 0.002 0.085 0.061 0.180 0.023 0.049 
15.0 27.0 0.058 0.035 0.314 0.024 0.041 0.002 0.202 0.058 0.028 0.031 0.084 0.124 0.005 0.060 0.018 0.164 0.023 0.079 0.088 0.172 
16.0 27.0 0.053 0.027 0.320 0.031 0.027 0.001 0.202 0.060 0.025 0.015 0.083 0.128 0.002 0.037 0.016 0.169 0.031 0.066 0.084 0.176 
17.0 27.0 0.044 0.016 0.319 0.033 0.094 0.001 0.183 0.056 0.073 0.060 0.071 0.097 0.010 0.119 0.003 0.098 0.064 0.171 0.015 0.059 
18.0 27.0 0.029 0.004 0.309 0.030 0.155 0.001 0.147 0.047 0.109 0.095 0.050 0.038 0.020 0.156 0.027 0.015 0.055 0.176 0.066 0.091 
19.0 27.0 0.007 0.011 0.290 0.020 0.206 0.007 0.100 0.031 0.128 0.114 0.025 0.033 0.032 0.133 0.043 0.115 0.006 0.084 0.097 0.170 
20.0 27.0 0.023 0.026 0.260 0.005 0.243 0.020 0.046 0.006 0.130 0.108 0.002 0.097 0.046 0.057 0.037 0.152 0.052 0.048 0.055 0.127 
21.0 27.0 0.062 0.040 0.218 0.012 0.263 0.038 0.006 0.026 0.117 0.076 0.021 0.132 0.056 0.041 0.005 0.109 0.077 0.133 0.028 0.012 
22.0 27.0 0.108 0.048 0.168 0.025 0.263 0.053 0.050 0.060 0.096 0.019 0.042 0.119 0.054 0.114 0.039 0.013 0.047 0.118 0.077 0.089 
23.0 27.0 0.157 0.045 0.111 0.026 0.245 0.055 0.082 0.084 0.069 0.045 0.061 0.063 0.030 0.125 0.064 0.070 0.013 0.034 0.055 0.086 
24.0 27.0 0.204 0.028 0.053 0.011 0.217 0.037 0.105 0.084 0.038 0.089 0.071 0.007 0.008 0.080 0.053 0.094 0.052 0.043 0.009 0.026 
25.0 27.0 0.246 0.001 0.002 0.018 0.181 0.002 0.118 0.057 0.004 0.096 0.065 0.056 0.040 0.015 0.019 0.064 0.048 0.065 0.034 0.028 
26.0 27.0 0.279 0.026 0.050 0.047 0.140 0.045 0.122 0.013 0.030 0.068 0.043 0.068 0.050 0.031 0.013 0.018 0.022 0.044 0.032 0.039 
27.0 27.0 0.306 0.039 0.094 0.061 0.096 0.074 0.114 0.029 0.056 0.023 0.014 0.048 0.039 0.041 0.024 0.012 0.003 0.015 0.015 0.026 
28.0 27.0 0.325 0.034 0.131 0.056 0.049 0.080 0.095 0.052 0.066 0.014 0.011 0.018 0.019 0.027 0.020 0.017 0.009 0.002 0.003 0.012 
29.0 27.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 27.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 28.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 28.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 28.0 0.210 0.034 0.065 0.056 0.078 0.068 0.089 0.032 0.042 0.006 0.012 0.030 0.034 0.031 0.025 0.016 0.009 0.002 0.004 0.008 
4.0 28.0 0.189 0.038 0.033 0.059 0.109 0.058 0.090 0.009 0.016 0.038 0.041 0.050 0.050 0.034 0.021 0.004 0.008 0.016 0.021 0.019 
5.0 28.0 0.171 0.035 0.005 0.052 0.128 0.034 0.076 0.025 0.021 0.070 0.066 0.057 0.045 0.016 0.008 0.023 0.039 0.036 0.038 0.022 
6.0 28.0 0.155 0.030 0.021 0.037 0.139 0.002 0.053 0.058 0.054 0.085 0.068 0.039 0.010 0.023 0.050 0.053 0.061 0.038 0.025 0.004 
7.0 28.0 0.141 0.025 0.047 0.020 0.146 0.032 0.030 0.081 0.071 0.076 0.044 0.003 0.042 0.067 0.079 0.062 0.039 0.011 0.035 0.034 
8.0 28.0 0.125 0.018 0.076 0.002 0.152 0.058 0.011 0.087 0.071 0.042 0.004 0.054 0.081 0.091 0.061 0.036 0.033 0.041 0.093 0.058 
9.0 28.0 0.110 0.008 0.106 0.015 0.155 0.074 0.006 0.075 0.059 0.008 0.032 0.095 0.082 0.078 0.002 0.022 0.103 0.084 0.087 0.043 
10.0 28.0 0.096 0.004 0.137 0.026 0.153 0.078 0.022 0.048 0.044 0.060 0.052 0.109 0.045 0.026 0.072 0.083 0.116 0.085 0.006 0.015 
11.0 28.0 0.084 0.016 0.166 0.031 0.144 0.071 0.040 0.014 0.032 0.099 0.051 0.089 0.012 0.046 0.110 0.113 0.049 0.030 0.118 0.082 
12.0 28.0 0.074 0.025 0.193 0.030 0.126 0.058 0.058 0.021 0.022 0.116 0.034 0.039 0.062 0.109 0.091 0.090 0.061 0.055 0.163 0.107 
13.0 28.0 0.066 0.031 0.215 0.024 0.099 0.041 0.076 0.050 0.015 0.109 0.010 0.024 0.085 0.137 0.023 0.019 0.146 0.122 0.092 0.061 
14.0 28.0 0.058 0.030 0.231 0.016 0.064 0.026 0.090 0.071 0.009 0.078 0.012 0.082 0.070 0.113 0.058 0.066 0.142 0.120 0.053 0.033 
15.0 28.0 0.049 0.026 0.242 0.009 0.024 0.013 0.097 0.083 0.003 0.033 0.025 0.117 0.026 0.049 0.111 0.124 0.056 0.052 0.161 0.104 
16.0 28.0 0.038 0.018 0.246 0.005 0.019 0.001 0.096 0.086 0.003 0.017 0.025 0.120 0.027 0.030 0.109 0.127 0.060 0.044 0.156 0.107 
17.0 28.0 0.024 0.008 0.243 0.005 0.061 0.011 0.087 0.079 0.007 0.065 0.013 0.092 0.069 0.097 0.055 0.076 0.140 0.114 0.046 0.039 
18.0 28.0 0.005 0.004 0.232 0.008 0.098 0.024 0.072 0.064 0.011 0.102 0.009 0.038 0.083 0.127 0.025 0.005 0.137 0.121 0.090 0.049 
19.0 28.0 0.019 0.016 0.213 0.016 0.126 0.039 0.054 0.040 0.015 0.119 0.035 0.026 0.061 0.110 0.092 0.077 0.055 0.065 0.156 0.100 
20.0 28.0 0.048 0.028 0.186 0.026 0.145 0.057 0.035 0.007 0.022 0.112 0.055 0.082 0.010 0.053 0.111 0.107 0.053 0.017 0.109 0.084 
21.0 28.0 0.081 0.036 0.152 0.034 0.153 0.073 0.019 0.030 0.034 0.080 0.060 0.112 0.050 0.021 0.071 0.083 0.119 0.075 0.009 0.022 
22.0 28.0 0.115 0.038 0.114 0.037 0.151 0.083 0.006 0.065 0.051 0.028 0.041 0.105 0.090 0.078 0.005 0.023 0.100 0.077 0.092 0.035 
23.0 28.0 0.146 0.028 0.077 0.028 0.143 0.077 0.006 0.087 0.067 0.028 0.003 0.064 0.087 0.093 0.066 0.034 0.024 0.035 0.085 0.048 
24.0 28.0 0.169 0.008 0.045 0.007 0.135 0.054 0.022 0.088 0.070 0.068 0.038 0.012 0.046 0.070 0.078 0.060 0.042 0.013 0.025 0.025 
25.0 28.0 0.185 0.019 0.018 0.023 0.128 0.017 0.043 0.067 0.055 0.081 0.063 0.029 0.006 0.029 0.049 0.052 0.058 0.037 0.026 0.007 
26.0 28.0 0.198 0.043 0.006 0.051 0.119 0.025 0.065 0.032 0.025 0.067 0.061 0.047 0.037 0.006 0.010 0.027 0.037 0.035 0.034 0.023 
27.0 28.0 0.211 0.056 0.031 0.068 0.102 0.056 0.079 0.005 0.009 0.037 0.039 0.042 0.042 0.023 0.015 0.004 0.010 0.020 0.021 0.022 
28.0 28.0 0.225 0.055 0.059 0.069 0.076 0.071 0.080 0.030 0.034 0.006 0.013 0.024 0.029 0.022 0.019 0.007 0.004 0.008 0.008 0.015 
29.0 28.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 28.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 29.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 29.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 29.0 0.139 0.034 0.014 0.049 0.089 0.047 0.067 0.012 0.011 0.018 0.030 0.027 0.037 0.019 0.020 0.005 0.002 0.005 0.008 0.008 
4.0 29.0 0.125 0.034 0.008 0.048 0.101 0.035 0.054 0.007 0.020 0.038 0.055 0.034 0.044 0.014 0.009 0.007 0.017 0.015 0.023 0.011 
5.0 29.0 0.119 0.030 0.022 0.040 0.101 0.015 0.028 0.030 0.056 0.054 0.068 0.031 0.027 0.004 0.024 0.023 0.044 0.020 0.032 0.005 
6.0 29.0 0.117 0.026 0.032 0.029 0.093 0.009 0.001 0.051 0.080 0.057 0.054 0.014 0.018 0.026 0.063 0.032 0.055 0.012 0.012 0.011 
7.0 29.0 0.116 0.021 0.042 0.016 0.084 0.033 0.025 0.065 0.080 0.047 0.014 0.014 0.072 0.045 0.080 0.028 0.022 0.009 0.045 0.023 
8.0 29.0 0.113 0.016 0.055 0.001 0.077 0.055 0.037 0.068 0.058 0.022 0.037 0.043 0.103 0.052 0.049 0.009 0.052 0.030 0.092 0.022 
9.0 29.0 0.106 0.008 0.073 0.013 0.074 0.069 0.039 0.058 0.024 0.013 0.078 0.066 0.089 0.039 0.024 0.022 0.116 0.042 0.075 0.009 
10.0 29.0 0.097 0.001 0.094 0.024 0.073 0.074 0.036 0.038 0.011 0.049 0.093 0.072 0.032 0.007 0.100 0.049 0.117 0.035 0.020 0.018 
11.0 29.0 0.087 0.010 0.116 0.031 0.070 0.071 0.031 0.011 0.037 0.077 0.076 0.058 0.044 0.035 0.135 0.060 0.038 0.007 0.128 0.039 
12.0 29.0 0.076 0.017 0.137 0.033 0.062 0.061 0.027 0.019 0.050 0.090 0.036 0.024 0.108 0.071 0.105 0.045 0.080 0.032 0.165 0.043 
13.0 29.0 0.065 0.021 0.155 0.031 0.050 0.047 0.024 0.045 0.048 0.085 0.015 0.019 0.134 0.086 0.019 0.006 0.167 0.059 0.088 0.022 
14.0 29.0 0.054 0.022 0.169 0.027 0.032 0.031 0.023 0.065 0.034 0.061 0.059 0.058 0.106 0.070 0.081 0.040 0.159 0.056 0.060 0.015 
15.0 29.0 0.041 0.018 0.177 0.023 0.010 0.016 0.022 0.076 0.013 0.026 0.084 0.082 0.041 0.031 0.144 0.070 0.064 0.023 0.168 0.042 
16.0 29.0 0.027 0.012 0.179 0.021 0.012 0.001 0.021 0.078 0.011 0.014 0.085 0.085 0.039 0.017 0.143 0.072 0.065 0.021 0.164 0.043 
17.0 29.0 0.009 0.004 0.176 0.021 0.033 0.015 0.019 0.072 0.033 0.052 0.060 0.065 0.103 0.058 0.078 0.046 0.155 0.055 0.055 0.018 
18.0 29.0 0.011 0.005 0.165 0.024 0.051 0.030 0.019 0.057 0.049 0.080 0.015 0.028 0.128 0.077 0.019 0.003 0.157 0.061 0.084 0.017 
19.0 29.0 0.035 0.014 0.148 0.028 0.063 0.046 0.021 0.034 0.054 0.092 0.036 0.015 0.105 0.069 0.102 0.036 0.074 0.039 0.156 0.041 
20.0 29.0 0.061 0.022 0.126 0.033 0.069 0.061 0.026 0.006 0.044 0.086 0.079 0.052 0.041 0.037 0.133 0.054 0.041 0.005 0.119 0.042 
21.0 29.0 0.087 0.025 0.100 0.035 0.070 0.073 0.033 0.025 0.019 0.062 0.098 0.073 0.037 0.005 0.097 0.047 0.117 0.025 0.013 0.024 
22.0 29.0 0.111 0.022 0.075 0.031 0.068 0.076 0.040 0.051 0.018 0.027 0.084 0.071 0.095 0.039 0.018 0.021 0.110 0.034 0.076 0.007 
23.0 29.0 0.127 0.012 0.054 0.019 0.068 0.067 0.041 0.066 0.055 0.010 0.040 0.050 0.104 0.053 0.052 0.008 0.042 0.024 0.083 0.014 
24.0 29.0 0.134 0.004 0.040 0.001 0.074 0.048 0.030 0.067 0.078 0.038 0.011 0.021 0.070 0.048 0.077 0.027 0.025 0.006 0.035 0.015 
25.0 29.0 0.135 0.023 0.031 0.021 0.084 0.020 0.007 0.054 0.078 0.051 0.049 0.006 0.019 0.030 0.058 0.032 0.050 0.014 0.013 0.005 
26.0 29.0 0.134 0.040 0.023 0.041 0.094 0.010 0.022 0.033 0.055 0.048 0.061 0.022 0.021 0.010 0.023 0.025 0.039 0.022 0.028 0.009 
27.0 29.0 0.138 0.050 0.011 0.055 0.096 0.034 0.047 0.009 0.022 0.034 0.049 0.026 0.035 0.006 0.004 0.012 0.017 0.019 0.022 0.015 
28.0 29.0 0.149 0.052 0.009 0.059 0.086 0.049 0.061 0.012 0.008 0.015 0.027 0.020 0.031 0.011 0.014 0.003 0.002 0.012 0.011 0.014 
29.0 29.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 29.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 30.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 30.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 30.0 0.090 0.026 0.018 0.035 0.086 0.027 0.046 0.001 0.010 0.019 0.036 0.018 0.032 0.008 0.012 0.002 0.004 0.006 0.010 0.005 
4.0 30.0 0.081 0.024 0.032 0.033 0.087 0.017 0.026 0.014 0.040 0.029 0.054 0.018 0.031 0.001 0.003 0.010 0.020 0.010 0.020 0.004 
5.0 30.0 0.080 0.021 0.038 0.027 0.076 0.003 0.004 0.026 0.069 0.034 0.057 0.011 0.009 0.011 0.031 0.016 0.039 0.007 0.021 0.004 
6.0 30.0 0.086 0.019 0.038 0.021 0.058 0.011 0.033 0.037 0.083 0.031 0.036 0.002 0.033 0.021 0.060 0.014 0.039 0.004 0.003 0.011 
7.0 30.0 0.093 0.017 0.038 0.013 0.040 0.027 0.053 0.043 0.074 0.022 0.007 0.016 0.077 0.025 0.065 0.006 0.006 0.014 0.044 0.010 
8.0 30.0 0.096 0.014 0.042 0.003 0.027 0.041 0.061 0.044 0.043 0.007 0.056 0.029 0.097 0.022 0.031 0.006 0.054 0.017 0.073 0.002 
9.0 30.0 0.096 0.009 0.050 0.007 0.020 0.052 0.055 0.038 0.001 0.012 0.093 0.038 0.077 0.012 0.035 0.016 0.101 0.013 0.051 0.011 
10.0 30.0 0.091 0.003 0.063 0.017 0.018 0.058 0.041 0.025 0.041 0.033 0.102 0.039 0.018 0.004 0.099 0.022 0.094 0.006 0.026 0.014 
11.0 30.0 0.083 0.004 0.078 0.024 0.017 0.058 0.023 0.007 0.072 0.050 0.079 0.030 0.057 0.022 0.125 0.021 0.024 0.005 0.110 0.012 
12.0 30.0 0.073 0.010 0.093 0.028 0.016 0.052 0.006 0.014 0.084 0.058 0.032 0.012 0.118 0.037 0.093 0.013 0.077 0.013 0.134 0.007 
13.0 30.0 0.061 0.014 0.107 0.029 0.014 0.042 0.009 0.033 0.078 0.055 0.027 0.012 0.140 0.042 0.012 0.002 0.149 0.017 0.068 0.003 
14.0 30.0 0.048 0.014 0.117 0.028 0.008 0.029 0.019 0.048 0.055 0.040 0.077 0.034 0.110 0.035 0.080 0.019 0.140 0.014 0.053 0.003 
15.0 30.0 0.034 0.012 0.123 0.026 0.001 0.015 0.025 0.057 0.021 0.017 0.106 0.047 0.042 0.016 0.138 0.030 0.056 0.005 0.140 0.006 
16.0 30.0 0.018 0.008 0.124 0.025 0.006 0.000 0.026 0.059 0.018 0.010 0.106 0.048 0.039 0.007 0.137 0.031 0.056 0.007 0.138 0.006 
17.0 30.0 0.001 0.003 0.120 0.025 0.013 0.014 0.023 0.054 0.053 0.034 0.078 0.037 0.105 0.026 0.078 0.022 0.135 0.017 0.049 0.003 
18.0 30.0 0.021 0.004 0.111 0.026 0.017 0.028 0.014 0.042 0.078 0.052 0.028 0.017 0.133 0.036 0.011 0.007 0.140 0.021 0.063 0.003 
19.0 30.0 0.042 0.009 0.097 0.028 0.018 0.041 0.000 0.025 0.087 0.060 0.030 0.006 0.113 0.033 0.089 0.008 0.073 0.019 0.126 0.008 
20.0 30.0 0.064 0.013 0.081 0.028 0.017 0.051 0.018 0.005 0.077 0.056 0.080 0.026 0.054 0.021 0.121 0.017 0.024 0.013 0.103 0.014 
21.0 30.0 0.084 0.013 0.063 0.026 0.014 0.057 0.038 0.016 0.047 0.042 0.105 0.038 0.021 0.004 0.096 0.019 0.092 0.005 0.022 0.019 
22.0 30.0 0.098 0.010 0.048 0.020 0.013 0.056 0.055 0.032 0.004 0.022 0.096 0.040 0.080 0.012 0.030 0.014 0.095 0.006 0.051 0.017 
23.0 30.0 0.105 0.001 0.039 0.010 0.019 0.048 0.063 0.041 0.040 0.002 0.057 0.033 0.097 0.023 0.033 0.005 0.046 0.011 0.065 0.006 
24.0 30.0 0.103 0.010 0.036 0.003 0.032 0.034 0.056 0.042 0.071 0.015 0.008 0.021 0.074 0.027 0.062 0.007 0.008 0.008 0.035 0.003 
25.0 30.0 0.096 0.021 0.038 0.017 0.051 0.017 0.036 0.037 0.079 0.025 0.032 0.007 0.032 0.024 0.054 0.016 0.036 0.002 0.002 0.004 
26.0 30.0 0.089 0.031 0.039 0.029 0.071 0.001 0.007 0.026 0.065 0.028 0.050 0.005 0.005 0.015 0.029 0.018 0.034 0.011 0.019 0.003 
27.0 30.0 0.087 0.037 0.035 0.038 0.083 0.017 0.021 0.013 0.039 0.024 0.047 0.012 0.024 0.005 0.005 0.014 0.019 0.014 0.018 0.009 
28.0 30.0 0.094 0.039 0.022 0.043 0.083 0.029 0.041 0.001 0.011 0.016 0.032 0.013 0.026 0.002 0.007 0.008 0.007 0.012 0.011 0.011 
29.0 30.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 30.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 



==> pics/SMD1NoAnis.csv <==
x y 1M5 1M8 2M5 2M8 3M5 3M8 4M5 4M8 5M5 5M8 6M5 6M8 7M5 7M8 8M5 8M8 9M5 9M8 10M5 10M8 
1.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
4.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
5.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
6.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
7.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
8.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
9.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
10.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
11.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
12.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
13.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
14.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
15.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
16.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
17.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
18.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
19.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
20.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
21.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
22.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
23.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
24.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
25.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
26.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
27.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
28.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
29.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 2.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 2.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 2.0 0.297 0.034 0.095 0.060 0.079 0.074 0.101 0.032 0.051 0.014 0.011 0.041 0.036 0.039 0.025 0.019 0.007 0.005 0.008 0.011 
4.0 2.0 0.275 0.031 0.057 0.055 0.119 0.055 0.109 0.004 0.029 0.055 0.039 0.065 0.050 0.038 0.019 0.004 0.013 0.026 0.025 0.025 
5.0 2.0 0.247 0.011 0.016 0.032 0.154 0.016 0.105 0.045 0.004 0.090 0.063 0.066 0.046 0.008 0.012 0.040 0.040 0.053 0.034 0.027 
6.0 2.0 0.213 0.015 0.030 0.003 0.184 0.026 0.092 0.080 0.036 0.097 0.069 0.031 0.015 0.049 0.046 0.074 0.054 0.045 0.024 0.014 
7.0 2.0 0.172 0.035 0.079 0.019 0.209 0.056 0.073 0.093 0.062 0.067 0.057 0.030 0.026 0.100 0.066 0.071 0.028 0.006 0.041 0.064 
8.0 2.0 0.127 0.044 0.130 0.028 0.227 0.066 0.048 0.080 0.081 0.012 0.034 0.090 0.056 0.112 0.048 0.016 0.035 0.079 0.081 0.084 
9.0 2.0 0.081 0.039 0.179 0.023 0.234 0.060 0.016 0.050 0.094 0.050 0.011 0.122 0.060 0.068 0.002 0.069 0.083 0.119 0.057 0.035 
10.0 2.0 0.039 0.026 0.222 0.012 0.226 0.045 0.023 0.014 0.103 0.097 0.007 0.111 0.043 0.016 0.044 0.135 0.078 0.082 0.028 0.064 
11.0 2.0 0.003 0.008 0.255 0.003 0.203 0.030 0.066 0.019 0.105 0.119 0.022 0.061 0.018 0.102 0.062 0.137 0.019 0.024 0.105 0.141 
12.0 2.0 0.024 0.010 0.279 0.011 0.164 0.018 0.109 0.045 0.097 0.113 0.034 0.010 0.003 0.153 0.046 0.068 0.054 0.136 0.108 0.123 
13.0 2.0 0.043 0.026 0.293 0.013 0.115 0.008 0.145 0.062 0.076 0.084 0.045 0.080 0.012 0.146 0.007 0.042 0.093 0.183 0.029 0.006 
14.0 2.0 0.054 0.038 0.297 0.009 0.058 0.001 0.169 0.070 0.044 0.038 0.054 0.125 0.009 0.080 0.030 0.135 0.069 0.122 0.074 0.128 
15.0 2.0 0.059 0.043 0.293 0.003 0.002 0.008 0.177 0.070 0.005 0.013 0.059 0.136 0.001 0.014 0.044 0.164 0.002 0.005 0.119 0.180 
16.0 2.0 0.059 0.041 0.284 0.012 0.060 0.020 0.171 0.061 0.035 0.061 0.059 0.110 0.006 0.102 0.029 0.118 0.062 0.123 0.076 0.116 
17.0 2.0 0.057 0.029 0.269 0.021 0.113 0.036 0.150 0.043 0.070 0.097 0.053 0.054 0.004 0.152 0.005 0.019 0.085 0.166 0.020 0.016 
18.0 2.0 0.055 0.010 0.250 0.023 0.159 0.051 0.118 0.015 0.097 0.111 0.042 0.015 0.009 0.146 0.039 0.085 0.053 0.113 0.099 0.121 
19.0 2.0 0.054 0.012 0.228 0.017 0.195 0.062 0.079 0.019 0.113 0.099 0.026 0.077 0.032 0.088 0.051 0.145 0.013 0.001 0.103 0.132 
20.0 2.0 0.058 0.032 0.201 0.005 0.221 0.065 0.036 0.052 0.118 0.062 0.004 0.111 0.055 0.003 0.030 0.136 0.067 0.106 0.034 0.048 
21.0 2.0 0.069 0.042 0.171 0.014 0.236 0.055 0.007 0.078 0.113 0.008 0.022 0.105 0.066 0.071 0.015 0.069 0.072 0.142 0.049 0.061 
22.0 2.0 0.089 0.035 0.136 0.026 0.240 0.036 0.047 0.088 0.097 0.048 0.050 0.063 0.053 0.101 0.058 0.013 0.022 0.101 0.074 0.116 
23.0 2.0 0.118 0.014 0.096 0.029 0.232 0.015 0.083 0.082 0.068 0.088 0.071 0.004 0.019 0.078 0.070 0.058 0.039 0.029 0.028 0.098 
24.0 2.0 0.154 0.008 0.052 0.025 0.213 0.007 0.112 0.063 0.030 0.103 0.075 0.051 0.021 0.024 0.048 0.054 0.065 0.018 0.032 0.049 
25.0 2.0 0.193 0.021 0.005 0.021 0.183 0.025 0.130 0.035 0.013 0.092 0.059 0.080 0.046 0.031 0.013 0.017 0.051 0.023 0.051 0.020 
26.0 2.0 0.232 0.022 0.044 0.020 0.143 0.041 0.134 0.004 0.050 0.062 0.029 0.079 0.045 0.062 0.015 0.024 0.024 0.007 0.042 0.017 
27.0 2.0 0.266 0.021 0.090 0.018 0.095 0.049 0.122 0.023 0.073 0.024 0.003 0.056 0.028 0.062 0.019 0.044 0.004 0.029 0.024 0.025 
28.0 2.0 0.292 0.024 0.131 0.009 0.045 0.045 0.098 0.036 0.078 0.006 0.024 0.027 0.007 0.044 0.012 0.042 0.003 0.037 0.011 0.032 
29.0 2.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 2.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 3.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 3.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 3.0 0.406 0.023 0.174 0.019 0.050 0.069 0.123 0.056 0.097 0.018 0.025 0.026 0.020 0.041 0.027 0.030 0.017 0.010 0.002 0.009 
4.0 3.0 0.374 0.021 0.121 0.024 0.119 0.068 0.160 0.035 0.096 0.024 0.003 0.061 0.046 0.057 0.036 0.024 0.011 0.023 0.012 0.031 
5.0 3.0 0.323 0.032 0.053 0.014 0.191 0.046 0.185 0.006 0.073 0.069 0.040 0.080 0.069 0.039 0.031 0.027 0.016 0.058 0.029 0.048 
6.0 3.0 0.259 0.048 0.024 0.002 0.259 0.021 0.190 0.037 0.028 0.088 0.082 0.057 0.074 0.026 0.005 0.080 0.039 0.079 0.034 0.043 
7.0 3.0 0.189 0.057 0.104 0.007 0.314 0.011 0.173 0.050 0.034 0.071 0.116 0.004 0.058 0.094 0.031 0.101 0.050 0.037 0.013 0.066 
8.0 3.0 0.119 0.052 0.180 0.005 0.348 0.012 0.131 0.043 0.104 0.029 0.133 0.064 0.022 0.120 0.061 0.047 0.036 0.078 0.027 0.129 
9.0 3.0 0.057 0.037 0.245 0.025 0.358 0.023 0.066 0.025 0.171 0.019 0.126 0.099 0.029 0.082 0.075 0.056 0.006 0.151 0.046 0.083 
10.0 3.0 0.006 0.015 0.297 0.047 0.341 0.033 0.014 0.010 0.223 0.050 0.090 0.092 0.082 0.004 0.070 0.137 0.028 0.117 0.037 0.065 
11.0 3.0 0.033 0.007 0.335 0.066 0.299 0.037 0.100 0.001 0.246 0.063 0.028 0.054 0.126 0.083 0.044 0.148 0.052 0.012 0.013 0.183 
12.0 3.0 0.058 0.028 0.358 0.076 0.238 0.031 0.180 0.005 0.232 0.059 0.051 0.001 0.145 0.133 0.004 0.078 0.062 0.147 0.016 0.175 
13.0 3.0 0.073 0.045 0.369 0.076 0.162 0.019 0.246 0.007 0.182 0.041 0.128 0.055 0.129 0.128 0.050 0.039 0.056 0.208 0.027 0.018 
14.0 3.0 0.078 0.058 0.370 0.067 0.078 0.005 0.286 0.006 0.101 0.016 0.184 0.087 0.075 0.069 0.091 0.132 0.032 0.136 0.030 0.155 
15.0 3.0 0.076 0.063 0.362 0.051 0.008 0.007 0.299 0.006 0.004 0.011 0.205 0.093 0.000 0.014 0.107 0.161 0.003 0.008 0.029 0.222 
16.0 3.0 0.069 0.060 0.350 0.032 0.091 0.010 0.284 0.006 0.093 0.037 0.188 0.072 0.076 0.091 0.092 0.114 0.038 0.141 0.025 0.141 
17.0 3.0 0.059 0.045 0.332 0.016 0.168 0.007 0.244 0.004 0.174 0.056 0.135 0.028 0.134 0.132 0.049 0.009 0.063 0.187 0.016 0.039 
18.0 3.0 0.049 0.018 0.311 0.007 0.234 0.002 0.184 0.015 0.230 0.061 0.061 0.027 0.158 0.120 0.007 0.095 0.068 0.117 0.009 0.167 
19.0 3.0 0.042 0.016 0.286 0.011 0.288 0.008 0.110 0.034 0.252 0.047 0.021 0.073 0.145 0.061 0.060 0.149 0.051 0.018 0.026 0.171 
20.0 3.0 0.042 0.049 0.256 0.027 0.327 0.007 0.028 0.052 0.240 0.015 0.093 0.093 0.100 0.024 0.095 0.128 0.014 0.138 0.042 0.043 
21.0 3.0 0.052 0.069 0.220 0.049 0.349 0.010 0.053 0.062 0.196 0.035 0.143 0.076 0.036 0.091 0.102 0.041 0.033 0.160 0.037 0.111 
22.0 3.0 0.078 0.065 0.174 0.065 0.352 0.035 0.125 0.055 0.128 0.075 0.160 0.026 0.031 0.103 0.078 0.046 0.068 0.088 0.004 0.154 
23.0 3.0 0.122 0.036 0.117 0.063 0.331 0.058 0.180 0.035 0.047 0.094 0.142 0.037 0.079 0.062 0.032 0.085 0.073 0.025 0.038 0.094 
24.0 3.0 0.181 0.005 0.049 0.044 0.288 0.070 0.211 0.011 0.030 0.087 0.097 0.079 0.095 0.009 0.014 0.056 0.049 0.064 0.055 0.054 
25.0 3.0 0.247 0.040 0.026 0.019 0.225 0.069 0.214 0.023 0.091 0.058 0.040 0.089 0.080 0.062 0.039 0.005 0.016 0.027 0.044 0.035 
26.0 3.0 0.311 0.063 0.100 0.011 0.148 0.061 0.191 0.043 0.123 0.018 0.012 0.068 0.044 0.078 0.039 0.050 0.009 0.025 0.024 0.015 
27.0 3.0 0.360 0.077 0.165 0.030 0.070 0.045 0.149 0.052 0.127 0.016 0.045 0.034 0.009 0.061 0.022 0.057 0.011 0.044 0.010 0.035 
28.0 3.0 0.389 0.088 0.212 0.051 0.001 0.019 0.100 0.044 0.108 0.032 0.056 0.007 0.016 0.034 0.004 0.044 0.004 0.045 0.006 0.041 
29.0 3.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 3.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 4.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 4.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 4.0 0.514 0.130 0.260 0.084 0.008 0.029 0.136 0.072 0.145 0.063 0.069 0.018 0.007 0.023 0.022 0.030 0.025 0.019 0.014 0.004 
4.0 4.0 0.472 0.120 0.192 0.062 0.107 0.064 0.207 0.087 0.172 0.050 0.052 0.020 0.030 0.048 0.051 0.036 0.037 0.016 0.011 0.026 
5.0 4.0 0.396 0.108 0.095 0.036 0.222 0.086 0.269 0.084 0.167 0.017 0.001 0.054 0.087 0.067 0.078 0.042 0.033 0.048 0.011 0.043 
6.0 4.0 0.297 0.094 0.018 0.010 0.333 0.110 0.300 0.076 0.113 0.017 0.084 0.064 0.145 0.034 0.077 0.036 0.006 0.068 0.048 0.061 
7.0 4.0 0.194 0.072 0.131 0.033 0.421 0.137 0.287 0.067 0.011 0.034 0.180 0.050 0.169 0.017 0.028 0.073 0.073 0.060 0.078 0.033 
8.0 4.0 0.099 0.044 0.231 0.075 0.473 0.162 0.226 0.055 0.122 0.047 0.252 0.030 0.130 0.048 0.065 0.057 0.132 0.025 0.061 0.090 
9.0 4.0 0.021 0.013 0.312 0.116 0.484 0.176 0.125 0.032 0.256 0.062 0.269 0.017 0.024 0.051 0.167 0.010 0.135 0.080 0.018 0.073 
10.0 4.0 0.037 0.014 0.370 0.147 0.455 0.170 0.002 0.003 0.359 0.075 0.213 0.006 0.122 0.034 0.224 0.042 0.054 0.081 0.123 0.018 
11.0 4.0 0.075 0.036 0.408 0.167 0.393 0.147 0.134 0.041 0.406 0.084 0.092 0.008 0.259 0.013 0.193 0.059 0.088 0.020 0.181 0.102 
12.0 4.0 0.097 0.055 0.428 0.176 0.307 0.109 0.256 0.082 0.387 0.084 0.067 0.018 0.333 0.029 0.070 0.040 0.221 0.058 0.133 0.103 
13.0 4.0 0.106 0.071 0.434 0.170 0.205 0.060 0.352 0.113 0.303 0.064 0.226 0.034 0.310 0.019 0.103 0.011 0.266 0.092 0.015 0.026 
14.0 4.0 0.104 0.082 0.430 0.153 0.095 0.011 0.409 0.125 0.165 0.033 0.339 0.041 0.184 0.004 0.251 0.032 0.176 0.063 0.177 0.079 
15.0 4.0 0.095 0.087 0.419 0.129 0.017 0.031 0.425 0.124 0.002 0.000 0.380 0.047 0.002 0.009 0.308 0.041 0.002 0.005 0.243 0.117 
16.0 4.0 0.080 0.083 0.402 0.103 0.123 0.063 0.402 0.112 0.158 0.032 0.340 0.051 0.179 0.022 0.252 0.027 0.178 0.065 0.172 0.066 
17.0 4.0 0.062 0.066 0.382 0.076 0.221 0.081 0.341 0.092 0.292 0.056 0.232 0.043 0.307 0.025 0.106 0.021 0.268 0.075 0.010 0.031 
18.0 4.0 0.043 0.032 0.359 0.058 0.307 0.087 0.250 0.071 0.379 0.071 0.080 0.037 0.343 0.014 0.070 0.053 0.233 0.027 0.148 0.097 
19.0 4.0 0.028 0.016 0.333 0.058 0.378 0.091 0.139 0.055 0.407 0.087 0.080 0.026 0.283 0.039 0.209 0.056 0.097 0.046 0.210 0.075 
20.0 4.0 0.021 0.066 0.301 0.076 0.430 0.104 0.016 0.038 0.374 0.103 0.212 0.019 0.150 0.062 0.259 0.027 0.068 0.089 0.148 0.017 
21.0 4.0 0.029 0.103 0.262 0.101 0.460 0.127 0.106 0.015 0.285 0.111 0.287 0.040 0.011 0.062 0.211 0.036 0.181 0.070 0.014 0.094 
22.0 4.0 0.060 0.106 0.208 0.121 0.461 0.159 0.212 0.028 0.155 0.102 0.287 0.081 0.143 0.025 0.094 0.067 0.190 0.005 0.102 0.097 
23.0 4.0 0.118 0.068 0.135 0.112 0.427 0.179 0.286 0.075 0.014 0.066 0.218 0.104 0.201 0.036 0.026 0.045 0.113 0.046 0.131 0.035 
24.0 4.0 0.200 0.008 0.043 0.068 0.358 0.169 0.316 0.110 0.108 0.012 0.112 0.094 0.182 0.080 0.096 0.008 0.020 0.042 0.088 0.047 
25.0 4.0 0.295 0.074 0.061 0.008 0.257 0.127 0.300 0.120 0.184 0.037 0.008 0.059 0.112 0.091 0.101 0.058 0.039 0.014 0.029 0.016 
26.0 4.0 0.384 0.135 0.162 0.066 0.142 0.069 0.244 0.106 0.205 0.068 0.065 0.015 0.034 0.068 0.064 0.072 0.045 0.057 0.005 0.042 
27.0 4.0 0.448 0.174 0.243 0.119 0.032 0.021 0.167 0.073 0.181 0.073 0.094 0.021 0.020 0.034 0.020 0.055 0.025 0.058 0.008 0.049 
28.0 4.0 0.477 0.191 0.294 0.153 0.056 0.054 0.092 0.032 0.134 0.055 0.090 0.029 0.043 0.010 0.008 0.033 0.004 0.047 0.001 0.049 
29.0 4.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 4.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 5.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 5.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 5.0 0.593 0.274 0.334 0.224 0.039 0.068 0.138 0.064 0.184 0.108 0.113 0.072 0.038 0.024 0.014 0.014 0.032 0.023 0.027 0.015 
4.0 5.0 0.544 0.252 0.255 0.176 0.085 0.023 0.242 0.133 0.243 0.145 0.108 0.065 0.007 0.010 0.062 0.040 0.065 0.034 0.036 0.021 
5.0 5.0 0.445 0.205 0.133 0.098 0.238 0.123 0.340 0.199 0.260 0.155 0.049 0.029 0.098 0.063 0.125 0.073 0.083 0.047 0.015 0.033 
6.0 5.0 0.315 0.140 0.012 0.005 0.389 0.228 0.398 0.239 0.201 0.122 0.078 0.042 0.212 0.105 0.157 0.060 0.040 0.032 0.066 0.075 
7.0 5.0 0.183 0.073 0.152 0.090 0.507 0.313 0.391 0.240 0.061 0.046 0.235 0.117 0.283 0.124 0.099 0.025 0.091 0.065 0.153 0.056 
8.0 5.0 0.068 0.015 0.272 0.170 0.573 0.362 0.313 0.197 0.131 0.059 0.365 0.179 0.247 0.101 0.061 0.042 0.234 0.086 0.164 0.034 
9.0 5.0 0.021 0.027 0.362 0.228 0.583 0.369 0.179 0.114 0.329 0.170 0.409 0.200 0.086 0.029 0.257 0.107 0.280 0.079 0.030 0.042 
10.0 5.0 0.082 0.055 0.422 0.263 0.543 0.337 0.011 0.009 0.481 0.257 0.336 0.165 0.156 0.073 0.384 0.144 0.150 0.025 0.214 0.075 
11.0 5.0 0.118 0.072 0.456 0.279 0.463 0.275 0.162 0.100 0.552 0.297 0.159 0.077 0.389 0.169 0.351 0.125 0.121 0.055 0.371 0.089 
12.0 5.0 0.135 0.084 0.471 0.279 0.357 0.194 0.319 0.195 0.527 0.280 0.079 0.041 0.520 0.221 0.147 0.046 0.390 0.127 0.301 0.060 
13.0 5.0 0.138 0.095 0.472 0.267 0.233 0.103 0.440 0.263 0.411 0.209 0.317 0.158 0.491 0.206 0.154 0.064 0.494 0.150 0.008 0.013 
14.0 5.0 0.129 0.104 0.462 0.243 0.102 0.014 0.510 0.294 0.222 0.101 0.484 0.236 0.294 0.120 0.413 0.159 0.333 0.100 0.338 0.089 
15.0 5.0 0.113 0.111 0.446 0.210 0.027 0.066 0.528 0.288 0.000 0.020 0.543 0.257 0.006 0.003 0.514 0.193 0.004 0.003 0.481 0.118 
16.0 5.0 0.092 0.109 0.426 0.170 0.151 0.129 0.496 0.253 0.217 0.129 0.483 0.220 0.280 0.120 0.416 0.157 0.325 0.100 0.338 0.087 
17.0 5.0 0.067 0.093 0.403 0.131 0.264 0.172 0.417 0.199 0.396 0.210 0.320 0.141 0.476 0.197 0.164 0.069 0.486 0.156 0.004 0.013 
18.0 5.0 0.041 0.054 0.379 0.103 0.363 0.195 0.300 0.136 0.510 0.256 0.095 0.040 0.523 0.219 0.135 0.039 0.408 0.147 0.308 0.072 
19.0 5.0 0.018 0.006 0.353 0.094 0.444 0.209 0.157 0.073 0.542 0.268 0.138 0.062 0.416 0.183 0.360 0.127 0.146 0.079 0.411 0.121 
20.0 5.0 0.003 0.073 0.322 0.111 0.505 0.227 0.000 0.009 0.487 0.251 0.325 0.151 0.195 0.100 0.425 0.170 0.155 0.022 0.264 0.113 
21.0 5.0 0.006 0.130 0.282 0.146 0.539 0.260 0.155 0.062 0.356 0.203 0.421 0.214 0.059 0.011 0.318 0.151 0.334 0.108 0.016 0.048 
22.0 5.0 0.037 0.147 0.224 0.173 0.539 0.299 0.288 0.143 0.171 0.118 0.402 0.230 0.253 0.122 0.106 0.068 0.314 0.138 0.215 0.046 
23.0 5.0 0.104 0.104 0.141 0.158 0.494 0.313 0.376 0.218 0.025 0.004 0.283 0.181 0.318 0.183 0.088 0.042 0.151 0.081 0.229 0.083 
24.0 5.0 0.203 0.008 0.032 0.086 0.402 0.273 0.403 0.255 0.183 0.108 0.118 0.087 0.260 0.172 0.178 0.115 0.022 0.020 0.122 0.049 
25.0 5.0 0.320 0.111 0.094 0.027 0.271 0.175 0.366 0.235 0.268 0.173 0.030 0.012 0.137 0.105 0.159 0.123 0.091 0.082 0.019 0.027 
26.0 5.0 0.430 0.218 0.214 0.145 0.123 0.047 0.279 0.164 0.274 0.174 0.117 0.072 0.021 0.029 0.085 0.083 0.082 0.091 0.033 0.067 
27.0 5.0 0.504 0.286 0.307 0.234 0.013 0.072 0.172 0.073 0.222 0.127 0.139 0.084 0.049 0.019 0.016 0.037 0.038 0.066 0.026 0.068 
28.0 5.0 0.530 0.305 0.356 0.275 0.110 0.151 0.075 0.006 0.148 0.063 0.118 0.062 0.069 0.030 0.021 0.010 0.002 0.039 0.005 0.052 
29.0 5.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 5.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 6.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 6.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 6.0 0.612 0.395 0.373 0.354 0.081 0.170 0.128 0.036 0.205 0.136 0.145 0.126 0.065 0.076 0.005 0.017 0.036 0.019 0.037 0.026 
4.0 6.0 0.560 0.366 0.290 0.289 0.057 0.045 0.253 0.160 0.289 0.235 0.154 0.158 0.018 0.053 0.068 0.033 0.087 0.063 0.059 0.046 
5.0 6.0 0.449 0.281 0.156 0.160 0.232 0.141 0.378 0.298 0.326 0.301 0.091 0.127 0.101 0.041 0.161 0.115 0.124 0.103 0.038 0.037 
6.0 6.0 0.302 0.166 0.006 0.004 0.407 0.327 0.455 0.394 0.267 0.274 0.065 0.013 0.258 0.175 0.219 0.178 0.076 0.082 0.077 0.052 
7.0 6.0 0.154 0.057 0.159 0.146 0.542 0.467 0.454 0.408 0.104 0.143 0.267 0.173 0.367 0.283 0.158 0.147 0.102 0.054 0.214 0.143 
8.0 6.0 0.029 0.023 0.286 0.255 0.616 0.534 0.368 0.332 0.128 0.061 0.441 0.332 0.337 0.280 0.053 0.011 0.311 0.211 0.248 0.176 
9.0 6.0 0.062 0.070 0.377 0.321 0.624 0.529 0.213 0.190 0.368 0.272 0.506 0.400 0.137 0.135 0.322 0.215 0.395 0.286 0.062 0.065 
10.0 6.0 0.121 0.091 0.434 0.352 0.576 0.468 0.022 0.017 0.554 0.432 0.424 0.340 0.174 0.104 0.504 0.361 0.230 0.176 0.284 0.174 
11.0 6.0 0.153 0.097 0.462 0.359 0.486 0.371 0.175 0.155 0.641 0.502 0.209 0.168 0.478 0.338 0.474 0.345 0.141 0.084 0.522 0.336 
12.0 6.0 0.165 0.099 0.471 0.352 0.368 0.253 0.350 0.298 0.613 0.468 0.083 0.064 0.652 0.468 0.210 0.154 0.517 0.349 0.436 0.282 
13.0 6.0 0.163 0.105 0.465 0.334 0.235 0.127 0.484 0.397 0.476 0.345 0.374 0.289 0.621 0.439 0.186 0.134 0.669 0.451 0.022 0.034 
14.0 6.0 0.150 0.116 0.449 0.305 0.096 0.005 0.559 0.439 0.255 0.157 0.577 0.434 0.374 0.248 0.530 0.374 0.458 0.299 0.462 0.296 
15.0 6.0 0.130 0.129 0.428 0.267 0.039 0.105 0.576 0.427 0.003 0.047 0.648 0.468 0.011 0.019 0.664 0.456 0.013 0.010 0.669 0.419 
16.0 6.0 0.105 0.136 0.405 0.219 0.167 0.195 0.536 0.369 0.253 0.230 0.572 0.390 0.347 0.267 0.537 0.352 0.430 0.302 0.472 0.283 
17.0 6.0 0.076 0.128 0.380 0.166 0.283 0.256 0.446 0.279 0.457 0.362 0.374 0.229 0.589 0.419 0.209 0.115 0.647 0.431 0.012 0.018 
18.0 6.0 0.045 0.093 0.355 0.121 0.383 0.289 0.315 0.174 0.584 0.427 0.102 0.029 0.643 0.435 0.178 0.149 0.540 0.345 0.425 0.283 
19.0 6.0 0.015 0.030 0.330 0.101 0.465 0.305 0.156 0.068 0.614 0.427 0.177 0.163 0.501 0.320 0.463 0.332 0.186 0.103 0.563 0.361 
20.0 6.0 0.007 0.052 0.301 0.112 0.525 0.319 0.017 0.035 0.544 0.369 0.396 0.307 0.221 0.119 0.536 0.370 0.210 0.162 0.355 0.225 
21.0 6.0 0.011 0.129 0.265 0.149 0.559 0.348 0.187 0.139 0.385 0.262 0.502 0.379 0.094 0.105 0.389 0.257 0.439 0.312 0.035 0.022 
22.0 6.0 0.014 0.166 0.210 0.183 0.556 0.384 0.331 0.247 0.168 0.106 0.467 0.355 0.326 0.278 0.114 0.046 0.399 0.275 0.290 0.205 
23.0 6.0 0.080 0.130 0.126 0.170 0.504 0.390 0.422 0.335 0.057 0.076 0.314 0.231 0.390 0.327 0.129 0.150 0.179 0.092 0.295 0.193 
24.0 6.0 0.183 0.023 0.014 0.085 0.400 0.326 0.443 0.364 0.232 0.227 0.114 0.058 0.305 0.245 0.231 0.228 0.047 0.098 0.151 0.069 
25.0 6.0 0.308 0.127 0.118 0.059 0.254 0.184 0.390 0.309 0.318 0.292 0.059 0.095 0.148 0.102 0.195 0.180 0.125 0.157 0.029 0.078 
26.0 6.0 0.424 0.268 0.243 0.213 0.092 0.021 0.283 0.187 0.309 0.254 0.152 0.156 0.013 0.032 0.097 0.087 0.105 0.127 0.050 0.103 
27.0 6.0 0.500 0.355 0.335 0.321 0.052 0.153 0.159 0.052 0.238 0.155 0.165 0.138 0.070 0.071 0.013 0.012 0.046 0.065 0.037 0.082 
28.0 6.0 0.520 0.371 0.378 0.357 0.150 0.238 0.053 0.056 0.148 0.052 0.131 0.081 0.085 0.062 0.030 0.017 0.002 0.024 0.008 0.050 
29.0 6.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 6.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 7.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 7.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 7.0 0.548 0.411 0.361 0.394 0.108 0.233 0.105 0.027 0.201 0.130 0.157 0.151 0.079 0.113 0.003 0.044 0.037 0.011 0.042 0.031 
4.0 7.0 0.501 0.384 0.285 0.331 0.026 0.103 0.233 0.148 0.296 0.267 0.174 0.215 0.033 0.104 0.067 0.025 0.097 0.080 0.070 0.077 
5.0 7.0 0.392 0.284 0.157 0.183 0.198 0.122 0.365 0.323 0.343 0.374 0.114 0.203 0.094 0.056 0.174 0.144 0.144 0.159 0.050 0.084 
6.0 7.0 0.249 0.149 0.004 0.012 0.372 0.342 0.450 0.451 0.290 0.361 0.048 0.063 0.268 0.204 0.246 0.254 0.096 0.157 0.081 0.085 
7.0 7.0 0.106 0.029 0.146 0.164 0.506 0.502 0.453 0.473 0.127 0.206 0.264 0.186 0.396 0.377 0.187 0.248 0.103 0.073 0.240 0.206 
8.0 7.0 0.012 0.051 0.264 0.274 0.577 0.571 0.370 0.385 0.111 0.048 0.453 0.405 0.373 0.397 0.043 0.058 0.341 0.288 0.287 0.306 
9.0 7.0 0.096 0.088 0.345 0.332 0.583 0.555 0.217 0.217 0.358 0.308 0.528 0.503 0.164 0.211 0.339 0.272 0.444 0.431 0.082 0.137 
10.0 7.0 0.147 0.095 0.392 0.353 0.533 0.480 0.027 0.017 0.550 0.503 0.448 0.434 0.169 0.110 0.546 0.498 0.268 0.294 0.310 0.240 
11.0 7.0 0.172 0.089 0.412 0.353 0.444 0.370 0.166 0.175 0.639 0.583 0.226 0.217 0.496 0.427 0.520 0.490 0.142 0.094 0.586 0.520 
12.0 7.0 0.180 0.084 0.413 0.343 0.329 0.244 0.336 0.332 0.610 0.539 0.076 0.074 0.685 0.603 0.239 0.228 0.561 0.489 0.498 0.454 
13.0 7.0 0.176 0.089 0.401 0.328 0.202 0.112 0.463 0.437 0.472 0.388 0.377 0.352 0.655 0.564 0.189 0.172 0.736 0.650 0.038 0.037 
14.0 7.0 0.163 0.107 0.380 0.303 0.073 0.020 0.532 0.477 0.249 0.166 0.585 0.527 0.396 0.313 0.561 0.503 0.510 0.433 0.504 0.443 
15.0 7.0 0.144 0.133 0.356 0.265 0.052 0.138 0.544 0.456 0.008 0.075 0.655 0.559 0.016 0.036 0.706 0.609 0.026 0.016 0.742 0.630 
16.0 7.0 0.120 0.158 0.329 0.212 0.168 0.235 0.500 0.381 0.255 0.284 0.575 0.452 0.357 0.352 0.572 0.455 0.457 0.427 0.531 0.413 
17.0 7.0 0.091 0.168 0.303 0.149 0.270 0.298 0.409 0.270 0.452 0.426 0.369 0.243 0.606 0.533 0.224 0.127 0.694 0.597 0.025 0.053 
18.0 7.0 0.058 0.150 0.278 0.088 0.356 0.324 0.281 0.142 0.570 0.483 0.093 0.006 0.657 0.528 0.184 0.223 0.580 0.452 0.451 0.428 
19.0 7.0 0.025 0.096 0.254 0.051 0.424 0.321 0.128 0.021 0.592 0.457 0.187 0.227 0.506 0.359 0.480 0.443 0.204 0.102 0.605 0.510 
20.0 7.0 0.004 0.013 0.230 0.047 0.472 0.310 0.036 0.086 0.515 0.367 0.401 0.376 0.216 0.096 0.552 0.458 0.214 0.250 0.388 0.277 
21.0 7.0 0.018 0.081 0.201 0.073 0.497 0.312 0.193 0.182 0.355 0.229 0.498 0.428 0.105 0.172 0.396 0.282 0.453 0.418 0.031 0.096 
22.0 7.0 0.005 0.142 0.156 0.114 0.489 0.330 0.323 0.272 0.140 0.056 0.455 0.369 0.333 0.350 0.112 0.019 0.410 0.328 0.294 0.308 
23.0 7.0 0.047 0.132 0.086 0.118 0.437 0.328 0.402 0.342 0.077 0.130 0.296 0.210 0.391 0.370 0.135 0.213 0.183 0.085 0.302 0.244 
24.0 7.0 0.136 0.046 0.012 0.053 0.337 0.263 0.413 0.353 0.240 0.272 0.096 0.028 0.298 0.246 0.233 0.273 0.045 0.161 0.152 0.108 
25.0 7.0 0.247 0.092 0.127 0.076 0.199 0.125 0.355 0.280 0.314 0.314 0.072 0.144 0.137 0.081 0.193 0.188 0.126 0.188 0.027 0.114 
26.0 7.0 0.350 0.229 0.236 0.217 0.050 0.060 0.247 0.146 0.296 0.249 0.157 0.186 0.012 0.071 0.093 0.079 0.105 0.135 0.050 0.120 
27.0 7.0 0.415 0.312 0.314 0.312 0.080 0.194 0.127 0.030 0.219 0.130 0.164 0.143 0.075 0.094 0.009 0.017 0.045 0.055 0.037 0.083 
28.0 7.0 0.427 0.321 0.345 0.331 0.164 0.258 0.027 0.095 0.128 0.026 0.125 0.070 0.086 0.068 0.032 0.030 0.002 0.012 0.008 0.044 
29.0 7.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 7.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 8.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 8.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 8.0 0.394 0.265 0.291 0.285 0.114 0.211 0.069 0.051 0.167 0.080 0.142 0.123 0.078 0.108 0.006 0.054 0.033 0.007 0.040 0.026 
4.0 8.0 0.359 0.252 0.234 0.248 0.010 0.121 0.180 0.082 0.254 0.203 0.162 0.193 0.039 0.115 0.058 0.029 0.090 0.071 0.066 0.078 
5.0 8.0 0.272 0.177 0.132 0.140 0.135 0.057 0.295 0.227 0.303 0.308 0.113 0.200 0.076 0.066 0.159 0.125 0.136 0.159 0.047 0.096 
6.0 8.0 0.156 0.077 0.008 0.009 0.280 0.226 0.371 0.340 0.263 0.314 0.029 0.085 0.236 0.160 0.228 0.240 0.095 0.191 0.079 0.141 
7.0 8.0 0.041 0.009 0.110 0.115 0.390 0.347 0.379 0.363 0.125 0.192 0.220 0.133 0.355 0.330 0.177 0.249 0.090 0.084 0.224 0.196 
8.0 8.0 0.052 0.052 0.201 0.186 0.448 0.394 0.310 0.294 0.079 0.017 0.390 0.330 0.340 0.364 0.029 0.065 0.313 0.263 0.270 0.320 
9.0 8.0 0.117 0.061 0.261 0.217 0.450 0.376 0.183 0.164 0.292 0.232 0.461 0.422 0.158 0.208 0.300 0.231 0.411 0.424 0.086 0.191 
10.0 8.0 0.155 0.050 0.292 0.225 0.406 0.317 0.026 0.011 0.456 0.389 0.394 0.365 0.138 0.079 0.491 0.447 0.254 0.298 0.283 0.213 
11.0 8.0 0.173 0.035 0.301 0.223 0.331 0.235 0.133 0.136 0.532 0.450 0.203 0.181 0.429 0.360 0.473 0.447 0.119 0.069 0.542 0.503 
12.0 8.0 0.177 0.027 0.294 0.219 0.236 0.143 0.271 0.251 0.507 0.409 0.058 0.063 0.599 0.515 0.224 0.212 0.504 0.452 0.469 0.457 
13.0 8.0 0.174 0.036 0.277 0.218 0.133 0.046 0.371 0.325 0.388 0.282 0.317 0.292 0.574 0.476 0.158 0.149 0.668 0.605 0.052 0.068 
14.0 8.0 0.165 0.068 0.254 0.210 0.031 0.056 0.421 0.348 0.199 0.098 0.493 0.428 0.348 0.251 0.488 0.442 0.468 0.395 0.447 0.408 
15.0 8.0 0.152 0.116 0.227 0.182 0.065 0.152 0.423 0.317 0.016 0.096 0.548 0.438 0.018 0.052 0.618 0.524 0.038 0.026 0.670 0.587 
16.0 8.0 0.134 0.168 0.198 0.129 0.151 0.228 0.380 0.239 0.217 0.254 0.475 0.328 0.303 0.313 0.500 0.373 0.392 0.392 0.491 0.380 
17.0 8.0 0.109 0.207 0.171 0.062 0.222 0.268 0.300 0.131 0.373 0.344 0.297 0.140 0.510 0.438 0.198 0.076 0.601 0.519 0.045 0.043 
18.0 8.0 0.080 0.219 0.146 0.046 0.277 0.264 0.193 0.024 0.459 0.351 0.065 0.062 0.547 0.398 0.150 0.214 0.505 0.361 0.372 0.376 
19.0 8.0 0.045 0.188 0.125 0.101 0.317 0.219 0.071 0.078 0.465 0.288 0.163 0.218 0.414 0.229 0.399 0.368 0.185 0.056 0.515 0.422 
20.0 8.0 0.012 0.114 0.107 0.126 0.341 0.157 0.053 0.134 0.393 0.185 0.330 0.293 0.170 0.016 0.456 0.339 0.169 0.234 0.339 0.204 
21.0 8.0 0.014 0.018 0.089 0.106 0.349 0.109 0.169 0.161 0.258 0.074 0.399 0.286 0.091 0.172 0.324 0.173 0.367 0.327 0.023 0.091 
22.0 8.0 0.020 0.067 0.064 0.056 0.334 0.091 0.261 0.177 0.086 0.037 0.355 0.212 0.271 0.267 0.092 0.048 0.333 0.220 0.224 0.240 
23.0 8.0 0.006 0.102 0.021 0.014 0.290 0.084 0.311 0.187 0.081 0.131 0.223 0.092 0.311 0.250 0.107 0.185 0.152 0.047 0.240 0.176 
24.0 8.0 0.061 0.078 0.043 0.014 0.212 0.056 0.310 0.171 0.202 0.192 0.063 0.038 0.232 0.141 0.184 0.198 0.028 0.132 0.124 0.045 
25.0 8.0 0.135 0.009 0.119 0.062 0.108 0.016 0.257 0.113 0.251 0.191 0.068 0.123 0.102 0.044 0.150 0.121 0.095 0.141 0.019 0.095 
26.0 8.0 0.205 0.074 0.191 0.127 0.006 0.100 0.168 0.029 0.229 0.126 0.131 0.127 0.012 0.068 0.070 0.044 0.080 0.091 0.035 0.092 
27.0 8.0 0.247 0.121 0.239 0.167 0.095 0.164 0.074 0.061 0.162 0.042 0.132 0.080 0.064 0.068 0.005 0.020 0.033 0.035 0.026 0.062 
28.0 8.0 0.250 0.121 0.252 0.160 0.150 0.177 0.004 0.102 0.088 0.036 0.097 0.024 0.071 0.037 0.029 0.020 0.004 0.008 0.003 0.034 
29.0 8.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 8.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 9.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 9.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 9.0 0.162 0.037 0.169 0.033 0.100 0.096 0.022 0.069 0.105 0.020 0.102 0.038 0.062 0.055 0.007 0.039 0.024 0.012 0.031 0.011 
4.0 9.0 0.145 0.030 0.141 0.045 0.039 0.092 0.095 0.040 0.169 0.041 0.121 0.083 0.035 0.073 0.041 0.029 0.068 0.031 0.051 0.043 
5.0 9.0 0.096 0.033 0.084 0.031 0.048 0.056 0.173 0.016 0.208 0.098 0.091 0.107 0.046 0.056 0.115 0.048 0.103 0.082 0.038 0.064 
6.0 9.0 0.028 0.041 0.013 0.012 0.137 0.016 0.227 0.060 0.187 0.120 0.008 0.071 0.162 0.045 0.168 0.112 0.070 0.105 0.052 0.052 
7.0 9.0 0.038 0.039 0.053 0.004 0.204 0.009 0.236 0.076 0.099 0.089 0.138 0.014 0.251 0.133 0.135 0.139 0.062 0.050 0.168 0.097 
8.0 9.0 0.090 0.018 0.102 0.012 0.237 0.014 0.195 0.062 0.034 0.026 0.258 0.098 0.246 0.164 0.016 0.065 0.227 0.113 0.202 0.178 
9.0 9.0 0.125 0.013 0.131 0.023 0.235 0.012 0.116 0.030 0.174 0.044 0.310 0.140 0.122 0.105 0.206 0.083 0.302 0.207 0.060 0.105 
10.0 9.0 0.144 0.044 0.141 0.031 0.204 0.016 0.018 0.005 0.282 0.090 0.268 0.123 0.082 0.012 0.346 0.193 0.193 0.161 0.204 0.098 
11.0 9.0 0.153 0.066 0.137 0.030 0.155 0.024 0.079 0.036 0.330 0.103 0.141 0.057 0.284 0.127 0.338 0.199 0.074 0.029 0.398 0.254 
12.0 9.0 0.157 0.071 0.123 0.019 0.095 0.038 0.160 0.058 0.309 0.081 0.033 0.030 0.401 0.184 0.167 0.093 0.349 0.197 0.351 0.233 
13.0 9.0 0.157 0.052 0.103 0.022 0.033 0.060 0.215 0.068 0.229 0.031 0.201 0.106 0.384 0.157 0.097 0.067 0.471 0.268 0.053 0.030 
14.0 9.0 0.156 0.002 0.079 0.036 0.027 0.095 0.235 0.059 0.106 0.040 0.311 0.135 0.230 0.054 0.324 0.182 0.337 0.162 0.302 0.203 
15.0 9.0 0.153 0.072 0.051 0.030 0.078 0.137 0.224 0.025 0.028 0.104 0.338 0.105 0.012 0.067 0.408 0.187 0.045 0.034 0.465 0.263 
16.0 9.0 0.145 0.155 0.022 0.023 0.117 0.167 0.185 0.042 0.146 0.138 0.281 0.025 0.193 0.143 0.327 0.088 0.245 0.170 0.349 0.138 
17.0 9.0 0.130 0.232 0.008 0.092 0.143 0.165 0.128 0.117 0.228 0.118 0.162 0.072 0.316 0.135 0.128 0.049 0.383 0.175 0.058 0.065 
18.0 9.0 0.106 0.281 0.031 0.188 0.154 0.113 0.060 0.181 0.261 0.043 0.017 0.135 0.326 0.049 0.091 0.126 0.321 0.064 0.217 0.163 
19.0 9.0 0.074 0.285 0.049 0.280 0.153 0.015 0.009 0.203 0.245 0.063 0.112 0.130 0.234 0.059 0.237 0.105 0.122 0.059 0.309 0.106 
20.0 9.0 0.037 0.236 0.058 0.337 0.143 0.120 0.070 0.165 0.187 0.151 0.196 0.062 0.085 0.121 0.262 0.018 0.088 0.099 0.209 0.034 
21.0 9.0 0.001 0.148 0.061 0.336 0.126 0.234 0.119 0.077 0.103 0.182 0.219 0.030 0.063 0.108 0.180 0.066 0.201 0.054 0.038 0.090 
22.0 9.0 0.031 0.045 0.061 0.280 0.104 0.297 0.150 0.026 0.008 0.148 0.180 0.093 0.154 0.041 0.048 0.086 0.182 0.043 0.111 0.054 
23.0 9.0 0.044 0.048 0.065 0.191 0.074 0.299 0.159 0.106 0.074 0.075 0.100 0.105 0.165 0.022 0.056 0.057 0.084 0.062 0.123 0.019 
24.0 9.0 0.039 0.115 0.077 0.097 0.034 0.258 0.144 0.150 0.127 0.009 0.013 0.080 0.115 0.055 0.094 0.018 0.016 0.062 0.070 0.064 
25.0 9.0 0.020 0.156 0.096 0.017 0.015 0.196 0.105 0.161 0.140 0.058 0.053 0.035 0.042 0.052 0.074 0.015 0.044 0.032 0.016 0.049 
26.0 9.0 0.003 0.178 0.113 0.047 0.062 0.130 0.054 0.147 0.117 0.092 0.080 0.010 0.017 0.029 0.030 0.021 0.035 0.015 0.011 0.037 
27.0 9.0 0.011 0.189 0.119 0.093 0.097 0.065 0.005 0.117 0.074 0.101 0.074 0.041 0.043 0.003 0.006 0.008 0.011 0.006 0.006 0.024 
28.0 9.0 0.003 0.194 0.109 0.127 0.111 0.009 0.032 0.078 0.031 0.088 0.051 0.053 0.043 0.025 0.021 0.010 0.008 0.012 0.006 0.023 
29.0 9.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 9.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 10.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 10.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 10.0 0.124 0.403 0.011 0.298 0.073 0.076 0.033 0.078 0.021 0.122 0.043 0.078 0.035 0.030 0.008 0.007 0.011 0.016 0.016 0.014 
4.0 10.0 0.117 0.367 0.019 0.228 0.069 0.036 0.012 0.165 0.050 0.174 0.057 0.081 0.027 0.005 0.014 0.034 0.033 0.032 0.027 0.015 
5.0 10.0 0.118 0.285 0.020 0.112 0.056 0.177 0.015 0.253 0.073 0.196 0.053 0.047 0.007 0.049 0.050 0.068 0.051 0.037 0.021 0.006 
6.0 10.0 0.121 0.176 0.018 0.025 0.041 0.317 0.036 0.307 0.077 0.161 0.021 0.033 0.057 0.116 0.079 0.084 0.038 0.018 0.023 0.030 
7.0 10.0 0.124 0.064 0.017 0.154 0.031 0.420 0.044 0.306 0.056 0.067 0.028 0.136 0.100 0.160 0.070 0.053 0.022 0.046 0.081 0.059 
8.0 10.0 0.124 0.035 0.022 0.254 0.029 0.469 0.039 0.246 0.019 0.067 0.075 0.222 0.106 0.144 0.013 0.027 0.099 0.108 0.101 0.056 
9.0 10.0 0.121 0.111 0.032 0.315 0.036 0.461 0.023 0.142 0.021 0.204 0.098 0.256 0.064 0.059 0.073 0.127 0.140 0.128 0.038 0.012 
10.0 10.0 0.118 0.163 0.046 0.336 0.049 0.408 0.004 0.019 0.050 0.307 0.088 0.219 0.011 0.072 0.135 0.194 0.099 0.070 0.084 0.090 
11.0 10.0 0.117 0.189 0.063 0.322 0.064 0.327 0.011 0.100 0.059 0.357 0.049 0.120 0.084 0.201 0.138 0.186 0.012 0.050 0.180 0.151 
12.0 10.0 0.120 0.189 0.083 0.282 0.078 0.240 0.018 0.197 0.046 0.347 0.004 0.015 0.124 0.283 0.076 0.095 0.128 0.177 0.169 0.129 
13.0 10.0 0.127 0.160 0.104 0.228 0.089 0.164 0.014 0.264 0.017 0.290 0.049 0.151 0.115 0.291 0.019 0.050 0.181 0.243 0.050 0.020 
14.0 10.0 0.136 0.095 0.128 0.177 0.093 0.114 0.002 0.304 0.018 0.201 0.068 0.261 0.060 0.216 0.095 0.196 0.134 0.198 0.093 0.138 
15.0 10.0 0.145 0.001 0.154 0.153 0.088 0.087 0.029 0.336 0.045 0.095 0.056 0.334 0.005 0.081 0.114 0.293 0.033 0.057 0.160 0.243 
16.0 10.0 0.150 0.115 0.183 0.171 0.071 0.063 0.059 0.367 0.054 0.031 0.021 0.360 0.051 0.092 0.078 0.302 0.054 0.138 0.126 0.229 
17.0 10.0 0.148 0.228 0.210 0.237 0.042 0.017 0.087 0.391 0.040 0.179 0.019 0.322 0.059 0.270 0.021 0.200 0.083 0.303 0.045 0.080 
18.0 10.0 0.133 0.316 0.233 0.340 0.000 0.085 0.104 0.385 0.006 0.339 0.046 0.202 0.032 0.398 0.023 0.018 0.058 0.343 0.022 0.162 
19.0 10.0 0.106 0.357 0.247 0.452 0.049 0.240 0.104 0.318 0.036 0.476 0.048 0.009 0.007 0.409 0.029 0.241 0.018 0.200 0.032 0.324 
20.0 10.0 0.066 0.341 0.247 0.534 0.100 0.428 0.085 0.171 0.072 0.529 0.024 0.231 0.032 0.264 0.009 0.386 0.004 0.075 0.019 0.272 
21.0 10.0 0.015 0.272 0.232 0.556 0.143 0.602 0.051 0.041 0.091 0.455 0.012 0.407 0.031 0.010 0.014 0.347 0.005 0.311 0.012 0.048 
22.0 10.0 0.042 0.159 0.202 0.500 0.172 0.706 0.008 0.268 0.086 0.252 0.042 0.442 0.007 0.240 0.017 0.138 0.015 0.336 0.019 0.221 
23.0 10.0 0.100 0.015 0.160 0.366 0.182 0.699 0.032 0.438 0.062 0.012 0.055 0.318 0.019 0.339 0.004 0.097 0.011 0.166 0.019 0.243 
24.0 10.0 0.153 0.147 0.111 0.175 0.175 0.581 0.062 0.504 0.029 0.230 0.050 0.113 0.033 0.273 0.014 0.201 0.005 0.062 0.006 0.136 
25.0 10.0 0.200 0.308 0.061 0.042 0.155 0.376 0.079 0.454 0.001 0.342 0.034 0.077 0.034 0.120 0.022 0.165 0.015 0.106 0.010 0.046 
26.0 10.0 0.238 0.440 0.013 0.239 0.125 0.143 0.082 0.321 0.023 0.331 0.017 0.171 0.026 0.030 0.021 0.071 0.019 0.082 0.017 0.035 
27.0 10.0 0.266 0.515 0.029 0.377 0.091 0.063 0.076 0.165 0.034 0.243 0.003 0.176 0.017 0.089 0.017 0.015 0.017 0.024 0.018 0.019 
28.0 10.0 0.286 0.524 0.065 0.435 0.057 0.190 0.062 0.037 0.037 0.136 0.006 0.131 0.009 0.095 0.013 0.047 0.015 0.020 0.017 0.012 
29.0 10.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 10.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 11.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 11.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 11.0 0.426 0.713 0.161 0.581 0.038 0.236 0.090 0.078 0.072 0.212 0.025 0.185 0.002 0.114 0.008 0.029 0.006 0.020 0.001 0.037 
4.0 11.0 0.395 0.655 0.114 0.462 0.097 0.043 0.127 0.271 0.084 0.364 0.016 0.237 0.016 0.086 0.017 0.043 0.009 0.088 0.002 0.073 
5.0 11.0 0.341 0.498 0.050 0.235 0.165 0.275 0.159 0.486 0.079 0.465 0.008 0.197 0.039 0.065 0.026 0.169 0.008 0.156 0.009 0.075 
6.0 11.0 0.275 0.287 0.022 0.041 0.231 0.574 0.175 0.631 0.050 0.422 0.048 0.034 0.064 0.261 0.026 0.273 0.007 0.132 0.015 0.061 
7.0 11.0 0.209 0.081 0.093 0.289 0.284 0.791 0.168 0.644 0.004 0.215 0.094 0.267 0.075 0.436 0.008 0.245 0.027 0.078 0.024 0.217 
8.0 11.0 0.151 0.084 0.156 0.471 0.317 0.885 0.135 0.517 0.073 0.101 0.130 0.513 0.057 0.439 0.035 0.050 0.050 0.322 0.015 0.293 
9.0 11.0 0.108 0.198 0.207 0.573 0.328 0.858 0.081 0.290 0.146 0.424 0.141 0.618 0.006 0.220 0.080 0.321 0.049 0.454 0.019 0.107 
10.0 11.0 0.080 0.266 0.246 0.605 0.320 0.740 0.013 0.023 0.205 0.662 0.117 0.531 0.067 0.144 0.107 0.560 0.012 0.302 0.058 0.268 
11.0 11.0 0.069 0.298 0.275 0.581 0.296 0.572 0.061 0.229 0.241 0.762 0.059 0.278 0.139 0.501 0.095 0.553 0.056 0.106 0.078 0.549 
12.0 11.0 0.072 0.299 0.299 0.519 0.260 0.389 0.134 0.427 0.245 0.716 0.023 0.060 0.187 0.710 0.035 0.277 0.124 0.525 0.049 0.487 
13.0 11.0 0.085 0.267 0.319 0.434 0.214 0.222 0.202 0.555 0.217 0.554 0.116 0.384 0.191 0.693 0.059 0.153 0.154 0.722 0.039 0.076 
14.0 11.0 0.107 0.197 0.341 0.350 0.159 0.094 0.258 0.612 0.155 0.319 0.198 0.610 0.137 0.451 0.155 0.536 0.110 0.537 0.136 0.441 
15.0 11.0 0.129 0.090 0.365 0.291 0.094 0.009 0.299 0.626 0.065 0.063 0.253 0.707 0.034 0.086 0.214 0.717 0.013 0.097 0.188 0.706 
16.0 11.0 0.149 0.044 0.391 0.279 0.019 0.060 0.319 0.614 0.045 0.192 0.263 0.671 0.096 0.301 0.203 0.638 0.141 0.398 0.142 0.567 
17.0 11.0 0.159 0.184 0.417 0.326 0.068 0.137 0.313 0.583 0.162 0.434 0.218 0.510 0.216 0.611 0.112 0.326 0.240 0.708 0.010 0.108 
18.0 11.0 0.156 0.302 0.437 0.423 0.164 0.259 0.275 0.513 0.266 0.647 0.118 0.235 0.285 0.760 0.037 0.115 0.237 0.682 0.172 0.414 
19.0 11.0 0.135 0.376 0.446 0.540 0.263 0.438 0.202 0.374 0.335 0.789 0.018 0.117 0.270 0.679 0.183 0.519 0.115 0.317 0.259 0.673 
20.0 11.0 0.093 0.392 0.437 0.637 0.354 0.652 0.098 0.148 0.347 0.800 0.156 0.464 0.164 0.365 0.258 0.701 0.068 0.208 0.196 0.492 
21.0 11.0 0.031 0.348 0.404 0.677 0.424 0.854 0.023 0.146 0.295 0.638 0.254 0.693 0.009 0.082 0.222 0.559 0.207 0.581 0.037 0.087 
22.0 11.0 0.053 0.240 0.342 0.629 0.458 0.979 0.142 0.452 0.185 0.311 0.275 0.695 0.139 0.454 0.095 0.173 0.217 0.565 0.134 0.408 
23.0 11.0 0.156 0.068 0.253 0.471 0.446 0.963 0.231 0.677 0.049 0.085 0.218 0.463 0.206 0.571 0.043 0.208 0.114 0.241 0.155 0.405 
24.0 11.0 0.270 0.157 0.142 0.219 0.388 0.789 0.275 0.751 0.072 0.406 0.117 0.130 0.187 0.427 0.118 0.359 0.022 0.138 0.087 0.207 
25.0 11.0 0.384 0.403 0.021 0.090 0.295 0.485 0.269 0.653 0.146 0.548 0.018 0.165 0.115 0.165 0.118 0.272 0.070 0.204 0.016 0.083 
26.0 11.0 0.481 0.615 0.093 0.380 0.185 0.138 0.222 0.432 0.167 0.498 0.048 0.290 0.040 0.074 0.075 0.109 0.072 0.147 0.040 0.086 
27.0 11.0 0.549 0.738 0.184 0.579 0.080 0.167 0.157 0.187 0.146 0.336 0.071 0.272 0.009 0.154 0.031 0.033 0.046 0.043 0.041 0.048 
28.0 11.0 0.579 0.748 0.245 0.650 0.004 0.339 0.092 0.024 0.107 0.162 0.065 0.182 0.026 0.145 0.005 0.076 0.022 0.027 0.028 0.007 
29.0 11.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 11.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 12.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 12.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 12.0 0.707 0.846 0.323 0.711 0.005 0.320 0.144 0.071 0.163 0.252 0.093 0.241 0.029 0.163 0.010 0.052 0.024 0.022 0.019 0.050 
4.0 12.0 0.651 0.781 0.239 0.571 0.121 0.079 0.237 0.315 0.213 0.458 0.089 0.323 0.008 0.137 0.049 0.050 0.051 0.122 0.028 0.111 
5.0 12.0 0.547 0.591 0.116 0.292 0.266 0.315 0.325 0.595 0.227 0.603 0.037 0.282 0.085 0.075 0.102 0.225 0.067 0.229 0.013 0.112 
6.0 12.0 0.416 0.334 0.027 0.050 0.409 0.693 0.376 0.788 0.174 0.559 0.073 0.059 0.182 0.335 0.129 0.385 0.031 0.229 0.051 0.145 
7.0 12.0 0.283 0.088 0.165 0.357 0.521 0.965 0.370 0.807 0.049 0.294 0.211 0.330 0.245 0.584 0.081 0.354 0.077 0.108 0.123 0.307 
8.0 12.0 0.171 0.106 0.282 0.578 0.586 1.078 0.300 0.643 0.123 0.117 0.328 0.663 0.216 0.600 0.056 0.052 0.198 0.444 0.130 0.441 
9.0 12.0 0.088 0.236 0.371 0.702 0.601 1.037 0.180 0.352 0.302 0.535 0.372 0.805 0.077 0.312 0.228 0.423 0.238 0.652 0.018 0.219 
10.0 12.0 0.037 0.315 0.433 0.742 0.573 0.882 0.030 0.011 0.446 0.838 0.316 0.686 0.136 0.179 0.344 0.754 0.126 0.441 0.194 0.354 
11.0 12.0 0.016 0.357 0.473 0.715 0.511 0.661 0.128 0.309 0.523 0.955 0.166 0.348 0.350 0.655 0.325 0.745 0.114 0.123 0.333 0.768 
12.0 12.0 0.018 0.368 0.499 0.640 0.426 0.421 0.277 0.552 0.520 0.877 0.044 0.094 0.484 0.922 0.152 0.371 0.363 0.711 0.275 0.702 
13.0 12.0 0.038 0.346 0.518 0.536 0.327 0.198 0.403 0.700 0.439 0.648 0.266 0.507 0.486 0.880 0.121 0.202 0.479 0.970 0.006 0.136 
14.0 12.0 0.070 0.286 0.535 0.425 0.216 0.026 0.494 0.747 0.285 0.332 0.445 0.772 0.331 0.542 0.383 0.694 0.356 0.702 0.333 0.568 
15.0 12.0 0.106 0.185 0.555 0.334 0.096 0.094 0.548 0.729 0.085 0.006 0.540 0.856 0.071 0.065 0.520 0.900 0.049 0.108 0.513 0.911 
16.0 12.0 0.138 0.049 0.577 0.288 0.034 0.170 0.558 0.675 0.135 0.292 0.528 0.771 0.222 0.402 0.473 0.766 0.303 0.509 0.411 0.722 
17.0 12.0 0.161 0.100 0.600 0.308 0.173 0.241 0.520 0.601 0.346 0.547 0.405 0.545 0.463 0.743 0.247 0.362 0.529 0.859 0.070 0.140 
18.0 12.0 0.168 0.233 0.617 0.385 0.317 0.346 0.429 0.497 0.514 0.748 0.189 0.212 0.574 0.871 0.075 0.163 0.510 0.792 0.314 0.484 
19.0 12.0 0.154 0.326 0.620 0.489 0.459 0.500 0.289 0.335 0.606 0.861 0.073 0.179 0.511 0.739 0.363 0.610 0.250 0.345 0.507 0.773 
20.0 12.0 0.113 0.368 0.602 0.585 0.584 0.689 0.108 0.100 0.596 0.838 0.314 0.538 0.291 0.371 0.493 0.784 0.110 0.248 0.394 0.559 
21.0 12.0 0.042 0.350 0.552 0.637 0.676 0.873 0.091 0.194 0.479 0.645 0.468 0.757 0.008 0.113 0.410 0.602 0.368 0.636 0.074 0.032 
22.0 12.0 0.065 0.262 0.464 0.605 0.713 0.990 0.277 0.498 0.275 0.293 0.483 0.736 0.260 0.506 0.171 0.171 0.387 0.600 0.210 0.421 
23.0 12.0 0.208 0.098 0.332 0.461 0.680 0.971 0.410 0.719 0.039 0.121 0.364 0.476 0.367 0.618 0.076 0.248 0.206 0.251 0.265 0.436 
24.0 12.0 0.375 0.133 0.165 0.211 0.576 0.790 0.465 0.784 0.160 0.448 0.179 0.116 0.321 0.449 0.204 0.388 0.021 0.128 0.148 0.192 
25.0 12.0 0.548 0.395 0.018 0.106 0.418 0.474 0.437 0.670 0.274 0.586 0.010 0.193 0.187 0.165 0.199 0.288 0.111 0.218 0.021 0.079 
26.0 12.0 0.698 0.626 0.190 0.407 0.236 0.114 0.346 0.431 0.294 0.521 0.103 0.316 0.054 0.089 0.122 0.109 0.115 0.154 0.057 0.093 
27.0 12.0 0.799 0.759 0.324 0.612 0.069 0.205 0.228 0.171 0.245 0.340 0.135 0.286 0.029 0.169 0.044 0.040 0.071 0.044 0.059 0.053 
28.0 12.0 0.839 0.770 0.405 0.680 0.059 0.376 0.118 0.040 0.169 0.152 0.118 0.185 0.056 0.153 0.001 0.082 0.029 0.030 0.037 0.007 
29.0 12.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 12.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 13.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 13.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 13.0 0.931 0.740 0.452 0.628 0.027 0.293 0.188 0.057 0.238 0.223 0.150 0.222 0.056 0.156 0.012 0.054 0.040 0.019 0.035 0.049 
4.0 13.0 0.855 0.688 0.339 0.506 0.141 0.077 0.325 0.277 0.321 0.414 0.150 0.302 0.006 0.136 0.077 0.043 0.088 0.116 0.051 0.109 
5.0 13.0 0.710 0.524 0.167 0.258 0.348 0.278 0.459 0.532 0.350 0.551 0.075 0.268 0.122 0.068 0.168 0.211 0.117 0.224 0.025 0.114 
6.0 13.0 0.524 0.301 0.033 0.050 0.552 0.620 0.539 0.708 0.276 0.513 0.092 0.060 0.281 0.307 0.217 0.367 0.063 0.225 0.089 0.135 
7.0 13.0 0.338 0.085 0.226 0.328 0.711 0.866 0.533 0.723 0.094 0.268 0.307 0.299 0.388 0.544 0.145 0.344 0.119 0.099 0.212 0.297 
8.0 13.0 0.180 0.086 0.387 0.533 0.801 0.965 0.434 0.569 0.161 0.110 0.490 0.606 0.351 0.560 0.072 0.058 0.325 0.419 0.232 0.435 
9.0 13.0 0.065 0.205 0.506 0.651 0.818 0.922 0.260 0.296 0.427 0.493 0.562 0.732 0.141 0.290 0.349 0.390 0.402 0.621 0.053 0.216 
10.0 13.0 0.006 0.286 0.585 0.694 0.772 0.770 0.044 0.023 0.638 0.763 0.481 0.614 0.187 0.166 0.540 0.699 0.231 0.425 0.306 0.325 
11.0 13.0 0.036 0.341 0.632 0.675 0.678 0.551 0.182 0.315 0.749 0.851 0.257 0.292 0.515 0.600 0.519 0.682 0.150 0.105 0.550 0.723 
12.0 13.0 0.035 0.374 0.658 0.606 0.554 0.309 0.390 0.531 0.739 0.754 0.054 0.115 0.722 0.825 0.258 0.327 0.551 0.644 0.478 0.657 
13.0 13.0 0.010 0.379 0.674 0.499 0.411 0.084 0.561 0.644 0.614 0.517 0.380 0.477 0.723 0.758 0.157 0.194 0.744 0.864 0.067 0.128 
14.0 13.0 0.030 0.345 0.686 0.374 0.255 0.090 0.679 0.652 0.387 0.215 0.635 0.681 0.492 0.432 0.551 0.612 0.567 0.607 0.468 0.490 
15.0 13.0 0.076 0.266 0.701 0.258 0.092 0.195 0.741 0.592 0.102 0.071 0.762 0.711 0.110 0.016 0.756 0.756 0.111 0.083 0.761 0.771 
16.0 13.0 0.119 0.148 0.719 0.183 0.080 0.242 0.741 0.505 0.203 0.301 0.734 0.598 0.310 0.363 0.686 0.610 0.407 0.424 0.633 0.592 
17.0 13.0 0.152 0.010 0.737 0.169 0.258 0.268 0.677 0.414 0.486 0.472 0.551 0.389 0.645 0.606 0.363 0.265 0.737 0.684 0.153 0.115 
18.0 13.0 0.167 0.117 0.750 0.212 0.438 0.310 0.546 0.318 0.702 0.589 0.247 0.121 0.790 0.671 0.089 0.145 0.716 0.608 0.392 0.368 
19.0 13.0 0.159 0.213 0.748 0.288 0.610 0.389 0.353 0.197 0.811 0.641 0.109 0.166 0.694 0.545 0.484 0.467 0.363 0.256 0.672 0.573 
20.0 13.0 0.121 0.268 0.721 0.368 0.759 0.501 0.115 0.034 0.783 0.601 0.428 0.416 0.391 0.259 0.657 0.578 0.124 0.182 0.535 0.404 
21.0 13.0 0.044 0.273 0.659 0.422 0.865 0.621 0.142 0.168 0.617 0.449 0.623 0.559 0.008 0.097 0.546 0.435 0.471 0.464 0.118 0.049 
22.0 13.0 0.079 0.219 0.549 0.416 0.903 0.702 0.378 0.376 0.343 0.192 0.634 0.530 0.342 0.373 0.230 0.118 0.501 0.433 0.253 0.306 
23.0 13.0 0.249 0.101 0.386 0.324 0.852 0.689 0.542 0.528 0.034 0.105 0.471 0.335 0.479 0.445 0.094 0.175 0.272 0.178 0.333 0.305 
24.0 13.0 0.455 0.072 0.179 0.150 0.714 0.561 0.605 0.569 0.222 0.337 0.226 0.074 0.416 0.318 0.260 0.276 0.024 0.100 0.191 0.144 
25.0 13.0 0.670 0.271 0.049 0.079 0.507 0.332 0.561 0.483 0.366 0.431 0.011 0.148 0.240 0.111 0.254 0.201 0.136 0.153 0.028 0.058 
26.0 13.0 0.858 0.449 0.263 0.299 0.273 0.072 0.437 0.306 0.386 0.378 0.141 0.234 0.065 0.070 0.154 0.073 0.143 0.105 0.068 0.060 
27.0 13.0 0.984 0.552 0.429 0.449 0.060 0.160 0.280 0.116 0.317 0.243 0.181 0.209 0.043 0.126 0.054 0.034 0.087 0.026 0.070 0.031 
28.0 13.0 1.030 0.561 0.525 0.497 0.100 0.281 0.137 0.035 0.214 0.106 0.155 0.133 0.077 0.112 0.004 0.063 0.034 0.027 0.043 0.010 
29.0 13.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 13.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 14.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 14.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 14.0 1.069 0.417 0.531 0.352 0.045 0.161 0.215 0.034 0.286 0.130 0.188 0.131 0.075 0.095 0.014 0.034 0.052 0.011 0.046 0.032 
4.0 14.0 0.980 0.394 0.398 0.283 0.154 0.037 0.382 0.162 0.390 0.241 0.191 0.178 0.010 0.083 0.097 0.024 0.114 0.070 0.068 0.070 
5.0 14.0 0.808 0.311 0.196 0.140 0.400 0.170 0.544 0.309 0.429 0.319 0.102 0.158 0.147 0.042 0.212 0.128 0.152 0.138 0.034 0.083 
6.0 14.0 0.587 0.194 0.041 0.039 0.642 0.370 0.642 0.408 0.343 0.292 0.103 0.034 0.347 0.183 0.278 0.222 0.080 0.129 0.109 0.044 
7.0 14.0 0.366 0.077 0.268 0.208 0.830 0.515 0.636 0.411 0.124 0.143 0.367 0.180 0.483 0.323 0.193 0.211 0.146 0.051 0.277 0.187 
8.0 14.0 0.178 0.023 0.457 0.341 0.935 0.572 0.517 0.310 0.184 0.085 0.593 0.357 0.443 0.326 0.078 0.052 0.410 0.250 0.307 0.270 
9.0 14.0 0.041 0.105 0.594 0.429 0.950 0.539 0.309 0.135 0.503 0.309 0.683 0.418 0.189 0.155 0.424 0.231 0.515 0.365 0.066 0.117 
10.0 14.0 0.043 0.179 0.683 0.473 0.890 0.431 0.051 0.067 0.756 0.455 0.586 0.328 0.211 0.116 0.667 0.404 0.312 0.247 0.374 0.194 
11.0 14.0 0.081 0.249 0.733 0.473 0.775 0.269 0.217 0.249 0.885 0.478 0.318 0.120 0.612 0.355 0.650 0.372 0.155 0.072 0.694 0.415 
12.0 14.0 0.081 0.312 0.758 0.427 0.624 0.082 0.460 0.369 0.870 0.377 0.056 0.125 0.864 0.448 0.338 0.145 0.654 0.354 0.624 0.351 
13.0 14.0 0.055 0.355 0.768 0.336 0.453 0.097 0.657 0.406 0.717 0.193 0.444 0.311 0.868 0.358 0.163 0.147 0.904 0.436 0.127 0.063 
14.0 14.0 0.010 0.360 0.775 0.211 0.270 0.221 0.788 0.353 0.447 0.012 0.743 0.369 0.593 0.142 0.639 0.327 0.706 0.260 0.521 0.259 
15.0 14.0 0.042 0.318 0.784 0.084 0.081 0.276 0.852 0.252 0.112 0.154 0.888 0.312 0.143 0.073 0.886 0.331 0.172 0.004 0.892 0.335 
16.0 14.0 0.091 0.233 0.797 0.022 0.114 0.263 0.844 0.146 0.242 0.225 0.850 0.197 0.349 0.208 0.809 0.210 0.439 0.192 0.765 0.215 
17.0 14.0 0.130 0.126 0.810 0.065 0.313 0.213 0.762 0.066 0.564 0.236 0.634 0.077 0.736 0.248 0.437 0.054 0.833 0.243 0.222 0.052 
18.0 14.0 0.153 0.021 0.817 0.062 0.510 0.162 0.606 0.017 0.804 0.216 0.283 0.022 0.901 0.217 0.081 0.082 0.823 0.180 0.406 0.121 
19.0 14.0 0.150 0.063 0.811 0.024 0.696 0.134 0.385 0.012 0.919 0.186 0.123 0.093 0.790 0.145 0.532 0.153 0.431 0.065 0.734 0.148 
20.0 14.0 0.114 0.117 0.778 0.033 0.855 0.135 0.116 0.040 0.880 0.150 0.481 0.140 0.446 0.052 0.730 0.159 0.114 0.056 0.596 0.091 
21.0 14.0 0.037 0.139 0.708 0.082 0.966 0.158 0.171 0.078 0.688 0.099 0.698 0.158 0.009 0.043 0.609 0.109 0.507 0.122 0.148 0.052 
22.0 14.0 0.091 0.127 0.588 0.107 1.002 0.184 0.430 0.123 0.378 0.030 0.707 0.138 0.375 0.102 0.261 0.029 0.548 0.113 0.268 0.085 
23.0 14.0 0.275 0.084 0.409 0.097 0.940 0.188 0.609 0.158 0.033 0.047 0.523 0.079 0.528 0.110 0.095 0.037 0.300 0.047 0.354 0.071 
24.0 14.0 0.499 0.018 0.182 0.052 0.783 0.157 0.675 0.167 0.252 0.108 0.249 0.013 0.458 0.073 0.281 0.061 0.035 0.035 0.207 0.062 
25.0 14.0 0.735 0.058 0.069 0.017 0.551 0.093 0.623 0.140 0.410 0.129 0.012 0.049 0.264 0.017 0.276 0.040 0.146 0.029 0.035 0.020 
26.0 14.0 0.942 0.126 0.304 0.087 0.291 0.019 0.482 0.088 0.430 0.111 0.158 0.071 0.071 0.027 0.168 0.011 0.154 0.016 0.071 0.017 
27.0 14.0 1.080 0.167 0.484 0.134 0.054 0.050 0.306 0.033 0.352 0.071 0.201 0.062 0.048 0.041 0.058 0.019 0.094 0.010 0.074 0.011 
28.0 14.0 1.129 0.174 0.588 0.149 0.122 0.084 0.147 0.010 0.236 0.032 0.172 0.041 0.086 0.037 0.006 0.025 0.036 0.020 0.045 0.019 
29.0 14.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 14.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 15.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 15.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 15.0 1.104 0.027 0.549 0.032 0.049 0.028 0.223 0.009 0.302 0.001 0.202 0.003 0.083 0.000 0.014 0.000 0.057 0.000 0.052 0.004 
4.0 15.0 1.011 0.011 0.410 0.028 0.159 0.026 0.398 0.004 0.413 0.007 0.207 0.007 0.014 0.002 0.104 0.002 0.126 0.004 0.076 0.008 
5.0 15.0 0.829 0.017 0.197 0.020 0.416 0.020 0.568 0.005 0.455 0.016 0.113 0.012 0.154 0.003 0.231 0.004 0.170 0.007 0.041 0.011 
6.0 15.0 0.597 0.046 0.051 0.017 0.669 0.018 0.671 0.016 0.365 0.027 0.104 0.015 0.369 0.002 0.305 0.005 0.092 0.012 0.117 0.015 
7.0 15.0 0.364 0.066 0.289 0.029 0.863 0.020 0.663 0.029 0.135 0.037 0.383 0.012 0.518 0.008 0.217 0.004 0.152 0.006 0.308 0.014 
8.0 15.0 0.165 0.066 0.485 0.059 0.969 0.021 0.537 0.048 0.188 0.045 0.622 0.002 0.479 0.025 0.072 0.011 0.441 0.007 0.348 0.010 
9.0 15.0 0.019 0.038 0.627 0.102 0.981 0.011 0.318 0.076 0.522 0.043 0.717 0.031 0.212 0.044 0.441 0.003 0.564 0.016 0.087 0.015 
10.0 15.0 0.072 0.019 0.717 0.146 0.913 0.026 0.048 0.109 0.783 0.019 0.617 0.073 0.207 0.047 0.704 0.029 0.358 0.034 0.382 0.013 
11.0 15.0 0.114 0.101 0.765 0.173 0.787 0.094 0.229 0.133 0.914 0.037 0.337 0.115 0.628 0.013 0.694 0.081 0.132 0.034 0.739 0.047 
12.0 15.0 0.116 0.195 0.785 0.162 0.626 0.187 0.479 0.125 0.895 0.124 0.051 0.125 0.891 0.071 0.374 0.117 0.659 0.036 0.686 0.096 
13.0 15.0 0.091 0.280 0.790 0.101 0.446 0.282 0.677 0.066 0.732 0.218 0.450 0.073 0.898 0.176 0.142 0.082 0.934 0.147 0.182 0.085 
14.0 15.0 0.046 0.328 0.791 0.011 0.256 0.334 0.806 0.047 0.453 0.264 0.754 0.053 0.618 0.231 0.634 0.055 0.747 0.217 0.489 0.059 
15.0 15.0 0.007 0.329 0.794 0.132 0.063 0.319 0.865 0.180 0.110 0.225 0.901 0.200 0.160 0.173 0.893 0.216 0.213 0.140 0.887 0.230 
16.0 15.0 0.057 0.288 0.801 0.243 0.134 0.235 0.851 0.288 0.247 0.100 0.859 0.297 0.337 0.012 0.822 0.292 0.406 0.081 0.784 0.271 
17.0 15.0 0.099 0.223 0.808 0.319 0.331 0.104 0.762 0.339 0.569 0.075 0.639 0.292 0.727 0.196 0.454 0.214 0.810 0.290 0.258 0.106 
18.0 15.0 0.124 0.151 0.811 0.355 0.525 0.045 0.602 0.318 0.806 0.243 0.287 0.179 0.892 0.331 0.060 0.011 0.812 0.344 0.361 0.174 
19.0 15.0 0.124 0.089 0.799 0.355 0.706 0.185 0.378 0.234 0.916 0.352 0.116 0.006 0.784 0.328 0.507 0.211 0.437 0.190 0.694 0.336 
20.0 15.0 0.093 0.044 0.764 0.331 0.859 0.297 0.110 0.106 0.873 0.372 0.471 0.188 0.446 0.186 0.706 0.320 0.092 0.072 0.574 0.264 
21.0 15.0 0.021 0.011 0.693 0.290 0.963 0.374 0.174 0.042 0.680 0.297 0.684 0.307 0.012 0.033 0.593 0.261 0.476 0.268 0.152 0.069 
22.0 15.0 0.103 0.018 0.573 0.234 0.995 0.405 0.429 0.177 0.373 0.149 0.693 0.313 0.359 0.209 0.258 0.075 0.522 0.264 0.247 0.191 
23.0 15.0 0.281 0.058 0.396 0.156 0.931 0.380 0.603 0.269 0.034 0.025 0.513 0.211 0.509 0.266 0.086 0.106 0.288 0.101 0.332 0.181 
24.0 15.0 0.501 0.115 0.172 0.056 0.773 0.299 0.667 0.295 0.246 0.161 0.246 0.064 0.443 0.202 0.267 0.181 0.036 0.083 0.196 0.092 
25.0 15.0 0.734 0.183 0.075 0.058 0.544 0.173 0.614 0.251 0.401 0.218 0.011 0.063 0.256 0.083 0.264 0.141 0.137 0.121 0.033 0.057 
26.0 15.0 0.938 0.244 0.306 0.163 0.286 0.036 0.475 0.158 0.421 0.193 0.152 0.115 0.070 0.024 0.161 0.065 0.145 0.094 0.066 0.073 
27.0 15.0 1.074 0.277 0.484 0.231 0.052 0.083 0.302 0.058 0.344 0.123 0.195 0.104 0.046 0.055 0.056 0.009 0.089 0.044 0.070 0.055 
28.0 15.0 1.122 0.274 0.585 0.253 0.121 0.147 0.145 0.022 0.231 0.049 0.167 0.063 0.082 0.048 0.005 0.017 0.034 0.012 0.042 0.030 
29.0 15.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 15.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 16.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 16.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 16.0 1.034 0.452 0.504 0.398 0.037 0.207 0.211 0.023 0.282 0.127 0.190 0.134 0.080 0.094 0.012 0.035 0.055 0.011 0.051 0.024 
4.0 16.0 0.944 0.399 0.371 0.321 0.157 0.077 0.373 0.152 0.385 0.248 0.195 0.188 0.015 0.086 0.098 0.021 0.122 0.065 0.075 0.058 
5.0 16.0 0.772 0.267 0.171 0.167 0.397 0.131 0.530 0.311 0.423 0.341 0.108 0.177 0.142 0.040 0.219 0.119 0.166 0.129 0.040 0.068 
6.0 16.0 0.553 0.097 0.063 0.015 0.630 0.329 0.622 0.425 0.338 0.334 0.094 0.056 0.344 0.175 0.292 0.216 0.098 0.125 0.113 0.045 
7.0 16.0 0.332 0.057 0.286 0.156 0.807 0.463 0.611 0.449 0.124 0.207 0.353 0.152 0.484 0.330 0.213 0.217 0.135 0.047 0.296 0.174 
8.0 16.0 0.142 0.156 0.469 0.230 0.901 0.511 0.490 0.383 0.175 0.010 0.574 0.347 0.451 0.365 0.053 0.065 0.412 0.240 0.346 0.259 
9.0 16.0 0.001 0.186 0.601 0.232 0.906 0.493 0.284 0.263 0.481 0.217 0.660 0.457 0.206 0.236 0.398 0.210 0.537 0.385 0.117 0.130 
10.0 16.0 0.089 0.151 0.683 0.189 0.836 0.449 0.034 0.129 0.717 0.397 0.566 0.446 0.178 0.017 0.644 0.436 0.356 0.315 0.327 0.180 
11.0 16.0 0.132 0.064 0.724 0.136 0.713 0.414 0.220 0.009 0.832 0.516 0.309 0.322 0.561 0.306 0.640 0.505 0.089 0.042 0.671 0.473 
12.0 16.0 0.138 0.054 0.738 0.108 0.559 0.406 0.445 0.124 0.808 0.575 0.043 0.113 0.800 0.543 0.356 0.361 0.572 0.376 0.647 0.523 
13.0 16.0 0.116 0.173 0.738 0.131 0.390 0.412 0.621 0.260 0.656 0.569 0.401 0.154 0.806 0.650 0.105 0.031 0.829 0.664 0.212 0.231 
14.0 16.0 0.075 0.260 0.733 0.211 0.215 0.392 0.732 0.414 0.401 0.467 0.670 0.431 0.557 0.551 0.543 0.380 0.677 0.634 0.384 0.292 
15.0 16.0 0.027 0.302 0.730 0.320 0.039 0.314 0.779 0.557 0.094 0.262 0.797 0.642 0.154 0.251 0.776 0.679 0.217 0.260 0.751 0.695 
16.0 16.0 0.020 0.304 0.730 0.430 0.137 0.174 0.760 0.651 0.222 0.029 0.759 0.710 0.282 0.169 0.721 0.713 0.321 0.289 0.685 0.684 
17.0 16.0 0.059 0.280 0.732 0.522 0.312 0.018 0.677 0.665 0.504 0.349 0.564 0.591 0.622 0.561 0.407 0.435 0.675 0.709 0.250 0.234 
18.0 16.0 0.083 0.243 0.729 0.585 0.482 0.237 0.532 0.582 0.709 0.627 0.256 0.300 0.767 0.771 0.033 0.044 0.688 0.752 0.274 0.369 
19.0 16.0 0.086 0.206 0.715 0.616 0.639 0.459 0.333 0.402 0.802 0.790 0.094 0.086 0.676 0.703 0.418 0.493 0.378 0.385 0.564 0.697 
20.0 16.0 0.059 0.172 0.680 0.616 0.769 0.657 0.096 0.148 0.763 0.789 0.401 0.451 0.389 0.375 0.592 0.693 0.065 0.166 0.477 0.539 
21.0 16.0 0.004 0.134 0.614 0.584 0.858 0.809 0.152 0.144 0.595 0.611 0.585 0.674 0.015 0.080 0.501 0.549 0.387 0.553 0.130 0.096 
22.0 16.0 0.112 0.073 0.506 0.505 0.883 0.882 0.374 0.422 0.329 0.289 0.594 0.667 0.297 0.447 0.221 0.159 0.429 0.536 0.194 0.368 
23.0 16.0 0.268 0.036 0.349 0.357 0.825 0.839 0.526 0.614 0.036 0.082 0.442 0.439 0.427 0.557 0.070 0.218 0.239 0.214 0.270 0.369 
24.0 16.0 0.461 0.194 0.151 0.141 0.686 0.666 0.581 0.665 0.205 0.371 0.215 0.122 0.374 0.415 0.220 0.361 0.023 0.143 0.158 0.167 
25.0 16.0 0.666 0.381 0.066 0.121 0.485 0.388 0.537 0.563 0.341 0.490 0.011 0.149 0.218 0.164 0.219 0.278 0.112 0.224 0.024 0.095 
26.0 16.0 0.846 0.549 0.270 0.366 0.259 0.082 0.417 0.356 0.360 0.433 0.124 0.258 0.062 0.060 0.135 0.120 0.120 0.170 0.056 0.121 
27.0 16.0 0.967 0.644 0.427 0.529 0.055 0.187 0.268 0.133 0.296 0.277 0.162 0.232 0.035 0.127 0.048 0.017 0.073 0.071 0.058 0.087 
28.0 16.0 1.010 0.644 0.517 0.581 0.098 0.332 0.132 0.045 0.201 0.115 0.141 0.144 0.067 0.113 0.003 0.048 0.029 0.008 0.035 0.039 
29.0 16.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 16.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 17.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 17.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 17.0 0.866 0.728 0.402 0.629 0.012 0.310 0.181 0.047 0.230 0.213 0.152 0.219 0.065 0.153 0.009 0.057 0.045 0.018 0.043 0.043 
4.0 17.0 0.788 0.652 0.287 0.502 0.149 0.097 0.310 0.261 0.310 0.405 0.155 0.302 0.013 0.137 0.078 0.039 0.101 0.113 0.065 0.104 
5.0 17.0 0.644 0.453 0.119 0.251 0.344 0.245 0.433 0.512 0.337 0.546 0.084 0.277 0.113 0.063 0.178 0.199 0.141 0.219 0.039 0.109 
6.0 17.0 0.460 0.193 0.076 0.048 0.531 0.567 0.502 0.687 0.265 0.521 0.077 0.078 0.275 0.289 0.239 0.358 0.090 0.232 0.090 0.141 
7.0 17.0 0.273 0.050 0.261 0.296 0.670 0.786 0.486 0.709 0.090 0.301 0.283 0.261 0.387 0.528 0.178 0.349 0.099 0.091 0.242 0.286 
8.0 17.0 0.111 0.220 0.413 0.441 0.740 0.860 0.383 0.580 0.149 0.043 0.455 0.563 0.359 0.569 0.031 0.083 0.323 0.389 0.294 0.436 
9.0 17.0 0.013 0.298 0.521 0.478 0.735 0.813 0.212 0.358 0.390 0.393 0.518 0.712 0.167 0.347 0.302 0.335 0.430 0.617 0.124 0.262 
10.0 17.0 0.093 0.288 0.587 0.435 0.670 0.702 0.009 0.112 0.570 0.657 0.438 0.655 0.133 0.063 0.495 0.666 0.296 0.484 0.225 0.258 
11.0 17.0 0.135 0.206 0.617 0.359 0.563 0.587 0.192 0.111 0.651 0.798 0.234 0.422 0.426 0.493 0.494 0.734 0.041 0.018 0.500 0.695 
12.0 17.0 0.143 0.079 0.624 0.296 0.432 0.500 0.366 0.300 0.622 0.820 0.037 0.082 0.604 0.801 0.280 0.484 0.408 0.551 0.500 0.755 
13.0 17.0 0.127 0.059 0.618 0.283 0.292 0.440 0.498 0.468 0.497 0.737 0.307 0.296 0.605 0.890 0.062 0.020 0.606 0.919 0.193 0.331 
14.0 17.0 0.095 0.172 0.608 0.332 0.150 0.371 0.576 0.625 0.299 0.542 0.505 0.636 0.418 0.694 0.384 0.538 0.503 0.828 0.238 0.381 
15.0 17.0 0.056 0.244 0.599 0.416 0.011 0.262 0.605 0.753 0.065 0.248 0.594 0.858 0.121 0.273 0.555 0.889 0.178 0.316 0.510 0.882 
16.0 17.0 0.017 0.280 0.594 0.514 0.126 0.100 0.585 0.822 0.171 0.115 0.561 0.894 0.195 0.256 0.519 0.892 0.202 0.371 0.479 0.855 
17.0 17.0 0.016 0.289 0.589 0.606 0.259 0.109 0.516 0.807 0.378 0.491 0.417 0.714 0.440 0.719 0.300 0.526 0.455 0.866 0.189 0.301 
18.0 17.0 0.035 0.279 0.581 0.681 0.387 0.350 0.403 0.687 0.527 0.805 0.193 0.343 0.544 0.949 0.009 0.059 0.472 0.898 0.166 0.416 
19.0 17.0 0.038 0.261 0.565 0.727 0.504 0.599 0.252 0.465 0.594 0.981 0.060 0.126 0.482 0.849 0.279 0.595 0.267 0.456 0.369 0.809 
20.0 17.0 0.017 0.237 0.534 0.742 0.600 0.828 0.075 0.158 0.564 0.965 0.281 0.559 0.282 0.449 0.403 0.828 0.033 0.194 0.318 0.634 
21.0 17.0 0.032 0.197 0.479 0.716 0.664 1.009 0.109 0.194 0.442 0.742 0.414 0.819 0.021 0.091 0.345 0.653 0.252 0.637 0.091 0.082 
22.0 17.0 0.116 0.117 0.393 0.627 0.680 1.099 0.274 0.530 0.250 0.348 0.424 0.805 0.199 0.529 0.157 0.195 0.285 0.619 0.122 0.401 
23.0 17.0 0.237 0.027 0.272 0.448 0.635 1.046 0.387 0.762 0.039 0.101 0.320 0.531 0.293 0.663 0.042 0.257 0.160 0.257 0.175 0.428 
24.0 17.0 0.384 0.233 0.120 0.179 0.531 0.834 0.430 0.824 0.137 0.451 0.161 0.150 0.260 0.495 0.146 0.418 0.017 0.143 0.102 0.177 
25.0 17.0 0.540 0.477 0.046 0.149 0.381 0.491 0.400 0.700 0.237 0.598 0.015 0.176 0.155 0.200 0.148 0.324 0.073 0.250 0.015 0.097 
26.0 17.0 0.678 0.695 0.201 0.457 0.213 0.110 0.315 0.447 0.255 0.532 0.079 0.308 0.049 0.069 0.093 0.141 0.080 0.192 0.038 0.132 
27.0 17.0 0.770 0.820 0.322 0.664 0.060 0.224 0.208 0.174 0.214 0.344 0.109 0.281 0.018 0.150 0.035 0.018 0.050 0.080 0.039 0.095 
28.0 17.0 0.806 0.825 0.393 0.733 0.057 0.406 0.110 0.047 0.148 0.148 0.096 0.177 0.041 0.136 0.001 0.056 0.021 0.008 0.025 0.041 
29.0 17.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 17.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 18.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 18.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 18.0 0.624 0.781 0.255 0.657 0.026 0.302 0.137 0.067 0.153 0.236 0.095 0.231 0.039 0.157 0.006 0.056 0.029 0.021 0.029 0.047 
4.0 18.0 0.565 0.701 0.169 0.516 0.136 0.074 0.218 0.295 0.198 0.430 0.093 0.310 0.006 0.136 0.050 0.043 0.066 0.119 0.046 0.109 
5.0 18.0 0.461 0.495 0.048 0.244 0.265 0.294 0.292 0.553 0.208 0.566 0.045 0.275 0.074 0.070 0.112 0.210 0.093 0.227 0.033 0.115 
6.0 18.0 0.330 0.221 0.088 0.080 0.386 0.635 0.327 0.725 0.154 0.524 0.058 0.066 0.173 0.306 0.151 0.367 0.063 0.230 0.046 0.124 
7.0 18.0 0.195 0.043 0.218 0.354 0.472 0.862 0.306 0.732 0.037 0.282 0.183 0.286 0.238 0.542 0.115 0.353 0.051 0.091 0.150 0.290 
8.0 18.0 0.075 0.239 0.325 0.523 0.508 0.930 0.228 0.577 0.116 0.083 0.283 0.585 0.215 0.567 0.017 0.084 0.188 0.389 0.191 0.442 
9.0 18.0 0.021 0.344 0.400 0.574 0.494 0.861 0.110 0.324 0.261 0.439 0.310 0.714 0.095 0.324 0.172 0.340 0.254 0.605 0.094 0.253 
10.0 18.0 0.086 0.357 0.443 0.532 0.438 0.716 0.024 0.054 0.362 0.691 0.251 0.628 0.082 0.088 0.280 0.651 0.181 0.464 0.100 0.237 
11.0 18.0 0.123 0.292 0.460 0.444 0.356 0.561 0.150 0.179 0.396 0.799 0.122 0.372 0.245 0.498 0.274 0.689 0.008 0.020 0.257 0.644 
12.0 18.0 0.135 0.174 0.458 0.360 0.260 0.438 0.253 0.360 0.364 0.781 0.036 0.031 0.334 0.764 0.154 0.431 0.198 0.509 0.266 0.683 
13.0 18.0 0.127 0.038 0.447 0.318 0.163 0.351 0.325 0.502 0.278 0.663 0.184 0.320 0.323 0.811 0.028 0.027 0.298 0.824 0.122 0.287 
14.0 18.0 0.105 0.084 0.432 0.334 0.069 0.274 0.361 0.619 0.157 0.458 0.282 0.609 0.217 0.606 0.185 0.492 0.250 0.725 0.082 0.323 
15.0 18.0 0.078 0.171 0.418 0.390 0.019 0.173 0.368 0.708 0.024 0.181 0.320 0.780 0.064 0.221 0.265 0.778 0.101 0.273 0.207 0.736 
16.0 18.0 0.051 0.225 0.407 0.467 0.102 0.034 0.347 0.748 0.104 0.141 0.295 0.788 0.091 0.237 0.247 0.762 0.070 0.306 0.203 0.703 
17.0 18.0 0.029 0.251 0.397 0.546 0.181 0.143 0.301 0.719 0.213 0.462 0.218 0.616 0.208 0.626 0.147 0.444 0.185 0.716 0.093 0.249 
18.0 18.0 0.016 0.256 0.386 0.614 0.255 0.349 0.233 0.604 0.288 0.725 0.104 0.291 0.257 0.812 0.011 0.046 0.199 0.743 0.051 0.329 
19.0 18.0 0.015 0.247 0.369 0.660 0.320 0.564 0.146 0.403 0.320 0.868 0.021 0.112 0.230 0.722 0.109 0.487 0.121 0.385 0.133 0.642 
20.0 18.0 0.030 0.226 0.344 0.677 0.373 0.764 0.047 0.132 0.304 0.848 0.130 0.480 0.141 0.385 0.167 0.680 0.003 0.141 0.121 0.506 
21.0 18.0 0.063 0.185 0.305 0.655 0.406 0.923 0.054 0.177 0.243 0.652 0.197 0.701 0.025 0.069 0.149 0.542 0.089 0.507 0.047 0.098 
22.0 18.0 0.117 0.106 0.249 0.572 0.413 0.999 0.143 0.471 0.147 0.312 0.207 0.691 0.076 0.433 0.075 0.171 0.108 0.503 0.039 0.317 
23.0 18.0 0.191 0.032 0.173 0.407 0.386 0.949 0.205 0.673 0.041 0.074 0.163 0.463 0.124 0.549 0.006 0.191 0.064 0.213 0.056 0.331 
24.0 18.0 0.279 0.224 0.082 0.163 0.328 0.759 0.232 0.730 0.049 0.378 0.093 0.144 0.117 0.419 0.053 0.336 0.014 0.119 0.038 0.158 
25.0 18.0 0.371 0.448 0.016 0.132 0.246 0.456 0.222 0.626 0.105 0.510 0.024 0.133 0.077 0.178 0.059 0.267 0.026 0.197 0.008 0.077 
26.0 18.0 0.453 0.646 0.108 0.410 0.153 0.117 0.183 0.409 0.121 0.462 0.022 0.251 0.033 0.046 0.041 0.123 0.030 0.157 0.016 0.104 
27.0 18.0 0.509 0.762 0.182 0.600 0.066 0.180 0.131 0.172 0.108 0.308 0.041 0.236 0.003 0.115 0.020 0.014 0.022 0.070 0.017 0.078 
28.0 18.0 0.535 0.771 0.230 0.668 0.003 0.348 0.080 0.026 0.082 0.143 0.040 0.155 0.010 0.109 0.007 0.040 0.013 0.012 0.013 0.037 
29.0 18.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 18.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 19.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 19.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 19.0 0.340 0.615 0.085 0.490 0.067 0.189 0.086 0.081 0.063 0.195 0.026 0.171 0.005 0.106 0.005 0.032 0.010 0.020 0.010 0.035 
4.0 19.0 0.303 0.552 0.033 0.371 0.118 0.031 0.111 0.254 0.067 0.326 0.017 0.215 0.008 0.080 0.017 0.037 0.021 0.087 0.017 0.075 
5.0 19.0 0.248 0.396 0.030 0.156 0.171 0.274 0.126 0.436 0.054 0.406 0.006 0.174 0.031 0.060 0.033 0.154 0.030 0.155 0.017 0.079 
6.0 19.0 0.180 0.183 0.099 0.101 0.214 0.530 0.122 0.546 0.021 0.352 0.040 0.028 0.053 0.231 0.039 0.250 0.023 0.141 0.004 0.063 
7.0 19.0 0.108 0.032 0.163 0.325 0.238 0.694 0.096 0.528 0.029 0.157 0.071 0.234 0.059 0.377 0.026 0.225 0.006 0.061 0.033 0.194 
8.0 19.0 0.037 0.208 0.216 0.469 0.238 0.730 0.049 0.388 0.080 0.114 0.084 0.426 0.038 0.365 0.006 0.044 0.031 0.260 0.049 0.278 
9.0 19.0 0.024 0.317 0.252 0.514 0.214 0.651 0.007 0.179 0.116 0.361 0.069 0.482 0.002 0.175 0.031 0.242 0.039 0.372 0.039 0.134 
10.0 19.0 0.071 0.349 0.270 0.475 0.171 0.508 0.060 0.032 0.124 0.511 0.032 0.386 0.036 0.104 0.034 0.414 0.025 0.258 0.023 0.154 
11.0 19.0 0.102 0.309 0.272 0.388 0.120 0.359 0.100 0.195 0.106 0.545 0.012 0.190 0.047 0.345 0.015 0.398 0.013 0.020 0.016 0.364 
12.0 19.0 0.116 0.215 0.262 0.297 0.067 0.245 0.122 0.303 0.069 0.490 0.042 0.036 0.031 0.470 0.005 0.216 0.021 0.299 0.014 0.353 
13.0 19.0 0.117 0.099 0.245 0.237 0.020 0.172 0.127 0.372 0.028 0.382 0.050 0.237 0.003 0.458 0.005 0.049 0.043 0.437 0.014 0.133 
14.0 19.0 0.108 0.012 0.227 0.227 0.018 0.123 0.117 0.420 0.005 0.240 0.037 0.382 0.015 0.318 0.023 0.282 0.044 0.359 0.066 0.159 
15.0 19.0 0.094 0.097 0.209 0.255 0.048 0.067 0.100 0.454 0.025 0.074 0.016 0.456 0.010 0.101 0.050 0.409 0.006 0.128 0.109 0.339 
16.0 19.0 0.080 0.152 0.194 0.306 0.072 0.012 0.080 0.466 0.033 0.110 0.001 0.443 0.013 0.139 0.053 0.387 0.055 0.147 0.095 0.317 
17.0 19.0 0.069 0.180 0.180 0.363 0.090 0.118 0.061 0.440 0.031 0.289 0.005 0.339 0.039 0.335 0.025 0.225 0.098 0.336 0.021 0.118 
18.0 19.0 0.064 0.187 0.166 0.412 0.104 0.244 0.043 0.366 0.026 0.432 0.002 0.159 0.053 0.425 0.024 0.014 0.093 0.351 0.068 0.135 
19.0 19.0 0.065 0.178 0.151 0.445 0.114 0.377 0.028 0.243 0.020 0.509 0.017 0.058 0.043 0.378 0.068 0.226 0.038 0.194 0.113 0.272 
20.0 19.0 0.075 0.155 0.133 0.454 0.119 0.501 0.016 0.079 0.019 0.494 0.032 0.255 0.013 0.210 0.083 0.323 0.036 0.039 0.084 0.227 
21.0 19.0 0.090 0.115 0.112 0.433 0.120 0.595 0.007 0.104 0.023 0.384 0.037 0.375 0.026 0.020 0.060 0.267 0.085 0.210 0.006 0.067 
22.0 19.0 0.111 0.050 0.089 0.370 0.117 0.636 0.000 0.276 0.032 0.197 0.028 0.377 0.054 0.201 0.012 0.101 0.081 0.224 0.059 0.111 
23.0 19.0 0.135 0.047 0.065 0.258 0.111 0.600 0.008 0.393 0.041 0.015 0.006 0.266 0.057 0.270 0.030 0.067 0.037 0.108 0.068 0.127 
24.0 19.0 0.158 0.173 0.040 0.102 0.104 0.485 0.017 0.430 0.044 0.185 0.018 0.106 0.036 0.223 0.046 0.148 0.008 0.041 0.038 0.073 
25.0 19.0 0.180 0.311 0.017 0.080 0.096 0.306 0.028 0.379 0.038 0.268 0.036 0.038 0.006 0.115 0.035 0.134 0.027 0.081 0.005 0.026 
26.0 19.0 0.200 0.432 0.006 0.250 0.085 0.105 0.039 0.265 0.023 0.258 0.040 0.111 0.017 0.019 0.012 0.075 0.022 0.076 0.010 0.045 
27.0 19.0 0.217 0.505 0.027 0.370 0.072 0.073 0.046 0.133 0.005 0.188 0.032 0.119 0.027 0.038 0.006 0.022 0.007 0.045 0.007 0.041 
28.0 19.0 0.231 0.517 0.049 0.423 0.055 0.185 0.047 0.024 0.010 0.103 0.019 0.088 0.024 0.047 0.014 0.005 0.004 0.020 0.001 0.028 
29.0 19.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 19.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 20.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 20.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 20.0 0.050 0.311 0.086 0.205 0.106 0.019 0.033 0.090 0.028 0.111 0.044 0.067 0.031 0.023 0.006 0.006 0.008 0.018 0.011 0.013 
4.0 20.0 0.037 0.279 0.101 0.133 0.098 0.082 0.003 0.160 0.065 0.143 0.062 0.059 0.025 0.006 0.013 0.032 0.026 0.034 0.016 0.018 
5.0 20.0 0.032 0.210 0.106 0.025 0.074 0.202 0.040 0.218 0.100 0.140 0.060 0.016 0.008 0.055 0.047 0.060 0.041 0.038 0.013 0.018 
6.0 20.0 0.030 0.107 0.105 0.106 0.039 0.309 0.082 0.235 0.113 0.082 0.027 0.060 0.063 0.103 0.077 0.062 0.028 0.022 0.030 0.036 
7.0 20.0 0.021 0.016 0.103 0.229 0.002 0.371 0.113 0.193 0.096 0.021 0.036 0.133 0.120 0.110 0.073 0.016 0.030 0.043 0.085 0.047 
8.0 20.0 0.002 0.138 0.101 0.317 0.034 0.363 0.127 0.098 0.046 0.133 0.110 0.163 0.143 0.054 0.016 0.058 0.117 0.074 0.107 0.023 
9.0 20.0 0.024 0.233 0.098 0.345 0.066 0.288 0.121 0.019 0.027 0.205 0.168 0.124 0.104 0.039 0.096 0.098 0.177 0.037 0.041 0.031 
10.0 20.0 0.051 0.279 0.091 0.310 0.093 0.175 0.094 0.117 0.108 0.209 0.185 0.036 0.002 0.110 0.202 0.067 0.144 0.046 0.113 0.050 
11.0 20.0 0.075 0.266 0.078 0.234 0.112 0.066 0.049 0.168 0.177 0.153 0.145 0.054 0.137 0.115 0.241 0.016 0.016 0.085 0.266 0.014 
12.0 20.0 0.091 0.208 0.061 0.150 0.121 0.008 0.008 0.170 0.217 0.074 0.052 0.101 0.257 0.058 0.169 0.074 0.212 0.035 0.289 0.086 
13.0 20.0 0.100 0.124 0.040 0.086 0.118 0.040 0.068 0.145 0.214 0.009 0.074 0.097 0.305 0.015 0.006 0.070 0.359 0.066 0.114 0.080 
14.0 20.0 0.103 0.037 0.019 0.058 0.102 0.040 0.122 0.115 0.162 0.031 0.194 0.060 0.241 0.055 0.208 0.016 0.324 0.112 0.182 0.035 
15.0 20.0 0.102 0.033 0.004 0.063 0.075 0.033 0.160 0.096 0.074 0.045 0.271 0.023 0.088 0.048 0.338 0.055 0.117 0.070 0.388 0.132 
16.0 20.0 0.101 0.078 0.020 0.088 0.039 0.035 0.177 0.085 0.034 0.047 0.280 0.005 0.103 0.011 0.332 0.076 0.158 0.033 0.366 0.141 
17.0 20.0 0.102 0.097 0.037 0.118 0.001 0.053 0.171 0.076 0.139 0.048 0.216 0.011 0.265 0.032 0.188 0.045 0.351 0.115 0.126 0.050 
18.0 20.0 0.104 0.098 0.052 0.144 0.045 0.081 0.139 0.061 0.221 0.047 0.096 0.004 0.339 0.054 0.032 0.022 0.359 0.121 0.174 0.095 
19.0 20.0 0.108 0.083 0.064 0.158 0.088 0.113 0.086 0.041 0.262 0.046 0.050 0.010 0.297 0.045 0.227 0.081 0.184 0.047 0.336 0.152 
20.0 20.0 0.111 0.055 0.073 0.156 0.128 0.140 0.015 0.017 0.250 0.044 0.179 0.022 0.157 0.008 0.311 0.099 0.066 0.068 0.268 0.092 
21.0 20.0 0.110 0.019 0.075 0.136 0.157 0.154 0.063 0.007 0.184 0.043 0.254 0.028 0.027 0.043 0.251 0.061 0.245 0.136 0.054 0.061 
22.0 20.0 0.100 0.022 0.065 0.102 0.169 0.152 0.133 0.023 0.077 0.046 0.246 0.017 0.173 0.073 0.092 0.012 0.254 0.112 0.151 0.139 
23.0 20.0 0.075 0.062 0.040 0.061 0.155 0.137 0.179 0.034 0.039 0.051 0.164 0.019 0.222 0.061 0.064 0.067 0.128 0.017 0.182 0.100 
24.0 20.0 0.036 0.096 0.002 0.022 0.114 0.118 0.187 0.044 0.130 0.050 0.052 0.054 0.176 0.015 0.136 0.071 0.023 0.070 0.103 0.064 
25.0 20.0 0.009 0.121 0.048 0.012 0.051 0.099 0.156 0.057 0.169 0.032 0.045 0.068 0.082 0.037 0.120 0.025 0.076 0.054 0.017 0.041 
26.0 20.0 0.049 0.139 0.092 0.042 0.017 0.080 0.099 0.070 0.156 0.002 0.095 0.054 0.007 0.059 0.060 0.027 0.069 0.025 0.034 0.028 
27.0 20.0 0.070 0.154 0.120 0.069 0.074 0.054 0.036 0.072 0.110 0.032 0.097 0.024 0.048 0.049 0.007 0.038 0.033 0.018 0.029 0.008 
28.0 20.0 0.066 0.167 0.125 0.096 0.106 0.019 0.014 0.059 0.057 0.046 0.072 0.006 0.054 0.027 0.020 0.033 0.003 0.027 0.010 0.017 
29.0 20.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 20.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 21.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 21.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 21.0 0.208 0.020 0.231 0.088 0.134 0.138 0.015 0.086 0.105 0.022 0.103 0.040 0.063 0.058 0.009 0.040 0.022 0.015 0.029 0.010 
4.0 21.0 0.199 0.022 0.214 0.103 0.074 0.138 0.093 0.053 0.177 0.049 0.128 0.093 0.042 0.083 0.036 0.034 0.065 0.026 0.049 0.041 
5.0 21.0 0.158 0.018 0.167 0.096 0.017 0.105 0.183 0.014 0.229 0.124 0.107 0.131 0.036 0.073 0.112 0.047 0.104 0.082 0.038 0.065 
6.0 21.0 0.104 0.028 0.104 0.092 0.117 0.063 0.256 0.082 0.225 0.176 0.019 0.111 0.157 0.031 0.177 0.119 0.083 0.124 0.051 0.076 
7.0 21.0 0.057 0.009 0.044 0.108 0.205 0.025 0.289 0.137 0.151 0.178 0.123 0.028 0.267 0.143 0.162 0.175 0.047 0.081 0.175 0.089 
8.0 21.0 0.030 0.054 0.006 0.133 0.270 0.027 0.274 0.176 0.017 0.130 0.268 0.094 0.293 0.230 0.031 0.126 0.228 0.100 0.241 0.209 
9.0 21.0 0.025 0.126 0.042 0.141 0.307 0.084 0.214 0.193 0.146 0.038 0.362 0.210 0.193 0.226 0.189 0.042 0.352 0.263 0.128 0.199 
10.0 21.0 0.034 0.178 0.071 0.115 0.320 0.154 0.119 0.176 0.300 0.091 0.362 0.278 0.021 0.107 0.385 0.235 0.288 0.298 0.165 0.044 
11.0 21.0 0.050 0.192 0.097 0.061 0.310 0.211 0.003 0.116 0.410 0.217 0.255 0.259 0.278 0.098 0.445 0.359 0.018 0.125 0.450 0.314 
12.0 21.0 0.067 0.169 0.121 0.028 0.281 0.234 0.119 0.025 0.451 0.305 0.062 0.144 0.482 0.304 0.305 0.314 0.347 0.193 0.505 0.450 
13.0 21.0 0.082 0.120 0.145 0.080 0.234 0.220 0.232 0.083 0.411 0.324 0.171 0.038 0.547 0.417 0.003 0.090 0.596 0.464 0.224 0.268 
14.0 21.0 0.095 0.063 0.168 0.117 0.170 0.171 0.321 0.175 0.290 0.260 0.376 0.223 0.421 0.362 0.342 0.212 0.538 0.476 0.252 0.152 
15.0 21.0 0.105 0.015 0.190 0.128 0.094 0.106 0.376 0.235 0.114 0.136 0.496 0.349 0.153 0.166 0.555 0.426 0.205 0.215 0.588 0.481 
16.0 21.0 0.114 0.014 0.209 0.124 0.009 0.040 0.390 0.258 0.085 0.016 0.500 0.377 0.168 0.096 0.544 0.446 0.230 0.169 0.566 0.494 
17.0 21.0 0.123 0.023 0.227 0.116 0.081 0.022 0.361 0.248 0.274 0.166 0.384 0.301 0.434 0.326 0.314 0.262 0.536 0.451 0.207 0.178 
18.0 21.0 0.131 0.015 0.241 0.113 0.172 0.081 0.289 0.206 0.417 0.286 0.176 0.140 0.556 0.437 0.034 0.041 0.555 0.469 0.247 0.237 
19.0 21.0 0.136 0.007 0.249 0.114 0.259 0.138 0.180 0.133 0.486 0.350 0.072 0.063 0.492 0.385 0.344 0.316 0.293 0.219 0.498 0.457 
20.0 21.0 0.133 0.036 0.248 0.123 0.334 0.194 0.043 0.035 0.464 0.340 0.291 0.247 0.270 0.187 0.481 0.426 0.089 0.143 0.405 0.336 
21.0 21.0 0.117 0.064 0.233 0.137 0.388 0.247 0.105 0.080 0.351 0.249 0.419 0.352 0.023 0.075 0.395 0.319 0.361 0.380 0.079 0.044 
22.0 21.0 0.080 0.079 0.195 0.140 0.407 0.282 0.238 0.194 0.168 0.088 0.414 0.330 0.260 0.278 0.152 0.069 0.379 0.346 0.216 0.288 
23.0 21.0 0.015 0.065 0.129 0.113 0.376 0.276 0.326 0.274 0.033 0.097 0.288 0.189 0.345 0.320 0.089 0.169 0.194 0.122 0.267 0.267 
24.0 21.0 0.074 0.016 0.036 0.048 0.296 0.211 0.349 0.287 0.192 0.233 0.108 0.021 0.281 0.207 0.203 0.229 0.027 0.119 0.146 0.113 
25.0 21.0 0.175 0.059 0.072 0.050 0.177 0.093 0.305 0.223 0.269 0.272 0.050 0.142 0.140 0.057 0.182 0.148 0.112 0.143 0.023 0.077 
26.0 21.0 0.262 0.132 0.171 0.145 0.046 0.052 0.212 0.110 0.259 0.212 0.134 0.179 0.013 0.088 0.095 0.048 0.103 0.089 0.051 0.067 
27.0 21.0 0.315 0.168 0.240 0.199 0.068 0.148 0.106 0.027 0.192 0.109 0.145 0.138 0.062 0.110 0.017 0.045 0.051 0.019 0.044 0.033 
28.0 21.0 0.321 0.156 0.268 0.196 0.141 0.183 0.018 0.078 0.111 0.023 0.112 0.071 0.075 0.083 0.024 0.058 0.008 0.029 0.017 0.009 
29.0 21.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 21.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 22.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 22.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 22.0 0.401 0.240 0.332 0.280 0.143 0.222 0.055 0.065 0.159 0.066 0.141 0.111 0.082 0.104 0.012 0.054 0.030 0.010 0.040 0.023 
4.0 22.0 0.375 0.208 0.289 0.249 0.046 0.149 0.164 0.055 0.251 0.180 0.169 0.182 0.052 0.119 0.049 0.032 0.088 0.060 0.071 0.075 
5.0 22.0 0.301 0.121 0.203 0.160 0.091 0.024 0.284 0.182 0.312 0.288 0.135 0.205 0.054 0.077 0.151 0.105 0.145 0.147 0.061 0.099 
6.0 22.0 0.206 0.027 0.097 0.064 0.236 0.129 0.375 0.293 0.294 0.320 0.014 0.121 0.214 0.115 0.237 0.218 0.123 0.189 0.063 0.125 
7.0 22.0 0.119 0.027 0.006 0.009 0.358 0.229 0.406 0.345 0.180 0.250 0.180 0.060 0.356 0.287 0.218 0.264 0.051 0.099 0.221 0.160 
8.0 22.0 0.059 0.020 0.089 0.024 0.440 0.291 0.369 0.336 0.010 0.101 0.368 0.253 0.384 0.374 0.044 0.143 0.285 0.187 0.318 0.307 
9.0 22.0 0.029 0.032 0.151 0.033 0.479 0.332 0.270 0.282 0.229 0.089 0.481 0.398 0.246 0.304 0.238 0.117 0.448 0.399 0.187 0.256 
10.0 22.0 0.023 0.084 0.197 0.051 0.480 0.364 0.129 0.188 0.427 0.280 0.468 0.439 0.033 0.083 0.486 0.384 0.373 0.402 0.176 0.070 
11.0 22.0 0.032 0.117 0.233 0.089 0.449 0.378 0.033 0.063 0.560 0.434 0.320 0.351 0.359 0.217 0.558 0.514 0.037 0.134 0.535 0.428 
12.0 22.0 0.048 0.121 0.262 0.140 0.392 0.365 0.197 0.083 0.598 0.513 0.067 0.149 0.609 0.482 0.382 0.409 0.408 0.286 0.612 0.569 
13.0 22.0 0.067 0.102 0.289 0.191 0.313 0.318 0.344 0.229 0.534 0.496 0.228 0.119 0.683 0.600 0.008 0.088 0.711 0.615 0.285 0.320 
14.0 22.0 0.086 0.072 0.313 0.229 0.215 0.238 0.454 0.350 0.368 0.374 0.482 0.371 0.521 0.496 0.408 0.307 0.646 0.608 0.277 0.192 
15.0 22.0 0.103 0.045 0.334 0.251 0.105 0.140 0.519 0.428 0.139 0.177 0.627 0.533 0.191 0.214 0.664 0.575 0.253 0.268 0.676 0.588 
16.0 22.0 0.119 0.030 0.354 0.262 0.015 0.033 0.530 0.456 0.116 0.056 0.627 0.558 0.199 0.144 0.653 0.591 0.260 0.211 0.658 0.597 
17.0 22.0 0.132 0.030 0.370 0.269 0.139 0.077 0.486 0.432 0.354 0.282 0.482 0.440 0.522 0.452 0.381 0.349 0.622 0.563 0.246 0.222 
18.0 22.0 0.143 0.043 0.381 0.277 0.262 0.187 0.387 0.355 0.534 0.461 0.225 0.207 0.670 0.600 0.030 0.041 0.649 0.590 0.278 0.270 
19.0 22.0 0.146 0.064 0.385 0.288 0.378 0.297 0.242 0.229 0.620 0.554 0.079 0.082 0.596 0.532 0.398 0.394 0.347 0.290 0.571 0.538 
20.0 22.0 0.137 0.089 0.375 0.299 0.476 0.400 0.063 0.064 0.593 0.537 0.348 0.343 0.334 0.273 0.563 0.543 0.095 0.150 0.467 0.408 
21.0 22.0 0.109 0.106 0.345 0.302 0.544 0.488 0.127 0.126 0.454 0.400 0.507 0.495 0.014 0.073 0.467 0.420 0.413 0.447 0.095 0.052 
22.0 22.0 0.052 0.098 0.286 0.280 0.567 0.536 0.299 0.307 0.228 0.164 0.507 0.475 0.299 0.347 0.186 0.114 0.438 0.423 0.244 0.314 
23.0 22.0 0.040 0.048 0.190 0.209 0.526 0.513 0.414 0.432 0.021 0.102 0.359 0.293 0.406 0.416 0.097 0.180 0.226 0.168 0.303 0.309 
24.0 22.0 0.163 0.050 0.062 0.084 0.421 0.401 0.448 0.458 0.219 0.304 0.146 0.054 0.335 0.291 0.232 0.275 0.031 0.121 0.167 0.144 
25.0 22.0 0.298 0.176 0.084 0.083 0.267 0.213 0.397 0.375 0.320 0.378 0.045 0.152 0.173 0.097 0.211 0.195 0.125 0.162 0.028 0.076 
26.0 22.0 0.417 0.294 0.219 0.242 0.097 0.035 0.287 0.218 0.315 0.317 0.149 0.220 0.023 0.080 0.113 0.072 0.117 0.113 0.057 0.075 
27.0 22.0 0.489 0.358 0.316 0.342 0.053 0.175 0.157 0.061 0.241 0.189 0.167 0.187 0.064 0.124 0.023 0.036 0.059 0.030 0.050 0.042 
28.0 22.0 0.503 0.351 0.360 0.360 0.152 0.255 0.047 0.066 0.146 0.066 0.132 0.110 0.083 0.104 0.023 0.060 0.011 0.023 0.020 0.004 
29.0 22.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 22.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 23.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 23.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 23.0 0.512 0.323 0.376 0.331 0.129 0.210 0.086 0.027 0.185 0.106 0.152 0.129 0.084 0.102 0.011 0.043 0.031 0.005 0.042 0.027 
4.0 23.0 0.474 0.275 0.316 0.272 0.015 0.105 0.206 0.108 0.279 0.221 0.176 0.187 0.049 0.100 0.053 0.018 0.092 0.064 0.076 0.070 
5.0 23.0 0.384 0.166 0.210 0.154 0.144 0.065 0.333 0.247 0.336 0.313 0.134 0.185 0.063 0.048 0.158 0.112 0.151 0.136 0.069 0.082 
6.0 23.0 0.269 0.044 0.082 0.027 0.306 0.220 0.424 0.350 0.306 0.316 0.011 0.079 0.230 0.142 0.246 0.210 0.129 0.150 0.053 0.071 
7.0 23.0 0.163 0.038 0.041 0.061 0.440 0.328 0.450 0.382 0.176 0.218 0.204 0.102 0.373 0.292 0.225 0.227 0.046 0.049 0.217 0.144 
8.0 23.0 0.085 0.058 0.143 0.099 0.528 0.382 0.399 0.347 0.031 0.050 0.398 0.282 0.396 0.345 0.046 0.098 0.282 0.183 0.320 0.256 
9.0 23.0 0.040 0.029 0.219 0.111 0.565 0.404 0.284 0.266 0.266 0.142 0.509 0.398 0.249 0.255 0.241 0.134 0.448 0.345 0.194 0.189 
10.0 23.0 0.023 0.021 0.275 0.121 0.559 0.411 0.124 0.155 0.474 0.321 0.488 0.412 0.040 0.041 0.491 0.354 0.375 0.324 0.158 0.069 
11.0 23.0 0.026 0.062 0.318 0.146 0.516 0.404 0.057 0.022 0.608 0.452 0.327 0.310 0.371 0.225 0.560 0.444 0.046 0.091 0.510 0.346 
12.0 23.0 0.039 0.082 0.351 0.184 0.444 0.376 0.236 0.123 0.641 0.511 0.062 0.113 0.622 0.447 0.382 0.336 0.392 0.250 0.589 0.438 
13.0 23.0 0.057 0.083 0.379 0.226 0.349 0.320 0.393 0.263 0.566 0.480 0.243 0.134 0.692 0.536 0.009 0.060 0.689 0.504 0.280 0.237 
14.0 23.0 0.078 0.072 0.403 0.260 0.233 0.237 0.509 0.377 0.387 0.354 0.501 0.360 0.527 0.434 0.400 0.269 0.629 0.490 0.257 0.156 
15.0 23.0 0.097 0.060 0.424 0.287 0.105 0.136 0.575 0.451 0.144 0.161 0.647 0.501 0.195 0.184 0.652 0.488 0.251 0.216 0.640 0.453 
16.0 23.0 0.115 0.053 0.442 0.306 0.031 0.022 0.583 0.475 0.125 0.064 0.646 0.520 0.195 0.129 0.643 0.498 0.243 0.165 0.626 0.459 
17.0 23.0 0.129 0.055 0.456 0.320 0.171 0.098 0.532 0.446 0.373 0.281 0.498 0.409 0.518 0.397 0.380 0.297 0.595 0.445 0.239 0.179 
18.0 23.0 0.138 0.066 0.463 0.331 0.308 0.219 0.424 0.364 0.560 0.450 0.237 0.195 0.667 0.525 0.021 0.024 0.626 0.473 0.258 0.192 
19.0 23.0 0.138 0.082 0.460 0.342 0.434 0.337 0.266 0.233 0.650 0.537 0.071 0.066 0.598 0.469 0.380 0.315 0.341 0.245 0.537 0.397 
20.0 23.0 0.122 0.096 0.442 0.347 0.541 0.445 0.075 0.064 0.623 0.518 0.344 0.302 0.342 0.252 0.545 0.443 0.081 0.094 0.444 0.315 
21.0 23.0 0.085 0.099 0.402 0.338 0.613 0.530 0.128 0.124 0.482 0.389 0.507 0.439 0.007 0.040 0.458 0.357 0.388 0.333 0.099 0.051 
22.0 23.0 0.017 0.076 0.330 0.299 0.635 0.570 0.310 0.300 0.253 0.173 0.513 0.429 0.282 0.273 0.191 0.119 0.418 0.336 0.226 0.210 
23.0 23.0 0.088 0.015 0.220 0.215 0.589 0.537 0.432 0.418 0.005 0.069 0.371 0.280 0.393 0.344 0.081 0.112 0.222 0.155 0.283 0.229 
24.0 23.0 0.223 0.087 0.077 0.081 0.478 0.423 0.472 0.446 0.207 0.256 0.162 0.075 0.332 0.259 0.216 0.206 0.032 0.059 0.161 0.119 
25.0 23.0 0.370 0.211 0.083 0.083 0.315 0.242 0.426 0.376 0.315 0.334 0.029 0.100 0.179 0.103 0.202 0.163 0.113 0.112 0.030 0.037 
26.0 23.0 0.498 0.323 0.232 0.238 0.135 0.043 0.316 0.239 0.319 0.298 0.136 0.176 0.033 0.038 0.113 0.069 0.109 0.087 0.050 0.046 
27.0 23.0 0.579 0.387 0.340 0.342 0.027 0.131 0.185 0.091 0.251 0.197 0.160 0.165 0.053 0.090 0.028 0.013 0.057 0.030 0.045 0.030 
28.0 23.0 0.598 0.388 0.394 0.372 0.137 0.224 0.071 0.027 0.160 0.090 0.131 0.111 0.075 0.087 0.018 0.042 0.013 0.010 0.019 0.003 
29.0 23.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 23.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 24.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 24.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 24.0 0.539 0.280 0.363 0.263 0.094 0.129 0.107 0.029 0.183 0.111 0.136 0.103 0.068 0.064 0.004 0.015 0.029 0.014 0.036 0.023 
4.0 24.0 0.496 0.230 0.297 0.199 0.025 0.028 0.217 0.125 0.261 0.185 0.150 0.125 0.032 0.043 0.051 0.025 0.079 0.050 0.062 0.040 
5.0 24.0 0.405 0.136 0.189 0.096 0.174 0.102 0.330 0.221 0.302 0.227 0.103 0.097 0.068 0.026 0.138 0.086 0.124 0.079 0.055 0.033 
6.0 24.0 0.292 0.032 0.062 0.008 0.327 0.217 0.406 0.279 0.264 0.202 0.024 0.009 0.209 0.123 0.206 0.130 0.101 0.061 0.043 0.021 
7.0 24.0 0.187 0.041 0.061 0.079 0.452 0.290 0.421 0.284 0.139 0.116 0.197 0.108 0.324 0.195 0.181 0.109 0.040 0.022 0.173 0.093 
8.0 24.0 0.107 0.065 0.164 0.110 0.532 0.322 0.367 0.244 0.051 0.007 0.361 0.209 0.334 0.198 0.028 0.018 0.232 0.123 0.252 0.115 
9.0 24.0 0.057 0.047 0.244 0.117 0.566 0.329 0.255 0.176 0.262 0.133 0.451 0.263 0.201 0.123 0.209 0.106 0.361 0.175 0.151 0.057 
10.0 24.0 0.035 0.007 0.304 0.120 0.556 0.326 0.102 0.093 0.444 0.244 0.425 0.254 0.046 0.008 0.409 0.207 0.297 0.138 0.125 0.059 
11.0 24.0 0.031 0.033 0.349 0.135 0.512 0.316 0.068 0.004 0.560 0.322 0.279 0.180 0.324 0.155 0.460 0.234 0.031 0.014 0.396 0.161 
12.0 24.0 0.040 0.059 0.384 0.161 0.438 0.293 0.235 0.105 0.585 0.353 0.046 0.054 0.532 0.271 0.311 0.164 0.316 0.140 0.455 0.179 
13.0 24.0 0.054 0.068 0.413 0.194 0.341 0.250 0.382 0.205 0.514 0.328 0.219 0.099 0.587 0.312 0.005 0.020 0.550 0.246 0.215 0.086 
14.0 24.0 0.072 0.067 0.437 0.225 0.225 0.186 0.489 0.287 0.350 0.240 0.443 0.237 0.446 0.248 0.328 0.150 0.501 0.231 0.198 0.075 
15.0 24.0 0.089 0.062 0.457 0.251 0.097 0.104 0.549 0.341 0.129 0.107 0.568 0.323 0.167 0.103 0.534 0.259 0.202 0.102 0.493 0.194 
16.0 24.0 0.104 0.058 0.473 0.270 0.039 0.012 0.554 0.358 0.113 0.047 0.567 0.333 0.161 0.075 0.528 0.263 0.188 0.074 0.486 0.197 
17.0 24.0 0.115 0.058 0.483 0.284 0.177 0.087 0.504 0.334 0.336 0.194 0.438 0.262 0.432 0.227 0.316 0.162 0.467 0.203 0.192 0.089 
18.0 24.0 0.119 0.062 0.485 0.293 0.310 0.186 0.401 0.270 0.503 0.308 0.214 0.130 0.559 0.302 0.006 0.001 0.497 0.223 0.189 0.059 
19.0 24.0 0.113 0.067 0.476 0.297 0.431 0.280 0.254 0.170 0.584 0.364 0.050 0.030 0.507 0.275 0.299 0.150 0.279 0.129 0.408 0.150 
20.0 24.0 0.092 0.069 0.451 0.292 0.531 0.361 0.077 0.046 0.562 0.350 0.285 0.173 0.299 0.161 0.438 0.222 0.049 0.017 0.347 0.137 
21.0 24.0 0.049 0.059 0.404 0.272 0.597 0.418 0.109 0.087 0.440 0.266 0.428 0.257 0.021 0.008 0.377 0.195 0.293 0.130 0.088 0.047 
22.0 24.0 0.022 0.031 0.328 0.228 0.615 0.436 0.274 0.206 0.242 0.131 0.440 0.259 0.215 0.121 0.171 0.093 0.328 0.157 0.157 0.054 
23.0 24.0 0.126 0.022 0.218 0.154 0.571 0.403 0.387 0.284 0.023 0.018 0.328 0.185 0.315 0.175 0.046 0.016 0.186 0.102 0.214 0.093 
24.0 24.0 0.254 0.096 0.081 0.054 0.469 0.320 0.428 0.305 0.159 0.135 0.158 0.077 0.278 0.153 0.160 0.079 0.025 0.032 0.129 0.080 
25.0 24.0 0.390 0.179 0.070 0.059 0.321 0.199 0.393 0.269 0.260 0.196 0.008 0.023 0.161 0.086 0.160 0.086 0.077 0.028 0.027 0.032 
26.0 24.0 0.508 0.251 0.210 0.164 0.157 0.066 0.303 0.192 0.275 0.196 0.098 0.083 0.044 0.015 0.097 0.054 0.082 0.042 0.031 0.017 
27.0 24.0 0.585 0.295 0.315 0.239 0.011 0.051 0.191 0.101 0.227 0.152 0.127 0.099 0.030 0.033 0.032 0.013 0.048 0.023 0.032 0.010 
28.0 24.0 0.607 0.303 0.371 0.271 0.099 0.128 0.090 0.022 0.155 0.091 0.112 0.082 0.055 0.049 0.007 0.014 0.014 0.003 0.015 0.002 
29.0 24.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 24.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 25.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 25.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 25.0 0.497 0.174 0.306 0.142 0.044 0.033 0.117 0.061 0.160 0.090 0.101 0.057 0.039 0.018 0.007 0.015 0.026 0.021 0.025 0.014 
4.0 25.0 0.455 0.133 0.243 0.092 0.059 0.044 0.204 0.112 0.210 0.111 0.099 0.044 0.004 0.017 0.048 0.038 0.056 0.031 0.037 0.017 
5.0 25.0 0.377 0.071 0.148 0.028 0.184 0.109 0.286 0.145 0.226 0.100 0.053 0.009 0.070 0.061 0.102 0.061 0.076 0.042 0.025 0.036 
6.0 25.0 0.283 0.009 0.039 0.032 0.307 0.159 0.336 0.151 0.183 0.059 0.045 0.050 0.163 0.081 0.134 0.035 0.050 0.026 0.033 0.056 
7.0 25.0 0.194 0.039 0.067 0.068 0.406 0.184 0.338 0.133 0.079 0.004 0.169 0.087 0.229 0.068 0.103 0.016 0.041 0.066 0.109 0.049 
8.0 25.0 0.124 0.054 0.158 0.081 0.471 0.188 0.289 0.101 0.067 0.049 0.279 0.099 0.221 0.030 0.006 0.053 0.156 0.049 0.141 0.023 
9.0 25.0 0.078 0.040 0.232 0.079 0.498 0.185 0.195 0.064 0.225 0.091 0.332 0.090 0.120 0.013 0.154 0.061 0.221 0.002 0.071 0.065 
10.0 25.0 0.054 0.010 0.290 0.078 0.489 0.182 0.070 0.027 0.360 0.121 0.304 0.067 0.052 0.045 0.274 0.043 0.169 0.041 0.087 0.046 
11.0 25.0 0.045 0.024 0.335 0.085 0.450 0.179 0.068 0.014 0.443 0.140 0.193 0.037 0.239 0.062 0.297 0.016 0.004 0.049 0.234 0.018 
12.0 25.0 0.048 0.047 0.371 0.105 0.385 0.171 0.205 0.061 0.458 0.149 0.022 0.006 0.375 0.071 0.194 0.014 0.204 0.026 0.257 0.056 
13.0 25.0 0.057 0.059 0.400 0.129 0.299 0.149 0.325 0.110 0.400 0.136 0.170 0.047 0.407 0.067 0.005 0.019 0.340 0.012 0.115 0.051 
14.0 25.0 0.068 0.060 0.423 0.154 0.196 0.113 0.412 0.152 0.271 0.100 0.331 0.086 0.308 0.048 0.218 0.024 0.307 0.019 0.119 0.003 
15.0 25.0 0.080 0.057 0.441 0.176 0.081 0.063 0.460 0.180 0.099 0.045 0.421 0.111 0.116 0.019 0.349 0.027 0.125 0.009 0.286 0.042 
16.0 25.0 0.089 0.052 0.454 0.194 0.040 0.004 0.463 0.189 0.088 0.020 0.420 0.114 0.108 0.017 0.347 0.030 0.110 0.014 0.284 0.042 
17.0 25.0 0.094 0.047 0.460 0.203 0.161 0.060 0.420 0.175 0.260 0.082 0.327 0.092 0.294 0.048 0.214 0.023 0.282 0.027 0.121 0.003 
18.0 25.0 0.091 0.042 0.457 0.206 0.277 0.121 0.335 0.138 0.388 0.128 0.167 0.052 0.384 0.064 0.009 0.016 0.306 0.018 0.094 0.051 
19.0 25.0 0.079 0.037 0.443 0.202 0.381 0.176 0.214 0.086 0.451 0.149 0.022 0.007 0.355 0.066 0.179 0.009 0.184 0.015 0.226 0.067 
20.0 25.0 0.052 0.028 0.413 0.189 0.463 0.218 0.072 0.024 0.437 0.143 0.191 0.034 0.222 0.057 0.276 0.012 0.008 0.041 0.205 0.027 
21.0 25.0 0.007 0.011 0.364 0.163 0.516 0.240 0.076 0.038 0.349 0.112 0.298 0.059 0.040 0.042 0.251 0.029 0.159 0.049 0.072 0.039 
22.0 25.0 0.061 0.014 0.291 0.124 0.527 0.238 0.207 0.087 0.206 0.070 0.315 0.070 0.119 0.023 0.133 0.054 0.196 0.014 0.066 0.077 
23.0 25.0 0.151 0.048 0.193 0.075 0.490 0.213 0.298 0.116 0.046 0.027 0.249 0.070 0.198 0.006 0.004 0.061 0.130 0.046 0.116 0.028 
24.0 25.0 0.258 0.083 0.076 0.023 0.409 0.172 0.335 0.128 0.090 0.014 0.139 0.062 0.190 0.035 0.082 0.038 0.035 0.076 0.085 0.058 
25.0 25.0 0.367 0.114 0.049 0.029 0.294 0.125 0.317 0.127 0.174 0.047 0.030 0.044 0.127 0.058 0.098 0.021 0.028 0.043 0.030 0.058 
26.0 25.0 0.462 0.139 0.164 0.072 0.165 0.078 0.258 0.115 0.199 0.073 0.046 0.007 0.053 0.046 0.071 0.037 0.045 0.031 0.006 0.041 
27.0 25.0 0.525 0.158 0.253 0.107 0.046 0.032 0.179 0.091 0.178 0.084 0.079 0.028 0.002 0.018 0.033 0.025 0.033 0.011 0.014 0.015 
28.0 25.0 0.548 0.168 0.307 0.132 0.047 0.026 0.102 0.056 0.134 0.074 0.080 0.042 0.028 0.011 0.005 0.010 0.014 0.009 0.009 0.003 
29.0 25.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 25.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 26.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 26.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 26.0 0.412 0.069 0.226 0.035 0.008 0.044 0.118 0.069 0.124 0.055 0.059 0.013 0.007 0.022 0.019 0.028 0.021 0.018 0.013 0.005 
4.0 26.0 0.376 0.043 0.170 0.015 0.088 0.076 0.173 0.078 0.142 0.036 0.042 0.023 0.024 0.049 0.042 0.037 0.031 0.017 0.010 0.022 
5.0 26.0 0.318 0.012 0.097 0.028 0.177 0.091 0.219 0.064 0.134 0.008 0.001 0.061 0.069 0.064 0.060 0.030 0.026 0.037 0.012 0.043 
6.0 26.0 0.251 0.015 0.016 0.043 0.260 0.089 0.239 0.036 0.090 0.048 0.063 0.075 0.108 0.034 0.056 0.037 0.005 0.071 0.034 0.058 
7.0 26.0 0.188 0.034 0.064 0.048 0.327 0.075 0.230 0.007 0.015 0.071 0.129 0.053 0.121 0.029 0.021 0.088 0.047 0.075 0.046 0.031 
8.0 26.0 0.135 0.037 0.136 0.042 0.371 0.059 0.189 0.016 0.077 0.067 0.178 0.007 0.095 0.083 0.036 0.084 0.077 0.020 0.030 0.095 
9.0 26.0 0.098 0.024 0.197 0.032 0.390 0.048 0.122 0.024 0.171 0.044 0.193 0.041 0.031 0.095 0.095 0.018 0.076 0.105 0.010 0.116 
10.0 26.0 0.074 0.003 0.249 0.025 0.384 0.046 0.035 0.022 0.249 0.014 0.165 0.068 0.056 0.057 0.130 0.069 0.038 0.139 0.051 0.025 
11.0 26.0 0.063 0.022 0.291 0.028 0.355 0.051 0.062 0.017 0.296 0.008 0.096 0.065 0.142 0.010 0.123 0.122 0.026 0.076 0.072 0.115 
12.0 26.0 0.060 0.041 0.326 0.040 0.305 0.056 0.158 0.017 0.301 0.018 0.003 0.039 0.200 0.072 0.070 0.109 0.090 0.049 0.060 0.182 
13.0 26.0 0.062 0.050 0.354 0.058 0.237 0.056 0.243 0.022 0.260 0.018 0.111 0.003 0.208 0.103 0.016 0.035 0.126 0.155 0.015 0.117 
14.0 26.0 0.066 0.052 0.376 0.077 0.154 0.045 0.305 0.030 0.176 0.011 0.201 0.029 0.155 0.088 0.102 0.060 0.108 0.161 0.042 0.045 
15.0 26.0 0.070 0.048 0.392 0.095 0.062 0.026 0.338 0.037 0.064 0.004 0.251 0.047 0.059 0.040 0.155 0.123 0.046 0.071 0.080 0.169 
16.0 26.0 0.072 0.041 0.401 0.108 0.035 0.000 0.340 0.040 0.057 0.002 0.250 0.050 0.052 0.023 0.154 0.127 0.033 0.061 0.082 0.170 
17.0 26.0 0.069 0.031 0.403 0.113 0.132 0.028 0.308 0.035 0.167 0.009 0.199 0.036 0.145 0.076 0.103 0.070 0.093 0.155 0.047 0.050 
18.0 26.0 0.060 0.021 0.396 0.112 0.223 0.054 0.246 0.026 0.250 0.016 0.110 0.008 0.194 0.098 0.021 0.021 0.111 0.157 0.006 0.105 
19.0 26.0 0.041 0.009 0.378 0.103 0.302 0.073 0.161 0.014 0.291 0.021 0.005 0.028 0.188 0.078 0.058 0.099 0.084 0.066 0.046 0.180 
20.0 26.0 0.011 0.006 0.346 0.086 0.362 0.081 0.061 0.005 0.286 0.020 0.090 0.061 0.134 0.020 0.108 0.123 0.029 0.061 0.063 0.120 
21.0 26.0 0.033 0.023 0.299 0.062 0.398 0.078 0.040 0.003 0.236 0.009 0.154 0.078 0.054 0.053 0.116 0.077 0.028 0.140 0.050 0.036 
22.0 26.0 0.092 0.041 0.235 0.034 0.404 0.065 0.128 0.007 0.156 0.017 0.175 0.063 0.024 0.103 0.087 0.014 0.063 0.110 0.017 0.124 
23.0 26.0 0.163 0.054 0.155 0.012 0.376 0.051 0.190 0.013 0.064 0.047 0.155 0.018 0.075 0.099 0.039 0.087 0.068 0.016 0.020 0.090 
24.0 26.0 0.241 0.057 0.067 0.002 0.321 0.047 0.221 0.011 0.019 0.065 0.109 0.035 0.094 0.048 0.006 0.096 0.048 0.080 0.040 0.044 
25.0 26.0 0.317 0.050 0.024 0.005 0.245 0.055 0.221 0.014 0.080 0.056 0.054 0.066 0.084 0.021 0.035 0.050 0.017 0.074 0.035 0.055 
26.0 26.0 0.382 0.042 0.107 0.014 0.160 0.067 0.195 0.041 0.112 0.020 0.005 0.057 0.055 0.048 0.041 0.020 0.009 0.042 0.018 0.047 
27.0 26.0 0.428 0.042 0.175 0.014 0.078 0.068 0.152 0.062 0.118 0.021 0.029 0.027 0.023 0.041 0.031 0.023 0.016 0.011 0.004 0.027 
28.0 26.0 0.449 0.050 0.222 0.019 0.006 0.050 0.104 0.064 0.103 0.045 0.044 0.007 0.002 0.019 0.015 0.018 0.013 0.006 0.002 0.010 
29.0 26.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 26.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 27.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 27.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 27.0 0.315 0.004 0.143 0.032 0.051 0.071 0.108 0.055 0.082 0.019 0.019 0.019 0.019 0.035 0.025 0.027 0.015 0.011 0.003 0.006 
4.0 27.0 0.286 0.014 0.099 0.047 0.105 0.077 0.134 0.040 0.075 0.016 0.008 0.051 0.043 0.051 0.032 0.023 0.009 0.013 0.012 0.023 
5.0 27.0 0.249 0.022 0.048 0.051 0.158 0.063 0.146 0.008 0.048 0.060 0.042 0.074 0.060 0.042 0.024 0.013 0.019 0.044 0.030 0.042 
6.0 27.0 0.209 0.028 0.005 0.044 0.203 0.036 0.142 0.033 0.008 0.090 0.072 0.065 0.054 0.006 0.009 0.062 0.043 0.067 0.033 0.027 
7.0 27.0 0.171 0.029 0.057 0.032 0.238 0.007 0.124 0.063 0.037 0.092 0.086 0.020 0.027 0.069 0.042 0.092 0.047 0.042 0.013 0.035 
8.0 27.0 0.138 0.025 0.107 0.016 0.262 0.023 0.094 0.076 0.079 0.062 0.083 0.043 0.009 0.114 0.056 0.069 0.012 0.040 0.051 0.096 
9.0 27.0 0.111 0.013 0.154 0.004 0.273 0.038 0.053 0.068 0.115 0.011 0.067 0.098 0.038 0.108 0.041 0.010 0.036 0.121 0.064 0.093 
10.0 27.0 0.091 0.003 0.196 0.010 0.269 0.040 0.003 0.046 0.141 0.044 0.043 0.120 0.054 0.047 0.011 0.102 0.060 0.137 0.020 0.009 
11.0 27.0 0.078 0.020 0.233 0.012 0.250 0.033 0.053 0.017 0.155 0.084 0.012 0.101 0.056 0.043 0.017 0.152 0.044 0.061 0.048 0.124 
12.0 27.0 0.071 0.034 0.265 0.007 0.216 0.021 0.108 0.010 0.151 0.102 0.023 0.049 0.050 0.125 0.028 0.127 0.001 0.071 0.084 0.181 
13.0 27.0 0.067 0.042 0.291 0.007 0.169 0.008 0.158 0.031 0.128 0.095 0.057 0.020 0.040 0.161 0.022 0.032 0.041 0.178 0.056 0.108 
14.0 27.0 0.064 0.042 0.311 0.020 0.109 0.001 0.195 0.043 0.086 0.068 0.084 0.080 0.026 0.133 0.008 0.083 0.046 0.177 0.018 0.049 
15.0 27.0 0.061 0.037 0.324 0.032 0.042 0.002 0.214 0.049 0.031 0.029 0.098 0.117 0.010 0.059 0.004 0.161 0.017 0.078 0.073 0.170 
16.0 27.0 0.055 0.029 0.331 0.041 0.028 0.001 0.214 0.051 0.027 0.015 0.098 0.122 0.006 0.036 0.003 0.166 0.025 0.065 0.069 0.175 
17.0 27.0 0.046 0.018 0.330 0.043 0.097 0.004 0.194 0.048 0.081 0.056 0.082 0.092 0.021 0.116 0.011 0.096 0.051 0.170 0.010 0.058 
18.0 27.0 0.030 0.005 0.320 0.040 0.161 0.005 0.157 0.040 0.121 0.089 0.056 0.035 0.034 0.150 0.026 0.014 0.041 0.175 0.059 0.091 
19.0 27.0 0.007 0.009 0.300 0.030 0.215 0.002 0.106 0.026 0.142 0.106 0.025 0.033 0.045 0.128 0.034 0.112 0.002 0.085 0.085 0.170 
20.0 27.0 0.024 0.024 0.269 0.015 0.253 0.012 0.050 0.004 0.144 0.100 0.005 0.094 0.054 0.054 0.024 0.149 0.049 0.046 0.046 0.129 
21.0 27.0 0.064 0.038 0.227 0.004 0.274 0.026 0.006 0.025 0.129 0.069 0.032 0.126 0.057 0.041 0.006 0.106 0.067 0.130 0.027 0.019 
22.0 27.0 0.111 0.046 0.175 0.017 0.275 0.039 0.054 0.055 0.103 0.016 0.053 0.113 0.048 0.111 0.043 0.013 0.038 0.116 0.071 0.085 
23.0 27.0 0.162 0.045 0.117 0.020 0.258 0.042 0.090 0.076 0.071 0.043 0.069 0.061 0.022 0.122 0.061 0.068 0.016 0.035 0.049 0.085 
24.0 27.0 0.212 0.030 0.057 0.007 0.228 0.025 0.114 0.075 0.035 0.084 0.074 0.006 0.013 0.079 0.049 0.093 0.050 0.043 0.014 0.026 
25.0 27.0 0.256 0.007 0.002 0.017 0.189 0.009 0.127 0.049 0.002 0.090 0.065 0.054 0.042 0.017 0.018 0.065 0.046 0.066 0.033 0.027 
26.0 27.0 0.293 0.017 0.053 0.041 0.145 0.047 0.129 0.008 0.036 0.063 0.041 0.065 0.050 0.028 0.013 0.021 0.023 0.046 0.031 0.041 
27.0 27.0 0.321 0.027 0.099 0.054 0.097 0.073 0.118 0.030 0.059 0.021 0.012 0.046 0.038 0.039 0.023 0.011 0.003 0.019 0.016 0.029 
28.0 27.0 0.340 0.023 0.137 0.047 0.049 0.076 0.097 0.051 0.069 0.015 0.011 0.017 0.019 0.027 0.020 0.015 0.008 0.003 0.004 0.015 
29.0 27.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 27.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 28.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 28.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 28.0 0.225 0.029 0.072 0.053 0.077 0.067 0.090 0.033 0.044 0.006 0.012 0.030 0.034 0.032 0.024 0.016 0.008 0.002 0.006 0.008 
4.0 28.0 0.204 0.034 0.040 0.058 0.109 0.060 0.093 0.011 0.020 0.038 0.040 0.051 0.048 0.034 0.020 0.004 0.010 0.017 0.022 0.020 
5.0 28.0 0.183 0.033 0.009 0.052 0.132 0.037 0.082 0.022 0.015 0.069 0.063 0.057 0.044 0.016 0.009 0.025 0.039 0.038 0.036 0.024 
6.0 28.0 0.165 0.030 0.021 0.039 0.147 0.006 0.062 0.055 0.048 0.085 0.067 0.039 0.012 0.024 0.048 0.054 0.058 0.039 0.025 0.008 
7.0 28.0 0.148 0.026 0.050 0.022 0.157 0.027 0.040 0.079 0.068 0.077 0.047 0.003 0.037 0.068 0.074 0.063 0.036 0.012 0.036 0.036 
8.0 28.0 0.131 0.019 0.081 0.005 0.164 0.054 0.019 0.085 0.072 0.043 0.012 0.054 0.073 0.092 0.058 0.036 0.032 0.043 0.089 0.060 
9.0 28.0 0.115 0.009 0.113 0.012 0.167 0.070 0.001 0.074 0.066 0.007 0.022 0.096 0.077 0.079 0.002 0.023 0.097 0.087 0.082 0.044 
10.0 28.0 0.100 0.003 0.145 0.024 0.165 0.075 0.021 0.048 0.055 0.058 0.042 0.110 0.045 0.026 0.064 0.085 0.108 0.087 0.009 0.017 
11.0 28.0 0.088 0.016 0.175 0.029 0.155 0.068 0.043 0.015 0.044 0.098 0.045 0.090 0.005 0.047 0.100 0.115 0.046 0.031 0.112 0.086 
12.0 28.0 0.078 0.026 0.202 0.028 0.135 0.055 0.065 0.019 0.035 0.115 0.034 0.040 0.051 0.111 0.084 0.092 0.056 0.057 0.154 0.111 
13.0 28.0 0.069 0.032 0.225 0.021 0.106 0.040 0.085 0.049 0.025 0.108 0.015 0.024 0.072 0.140 0.023 0.020 0.135 0.126 0.087 0.063 
14.0 28.0 0.061 0.032 0.242 0.013 0.068 0.025 0.101 0.069 0.016 0.078 0.002 0.082 0.060 0.115 0.052 0.069 0.131 0.124 0.050 0.034 
15.0 28.0 0.052 0.028 0.253 0.005 0.025 0.012 0.109 0.081 0.005 0.033 0.012 0.117 0.023 0.051 0.100 0.128 0.052 0.053 0.151 0.108 
16.0 28.0 0.040 0.020 0.257 0.003 0.020 0.001 0.108 0.083 0.005 0.017 0.013 0.121 0.023 0.030 0.098 0.131 0.056 0.046 0.147 0.110 
17.0 28.0 0.026 0.010 0.254 0.003 0.064 0.010 0.098 0.077 0.014 0.065 0.003 0.092 0.060 0.098 0.049 0.079 0.130 0.118 0.043 0.041 
18.0 28.0 0.006 0.002 0.243 0.004 0.103 0.022 0.081 0.062 0.021 0.101 0.015 0.038 0.071 0.129 0.025 0.004 0.127 0.126 0.085 0.052 
19.0 28.0 0.018 0.015 0.223 0.011 0.135 0.037 0.060 0.038 0.028 0.119 0.035 0.026 0.050 0.111 0.085 0.078 0.051 0.069 0.148 0.105 
20.0 28.0 0.048 0.027 0.196 0.021 0.155 0.053 0.038 0.006 0.035 0.111 0.050 0.083 0.004 0.053 0.101 0.109 0.050 0.016 0.104 0.089 
21.0 28.0 0.082 0.035 0.161 0.030 0.165 0.069 0.018 0.030 0.045 0.079 0.051 0.113 0.050 0.021 0.064 0.085 0.111 0.076 0.010 0.025 
22.0 28.0 0.118 0.037 0.123 0.033 0.164 0.077 0.002 0.064 0.058 0.027 0.032 0.106 0.085 0.079 0.007 0.024 0.094 0.079 0.086 0.035 
23.0 28.0 0.150 0.028 0.084 0.025 0.156 0.072 0.014 0.085 0.068 0.028 0.004 0.065 0.080 0.095 0.062 0.035 0.024 0.036 0.081 0.048 
24.0 28.0 0.177 0.009 0.049 0.005 0.147 0.049 0.031 0.085 0.067 0.067 0.040 0.013 0.041 0.073 0.074 0.062 0.040 0.015 0.027 0.027 
25.0 28.0 0.196 0.016 0.018 0.023 0.136 0.013 0.052 0.064 0.050 0.080 0.061 0.029 0.007 0.032 0.048 0.055 0.055 0.039 0.024 0.009 
26.0 28.0 0.212 0.038 0.010 0.050 0.123 0.027 0.071 0.030 0.020 0.066 0.058 0.047 0.036 0.005 0.012 0.029 0.037 0.038 0.033 0.025 
27.0 28.0 0.227 0.051 0.038 0.066 0.103 0.057 0.082 0.006 0.012 0.036 0.038 0.042 0.041 0.022 0.013 0.006 0.013 0.023 0.023 0.024 
28.0 28.0 0.242 0.050 0.067 0.066 0.075 0.071 0.082 0.031 0.036 0.006 0.013 0.024 0.029 0.022 0.018 0.006 0.002 0.009 0.009 0.017 
29.0 28.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 28.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 29.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 29.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 29.0 0.153 0.033 0.021 0.050 0.088 0.049 0.069 0.014 0.012 0.018 0.030 0.028 0.037 0.020 0.019 0.005 0.001 0.006 0.010 0.008 
4.0 29.0 0.139 0.033 0.002 0.049 0.102 0.038 0.057 0.007 0.018 0.039 0.053 0.036 0.042 0.015 0.007 0.007 0.019 0.016 0.024 0.011 
5.0 29.0 0.130 0.030 0.019 0.042 0.105 0.017 0.033 0.030 0.052 0.056 0.066 0.033 0.025 0.004 0.025 0.024 0.044 0.021 0.031 0.006 
6.0 29.0 0.126 0.026 0.032 0.031 0.100 0.008 0.006 0.052 0.075 0.060 0.053 0.015 0.018 0.027 0.062 0.035 0.052 0.013 0.010 0.011 
7.0 29.0 0.123 0.022 0.045 0.017 0.094 0.033 0.017 0.067 0.078 0.049 0.015 0.014 0.068 0.048 0.077 0.031 0.019 0.010 0.047 0.024 
8.0 29.0 0.118 0.017 0.061 0.002 0.089 0.055 0.031 0.070 0.060 0.023 0.033 0.046 0.098 0.056 0.046 0.011 0.052 0.033 0.090 0.026 
9.0 29.0 0.110 0.009 0.080 0.012 0.086 0.070 0.036 0.060 0.029 0.013 0.071 0.070 0.085 0.042 0.024 0.023 0.113 0.047 0.070 0.013 
10.0 29.0 0.101 0.001 0.102 0.023 0.083 0.075 0.035 0.039 0.003 0.050 0.086 0.077 0.032 0.008 0.096 0.053 0.112 0.040 0.022 0.019 
11.0 29.0 0.090 0.010 0.125 0.030 0.079 0.072 0.033 0.011 0.028 0.080 0.072 0.061 0.041 0.037 0.130 0.065 0.036 0.008 0.126 0.045 
12.0 29.0 0.079 0.018 0.146 0.032 0.069 0.062 0.032 0.019 0.040 0.093 0.036 0.026 0.102 0.076 0.100 0.049 0.078 0.035 0.161 0.050 
13.0 29.0 0.068 0.023 0.164 0.031 0.055 0.048 0.031 0.046 0.040 0.088 0.011 0.020 0.126 0.092 0.018 0.007 0.163 0.066 0.085 0.026 
14.0 29.0 0.056 0.023 0.178 0.026 0.035 0.032 0.031 0.066 0.029 0.063 0.052 0.061 0.101 0.076 0.078 0.043 0.154 0.063 0.059 0.017 
15.0 29.0 0.043 0.020 0.187 0.022 0.012 0.016 0.031 0.078 0.011 0.027 0.076 0.087 0.039 0.034 0.138 0.077 0.061 0.026 0.165 0.048 
16.0 29.0 0.028 0.013 0.189 0.020 0.013 0.001 0.030 0.080 0.009 0.015 0.076 0.089 0.036 0.018 0.137 0.079 0.063 0.024 0.161 0.049 
17.0 29.0 0.010 0.005 0.186 0.020 0.036 0.015 0.028 0.074 0.028 0.054 0.053 0.068 0.097 0.062 0.075 0.050 0.150 0.062 0.054 0.020 
18.0 29.0 0.011 0.005 0.175 0.022 0.056 0.031 0.027 0.058 0.042 0.083 0.012 0.030 0.121 0.083 0.018 0.004 0.153 0.069 0.081 0.021 
19.0 29.0 0.035 0.014 0.158 0.027 0.070 0.047 0.026 0.035 0.045 0.096 0.036 0.016 0.099 0.073 0.098 0.039 0.073 0.044 0.153 0.048 
20.0 29.0 0.061 0.022 0.135 0.031 0.078 0.062 0.028 0.006 0.035 0.090 0.075 0.055 0.038 0.039 0.127 0.059 0.038 0.005 0.118 0.048 
21.0 29.0 0.089 0.025 0.109 0.034 0.081 0.073 0.033 0.025 0.011 0.065 0.092 0.077 0.036 0.005 0.093 0.051 0.112 0.029 0.016 0.027 
22.0 29.0 0.113 0.023 0.083 0.030 0.080 0.076 0.036 0.052 0.023 0.028 0.077 0.075 0.091 0.042 0.019 0.022 0.107 0.038 0.072 0.010 
23.0 29.0 0.131 0.013 0.060 0.019 0.080 0.067 0.034 0.067 0.056 0.011 0.036 0.053 0.100 0.058 0.049 0.011 0.043 0.025 0.081 0.016 
24.0 29.0 0.141 0.003 0.043 0.000 0.084 0.047 0.023 0.068 0.076 0.040 0.012 0.022 0.068 0.052 0.074 0.031 0.022 0.007 0.037 0.015 
25.0 29.0 0.145 0.022 0.031 0.022 0.092 0.019 0.001 0.055 0.074 0.053 0.048 0.007 0.020 0.032 0.058 0.035 0.049 0.017 0.011 0.006 
26.0 29.0 0.147 0.039 0.020 0.043 0.098 0.011 0.026 0.033 0.052 0.050 0.059 0.024 0.019 0.010 0.025 0.027 0.040 0.024 0.028 0.012 
27.0 29.0 0.153 0.049 0.005 0.056 0.097 0.036 0.050 0.008 0.020 0.035 0.048 0.027 0.034 0.006 0.002 0.013 0.019 0.021 0.023 0.017 
28.0 29.0 0.164 0.050 0.015 0.060 0.085 0.052 0.062 0.013 0.009 0.015 0.027 0.021 0.030 0.011 0.013 0.004 0.004 0.013 0.012 0.016 
29.0 29.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 29.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 30.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 30.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 30.0 0.101 0.026 0.013 0.038 0.086 0.030 0.047 0.001 0.010 0.020 0.037 0.020 0.032 0.009 0.011 0.002 0.005 0.007 0.011 0.005 
4.0 30.0 0.092 0.025 0.028 0.035 0.089 0.019 0.028 0.013 0.039 0.031 0.053 0.020 0.030 0.002 0.004 0.011 0.022 0.010 0.020 0.004 
5.0 30.0 0.090 0.023 0.036 0.030 0.080 0.005 0.000 0.028 0.067 0.037 0.056 0.013 0.008 0.011 0.032 0.017 0.039 0.008 0.020 0.003 
6.0 30.0 0.094 0.020 0.038 0.023 0.064 0.011 0.028 0.039 0.081 0.035 0.035 0.002 0.034 0.022 0.060 0.016 0.038 0.003 0.005 0.011 
7.0 30.0 0.099 0.018 0.041 0.014 0.048 0.028 0.048 0.046 0.073 0.025 0.006 0.017 0.076 0.028 0.064 0.009 0.004 0.014 0.046 0.011 
8.0 30.0 0.101 0.015 0.046 0.004 0.036 0.043 0.056 0.047 0.044 0.008 0.054 0.032 0.095 0.025 0.029 0.005 0.056 0.019 0.073 0.004 
9.0 30.0 0.099 0.009 0.056 0.007 0.029 0.055 0.053 0.041 0.004 0.013 0.090 0.042 0.075 0.015 0.036 0.017 0.101 0.018 0.049 0.010 
10.0 30.0 0.094 0.003 0.069 0.017 0.026 0.061 0.041 0.027 0.036 0.036 0.099 0.043 0.018 0.004 0.099 0.026 0.093 0.010 0.029 0.015 
11.0 30.0 0.086 0.005 0.085 0.025 0.024 0.061 0.025 0.007 0.066 0.054 0.077 0.033 0.055 0.024 0.124 0.026 0.022 0.004 0.112 0.016 
12.0 30.0 0.076 0.011 0.101 0.029 0.022 0.054 0.010 0.015 0.079 0.062 0.032 0.013 0.115 0.042 0.092 0.017 0.078 0.016 0.135 0.013 
13.0 30.0 0.064 0.015 0.115 0.030 0.018 0.044 0.004 0.035 0.074 0.059 0.025 0.013 0.137 0.049 0.012 0.002 0.149 0.023 0.068 0.005 
14.0 30.0 0.051 0.015 0.125 0.029 0.011 0.030 0.013 0.051 0.052 0.043 0.074 0.037 0.108 0.040 0.080 0.022 0.140 0.019 0.054 0.004 
15.0 30.0 0.036 0.013 0.131 0.027 0.002 0.015 0.018 0.061 0.019 0.018 0.102 0.052 0.042 0.018 0.138 0.036 0.056 0.007 0.141 0.010 
16.0 30.0 0.019 0.009 0.133 0.026 0.007 0.001 0.020 0.063 0.017 0.011 0.102 0.053 0.038 0.008 0.136 0.037 0.056 0.009 0.139 0.011 
17.0 30.0 0.000 0.003 0.129 0.026 0.015 0.014 0.016 0.057 0.050 0.037 0.074 0.041 0.103 0.030 0.078 0.026 0.135 0.023 0.050 0.005 
18.0 30.0 0.020 0.003 0.120 0.027 0.021 0.029 0.009 0.045 0.073 0.056 0.026 0.019 0.130 0.041 0.010 0.007 0.141 0.027 0.063 0.005 
19.0 30.0 0.043 0.009 0.106 0.028 0.024 0.042 0.004 0.027 0.081 0.065 0.030 0.007 0.111 0.038 0.088 0.011 0.074 0.023 0.127 0.013 
20.0 30.0 0.065 0.013 0.089 0.029 0.024 0.053 0.020 0.005 0.071 0.061 0.078 0.030 0.053 0.023 0.120 0.021 0.022 0.013 0.106 0.019 
21.0 30.0 0.085 0.014 0.071 0.027 0.022 0.059 0.038 0.017 0.042 0.046 0.102 0.043 0.021 0.003 0.095 0.023 0.091 0.005 0.026 0.021 
22.0 30.0 0.101 0.010 0.055 0.021 0.022 0.059 0.053 0.034 0.001 0.024 0.093 0.045 0.078 0.016 0.031 0.015 0.095 0.009 0.048 0.016 
23.0 30.0 0.109 0.002 0.044 0.010 0.028 0.051 0.058 0.044 0.041 0.001 0.056 0.036 0.095 0.027 0.031 0.004 0.048 0.012 0.065 0.006 
24.0 30.0 0.109 0.009 0.039 0.004 0.040 0.036 0.051 0.046 0.070 0.017 0.008 0.022 0.074 0.030 0.061 0.010 0.007 0.007 0.037 0.003 
25.0 30.0 0.104 0.021 0.038 0.018 0.057 0.018 0.031 0.039 0.077 0.028 0.031 0.007 0.034 0.026 0.055 0.018 0.035 0.004 0.003 0.003 
26.0 30.0 0.099 0.031 0.037 0.032 0.074 0.002 0.004 0.028 0.064 0.030 0.049 0.006 0.003 0.016 0.030 0.020 0.035 0.013 0.019 0.005 
27.0 30.0 0.100 0.038 0.031 0.041 0.084 0.019 0.023 0.013 0.038 0.026 0.047 0.013 0.023 0.005 0.007 0.015 0.021 0.015 0.019 0.011 
28.0 30.0 0.107 0.040 0.017 0.046 0.083 0.032 0.042 0.002 0.011 0.016 0.033 0.013 0.026 0.002 0.006 0.009 0.008 0.013 0.013 0.013 
29.0 30.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 30.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 



==> pics/SMImob.csv <==
x y 1M5 1M8 2M5 2M8 3M5 3M8 4M5 4M8 5M5 5M8 6M5 6M8 7M5 7M8 8M5 8M8 9M5 9M8 10M5 10M8 
1.0 1.0 0.191 0.018 0.143 0.023 0.021 0.042 0.034 0.029 0.030 0.010 0.010 0.000 0.003 0.001 0.007 0.006 0.005 0.009 0.001 0.008 
2.0 1.0 0.208 0.031 0.138 0.041 0.014 0.056 0.045 0.030 0.028 0.003 0.001 0.011 0.014 0.008 0.014 0.010 0.010 0.001 0.001 0.012 
3.0 1.0 0.231 0.044 0.136 0.049 0.024 0.057 0.048 0.018 0.013 0.016 0.019 0.021 0.029 0.009 0.018 0.006 0.006 0.004 0.005 0.005 
4.0 1.0 0.263 0.046 0.138 0.048 0.031 0.040 0.040 0.006 0.014 0.038 0.042 0.030 0.034 0.011 0.009 0.005 0.012 0.007 0.022 0.003 
5.0 1.0 0.299 0.041 0.137 0.031 0.040 0.007 0.031 0.043 0.035 0.057 0.045 0.032 0.012 0.001 0.026 0.015 0.040 0.012 0.035 0.008 
6.0 1.0 0.326 0.053 0.118 0.026 0.066 0.055 0.034 0.079 0.033 0.072 0.017 0.023 0.038 0.013 0.065 0.020 0.050 0.008 0.008 0.011 
7.0 1.0 0.329 0.095 0.071 0.066 0.112 0.101 0.049 0.101 0.009 0.058 0.029 0.009 0.080 0.038 0.068 0.027 0.003 0.005 0.056 0.005 
8.0 1.0 0.305 0.132 0.026 0.088 0.168 0.118 0.067 0.089 0.022 0.019 0.064 0.050 0.082 0.058 0.011 0.014 0.080 0.011 0.097 0.006 
9.0 1.0 0.262 0.141 0.106 0.083 0.219 0.100 0.074 0.052 0.035 0.037 0.066 0.085 0.032 0.051 0.076 0.010 0.127 0.024 0.047 0.016 
10.0 1.0 0.209 0.126 0.199 0.060 0.249 0.068 0.062 0.011 0.030 0.088 0.041 0.092 0.041 0.014 0.130 0.040 0.085 0.035 0.071 0.010 
11.0 1.0 0.155 0.100 0.281 0.036 0.252 0.033 0.034 0.037 0.018 0.116 0.003 0.063 0.101 0.035 0.119 0.059 0.027 0.018 0.157 0.019 
12.0 1.0 0.105 0.067 0.349 0.034 0.228 0.008 0.030 0.071 0.025 0.118 0.041 0.010 0.122 0.080 0.044 0.050 0.134 0.021 0.134 0.029 
13.0 1.0 0.062 0.040 0.398 0.047 0.180 0.013 0.069 0.093 0.040 0.092 0.069 0.051 0.099 0.088 0.056 0.005 0.168 0.047 0.011 0.027 
14.0 1.0 0.026 0.018 0.428 0.058 0.115 0.021 0.105 0.104 0.047 0.047 0.079 0.096 0.041 0.059 0.135 0.046 0.107 0.049 0.131 0.005 
15.0 1.0 0.017 0.007 0.440 0.061 0.040 0.024 0.128 0.101 0.044 0.009 0.070 0.115 0.033 0.008 0.155 0.075 0.017 0.015 0.184 0.036 
16.0 1.0 0.047 0.023 0.432 0.057 0.040 0.024 0.132 0.091 0.035 0.060 0.047 0.098 0.096 0.051 0.111 0.064 0.133 0.019 0.115 0.032 
17.0 1.0 0.081 0.043 0.408 0.047 0.112 0.029 0.117 0.072 0.024 0.100 0.013 0.056 0.130 0.085 0.017 0.021 0.178 0.046 0.027 0.017 
18.0 1.0 0.120 0.065 0.365 0.035 0.171 0.039 0.090 0.043 0.018 0.121 0.026 0.004 0.122 0.091 0.083 0.022 0.125 0.043 0.150 0.011 
19.0 1.0 0.163 0.087 0.306 0.024 0.212 0.051 0.054 0.006 0.017 0.116 0.061 0.058 0.071 0.058 0.144 0.053 0.008 0.011 0.161 0.026 
20.0 1.0 0.209 0.109 0.231 0.039 0.228 0.073 0.019 0.033 0.019 0.083 0.084 0.090 0.004 0.007 0.134 0.055 0.106 0.014 0.063 0.015 
21.0 1.0 0.255 0.120 0.145 0.053 0.220 0.089 0.007 0.072 0.026 0.036 0.085 0.089 0.078 0.034 0.061 0.029 0.139 0.018 0.066 0.015 
22.0 1.0 0.295 0.110 0.058 0.059 0.192 0.098 0.023 0.099 0.042 0.018 0.058 0.064 0.113 0.051 0.035 0.002 0.082 0.022 0.117 0.007 
23.0 1.0 0.318 0.081 0.020 0.042 0.152 0.076 0.031 0.105 0.062 0.057 0.008 0.020 0.096 0.048 0.092 0.018 0.017 0.012 0.066 0.014 
24.0 1.0 0.318 0.051 0.075 0.017 0.116 0.037 0.035 0.086 0.073 0.074 0.048 0.016 0.035 0.028 0.083 0.027 0.068 0.004 0.011 0.022 
25.0 1.0 0.297 0.044 0.104 0.040 0.094 0.015 0.047 0.049 0.059 0.072 0.075 0.037 0.027 0.003 0.032 0.018 0.055 0.011 0.043 0.008 
26.0 1.0 0.268 0.053 0.116 0.059 0.082 0.055 0.067 0.013 0.021 0.049 0.063 0.041 0.051 0.015 0.014 0.011 0.019 0.013 0.029 0.013 
27.0 1.0 0.243 0.052 0.126 0.063 0.064 0.074 0.081 0.020 0.019 0.020 0.030 0.032 0.042 0.022 0.026 0.007 0.006 0.005 0.004 0.003 
28.0 1.0 0.228 0.041 0.141 0.054 0.037 0.072 0.075 0.039 0.040 0.002 0.002 0.014 0.020 0.015 0.019 0.008 0.010 0.006 0.002 0.011 
29.0 1.0 0.216 0.025 0.154 0.037 0.013 0.059 0.055 0.038 0.042 0.018 0.013 0.003 0.004 0.007 0.008 0.010 0.007 0.000 0.006 0.008 
30.0 1.0 0.200 0.008 0.159 0.013 0.029 0.034 0.033 0.031 0.035 0.017 0.016 0.008 0.002 0.005 0.003 0.003 0.004 0.003 0.001 0.014 

1.0 2.0 0.239 0.014 0.194 0.018 0.049 0.046 0.025 0.042 0.033 0.021 0.016 0.006 0.001 0.002 0.005 0.011 0.004 0.009 0.004 0.006 
2.0 2.0 0.268 0.034 0.201 0.042 0.030 0.069 0.046 0.049 0.040 0.014 0.011 0.007 0.009 0.016 0.011 0.009 0.009 0.011 0.007 0.005 
3.0 2.0 0.299 0.043 0.203 0.055 0.016 0.077 0.062 0.035 0.034 0.014 0.008 0.030 0.027 0.028 0.021 0.016 0.009 0.009 0.001 0.015 
4.0 2.0 0.334 0.039 0.201 0.040 0.028 0.047 0.071 0.005 0.020 0.053 0.030 0.060 0.036 0.033 0.013 0.005 0.009 0.009 0.020 0.010 
5.0 2.0 0.366 0.054 0.185 0.027 0.064 0.020 0.083 0.065 0.013 0.095 0.036 0.071 0.018 0.012 0.022 0.023 0.046 0.020 0.038 0.014 
6.0 2.0 0.378 0.121 0.137 0.082 0.125 0.090 0.107 0.112 0.011 0.107 0.017 0.035 0.027 0.036 0.064 0.057 0.056 0.039 0.008 0.004 
7.0 2.0 0.356 0.182 0.052 0.120 0.208 0.123 0.135 0.114 0.017 0.070 0.015 0.035 0.056 0.088 0.059 0.065 0.002 0.009 0.071 0.033 
8.0 2.0 0.308 0.201 0.066 0.114 0.289 0.096 0.143 0.077 0.017 0.007 0.018 0.108 0.046 0.108 0.003 0.029 0.084 0.045 0.111 0.050 
9.0 2.0 0.248 0.181 0.183 0.075 0.345 0.048 0.117 0.026 0.035 0.074 0.006 0.145 0.011 0.075 0.067 0.050 0.118 0.102 0.043 0.049 
10.0 2.0 0.187 0.142 0.290 0.046 0.365 0.026 0.059 0.023 0.075 0.126 0.018 0.130 0.033 0.008 0.103 0.121 0.067 0.085 0.083 0.027 
11.0 2.0 0.134 0.098 0.378 0.064 0.346 0.047 0.028 0.054 0.109 0.145 0.028 0.075 0.057 0.098 0.084 0.131 0.037 0.003 0.161 0.092 
12.0 2.0 0.091 0.063 0.445 0.093 0.294 0.056 0.108 0.072 0.123 0.132 0.024 0.010 0.057 0.157 0.025 0.079 0.127 0.095 0.122 0.097 
13.0 2.0 0.057 0.038 0.492 0.116 0.215 0.052 0.183 0.078 0.109 0.099 0.008 0.089 0.038 0.151 0.045 0.030 0.147 0.135 0.005 0.024 
14.0 2.0 0.031 0.017 0.520 0.128 0.117 0.034 0.234 0.080 0.069 0.047 0.016 0.147 0.012 0.095 0.096 0.119 0.088 0.099 0.136 0.080 
15.0 2.0 0.008 0.003 0.530 0.135 0.011 0.012 0.256 0.077 0.013 0.006 0.028 0.167 0.015 0.004 0.106 0.160 0.016 0.005 0.184 0.128 
16.0 2.0 0.015 0.012 0.524 0.130 0.097 0.015 0.244 0.074 0.047 0.060 0.029 0.142 0.038 0.099 0.077 0.120 0.113 0.106 0.115 0.077 
17.0 2.0 0.041 0.031 0.501 0.123 0.198 0.035 0.201 0.068 0.095 0.107 0.020 0.083 0.051 0.159 0.019 0.026 0.153 0.140 0.029 0.012 
18.0 2.0 0.073 0.056 0.459 0.103 0.283 0.044 0.132 0.059 0.120 0.136 0.008 0.003 0.053 0.155 0.050 0.080 0.112 0.098 0.145 0.099 
19.0 2.0 0.115 0.092 0.397 0.075 0.343 0.037 0.051 0.039 0.120 0.143 0.008 0.082 0.037 0.097 0.097 0.142 0.009 0.008 0.165 0.103 
20.0 2.0 0.168 0.130 0.312 0.054 0.371 0.024 0.038 0.013 0.095 0.120 0.007 0.138 0.008 0.005 0.099 0.125 0.091 0.084 0.065 0.037 
21.0 2.0 0.230 0.170 0.207 0.071 0.360 0.043 0.102 0.036 0.059 0.065 0.007 0.149 0.037 0.081 0.052 0.053 0.130 0.098 0.071 0.041 
22.0 2.0 0.293 0.193 0.090 0.100 0.312 0.089 0.137 0.086 0.028 0.010 0.013 0.107 0.064 0.119 0.027 0.035 0.078 0.054 0.128 0.073 
23.0 2.0 0.345 0.178 0.030 0.110 0.238 0.113 0.142 0.122 0.008 0.077 0.020 0.030 0.059 0.095 0.081 0.073 0.020 0.011 0.069 0.037 
24.0 2.0 0.371 0.120 0.120 0.072 0.157 0.083 0.124 0.115 0.009 0.116 0.040 0.042 0.014 0.036 0.071 0.063 0.077 0.046 0.022 0.002 
25.0 2.0 0.365 0.058 0.175 0.021 0.092 0.011 0.106 0.066 0.015 0.107 0.054 0.077 0.036 0.021 0.016 0.023 0.054 0.038 0.054 0.020 
26.0 2.0 0.338 0.047 0.197 0.055 0.052 0.061 0.097 0.002 0.029 0.057 0.037 0.072 0.052 0.041 0.026 0.014 0.005 0.015 0.028 0.014 
27.0 2.0 0.309 0.057 0.208 0.069 0.026 0.096 0.088 0.048 0.052 0.008 0.006 0.036 0.032 0.039 0.031 0.026 0.015 0.004 0.004 0.010 
28.0 2.0 0.285 0.044 0.216 0.054 0.025 0.089 0.066 0.062 0.057 0.023 0.018 0.005 0.009 0.020 0.017 0.020 0.011 0.009 0.009 0.006 
29.0 2.0 0.262 0.016 0.218 0.026 0.051 0.058 0.037 0.051 0.048 0.031 0.024 0.010 0.005 0.005 0.005 0.006 0.006 0.007 0.003 0.007 
30.0 2.0 0.233 0.009 0.211 0.002 0.073 0.020 0.011 0.031 0.033 0.023 0.022 0.014 0.009 0.004 0.000 0.003 0.002 0.004 0.002 0.006 

1.0 3.0 0.286 0.018 0.262 0.013 0.101 0.024 0.006 0.042 0.034 0.032 0.025 0.016 0.010 0.005 0.002 0.006 0.002 0.008 0.004 0.012 
2.0 3.0 0.327 0.009 0.278 0.015 0.082 0.058 0.030 0.058 0.050 0.036 0.029 0.007 0.005 0.010 0.005 0.018 0.006 0.017 0.008 0.012 
3.0 3.0 0.368 0.016 0.289 0.024 0.052 0.066 0.063 0.049 0.066 0.006 0.025 0.030 0.006 0.037 0.014 0.035 0.010 0.019 0.005 0.003 
4.0 3.0 0.403 0.050 0.282 0.027 0.007 0.014 0.104 0.010 0.079 0.060 0.019 0.076 0.016 0.061 0.015 0.025 0.001 0.007 0.012 0.025 
5.0 3.0 0.420 0.144 0.243 0.105 0.076 0.074 0.160 0.080 0.097 0.109 0.015 0.092 0.014 0.031 0.004 0.029 0.022 0.057 0.025 0.052 
6.0 3.0 0.400 0.242 0.152 0.174 0.192 0.129 0.228 0.102 0.109 0.102 0.014 0.035 0.017 0.054 0.015 0.102 0.024 0.077 0.002 0.017 
7.0 3.0 0.343 0.281 0.025 0.173 0.322 0.105 0.276 0.053 0.089 0.032 0.033 0.065 0.034 0.136 0.004 0.118 0.012 0.022 0.048 0.066 
8.0 3.0 0.265 0.251 0.132 0.121 0.429 0.078 0.270 0.020 0.027 0.057 0.088 0.145 0.061 0.149 0.029 0.039 0.045 0.105 0.057 0.143 
9.0 3.0 0.186 0.185 0.271 0.090 0.492 0.138 0.205 0.075 0.096 0.109 0.141 0.162 0.069 0.073 0.030 0.099 0.033 0.182 0.005 0.092 
10.0 3.0 0.120 0.118 0.386 0.130 0.501 0.188 0.095 0.093 0.199 0.124 0.157 0.117 0.038 0.047 0.006 0.194 0.018 0.136 0.076 0.069 
11.0 3.0 0.074 0.070 0.473 0.171 0.463 0.200 0.045 0.088 0.271 0.110 0.123 0.036 0.022 0.153 0.043 0.191 0.060 0.020 0.087 0.195 
12.0 3.0 0.048 0.048 0.534 0.201 0.387 0.183 0.177 0.065 0.294 0.074 0.047 0.052 0.083 0.201 0.064 0.079 0.065 0.178 0.028 0.191 
13.0 3.0 0.036 0.034 0.573 0.218 0.282 0.148 0.291 0.039 0.258 0.031 0.049 0.120 0.117 0.174 0.053 0.069 0.029 0.229 0.047 0.031 
14.0 3.0 0.031 0.025 0.594 0.226 0.159 0.089 0.373 0.030 0.172 0.012 0.136 0.157 0.107 0.090 0.015 0.187 0.020 0.163 0.094 0.162 
15.0 3.0 0.027 0.017 0.600 0.223 0.028 0.028 0.410 0.037 0.054 0.036 0.185 0.161 0.057 0.024 0.028 0.232 0.050 0.010 0.083 0.248 
16.0 3.0 0.029 0.012 0.592 0.219 0.109 0.035 0.400 0.037 0.075 0.060 0.186 0.134 0.012 0.129 0.048 0.174 0.054 0.177 0.026 0.172 
17.0 3.0 0.039 0.017 0.571 0.211 0.236 0.088 0.343 0.030 0.186 0.080 0.137 0.074 0.067 0.193 0.043 0.044 0.041 0.238 0.037 0.014 
18.0 3.0 0.058 0.038 0.533 0.191 0.348 0.131 0.245 0.025 0.259 0.097 0.056 0.004 0.092 0.195 0.025 0.102 0.014 0.185 0.085 0.182 
19.0 3.0 0.087 0.068 0.477 0.166 0.437 0.158 0.122 0.030 0.279 0.106 0.033 0.079 0.080 0.136 0.010 0.202 0.020 0.025 0.080 0.210 
20.0 3.0 0.132 0.109 0.397 0.126 0.490 0.154 0.017 0.032 0.246 0.102 0.099 0.148 0.045 0.022 0.011 0.201 0.049 0.141 0.026 0.091 
21.0 3.0 0.193 0.168 0.291 0.088 0.501 0.125 0.137 0.023 0.168 0.067 0.127 0.171 0.013 0.100 0.019 0.101 0.056 0.196 0.050 0.084 
22.0 3.0 0.265 0.225 0.161 0.097 0.461 0.083 0.228 0.022 0.072 0.024 0.118 0.139 0.018 0.170 0.032 0.050 0.025 0.111 0.082 0.160 
23.0 3.0 0.340 0.257 0.016 0.140 0.373 0.085 0.266 0.072 0.022 0.070 0.083 0.053 0.028 0.152 0.039 0.142 0.028 0.026 0.040 0.087 
24.0 3.0 0.400 0.223 0.121 0.141 0.255 0.099 0.251 0.105 0.071 0.131 0.048 0.056 0.038 0.059 0.024 0.124 0.054 0.106 0.028 0.022 
25.0 3.0 0.429 0.130 0.223 0.078 0.138 0.042 0.204 0.070 0.090 0.129 0.022 0.118 0.047 0.043 0.011 0.044 0.032 0.072 0.048 0.060 
26.0 3.0 0.424 0.041 0.281 0.019 0.049 0.054 0.154 0.014 0.096 0.064 0.006 0.103 0.040 0.082 0.033 0.031 0.008 0.013 0.015 0.044 
27.0 3.0 0.402 0.038 0.306 0.050 0.027 0.106 0.108 0.075 0.093 0.014 0.029 0.042 0.015 0.058 0.026 0.039 0.020 0.016 0.006 0.006 
28.0 3.0 0.372 0.025 0.313 0.034 0.072 0.092 0.062 0.088 0.076 0.054 0.039 0.009 0.006 0.019 0.010 0.020 0.013 0.012 0.006 0.006 
29.0 3.0 0.334 0.009 0.302 0.002 0.104 0.042 0.021 0.061 0.051 0.051 0.035 0.023 0.014 0.007 0.001 0.007 0.005 0.003 0.001 0.004 
30.0 3.0 0.287 0.032 0.275 0.033 0.118 0.003 0.010 0.027 0.028 0.028 0.026 0.019 0.013 0.007 0.005 0.007 0.002 0.007 0.003 0.003 

1.0 4.0 0.338 0.075 0.325 0.071 0.150 0.036 0.024 0.017 0.025 0.027 0.029 0.023 0.017 0.011 0.007 0.003 0.001 0.007 0.002 0.014 
2.0 4.0 0.402 0.073 0.366 0.064 0.140 0.011 0.010 0.039 0.058 0.041 0.046 0.021 0.024 0.002 0.008 0.012 0.001 0.014 0.004 0.012 
3.0 4.0 0.450 0.098 0.381 0.079 0.098 0.008 0.069 0.042 0.105 0.025 0.068 0.010 0.027 0.032 0.003 0.032 0.005 0.031 0.006 0.017 
4.0 4.0 0.470 0.179 0.352 0.140 0.011 0.060 0.160 0.024 0.163 0.032 0.084 0.056 0.018 0.061 0.013 0.042 0.019 0.006 0.011 0.034 
5.0 4.0 0.449 0.288 0.264 0.217 0.129 0.115 0.273 0.048 0.211 0.053 0.073 0.062 0.022 0.026 0.045 0.032 0.033 0.068 0.014 0.081 
6.0 4.0 0.384 0.341 0.120 0.225 0.301 0.103 0.373 0.050 0.207 0.007 0.017 0.018 0.097 0.069 0.085 0.116 0.039 0.101 0.005 0.032 
7.0 4.0 0.291 0.304 0.053 0.150 0.460 0.155 0.408 0.125 0.115 0.063 0.123 0.076 0.175 0.122 0.092 0.109 0.008 0.013 0.032 0.109 
8.0 4.0 0.199 0.213 0.219 0.113 0.568 0.281 0.356 0.176 0.052 0.086 0.247 0.093 0.188 0.101 0.027 0.008 0.069 0.140 0.068 0.180 
9.0 4.0 0.125 0.137 0.356 0.174 0.610 0.362 0.231 0.173 0.229 0.064 0.309 0.067 0.109 0.020 0.087 0.125 0.127 0.198 0.056 0.062 
10.0 4.0 0.083 0.093 0.460 0.235 0.593 0.374 0.062 0.120 0.377 0.022 0.281 0.010 0.038 0.076 0.185 0.178 0.113 0.098 0.024 0.129 
11.0 4.0 0.068 0.081 0.531 0.263 0.527 0.342 0.123 0.048 0.457 0.052 0.164 0.040 0.196 0.122 0.206 0.134 0.014 0.065 0.111 0.249 
12.0 4.0 0.061 0.067 0.578 0.276 0.426 0.288 0.294 0.054 0.455 0.091 0.008 0.066 0.299 0.120 0.124 0.028 0.122 0.192 0.132 0.180 
13.0 4.0 0.050 0.050 0.606 0.280 0.301 0.212 0.434 0.128 0.369 0.101 0.192 0.060 0.304 0.080 0.029 0.081 0.198 0.212 0.049 0.001 
14.0 4.0 0.032 0.023 0.620 0.279 0.161 0.122 0.526 0.184 0.217 0.077 0.333 0.040 0.200 0.025 0.180 0.154 0.160 0.126 0.084 0.188 
15.0 4.0 0.010 0.008 0.625 0.276 0.013 0.026 0.563 0.209 0.024 0.030 0.396 0.031 0.026 0.025 0.257 0.170 0.028 0.021 0.161 0.263 
16.0 4.0 0.012 0.035 0.620 0.276 0.137 0.074 0.541 0.198 0.173 0.027 0.360 0.029 0.158 0.069 0.219 0.124 0.121 0.160 0.125 0.164 
17.0 4.0 0.032 0.065 0.607 0.282 0.281 0.163 0.461 0.159 0.341 0.065 0.239 0.022 0.285 0.098 0.084 0.037 0.199 0.220 0.006 0.032 
18.0 4.0 0.045 0.083 0.582 0.282 0.411 0.247 0.332 0.096 0.450 0.079 0.062 0.017 0.312 0.114 0.079 0.062 0.161 0.174 0.106 0.197 
19.0 4.0 0.054 0.092 0.539 0.272 0.519 0.315 0.166 0.032 0.478 0.069 0.123 0.008 0.234 0.092 0.197 0.147 0.042 0.036 0.131 0.241 
20.0 4.0 0.070 0.094 0.474 0.250 0.596 0.357 0.022 0.073 0.420 0.039 0.266 0.024 0.084 0.042 0.212 0.167 0.081 0.128 0.068 0.108 
21.0 4.0 0.111 0.112 0.378 0.206 0.629 0.363 0.201 0.130 0.285 0.035 0.327 0.057 0.078 0.044 0.136 0.097 0.134 0.203 0.023 0.091 
22.0 4.0 0.183 0.178 0.245 0.136 0.601 0.310 0.347 0.155 0.104 0.052 0.291 0.068 0.185 0.110 0.021 0.030 0.105 0.127 0.067 0.193 
23.0 4.0 0.278 0.263 0.081 0.130 0.507 0.205 0.426 0.125 0.082 0.042 0.176 0.049 0.197 0.114 0.076 0.133 0.033 0.040 0.056 0.108 
24.0 4.0 0.376 0.311 0.099 0.189 0.354 0.115 0.415 0.073 0.203 0.021 0.042 0.041 0.132 0.048 0.099 0.127 0.029 0.129 0.020 0.049 
25.0 4.0 0.454 0.265 0.259 0.188 0.175 0.086 0.327 0.054 0.236 0.055 0.059 0.087 0.047 0.054 0.069 0.022 0.040 0.088 0.006 0.094 
26.0 4.0 0.492 0.161 0.368 0.118 0.020 0.031 0.210 0.053 0.202 0.024 0.093 0.071 0.010 0.087 0.030 0.055 0.032 0.007 0.015 0.026 
27.0 4.0 0.488 0.084 0.418 0.064 0.094 0.029 0.105 0.077 0.144 0.054 0.089 0.006 0.032 0.042 0.004 0.045 0.013 0.032 0.010 0.024 
28.0 4.0 0.450 0.070 0.419 0.066 0.156 0.006 0.027 0.066 0.085 0.069 0.067 0.039 0.033 0.003 0.009 0.011 0.004 0.016 0.004 0.018 
29.0 4.0 0.391 0.088 0.386 0.086 0.180 0.042 0.024 0.023 0.041 0.046 0.044 0.035 0.026 0.016 0.011 0.017 0.002 0.003 0.004 0.010 
30.0 4.0 0.319 0.090 0.333 0.094 0.178 0.074 0.050 0.011 0.012 0.016 0.026 0.020 0.018 0.015 0.010 0.014 0.004 0.010 0.005 0.005 

1.0 5.0 0.363 0.176 0.374 0.176 0.204 0.156 0.059 0.052 0.014 0.004 0.033 0.020 0.027 0.013 0.015 0.013 0.009 0.003 0.001 0.011 
2.0 5.0 0.439 0.222 0.427 0.214 0.199 0.163 0.019 0.033 0.061 0.021 0.068 0.032 0.048 0.015 0.024 0.003 0.008 0.002 0.001 0.009 
3.0 5.0 0.487 0.282 0.440 0.258 0.143 0.167 0.070 0.016 0.146 0.047 0.120 0.038 0.070 0.010 0.026 0.006 0.003 0.017 0.013 0.011 
4.0 5.0 0.482 0.351 0.381 0.297 0.015 0.152 0.213 0.048 0.254 0.076 0.165 0.041 0.061 0.005 0.011 0.016 0.042 0.012 0.045 0.008 
5.0 5.0 0.415 0.377 0.241 0.278 0.182 0.087 0.378 0.138 0.330 0.128 0.140 0.060 0.033 0.016 0.107 0.009 0.112 0.020 0.073 0.031 
6.0 5.0 0.306 0.317 0.051 0.169 0.395 0.194 0.498 0.279 0.300 0.192 0.017 0.075 0.200 0.016 0.210 0.014 0.122 0.024 0.010 0.011 
7.0 5.0 0.195 0.212 0.145 0.108 0.563 0.411 0.510 0.367 0.136 0.177 0.222 0.023 0.336 0.031 0.197 0.022 0.009 0.038 0.146 0.061 
8.0 5.0 0.122 0.170 0.311 0.223 0.656 0.540 0.413 0.350 0.107 0.071 0.408 0.084 0.332 0.092 0.026 0.076 0.213 0.076 0.235 0.060 
9.0 5.0 0.114 0.196 0.435 0.304 0.674 0.564 0.239 0.250 0.349 0.074 0.482 0.178 0.166 0.126 0.219 0.061 0.333 0.020 0.133 0.054 
10.0 5.0 0.130 0.209 0.517 0.325 0.628 0.514 0.028 0.112 0.531 0.208 0.415 0.218 0.100 0.087 0.398 0.010 0.249 0.068 0.134 0.116 
11.0 5.0 0.138 0.188 0.566 0.317 0.540 0.433 0.188 0.038 0.619 0.307 0.228 0.188 0.361 0.016 0.408 0.098 0.023 0.109 0.364 0.075 
12.0 5.0 0.128 0.158 0.594 0.300 0.423 0.330 0.380 0.181 0.601 0.340 0.030 0.081 0.521 0.121 0.229 0.122 0.315 0.066 0.359 0.016 
13.0 5.0 0.106 0.115 0.605 0.277 0.290 0.223 0.532 0.298 0.483 0.297 0.292 0.061 0.516 0.176 0.074 0.074 0.464 0.020 0.101 0.092 
14.0 5.0 0.074 0.066 0.609 0.255 0.145 0.115 0.632 0.373 0.284 0.194 0.495 0.181 0.344 0.156 0.359 0.017 0.369 0.070 0.249 0.083 
15.0 5.0 0.038 0.016 0.606 0.250 0.013 0.019 0.671 0.407 0.039 0.057 0.586 0.248 0.061 0.069 0.503 0.084 0.074 0.071 0.445 0.040 
16.0 5.0 0.010 0.037 0.601 0.255 0.154 0.103 0.647 0.393 0.212 0.097 0.546 0.240 0.243 0.044 0.442 0.097 0.261 0.031 0.360 0.008 
17.0 5.0 0.036 0.077 0.591 0.261 0.297 0.213 0.561 0.330 0.432 0.224 0.382 0.160 0.466 0.123 0.202 0.062 0.455 0.010 0.048 0.047 
18.0 5.0 0.064 0.127 0.575 0.270 0.431 0.310 0.421 0.229 0.582 0.303 0.134 0.042 0.537 0.146 0.111 0.005 0.406 0.020 0.279 0.053 
19.0 5.0 0.081 0.167 0.546 0.290 0.548 0.400 0.236 0.103 0.637 0.316 0.138 0.081 0.434 0.105 0.358 0.047 0.149 0.015 0.396 0.043 
20.0 5.0 0.089 0.181 0.499 0.302 0.639 0.484 0.024 0.041 0.585 0.263 0.365 0.158 0.195 0.032 0.431 0.043 0.153 0.011 0.245 0.021 
21.0 5.0 0.095 0.175 0.423 0.285 0.692 0.540 0.196 0.181 0.429 0.159 0.486 0.179 0.085 0.029 0.310 0.022 0.326 0.031 0.033 0.041 
22.0 5.0 0.128 0.157 0.311 0.223 0.691 0.547 0.391 0.301 0.197 0.034 0.468 0.144 0.302 0.061 0.071 0.014 0.285 0.021 0.223 0.081 
23.0 5.0 0.206 0.182 0.157 0.121 0.618 0.462 0.522 0.358 0.065 0.101 0.314 0.077 0.367 0.056 0.152 0.017 0.093 0.024 0.200 0.041 
24.0 5.0 0.317 0.274 0.049 0.119 0.465 0.283 0.549 0.323 0.274 0.164 0.088 0.027 0.265 0.045 0.233 0.009 0.090 0.055 0.050 0.042 
25.0 5.0 0.434 0.346 0.241 0.238 0.254 0.097 0.460 0.217 0.361 0.158 0.105 0.031 0.085 0.046 0.161 0.030 0.134 0.019 0.064 0.052 
26.0 5.0 0.524 0.345 0.408 0.283 0.036 0.091 0.294 0.119 0.317 0.130 0.179 0.046 0.048 0.023 0.045 0.045 0.073 0.031 0.060 0.007 
27.0 5.0 0.554 0.304 0.501 0.275 0.135 0.143 0.125 0.048 0.207 0.101 0.155 0.066 0.083 0.018 0.019 0.019 0.013 0.032 0.021 0.022 
28.0 5.0 0.522 0.266 0.511 0.258 0.223 0.181 0.005 0.015 0.102 0.058 0.098 0.059 0.065 0.032 0.029 0.008 0.009 0.008 0.002 0.005 
29.0 5.0 0.447 0.226 0.461 0.229 0.244 0.189 0.058 0.054 0.034 0.015 0.051 0.030 0.039 0.033 0.019 0.015 0.008 0.006 0.003 0.008 
30.0 5.0 0.355 0.173 0.383 0.181 0.226 0.166 0.081 0.068 0.003 0.010 0.023 0.012 0.022 0.018 0.012 0.007 0.008 0.006 0.004 0.008 

1.0 6.0 0.364 0.285 0.387 0.288 0.228 0.280 0.076 0.130 0.009 0.046 0.036 0.004 0.035 0.013 0.023 0.013 0.013 0.006 0.005 0.007 
2.0 6.0 0.442 0.393 0.447 0.391 0.223 0.348 0.026 0.131 0.074 0.018 0.088 0.033 0.069 0.039 0.037 0.025 0.017 0.017 0.004 0.008 
3.0 6.0 0.475 0.469 0.443 0.445 0.146 0.336 0.091 0.060 0.189 0.072 0.163 0.103 0.101 0.081 0.038 0.044 0.004 0.012 0.019 0.014 
4.0 6.0 0.434 0.453 0.346 0.393 0.030 0.175 0.273 0.115 0.326 0.220 0.212 0.187 0.074 0.100 0.028 0.023 0.077 0.028 0.079 0.039 
5.0 6.0 0.327 0.328 0.166 0.212 0.253 0.121 0.458 0.348 0.395 0.359 0.150 0.209 0.075 0.044 0.177 0.058 0.174 0.092 0.103 0.070 
6.0 6.0 0.205 0.201 0.046 0.050 0.467 0.439 0.557 0.522 0.312 0.370 0.062 0.089 0.302 0.110 0.300 0.172 0.156 0.131 0.028 0.043 
7.0 6.0 0.136 0.238 0.227 0.236 0.610 0.638 0.527 0.536 0.087 0.215 0.330 0.134 0.446 0.276 0.233 0.214 0.068 0.056 0.265 0.078 
8.0 6.0 0.151 0.313 0.364 0.335 0.665 0.681 0.387 0.414 0.197 0.037 0.526 0.343 0.388 0.327 0.037 0.103 0.355 0.129 0.350 0.202 
9.0 6.0 0.182 0.330 0.453 0.359 0.649 0.618 0.184 0.232 0.453 0.266 0.570 0.451 0.142 0.220 0.360 0.129 0.474 0.286 0.128 0.161 
10.0 6.0 0.194 0.298 0.504 0.334 0.583 0.514 0.039 0.048 0.628 0.446 0.452 0.419 0.205 0.015 0.562 0.337 0.292 0.254 0.289 0.060 
11.0 6.0 0.185 0.239 0.529 0.310 0.486 0.409 0.252 0.153 0.695 0.544 0.208 0.252 0.516 0.276 0.522 0.389 0.120 0.024 0.584 0.293 
12.0 6.0 0.159 0.180 0.539 0.294 0.372 0.303 0.434 0.316 0.649 0.534 0.103 0.009 0.678 0.447 0.237 0.232 0.520 0.259 0.493 0.318 
13.0 6.0 0.121 0.126 0.540 0.269 0.248 0.191 0.574 0.435 0.501 0.426 0.399 0.258 0.632 0.451 0.176 0.051 0.672 0.398 0.054 0.100 
14.0 6.0 0.076 0.054 0.538 0.255 0.120 0.103 0.661 0.507 0.277 0.248 0.617 0.450 0.390 0.303 0.537 0.317 0.480 0.307 0.448 0.188 
15.0 6.0 0.028 0.024 0.537 0.260 0.017 0.023 0.692 0.538 0.012 0.029 0.704 0.536 0.024 0.039 0.695 0.446 0.041 0.050 0.693 0.359 
16.0 6.0 0.020 0.068 0.535 0.272 0.141 0.088 0.665 0.523 0.258 0.196 0.642 0.482 0.351 0.236 0.585 0.375 0.426 0.247 0.521 0.276 
17.0 6.0 0.066 0.115 0.532 0.275 0.268 0.189 0.580 0.449 0.491 0.395 0.441 0.318 0.621 0.433 0.245 0.140 0.683 0.409 0.032 0.021 
18.0 6.0 0.106 0.185 0.526 0.284 0.388 0.278 0.444 0.331 0.652 0.516 0.148 0.067 0.698 0.470 0.180 0.160 0.589 0.325 0.454 0.268 
19.0 6.0 0.138 0.260 0.514 0.315 0.499 0.369 0.265 0.187 0.714 0.551 0.173 0.194 0.559 0.348 0.514 0.366 0.207 0.072 0.631 0.337 
20.0 6.0 0.153 0.309 0.488 0.347 0.595 0.482 0.056 0.041 0.665 0.487 0.444 0.394 0.251 0.099 0.610 0.391 0.244 0.205 0.391 0.174 
21.0 6.0 0.152 0.341 0.440 0.361 0.664 0.589 0.174 0.196 0.504 0.326 0.596 0.477 0.115 0.164 0.440 0.215 0.505 0.314 0.065 0.092 
22.0 6.0 0.137 0.344 0.357 0.351 0.687 0.664 0.386 0.386 0.250 0.101 0.585 0.408 0.402 0.325 0.101 0.028 0.443 0.212 0.375 0.210 
23.0 6.0 0.139 0.285 0.229 0.278 0.643 0.664 0.548 0.535 0.050 0.160 0.406 0.220 0.500 0.327 0.219 0.207 0.143 0.013 0.340 0.147 
24.0 6.0 0.212 0.202 0.061 0.107 0.513 0.518 0.607 0.574 0.313 0.366 0.122 0.026 0.373 0.192 0.346 0.225 0.144 0.129 0.082 0.011 
25.0 6.0 0.340 0.279 0.175 0.148 0.300 0.220 0.531 0.443 0.443 0.420 0.138 0.209 0.120 0.017 0.244 0.123 0.220 0.134 0.112 0.080 
26.0 6.0 0.468 0.436 0.379 0.377 0.054 0.125 0.341 0.190 0.399 0.307 0.250 0.237 0.079 0.116 0.060 0.013 0.117 0.060 0.109 0.069 
27.0 6.0 0.535 0.505 0.511 0.486 0.163 0.357 0.127 0.034 0.250 0.130 0.213 0.156 0.130 0.120 0.040 0.056 0.014 0.012 0.036 0.020 
28.0 6.0 0.516 0.465 0.534 0.470 0.270 0.420 0.026 0.152 0.105 0.003 0.123 0.061 0.095 0.069 0.049 0.046 0.020 0.023 0.005 0.008 
29.0 6.0 0.435 0.355 0.476 0.367 0.288 0.364 0.097 0.173 0.017 0.059 0.055 0.007 0.052 0.026 0.031 0.030 0.017 0.014 0.005 0.005 
30.0 6.0 0.329 0.233 0.382 0.248 0.257 0.263 0.115 0.139 0.024 0.064 0.017 0.021 0.024 0.004 0.017 0.007 0.011 0.004 0.004 0.006 

1.0 7.0 0.296 0.304 0.340 0.318 0.223 0.334 0.086 0.184 0.004 0.083 0.038 0.025 0.042 0.009 0.028 0.015 0.017 0.014 0.009 0.005 
2.0 7.0 0.364 0.432 0.390 0.443 0.212 0.432 0.032 0.197 0.075 0.051 0.097 0.026 0.080 0.057 0.044 0.052 0.019 0.037 0.002 0.008 
3.0 7.0 0.374 0.476 0.368 0.475 0.126 0.398 0.097 0.098 0.200 0.083 0.179 0.152 0.112 0.137 0.039 0.090 0.006 0.039 0.030 0.004 
4.0 7.0 0.308 0.351 0.248 0.328 0.065 0.156 0.283 0.163 0.337 0.306 0.221 0.292 0.070 0.186 0.043 0.064 0.099 0.034 0.095 0.079 
5.0 7.0 0.191 0.144 0.059 0.058 0.281 0.266 0.452 0.446 0.384 0.475 0.134 0.299 0.104 0.064 0.212 0.123 0.204 0.197 0.114 0.162 
6.0 7.0 0.134 0.277 0.140 0.234 0.462 0.552 0.516 0.577 0.271 0.428 0.100 0.091 0.342 0.216 0.330 0.333 0.161 0.259 0.051 0.070 
7.0 7.0 0.187 0.420 0.289 0.367 0.558 0.641 0.453 0.514 0.036 0.196 0.368 0.242 0.473 0.453 0.238 0.359 0.103 0.042 0.324 0.225 
8.0 7.0 0.241 0.453 0.383 0.394 0.572 0.584 0.297 0.336 0.244 0.133 0.544 0.503 0.392 0.479 0.069 0.095 0.428 0.329 0.406 0.444 
9.0 7.0 0.264 0.410 0.432 0.368 0.528 0.463 0.100 0.140 0.475 0.376 0.566 0.594 0.120 0.254 0.421 0.306 0.540 0.543 0.120 0.241 
10.0 7.0 0.258 0.332 0.451 0.341 0.450 0.348 0.101 0.081 0.620 0.549 0.431 0.499 0.250 0.113 0.628 0.589 0.309 0.383 0.369 0.242 
11.0 7.0 0.231 0.249 0.454 0.337 0.356 0.256 0.281 0.231 0.661 0.613 0.176 0.247 0.566 0.460 0.564 0.580 0.165 0.052 0.680 0.593 
12.0 7.0 0.192 0.181 0.450 0.344 0.256 0.174 0.430 0.362 0.600 0.565 0.136 0.076 0.721 0.652 0.237 0.289 0.602 0.500 0.552 0.551 
13.0 7.0 0.145 0.115 0.442 0.350 0.154 0.103 0.537 0.448 0.449 0.422 0.426 0.372 0.658 0.613 0.209 0.140 0.754 0.681 0.050 0.115 
14.0 7.0 0.094 0.052 0.436 0.356 0.058 0.056 0.600 0.497 0.235 0.223 0.631 0.581 0.396 0.382 0.592 0.517 0.533 0.505 0.518 0.396 
15.0 7.0 0.042 0.007 0.431 0.363 0.054 0.046 0.616 0.515 0.012 0.006 0.708 0.663 0.019 0.033 0.758 0.689 0.048 0.064 0.791 0.679 
16.0 7.0 0.017 0.053 0.428 0.365 0.146 0.099 0.586 0.491 0.259 0.239 0.643 0.602 0.367 0.327 0.641 0.585 0.467 0.412 0.609 0.530 
17.0 7.0 0.063 0.103 0.425 0.357 0.239 0.166 0.510 0.423 0.472 0.437 0.444 0.401 0.648 0.596 0.286 0.242 0.757 0.675 0.074 0.057 
18.0 7.0 0.110 0.165 0.421 0.348 0.328 0.225 0.392 0.326 0.619 0.573 0.157 0.108 0.734 0.667 0.171 0.199 0.678 0.589 0.486 0.449 
19.0 7.0 0.151 0.238 0.416 0.346 0.412 0.290 0.242 0.197 0.678 0.624 0.160 0.214 0.601 0.527 0.540 0.544 0.275 0.195 0.718 0.646 
20.0 7.0 0.181 0.312 0.405 0.351 0.491 0.376 0.070 0.069 0.640 0.574 0.430 0.490 0.293 0.205 0.668 0.641 0.232 0.300 0.491 0.410 
21.0 7.0 0.196 0.376 0.379 0.360 0.555 0.474 0.136 0.172 0.500 0.412 0.590 0.626 0.089 0.194 0.506 0.424 0.551 0.569 0.020 0.104 
22.0 7.0 0.189 0.424 0.328 0.368 0.589 0.568 0.326 0.361 0.273 0.166 0.594 0.573 0.400 0.480 0.148 0.012 0.514 0.456 0.405 0.439 
23.0 7.0 0.162 0.418 0.241 0.356 0.574 0.636 0.484 0.538 0.029 0.168 0.436 0.335 0.521 0.532 0.207 0.341 0.198 0.072 0.410 0.361 
24.0 7.0 0.152 0.305 0.109 0.248 0.486 0.585 0.564 0.636 0.273 0.436 0.162 0.037 0.415 0.330 0.370 0.417 0.133 0.244 0.132 0.026 
25.0 7.0 0.228 0.151 0.102 0.068 0.312 0.339 0.523 0.548 0.429 0.553 0.112 0.304 0.162 0.010 0.283 0.221 0.248 0.266 0.109 0.189 
26.0 7.0 0.354 0.342 0.299 0.332 0.085 0.145 0.356 0.261 0.414 0.426 0.254 0.376 0.065 0.202 0.087 0.024 0.149 0.093 0.132 0.143 
27.0 7.0 0.443 0.543 0.446 0.553 0.145 0.454 0.141 0.074 0.271 0.159 0.233 0.234 0.141 0.196 0.037 0.117 0.029 0.034 0.051 0.028 
28.0 7.0 0.446 0.549 0.489 0.565 0.263 0.559 0.029 0.240 0.115 0.043 0.140 0.069 0.111 0.094 0.059 0.083 0.020 0.055 0.003 0.020 
29.0 7.0 0.380 0.413 0.442 0.432 0.287 0.464 0.105 0.244 0.015 0.111 0.059 0.022 0.060 0.022 0.039 0.034 0.019 0.026 0.007 0.009 
30.0 7.0 0.283 0.251 0.350 0.271 0.252 0.305 0.122 0.180 0.031 0.098 0.015 0.041 0.026 0.007 0.019 0.009 0.009 0.008 0.006 0.010 

1.0 8.0 0.190 0.214 0.246 0.232 0.174 0.272 0.071 0.164 0.007 0.083 0.037 0.025 0.039 0.006 0.027 0.023 0.016 0.020 0.008 0.018 
2.0 8.0 0.227 0.305 0.273 0.326 0.160 0.354 0.023 0.182 0.072 0.054 0.092 0.024 0.074 0.059 0.040 0.059 0.014 0.049 0.002 0.023 
3.0 8.0 0.214 0.279 0.234 0.315 0.079 0.305 0.098 0.088 0.181 0.084 0.159 0.153 0.093 0.145 0.027 0.102 0.016 0.052 0.034 0.009 
4.0 8.0 0.143 0.084 0.116 0.153 0.093 0.134 0.250 0.162 0.284 0.292 0.179 0.286 0.042 0.185 0.058 0.053 0.098 0.055 0.089 0.095 
5.0 8.0 0.116 0.211 0.052 0.169 0.260 0.293 0.369 0.370 0.298 0.414 0.083 0.266 0.121 0.035 0.205 0.157 0.181 0.225 0.089 0.184 
6.0 8.0 0.200 0.410 0.192 0.313 0.376 0.419 0.387 0.415 0.180 0.332 0.124 0.051 0.314 0.261 0.287 0.372 0.122 0.255 0.078 0.024 
7.0 8.0 0.274 0.468 0.281 0.337 0.415 0.387 0.306 0.314 0.043 0.120 0.335 0.275 0.403 0.470 0.183 0.329 0.132 0.033 0.314 0.327 
8.0 8.0 0.306 0.426 0.321 0.300 0.392 0.278 0.169 0.165 0.241 0.165 0.460 0.482 0.313 0.432 0.098 0.005 0.412 0.433 0.359 0.458 
9.0 8.0 0.304 0.343 0.330 0.280 0.336 0.189 0.024 0.056 0.405 0.348 0.458 0.512 0.071 0.162 0.405 0.388 0.482 0.562 0.061 0.165 
10.0 8.0 0.279 0.259 0.326 0.294 0.267 0.153 0.124 0.128 0.498 0.447 0.331 0.370 0.252 0.197 0.567 0.602 0.239 0.306 0.384 0.351 
11.0 8.0 0.240 0.197 0.317 0.323 0.197 0.148 0.243 0.210 0.512 0.444 0.113 0.128 0.513 0.481 0.479 0.509 0.196 0.162 0.632 0.642 
12.0 8.0 0.193 0.136 0.311 0.353 0.134 0.143 0.334 0.255 0.450 0.371 0.144 0.131 0.625 0.581 0.176 0.193 0.570 0.550 0.473 0.506 
13.0 8.0 0.144 0.082 0.308 0.378 0.077 0.122 0.397 0.284 0.328 0.258 0.372 0.351 0.553 0.506 0.217 0.198 0.674 0.663 0.009 0.040 
14.0 8.0 0.094 0.052 0.308 0.394 0.037 0.089 0.430 0.298 0.163 0.113 0.528 0.481 0.322 0.291 0.538 0.517 0.461 0.446 0.490 0.466 
15.0 8.0 0.044 0.029 0.308 0.399 0.051 0.064 0.436 0.290 0.024 0.036 0.583 0.520 0.006 0.006 0.671 0.639 0.027 0.019 0.726 0.708 
16.0 8.0 0.007 0.005 0.308 0.399 0.096 0.062 0.411 0.268 0.207 0.174 0.525 0.461 0.325 0.297 0.566 0.530 0.428 0.424 0.556 0.524 
17.0 8.0 0.057 0.045 0.307 0.394 0.143 0.087 0.359 0.236 0.364 0.294 0.364 0.317 0.561 0.513 0.255 0.221 0.687 0.669 0.075 0.043 
18.0 8.0 0.106 0.078 0.305 0.378 0.191 0.127 0.283 0.195 0.474 0.389 0.133 0.103 0.637 0.583 0.143 0.171 0.625 0.590 0.434 0.468 
19.0 8.0 0.152 0.122 0.300 0.354 0.240 0.152 0.186 0.129 0.520 0.437 0.127 0.150 0.527 0.483 0.476 0.499 0.274 0.213 0.665 0.676 
20.0 8.0 0.194 0.189 0.294 0.322 0.291 0.165 0.078 0.062 0.495 0.414 0.349 0.381 0.265 0.212 0.605 0.621 0.192 0.262 0.485 0.454 
21.0 8.0 0.225 0.268 0.285 0.293 0.341 0.191 0.074 0.087 0.396 0.314 0.483 0.520 0.068 0.140 0.471 0.451 0.506 0.571 0.028 0.075 
22.0 8.0 0.239 0.343 0.266 0.280 0.383 0.245 0.204 0.199 0.233 0.140 0.493 0.503 0.341 0.437 0.150 0.049 0.493 0.512 0.371 0.464 
23.0 8.0 0.226 0.396 0.224 0.285 0.396 0.316 0.327 0.323 0.052 0.138 0.370 0.301 0.455 0.518 0.176 0.332 0.203 0.112 0.402 0.432 
24.0 8.0 0.180 0.376 0.146 0.270 0.361 0.355 0.407 0.410 0.196 0.351 0.155 0.041 0.373 0.328 0.332 0.445 0.111 0.267 0.148 0.046 
25.0 8.0 0.132 0.223 0.046 0.181 0.255 0.284 0.401 0.383 0.335 0.459 0.084 0.295 0.158 0.009 0.268 0.239 0.230 0.321 0.091 0.225 
26.0 8.0 0.178 0.069 0.165 0.184 0.093 0.189 0.286 0.191 0.342 0.354 0.215 0.357 0.049 0.219 0.092 0.038 0.152 0.104 0.127 0.161 
27.0 8.0 0.257 0.309 0.297 0.367 0.118 0.377 0.114 0.112 0.230 0.113 0.208 0.216 0.130 0.203 0.031 0.134 0.035 0.052 0.058 0.019 
28.0 8.0 0.277 0.366 0.347 0.404 0.218 0.459 0.040 0.243 0.092 0.080 0.125 0.038 0.106 0.086 0.057 0.093 0.017 0.063 0.007 0.026 
29.0 8.0 0.232 0.266 0.315 0.293 0.239 0.362 0.105 0.226 0.007 0.126 0.050 0.040 0.057 0.007 0.042 0.027 0.020 0.033 0.008 0.019 
30.0 8.0 0.156 0.130 0.239 0.150 0.207 0.210 0.118 0.148 0.040 0.101 0.007 0.051 0.023 0.019 0.021 0.006 0.011 0.008 0.006 0.015 

1.0 9.0 0.034 0.026 0.094 0.008 0.099 0.052 0.050 0.063 0.005 0.044 0.025 0.018 0.030 0.004 0.019 0.012 0.012 0.018 0.006 0.011 
2.0 9.0 0.049 0.017 0.101 0.025 0.084 0.087 0.018 0.074 0.049 0.030 0.065 0.010 0.054 0.028 0.029 0.035 0.008 0.026 0.004 0.021 
3.0 9.0 0.058 0.087 0.059 0.054 0.034 0.077 0.071 0.044 0.121 0.034 0.106 0.075 0.061 0.078 0.012 0.058 0.020 0.029 0.030 0.013 
4.0 9.0 0.123 0.242 0.035 0.165 0.094 0.119 0.162 0.071 0.176 0.124 0.106 0.135 0.016 0.085 0.056 0.015 0.082 0.045 0.068 0.067 
5.0 9.0 0.224 0.387 0.142 0.253 0.186 0.164 0.212 0.103 0.159 0.150 0.032 0.098 0.106 0.018 0.154 0.111 0.128 0.140 0.049 0.098 
6.0 9.0 0.306 0.412 0.214 0.239 0.227 0.103 0.187 0.063 0.064 0.087 0.119 0.051 0.226 0.177 0.195 0.211 0.066 0.122 0.080 0.032 
7.0 9.0 0.345 0.350 0.239 0.167 0.211 0.101 0.104 0.074 0.089 0.077 0.242 0.192 0.266 0.247 0.103 0.131 0.127 0.093 0.247 0.242 
8.0 9.0 0.343 0.250 0.228 0.151 0.163 0.220 0.010 0.136 0.201 0.151 0.297 0.237 0.183 0.153 0.108 0.101 0.315 0.293 0.238 0.248 
9.0 9.0 0.315 0.165 0.210 0.207 0.119 0.296 0.084 0.166 0.276 0.179 0.274 0.179 0.028 0.034 0.318 0.287 0.332 0.281 0.012 0.010 
10.0 9.0 0.273 0.122 0.202 0.260 0.095 0.335 0.150 0.164 0.302 0.142 0.169 0.046 0.220 0.205 0.404 0.309 0.123 0.071 0.316 0.273 
11.0 9.0 0.225 0.102 0.210 0.301 0.094 0.341 0.192 0.126 0.282 0.064 0.025 0.087 0.378 0.272 0.307 0.177 0.192 0.186 0.455 0.355 
12.0 9.0 0.176 0.077 0.226 0.334 0.100 0.300 0.214 0.065 0.220 0.021 0.147 0.166 0.420 0.234 0.070 0.020 0.428 0.327 0.300 0.206 
13.0 9.0 0.128 0.056 0.244 0.340 0.100 0.232 0.219 0.055 0.132 0.076 0.278 0.187 0.341 0.142 0.197 0.184 0.464 0.314 0.040 0.072 
14.0 9.0 0.084 0.049 0.258 0.342 0.096 0.160 0.212 0.097 0.030 0.098 0.353 0.173 0.168 0.030 0.395 0.282 0.290 0.160 0.374 0.314 
15.0 9.0 0.043 0.046 0.266 0.346 0.090 0.093 0.195 0.130 0.072 0.100 0.361 0.132 0.047 0.084 0.459 0.281 0.017 0.063 0.511 0.389 
16.0 9.0 0.015 0.024 0.269 0.349 0.082 0.052 0.168 0.143 0.163 0.082 0.305 0.081 0.247 0.160 0.366 0.189 0.314 0.249 0.375 0.246 
17.0 9.0 0.049 0.008 0.264 0.337 0.078 0.110 0.137 0.128 0.235 0.055 0.196 0.040 0.384 0.207 0.154 0.054 0.476 0.332 0.042 0.013 
18.0 9.0 0.091 0.015 0.252 0.318 0.080 0.179 0.102 0.088 0.279 0.050 0.051 0.006 0.421 0.212 0.109 0.103 0.431 0.273 0.303 0.261 
19.0 9.0 0.134 0.015 0.232 0.303 0.090 0.225 0.067 0.047 0.291 0.055 0.105 0.063 0.343 0.169 0.330 0.223 0.194 0.095 0.463 0.359 
20.0 9.0 0.177 0.041 0.207 0.277 0.106 0.262 0.043 0.014 0.265 0.054 0.237 0.126 0.166 0.078 0.417 0.275 0.123 0.121 0.348 0.226 
21.0 9.0 0.217 0.095 0.181 0.231 0.126 0.272 0.057 0.017 0.205 0.052 0.310 0.177 0.054 0.054 0.330 0.218 0.350 0.279 0.041 0.032 
22.0 9.0 0.248 0.149 0.158 0.169 0.150 0.244 0.100 0.035 0.120 0.017 0.305 0.187 0.235 0.190 0.110 0.050 0.359 0.273 0.249 0.251 
23.0 9.0 0.261 0.214 0.139 0.120 0.171 0.187 0.153 0.046 0.054 0.063 0.224 0.113 0.306 0.250 0.117 0.161 0.164 0.089 0.297 0.254 
24.0 9.0 0.245 0.284 0.111 0.125 0.173 0.127 0.199 0.048 0.120 0.138 0.096 0.027 0.249 0.159 0.227 0.235 0.064 0.140 0.123 0.045 
25.0 9.0 0.191 0.302 0.056 0.157 0.137 0.120 0.211 0.036 0.198 0.164 0.057 0.147 0.114 0.009 0.190 0.137 0.159 0.188 0.054 0.126 
26.0 9.0 0.121 0.217 0.044 0.123 0.070 0.133 0.158 0.044 0.209 0.110 0.139 0.169 0.028 0.123 0.075 0.026 0.115 0.061 0.091 0.100 
27.0 9.0 0.083 0.089 0.122 0.055 0.088 0.154 0.063 0.104 0.145 0.014 0.141 0.086 0.089 0.112 0.017 0.083 0.031 0.039 0.046 0.014 
28.0 9.0 0.077 0.026 0.159 0.031 0.143 0.146 0.044 0.134 0.056 0.077 0.088 0.011 0.078 0.036 0.042 0.049 0.011 0.036 0.006 0.019 
29.0 9.0 0.055 0.043 0.143 0.014 0.153 0.079 0.083 0.103 0.011 0.082 0.035 0.042 0.044 0.009 0.033 0.010 0.016 0.020 0.002 0.018 
30.0 9.0 0.028 0.078 0.098 0.057 0.128 0.011 0.088 0.048 0.036 0.057 0.003 0.039 0.018 0.020 0.018 0.009 0.010 0.008 0.006 0.016 

1.0 10.0 0.167 0.310 0.080 0.288 0.001 0.231 0.016 0.093 0.004 0.025 0.010 0.001 0.014 0.006 0.010 0.007 0.004 0.010 0.002 0.012 
2.0 10.0 0.200 0.409 0.098 0.367 0.011 0.279 0.011 0.091 0.017 0.012 0.024 0.014 0.020 0.019 0.009 0.014 0.004 0.015 0.006 0.010 
3.0 10.0 0.251 0.497 0.132 0.424 0.037 0.278 0.029 0.049 0.034 0.039 0.029 0.052 0.013 0.043 0.007 0.027 0.019 0.022 0.017 0.013 
4.0 10.0 0.312 0.519 0.170 0.401 0.063 0.166 0.042 0.068 0.031 0.134 0.013 0.112 0.020 0.073 0.038 0.031 0.040 0.015 0.021 0.007 
5.0 10.0 0.364 0.446 0.190 0.268 0.071 0.061 0.033 0.240 0.008 0.241 0.038 0.151 0.062 0.060 0.066 0.005 0.043 0.036 0.002 0.041 
6.0 10.0 0.387 0.308 0.174 0.070 0.074 0.321 0.053 0.383 0.065 0.278 0.079 0.108 0.086 0.024 0.059 0.086 0.008 0.092 0.061 0.058 
7.0 10.0 0.377 0.196 0.129 0.110 0.116 0.516 0.107 0.437 0.102 0.218 0.089 0.034 0.072 0.147 0.018 0.166 0.083 0.087 0.107 0.010 
8.0 10.0 0.342 0.159 0.099 0.232 0.176 0.616 0.139 0.401 0.102 0.078 0.074 0.184 0.034 0.239 0.087 0.139 0.140 0.029 0.068 0.132 
9.0 10.0 0.293 0.157 0.131 0.300 0.224 0.641 0.141 0.293 0.074 0.119 0.046 0.312 0.063 0.221 0.150 0.012 0.104 0.182 0.056 0.159 
10.0 10.0 0.243 0.151 0.192 0.332 0.248 0.617 0.117 0.141 0.037 0.292 0.034 0.350 0.125 0.082 0.143 0.193 0.012 0.225 0.163 0.028 
11.0 10.0 0.195 0.135 0.253 0.360 0.249 0.563 0.076 0.038 0.016 0.419 0.070 0.273 0.146 0.119 0.067 0.285 0.130 0.108 0.167 0.151 
12.0 10.0 0.152 0.116 0.303 0.386 0.228 0.465 0.031 0.216 0.047 0.460 0.098 0.095 0.120 0.286 0.037 0.223 0.180 0.097 0.070 0.229 
13.0 10.0 0.112 0.082 0.341 0.383 0.189 0.340 0.033 0.359 0.071 0.402 0.103 0.116 0.062 0.335 0.115 0.050 0.153 0.230 0.063 0.133 
14.0 10.0 0.077 0.053 0.367 0.380 0.139 0.218 0.072 0.458 0.081 0.274 0.085 0.282 0.020 0.265 0.151 0.146 0.067 0.236 0.164 0.051 
15.0 10.0 0.044 0.044 0.384 0.392 0.081 0.092 0.104 0.519 0.074 0.102 0.057 0.388 0.064 0.109 0.139 0.275 0.045 0.112 0.188 0.195 
16.0 10.0 0.011 0.056 0.389 0.402 0.020 0.065 0.118 0.521 0.055 0.098 0.032 0.393 0.098 0.095 0.095 0.277 0.131 0.091 0.118 0.206 
17.0 10.0 0.024 0.077 0.383 0.399 0.049 0.208 0.117 0.458 0.034 0.279 0.014 0.287 0.115 0.263 0.029 0.153 0.165 0.225 0.007 0.081 
18.0 10.0 0.059 0.109 0.366 0.390 0.107 0.330 0.101 0.346 0.017 0.401 0.024 0.113 0.113 0.328 0.048 0.043 0.143 0.237 0.115 0.109 
19.0 10.0 0.098 0.148 0.336 0.389 0.159 0.437 0.075 0.210 0.018 0.446 0.044 0.082 0.088 0.281 0.110 0.203 0.064 0.113 0.163 0.198 
20.0 10.0 0.140 0.170 0.292 0.388 0.197 0.537 0.045 0.055 0.024 0.413 0.064 0.250 0.039 0.127 0.139 0.269 0.040 0.069 0.127 0.158 
21.0 10.0 0.186 0.177 0.235 0.366 0.218 0.611 0.034 0.138 0.026 0.295 0.072 0.333 0.029 0.066 0.114 0.188 0.127 0.189 0.024 0.024 
22.0 10.0 0.233 0.169 0.167 0.322 0.216 0.633 0.051 0.284 0.035 0.129 0.058 0.303 0.083 0.198 0.039 0.029 0.138 0.158 0.090 0.127 
23.0 10.0 0.274 0.149 0.100 0.252 0.191 0.615 0.064 0.396 0.045 0.062 0.027 0.193 0.096 0.222 0.045 0.096 0.067 0.042 0.119 0.110 
24.0 10.0 0.301 0.161 0.061 0.121 0.150 0.521 0.060 0.447 0.041 0.205 0.019 0.046 0.071 0.155 0.082 0.133 0.021 0.053 0.057 0.039 
25.0 10.0 0.303 0.280 0.071 0.086 0.106 0.310 0.052 0.396 0.028 0.284 0.034 0.087 0.030 0.054 0.069 0.094 0.063 0.079 0.016 0.023 
26.0 10.0 0.280 0.423 0.080 0.287 0.073 0.043 0.049 0.248 0.027 0.258 0.045 0.148 0.016 0.034 0.028 0.031 0.046 0.050 0.037 0.045 
27.0 10.0 0.247 0.505 0.078 0.422 0.057 0.186 0.050 0.076 0.017 0.162 0.042 0.130 0.035 0.070 0.008 0.022 0.016 0.019 0.019 0.023 
28.0 10.0 0.221 0.503 0.078 0.457 0.049 0.308 0.056 0.050 0.015 0.062 0.022 0.077 0.031 0.056 0.020 0.033 0.005 0.008 0.006 0.010 
29.0 10.0 0.206 0.439 0.084 0.414 0.037 0.324 0.056 0.108 0.029 0.006 0.002 0.032 0.016 0.033 0.016 0.024 0.009 0.011 0.002 0.012 
30.0 10.0 0.200 0.341 0.097 0.332 0.018 0.280 0.047 0.116 0.034 0.031 0.010 0.007 0.004 0.015 0.008 0.014 0.005 0.009 0.004 0.004 

1.0 11.0 0.358 0.543 0.263 0.527 0.101 0.483 0.018 0.229 0.009 0.093 0.012 0.018 0.008 0.015 0.004 0.024 0.004 0.020 0.003 0.014 
2.0 11.0 0.413 0.704 0.294 0.678 0.101 0.587 0.005 0.234 0.025 0.047 0.025 0.041 0.019 0.069 0.013 0.060 0.011 0.050 0.007 0.015 
3.0 11.0 0.463 0.776 0.311 0.729 0.079 0.542 0.034 0.117 0.064 0.109 0.054 0.181 0.038 0.162 0.022 0.104 0.012 0.048 0.002 0.008 
4.0 11.0 0.489 0.657 0.292 0.583 0.020 0.277 0.106 0.185 0.123 0.366 0.087 0.342 0.047 0.209 0.013 0.068 0.007 0.045 0.025 0.087 
5.0 11.0 0.480 0.393 0.226 0.292 0.092 0.229 0.199 0.520 0.177 0.573 0.092 0.368 0.014 0.087 0.031 0.133 0.050 0.218 0.044 0.178 
6.0 11.0 0.439 0.181 0.122 0.121 0.217 0.591 0.280 0.734 0.184 0.571 0.038 0.154 0.065 0.221 0.093 0.379 0.075 0.287 0.028 0.068 
7.0 11.0 0.380 0.224 0.031 0.277 0.336 0.814 0.315 0.756 0.125 0.345 0.064 0.220 0.147 0.520 0.115 0.423 0.040 0.064 0.047 0.254 
8.0 11.0 0.314 0.293 0.135 0.385 0.421 0.886 0.290 0.619 0.014 0.047 0.166 0.560 0.175 0.587 0.068 0.150 0.057 0.343 0.117 0.466 
9.0 11.0 0.252 0.303 0.246 0.433 0.465 0.866 0.214 0.385 0.114 0.376 0.227 0.734 0.136 0.366 0.040 0.295 0.146 0.596 0.109 0.281 
10.0 11.0 0.198 0.277 0.341 0.467 0.470 0.799 0.107 0.117 0.226 0.658 0.234 0.675 0.042 0.045 0.146 0.635 0.164 0.465 0.006 0.201 
11.0 11.0 0.152 0.241 0.416 0.492 0.440 0.686 0.015 0.173 0.300 0.809 0.180 0.409 0.095 0.459 0.204 0.677 0.073 0.026 0.135 0.609 
12.0 11.0 0.115 0.192 0.474 0.515 0.381 0.550 0.134 0.419 0.329 0.804 0.078 0.034 0.206 0.722 0.171 0.409 0.079 0.467 0.188 0.622 
13.0 11.0 0.085 0.138 0.519 0.531 0.303 0.398 0.243 0.615 0.307 0.666 0.056 0.352 0.261 0.746 0.056 0.050 0.193 0.721 0.113 0.223 
14.0 11.0 0.058 0.083 0.550 0.548 0.208 0.235 0.329 0.749 0.234 0.422 0.181 0.654 0.232 0.535 0.094 0.498 0.210 0.618 0.038 0.341 
15.0 11.0 0.034 0.030 0.567 0.557 0.102 0.067 0.380 0.815 0.121 0.121 0.265 0.809 0.125 0.157 0.202 0.748 0.121 0.188 0.165 0.710 
16.0 11.0 0.013 0.044 0.572 0.559 0.010 0.115 0.395 0.806 0.012 0.210 0.286 0.787 0.020 0.274 0.228 0.715 0.035 0.343 0.191 0.649 
17.0 11.0 0.016 0.100 0.566 0.554 0.120 0.287 0.371 0.723 0.138 0.507 0.243 0.586 0.146 0.625 0.160 0.392 0.158 0.705 0.103 0.199 
18.0 11.0 0.041 0.158 0.547 0.548 0.226 0.454 0.312 0.570 0.241 0.732 0.149 0.252 0.221 0.779 0.036 0.087 0.198 0.709 0.043 0.375 
19.0 11.0 0.072 0.208 0.513 0.536 0.322 0.611 0.222 0.355 0.304 0.840 0.028 0.144 0.221 0.693 0.093 0.521 0.133 0.357 0.147 0.678 
20.0 11.0 0.108 0.258 0.462 0.519 0.398 0.751 0.110 0.104 0.316 0.809 0.089 0.515 0.154 0.374 0.163 0.723 0.012 0.170 0.142 0.552 
21.0 11.0 0.152 0.294 0.394 0.497 0.450 0.859 0.022 0.214 0.278 0.618 0.179 0.745 0.050 0.082 0.158 0.586 0.093 0.568 0.045 0.069 
22.0 11.0 0.206 0.305 0.305 0.459 0.468 0.930 0.140 0.494 0.191 0.293 0.220 0.752 0.058 0.479 0.093 0.180 0.122 0.582 0.053 0.400 
23.0 11.0 0.267 0.272 0.196 0.389 0.444 0.930 0.238 0.722 0.072 0.116 0.196 0.516 0.131 0.633 0.004 0.271 0.080 0.239 0.082 0.467 
24.0 11.0 0.332 0.168 0.074 0.261 0.376 0.821 0.290 0.840 0.057 0.468 0.115 0.125 0.136 0.484 0.068 0.474 0.006 0.178 0.050 0.164 
25.0 11.0 0.394 0.209 0.052 0.178 0.272 0.533 0.281 0.763 0.134 0.663 0.022 0.259 0.082 0.139 0.075 0.345 0.041 0.324 0.007 0.140 
26.0 11.0 0.445 0.527 0.165 0.459 0.153 0.156 0.225 0.471 0.155 0.595 0.046 0.427 0.019 0.156 0.040 0.073 0.036 0.183 0.025 0.172 
27.0 11.0 0.474 0.806 0.249 0.753 0.047 0.444 0.149 0.094 0.131 0.331 0.065 0.343 0.018 0.235 0.007 0.098 0.013 0.008 0.012 0.066 
28.0 11.0 0.471 0.890 0.293 0.856 0.032 0.679 0.079 0.196 0.088 0.065 0.053 0.155 0.023 0.151 0.007 0.101 0.001 0.053 0.002 0.012 
29.0 11.0 0.443 0.770 0.301 0.755 0.076 0.666 0.031 0.286 0.053 0.074 0.036 0.026 0.018 0.059 0.006 0.050 0.001 0.037 0.002 0.016 
30.0 11.0 0.398 0.573 0.284 0.563 0.092 0.521 0.003 0.252 0.029 0.105 0.023 0.025 0.012 0.012 0.006 0.014 0.002 0.013 0.002 0.009 

1.0 12.0 0.540 0.652 0.432 0.643 0.193 0.605 0.047 0.290 0.019 0.122 0.035 0.019 0.031 0.021 0.020 0.035 0.011 0.028 0.005 0.010 
2.0 12.0 0.621 0.846 0.478 0.829 0.181 0.732 0.008 0.290 0.074 0.051 0.078 0.073 0.059 0.103 0.034 0.093 0.014 0.050 0.001 0.031 
3.0 12.0 0.663 0.879 0.470 0.858 0.107 0.650 0.099 0.119 0.167 0.173 0.137 0.267 0.083 0.229 0.032 0.144 0.003 0.046 0.021 0.019 
4.0 12.0 0.645 0.662 0.385 0.645 0.045 0.305 0.247 0.285 0.274 0.511 0.174 0.470 0.060 0.273 0.021 0.065 0.064 0.093 0.065 0.148 
5.0 12.0 0.570 0.294 0.234 0.314 0.234 0.333 0.397 0.695 0.330 0.749 0.128 0.458 0.053 0.056 0.135 0.233 0.140 0.323 0.078 0.244 
6.0 12.0 0.467 0.109 0.059 0.214 0.424 0.723 0.490 0.923 0.279 0.698 0.026 0.120 0.226 0.382 0.233 0.542 0.126 0.371 0.021 0.041 
7.0 12.0 0.363 0.278 0.134 0.344 0.571 0.941 0.491 0.904 0.120 0.354 0.233 0.385 0.351 0.733 0.200 0.523 0.037 0.022 0.201 0.423 
8.0 12.0 0.276 0.355 0.286 0.432 0.656 0.995 0.403 0.689 0.102 0.128 0.404 0.800 0.337 0.730 0.013 0.079 0.262 0.555 0.282 0.626 
9.0 12.0 0.208 0.356 0.414 0.485 0.686 0.945 0.252 0.381 0.322 0.563 0.474 0.940 0.170 0.368 0.245 0.505 0.378 0.803 0.129 0.288 
10.0 12.0 0.155 0.326 0.518 0.528 0.663 0.841 0.064 0.059 0.494 0.866 0.418 0.784 0.095 0.180 0.433 0.881 0.272 0.533 0.185 0.388 
11.0 12.0 0.115 0.279 0.599 0.560 0.597 0.690 0.134 0.281 0.588 0.986 0.248 0.407 0.360 0.679 0.446 0.848 0.031 0.103 0.435 0.868 
12.0 12.0 0.087 0.218 0.661 0.582 0.502 0.533 0.318 0.533 0.592 0.932 0.012 0.066 0.536 0.953 0.261 0.437 0.360 0.719 0.420 0.808 
13.0 12.0 0.065 0.146 0.706 0.614 0.382 0.379 0.474 0.726 0.505 0.739 0.248 0.512 0.553 0.925 0.048 0.164 0.528 1.000 0.129 0.212 
14.0 12.0 0.046 0.083 0.740 0.641 0.243 0.205 0.591 0.858 0.339 0.439 0.463 0.845 0.409 0.617 0.358 0.720 0.450 0.784 0.259 0.552 
15.0 12.0 0.028 0.023 0.756 0.648 0.091 0.027 0.651 0.910 0.119 0.079 0.582 1.000 0.140 0.124 0.538 1.000 0.155 0.178 0.515 1.000 
16.0 12.0 0.013 0.046 0.759 0.639 0.065 0.149 0.654 0.882 0.120 0.289 0.579 0.944 0.170 0.407 0.524 0.911 0.218 0.521 0.481 0.855 
17.0 12.0 0.007 0.124 0.750 0.635 0.219 0.311 0.598 0.787 0.341 0.618 0.455 0.695 0.427 0.822 0.317 0.468 0.485 0.973 0.180 0.227 
18.0 12.0 0.023 0.187 0.728 0.628 0.365 0.479 0.491 0.628 0.512 0.869 0.239 0.285 0.557 1.000 0.010 0.152 0.526 0.938 0.218 0.540 
19.0 12.0 0.045 0.242 0.688 0.597 0.496 0.648 0.335 0.393 0.605 1.000 0.023 0.196 0.518 0.875 0.312 0.710 0.311 0.447 0.466 0.954 
20.0 12.0 0.075 0.303 0.629 0.554 0.602 0.786 0.147 0.105 0.604 0.965 0.266 0.646 0.324 0.465 0.473 0.959 0.042 0.256 0.412 0.737 
21.0 12.0 0.114 0.355 0.551 0.519 0.675 0.906 0.058 0.240 0.508 0.746 0.436 0.938 0.049 0.104 0.428 0.787 0.320 0.774 0.119 0.090 
22.0 12.0 0.169 0.373 0.449 0.476 0.708 0.993 0.258 0.579 0.329 0.355 0.492 0.966 0.214 0.624 0.214 0.247 0.389 0.815 0.195 0.554 
23.0 12.0 0.245 0.333 0.319 0.405 0.683 1.000 0.421 0.864 0.095 0.151 0.411 0.673 0.363 0.857 0.054 0.367 0.229 0.337 0.292 0.663 
24.0 12.0 0.342 0.212 0.160 0.298 0.594 0.867 0.514 1.000 0.137 0.613 0.223 0.144 0.345 0.661 0.226 0.665 0.010 0.251 0.166 0.237 
25.0 12.0 0.461 0.116 0.071 0.260 0.439 0.562 0.512 0.898 0.300 0.857 0.009 0.366 0.196 0.174 0.228 0.485 0.147 0.465 0.019 0.214 
26.0 12.0 0.584 0.495 0.249 0.537 0.238 0.230 0.410 0.536 0.343 0.755 0.141 0.587 0.021 0.237 0.116 0.084 0.129 0.259 0.085 0.266 
27.0 12.0 0.673 0.869 0.412 0.875 0.044 0.593 0.250 0.084 0.277 0.393 0.176 0.452 0.074 0.336 0.012 0.159 0.047 0.013 0.052 0.094 
28.0 12.0 0.700 1.000 0.504 1.000 0.122 0.862 0.099 0.295 0.167 0.037 0.135 0.187 0.083 0.205 0.032 0.146 0.003 0.080 0.012 0.030 
29.0 12.0 0.661 0.867 0.514 0.869 0.195 0.817 0.010 0.387 0.077 0.134 0.078 0.007 0.056 0.066 0.029 0.071 0.012 0.058 0.005 0.031 
30.0 12.0 0.580 0.619 0.470 0.622 0.211 0.609 0.048 0.322 0.024 0.155 0.039 0.052 0.031 0.003 0.018 0.020 0.011 0.020 0.003 0.014 

1.0 13.0 0.673 0.540 0.565 0.540 0.272 0.521 0.075 0.257 0.026 0.112 0.054 0.018 0.050 0.021 0.033 0.034 0.018 0.025 0.008 0.012 
2.0 13.0 0.767 0.701 0.616 0.700 0.250 0.635 0.020 0.261 0.106 0.050 0.118 0.064 0.090 0.092 0.050 0.086 0.020 0.051 0.003 0.024 
3.0 13.0 0.802 0.704 0.591 0.714 0.144 0.561 0.141 0.110 0.242 0.153 0.204 0.241 0.122 0.208 0.042 0.128 0.014 0.041 0.035 0.016 
4.0 13.0 0.749 0.490 0.459 0.521 0.087 0.269 0.348 0.248 0.391 0.455 0.251 0.425 0.080 0.246 0.045 0.054 0.106 0.091 0.104 0.133 
5.0 13.0 0.621 0.159 0.247 0.268 0.334 0.301 0.545 0.602 0.458 0.666 0.172 0.408 0.095 0.040 0.217 0.223 0.214 0.312 0.117 0.231 
6.0 13.0 0.468 0.115 0.080 0.219 0.571 0.603 0.652 0.790 0.369 0.600 0.061 0.088 0.349 0.366 0.354 0.504 0.181 0.336 0.044 0.024 
7.0 13.0 0.332 0.258 0.236 0.301 0.737 0.766 0.632 0.751 0.141 0.279 0.354 0.381 0.522 0.671 0.287 0.455 0.082 0.041 0.322 0.408 
8.0 13.0 0.231 0.312 0.404 0.357 0.823 0.795 0.503 0.550 0.170 0.152 0.591 0.731 0.486 0.639 0.013 0.032 0.428 0.527 0.429 0.587 
9.0 13.0 0.161 0.312 0.539 0.407 0.843 0.746 0.299 0.270 0.467 0.527 0.680 0.818 0.225 0.283 0.401 0.498 0.582 0.726 0.170 0.230 
10.0 13.0 0.116 0.290 0.647 0.453 0.806 0.639 0.058 0.044 0.696 0.755 0.584 0.647 0.174 0.208 0.667 0.802 0.386 0.455 0.316 0.382 
11.0 13.0 0.085 0.250 0.732 0.479 0.721 0.502 0.205 0.280 0.816 0.829 0.329 0.303 0.560 0.625 0.659 0.743 0.082 0.128 0.678 0.813 
12.0 13.0 0.064 0.190 0.798 0.498 0.601 0.377 0.441 0.470 0.809 0.756 0.021 0.098 0.795 0.839 0.364 0.364 0.565 0.672 0.637 0.735 
13.0 13.0 0.048 0.119 0.848 0.528 0.453 0.262 0.640 0.612 0.679 0.589 0.378 0.471 0.802 0.801 0.098 0.173 0.804 0.904 0.191 0.167 
14.0 13.0 0.033 0.067 0.883 0.556 0.281 0.126 0.783 0.713 0.446 0.334 0.669 0.747 0.578 0.517 0.544 0.660 0.670 0.691 0.403 0.515 
15.0 13.0 0.020 0.033 0.902 0.557 0.097 0.023 0.859 0.743 0.147 0.029 0.827 0.866 0.190 0.084 0.803 0.894 0.224 0.132 0.791 0.905 
16.0 13.0 0.008 0.050 0.906 0.542 0.093 0.153 0.859 0.713 0.174 0.273 0.819 0.802 0.252 0.376 0.779 0.794 0.330 0.481 0.741 0.774 
17.0 13.0 0.010 0.111 0.895 0.535 0.281 0.266 0.786 0.636 0.473 0.537 0.647 0.580 0.622 0.730 0.477 0.401 0.729 0.867 0.284 0.200 
18.0 13.0 0.023 0.168 0.869 0.530 0.459 0.404 0.644 0.509 0.704 0.745 0.345 0.235 0.812 0.878 0.014 0.149 0.790 0.848 0.314 0.490 
19.0 13.0 0.039 0.218 0.827 0.501 0.619 0.540 0.442 0.319 0.833 0.851 0.025 0.177 0.767 0.766 0.445 0.637 0.484 0.402 0.700 0.866 
20.0 13.0 0.062 0.263 0.764 0.455 0.749 0.657 0.199 0.079 0.835 0.820 0.376 0.562 0.494 0.411 0.704 0.854 0.033 0.223 0.647 0.684 
21.0 13.0 0.095 0.310 0.681 0.418 0.841 0.756 0.073 0.197 0.704 0.648 0.624 0.809 0.089 0.079 0.657 0.707 0.466 0.692 0.222 0.094 
22.0 13.0 0.147 0.321 0.573 0.378 0.886 0.840 0.327 0.487 0.460 0.328 0.703 0.849 0.302 0.537 0.346 0.240 0.597 0.726 0.263 0.482 
23.0 13.0 0.228 0.273 0.432 0.306 0.869 0.847 0.542 0.748 0.146 0.117 0.592 0.608 0.532 0.762 0.061 0.309 0.377 0.326 0.452 0.612 
24.0 13.0 0.347 0.169 0.253 0.222 0.776 0.726 0.676 0.873 0.179 0.534 0.331 0.139 0.520 0.608 0.335 0.599 0.017 0.210 0.278 0.242 
25.0 13.0 0.507 0.072 0.101 0.222 0.593 0.460 0.690 0.779 0.409 0.753 0.030 0.324 0.305 0.169 0.353 0.450 0.215 0.426 0.014 0.189 
26.0 13.0 0.684 0.385 0.292 0.449 0.334 0.200 0.566 0.468 0.484 0.668 0.201 0.529 0.045 0.217 0.191 0.079 0.204 0.242 0.132 0.255 
27.0 13.0 0.828 0.713 0.521 0.734 0.075 0.514 0.349 0.076 0.399 0.345 0.263 0.412 0.109 0.306 0.024 0.148 0.086 0.012 0.089 0.088 
28.0 13.0 0.884 0.844 0.658 0.849 0.174 0.748 0.134 0.267 0.241 0.028 0.203 0.165 0.130 0.186 0.048 0.145 0.005 0.082 0.027 0.022 
29.0 13.0 0.844 0.733 0.679 0.737 0.278 0.708 0.023 0.345 0.104 0.131 0.117 0.006 0.090 0.059 0.048 0.075 0.017 0.050 0.006 0.026 
30.0 13.0 0.740 0.523 0.617 0.524 0.296 0.525 0.082 0.285 0.024 0.145 0.053 0.046 0.049 0.001 0.031 0.016 0.015 0.020 0.007 0.014 

1.0 14.0 0.760 0.277 0.640 0.271 0.310 0.255 0.082 0.121 0.034 0.048 0.066 0.004 0.061 0.016 0.038 0.021 0.021 0.023 0.011 0.005 
2.0 14.0 0.864 0.343 0.697 0.340 0.280 0.299 0.024 0.112 0.133 0.009 0.144 0.042 0.107 0.051 0.056 0.039 0.020 0.027 0.002 0.014 
3.0 14.0 0.890 0.330 0.655 0.334 0.152 0.244 0.180 0.033 0.293 0.100 0.241 0.126 0.139 0.106 0.041 0.067 0.022 0.017 0.044 0.019 
4.0 14.0 0.812 0.200 0.489 0.223 0.128 0.101 0.421 0.163 0.460 0.246 0.287 0.211 0.081 0.112 0.066 0.015 0.131 0.043 0.119 0.066 
5.0 14.0 0.648 0.036 0.241 0.124 0.415 0.196 0.640 0.330 0.523 0.335 0.182 0.182 0.133 0.003 0.268 0.131 0.250 0.154 0.127 0.099 
6.0 14.0 0.465 0.097 0.123 0.138 0.674 0.332 0.746 0.397 0.405 0.272 0.099 0.002 0.426 0.210 0.417 0.256 0.199 0.148 0.077 0.014 
7.0 14.0 0.310 0.152 0.315 0.174 0.846 0.390 0.705 0.353 0.132 0.086 0.439 0.238 0.619 0.343 0.323 0.202 0.120 0.065 0.399 0.221 
8.0 14.0 0.200 0.164 0.491 0.195 0.927 0.387 0.547 0.229 0.231 0.133 0.706 0.388 0.560 0.289 0.044 0.036 0.528 0.297 0.509 0.283 
9.0 14.0 0.132 0.161 0.627 0.215 0.935 0.341 0.310 0.077 0.570 0.304 0.794 0.391 0.232 0.088 0.508 0.287 0.690 0.359 0.177 0.078 
10.0 14.0 0.092 0.152 0.733 0.237 0.886 0.275 0.044 0.073 0.826 0.392 0.666 0.276 0.246 0.158 0.806 0.407 0.435 0.188 0.407 0.236 
11.0 14.0 0.069 0.133 0.818 0.247 0.787 0.193 0.265 0.187 0.954 0.398 0.352 0.094 0.694 0.347 0.770 0.344 0.131 0.116 0.818 0.428 
12.0 14.0 0.052 0.096 0.887 0.248 0.649 0.125 0.532 0.257 0.930 0.335 0.064 0.103 0.953 0.418 0.401 0.123 0.698 0.367 0.745 0.331 
13.0 14.0 0.038 0.061 0.938 0.258 0.480 0.074 0.752 0.308 0.766 0.237 0.480 0.270 0.937 0.363 0.151 0.139 0.966 0.442 0.198 0.025 
14.0 14.0 0.025 0.043 0.970 0.269 0.288 0.013 0.906 0.346 0.487 0.109 0.805 0.386 0.657 0.205 0.675 0.357 0.791 0.299 0.514 0.298 
15.0 14.0 0.013 0.043 0.987 0.264 0.084 0.062 0.982 0.345 0.141 0.041 0.975 0.415 0.194 0.018 0.970 0.442 0.247 0.011 0.969 0.459 
16.0 14.0 0.006 0.050 0.989 0.257 0.127 0.115 0.976 0.313 0.229 0.177 0.955 0.358 0.326 0.232 0.927 0.361 0.420 0.284 0.893 0.341 
17.0 14.0 0.017 0.070 0.974 0.246 0.334 0.158 0.887 0.265 0.572 0.289 0.747 0.233 0.757 0.376 0.554 0.139 0.897 0.446 0.325 0.032 
18.0 14.0 0.030 0.097 0.941 0.238 0.528 0.212 0.719 0.198 0.835 0.368 0.389 0.061 0.976 0.421 0.012 0.123 0.958 0.398 0.403 0.300 
19.0 14.0 0.042 0.123 0.891 0.221 0.698 0.271 0.485 0.106 0.977 0.395 0.047 0.136 0.915 0.339 0.551 0.350 0.581 0.156 0.857 0.440 
20.0 14.0 0.058 0.148 0.826 0.196 0.837 0.309 0.206 0.009 0.972 0.357 0.465 0.295 0.586 0.143 0.860 0.415 0.046 0.158 0.792 0.309 
21.0 14.0 0.085 0.171 0.740 0.174 0.934 0.349 0.107 0.122 0.810 0.268 0.758 0.389 0.093 0.090 0.805 0.306 0.582 0.363 0.263 0.010 
22.0 14.0 0.130 0.168 0.629 0.155 0.979 0.384 0.390 0.253 0.517 0.113 0.842 0.391 0.382 0.289 0.417 0.071 0.744 0.353 0.335 0.281 
23.0 14.0 0.210 0.140 0.486 0.113 0.961 0.371 0.628 0.366 0.154 0.097 0.699 0.254 0.656 0.372 0.084 0.187 0.467 0.129 0.574 0.307 
24.0 14.0 0.339 0.086 0.298 0.068 0.862 0.293 0.777 0.397 0.228 0.285 0.383 0.018 0.632 0.266 0.419 0.304 0.018 0.136 0.350 0.092 
25.0 14.0 0.520 0.053 0.129 0.097 0.663 0.167 0.792 0.334 0.494 0.366 0.033 0.195 0.368 0.044 0.443 0.201 0.276 0.233 0.018 0.135 
26.0 14.0 0.730 0.181 0.327 0.211 0.370 0.106 0.648 0.171 0.579 0.295 0.256 0.265 0.047 0.137 0.237 0.011 0.261 0.104 0.170 0.136 
27.0 14.0 0.904 0.325 0.592 0.336 0.086 0.272 0.392 0.046 0.472 0.123 0.325 0.183 0.144 0.155 0.026 0.094 0.106 0.025 0.116 0.024 
28.0 14.0 0.977 0.364 0.753 0.369 0.225 0.355 0.138 0.154 0.277 0.028 0.248 0.052 0.166 0.080 0.065 0.071 0.006 0.041 0.029 0.017 
29.0 14.0 0.932 0.296 0.774 0.303 0.341 0.309 0.045 0.170 0.112 0.080 0.137 0.018 0.112 0.017 0.064 0.028 0.026 0.029 0.004 0.016 
30.0 14.0 0.808 0.193 0.698 0.196 0.356 0.210 0.114 0.123 0.016 0.073 0.058 0.031 0.058 0.006 0.040 0.006 0.021 0.005 0.011 0.006 

1.0 15.0 0.761 0.084 0.648 0.092 0.320 0.099 0.087 0.060 0.032 0.034 0.067 0.015 0.062 0.004 0.039 0.004 0.021 0.007 0.011 0.005 
2.0 15.0 0.864 0.117 0.704 0.123 0.289 0.130 0.026 0.074 0.132 0.031 0.146 0.005 0.109 0.008 0.060 0.011 0.022 0.005 0.003 0.012 
3.0 15.0 0.890 0.149 0.663 0.155 0.161 0.152 0.179 0.068 0.296 0.010 0.246 0.025 0.145 0.036 0.047 0.025 0.020 0.010 0.042 0.011 
4.0 15.0 0.806 0.146 0.492 0.154 0.130 0.129 0.424 0.026 0.470 0.042 0.298 0.069 0.088 0.057 0.063 0.029 0.132 0.010 0.124 0.016 
5.0 15.0 0.635 0.113 0.239 0.118 0.421 0.065 0.651 0.051 0.537 0.108 0.192 0.103 0.131 0.049 0.274 0.010 0.258 0.045 0.135 0.037 
6.0 15.0 0.444 0.069 0.139 0.066 0.684 0.036 0.758 0.123 0.417 0.147 0.096 0.088 0.436 0.010 0.434 0.074 0.212 0.078 0.070 0.022 
7.0 15.0 0.286 0.050 0.334 0.022 0.855 0.098 0.715 0.159 0.139 0.130 0.447 0.013 0.640 0.087 0.344 0.115 0.115 0.058 0.413 0.031 
8.0 15.0 0.177 0.058 0.507 0.019 0.934 0.139 0.553 0.161 0.236 0.072 0.725 0.076 0.584 0.146 0.035 0.087 0.543 0.026 0.536 0.104 
9.0 15.0 0.112 0.068 0.640 0.038 0.938 0.162 0.310 0.134 0.583 0.012 0.818 0.150 0.245 0.137 0.522 0.003 0.722 0.128 0.197 0.116 
10.0 15.0 0.077 0.068 0.743 0.052 0.886 0.163 0.043 0.086 0.848 0.087 0.687 0.172 0.251 0.062 0.838 0.112 0.460 0.153 0.413 0.023 
11.0 15.0 0.059 0.067 0.827 0.067 0.787 0.158 0.275 0.037 0.977 0.140 0.362 0.149 0.716 0.039 0.802 0.170 0.125 0.082 0.849 0.100 
12.0 15.0 0.046 0.061 0.895 0.083 0.647 0.145 0.548 0.014 0.951 0.170 0.068 0.089 0.983 0.126 0.419 0.155 0.716 0.042 0.782 0.181 
13.0 15.0 0.033 0.055 0.946 0.089 0.475 0.128 0.771 0.060 0.778 0.174 0.495 0.003 0.966 0.177 0.151 0.072 1.000 0.155 0.218 0.140 
14.0 15.0 0.021 0.047 0.979 0.105 0.280 0.107 0.925 0.102 0.492 0.150 0.829 0.079 0.677 0.180 0.692 0.037 0.825 0.191 0.524 0.007 
15.0 15.0 0.008 0.045 0.997 0.110 0.074 0.085 1.000 0.131 0.137 0.108 1.000 0.145 0.201 0.126 1.000 0.142 0.267 0.142 1.000 0.124 
16.0 15.0 0.007 0.041 1.000 0.116 0.139 0.056 0.993 0.154 0.240 0.048 0.979 0.182 0.334 0.037 0.958 0.196 0.423 0.021 0.933 0.197 
17.0 15.0 0.022 0.040 0.985 0.122 0.349 0.028 0.900 0.163 0.588 0.023 0.764 0.185 0.778 0.072 0.575 0.180 0.919 0.116 0.354 0.153 
18.0 15.0 0.035 0.045 0.951 0.128 0.544 0.002 0.728 0.159 0.854 0.091 0.397 0.147 1.000 0.156 0.004 0.087 0.990 0.194 0.397 0.027 
19.0 15.0 0.047 0.048 0.902 0.127 0.717 0.039 0.489 0.142 1.000 0.152 0.048 0.073 0.940 0.201 0.558 0.040 0.611 0.188 0.881 0.129 
20.0 15.0 0.063 0.051 0.835 0.127 0.858 0.076 0.205 0.107 0.993 0.193 0.474 0.024 0.607 0.180 0.880 0.148 0.033 0.072 0.820 0.196 
21.0 15.0 0.090 0.056 0.748 0.118 0.955 0.116 0.114 0.051 0.828 0.199 0.774 0.121 0.102 0.094 0.831 0.193 0.589 0.069 0.289 0.118 
22.0 15.0 0.136 0.065 0.638 0.111 1.000 0.149 0.400 0.027 0.528 0.161 0.863 0.188 0.387 0.023 0.440 0.149 0.766 0.165 0.331 0.027 
23.0 15.0 0.217 0.070 0.494 0.105 0.982 0.180 0.641 0.100 0.160 0.085 0.718 0.199 0.670 0.132 0.074 0.037 0.494 0.151 0.590 0.118 
24.0 15.0 0.347 0.070 0.303 0.097 0.882 0.194 0.793 0.171 0.230 0.031 0.397 0.134 0.649 0.175 0.425 0.082 0.027 0.052 0.373 0.114 
25.0 15.0 0.531 0.052 0.127 0.088 0.682 0.167 0.811 0.204 0.503 0.129 0.038 0.023 0.384 0.129 0.457 0.127 0.280 0.055 0.014 0.030 
26.0 15.0 0.744 0.052 0.327 0.093 0.385 0.102 0.668 0.174 0.594 0.174 0.258 0.077 0.054 0.025 0.251 0.082 0.273 0.089 0.170 0.048 
27.0 15.0 0.924 0.120 0.599 0.142 0.090 0.060 0.408 0.095 0.489 0.142 0.335 0.112 0.147 0.045 0.029 0.014 0.114 0.038 0.118 0.044 
28.0 15.0 1.000 0.193 0.766 0.197 0.224 0.135 0.146 0.012 0.289 0.068 0.257 0.081 0.173 0.054 0.068 0.037 0.006 0.006 0.032 0.018 
29.0 15.0 0.956 0.215 0.791 0.213 0.346 0.181 0.043 0.061 0.117 0.005 0.142 0.031 0.117 0.034 0.066 0.030 0.028 0.011 0.009 0.006 
30.0 15.0 0.833 0.178 0.715 0.178 0.363 0.163 0.114 0.075 0.019 0.025 0.060 0.005 0.061 0.009 0.042 0.017 0.023 0.011 0.012 0.004 

1.0 16.0 0.712 0.411 0.593 0.415 0.279 0.411 0.068 0.214 0.036 0.103 0.062 0.030 0.055 0.008 0.034 0.024 0.017 0.017 0.004 0.017 
2.0 16.0 0.806 0.554 0.642 0.559 0.248 0.529 0.025 0.238 0.127 0.066 0.132 0.028 0.095 0.063 0.049 0.067 0.017 0.045 0.003 0.012 
3.0 16.0 0.831 0.594 0.602 0.604 0.128 0.512 0.174 0.140 0.270 0.074 0.217 0.166 0.124 0.163 0.036 0.110 0.018 0.046 0.036 0.004 
4.0 16.0 0.755 0.468 0.445 0.493 0.130 0.310 0.395 0.116 0.422 0.314 0.258 0.325 0.070 0.211 0.058 0.069 0.114 0.046 0.105 0.100 
5.0 16.0 0.603 0.233 0.212 0.288 0.402 0.148 0.598 0.407 0.477 0.517 0.161 0.358 0.121 0.089 0.241 0.130 0.226 0.225 0.119 0.192 
6.0 16.0 0.429 0.055 0.125 0.146 0.644 0.377 0.692 0.605 0.363 0.532 0.098 0.155 0.391 0.219 0.379 0.372 0.185 0.288 0.057 0.070 
7.0 16.0 0.282 0.147 0.314 0.164 0.802 0.558 0.649 0.640 0.107 0.330 0.410 0.200 0.563 0.500 0.293 0.407 0.103 0.056 0.356 0.266 
8.0 16.0 0.178 0.218 0.481 0.220 0.875 0.629 0.495 0.519 0.232 0.016 0.652 0.517 0.507 0.543 0.042 0.129 0.480 0.336 0.467 0.459 
9.0 16.0 0.112 0.241 0.609 0.277 0.876 0.622 0.267 0.320 0.543 0.312 0.728 0.651 0.204 0.329 0.469 0.281 0.635 0.573 0.170 0.274 
10.0 16.0 0.074 0.235 0.709 0.327 0.823 0.560 0.031 0.100 0.777 0.535 0.602 0.582 0.239 0.037 0.743 0.592 0.396 0.453 0.371 0.187 
11.0 16.0 0.053 0.209 0.789 0.359 0.725 0.471 0.273 0.112 0.887 0.634 0.307 0.361 0.652 0.390 0.705 0.636 0.127 0.048 0.756 0.595 
12.0 16.0 0.038 0.168 0.850 0.384 0.590 0.378 0.521 0.274 0.855 0.637 0.081 0.062 0.884 0.627 0.358 0.404 0.652 0.427 0.689 0.637 
13.0 16.0 0.026 0.124 0.894 0.412 0.426 0.300 0.720 0.407 0.692 0.545 0.465 0.246 0.861 0.675 0.154 0.010 0.895 0.701 0.181 0.278 
14.0 16.0 0.014 0.083 0.922 0.440 0.243 0.205 0.856 0.512 0.427 0.380 0.761 0.508 0.591 0.520 0.637 0.410 0.725 0.637 0.481 0.275 
15.0 16.0 0.004 0.047 0.935 0.455 0.049 0.088 0.920 0.570 0.099 0.155 0.908 0.664 0.154 0.212 0.903 0.679 0.213 0.268 0.900 0.681 
16.0 16.0 0.014 0.029 0.935 0.450 0.149 0.015 0.906 0.573 0.246 0.086 0.879 0.675 0.329 0.156 0.851 0.694 0.406 0.238 0.827 0.701 
17.0 16.0 0.028 0.071 0.917 0.452 0.342 0.102 0.813 0.544 0.559 0.313 0.672 0.557 0.722 0.484 0.495 0.453 0.840 0.635 0.292 0.321 
18.0 16.0 0.042 0.116 0.884 0.454 0.522 0.211 0.648 0.474 0.795 0.515 0.329 0.321 0.910 0.685 0.032 0.043 0.885 0.739 0.383 0.257 
19.0 16.0 0.056 0.145 0.835 0.437 0.679 0.328 0.424 0.350 0.915 0.646 0.077 0.010 0.838 0.678 0.530 0.398 0.526 0.477 0.803 0.658 
20.0 16.0 0.075 0.188 0.769 0.405 0.806 0.432 0.161 0.181 0.897 0.682 0.457 0.335 0.520 0.457 0.808 0.670 0.058 0.027 0.733 0.642 
21.0 16.0 0.104 0.231 0.683 0.373 0.891 0.533 0.130 0.046 0.735 0.602 0.718 0.597 0.058 0.079 0.741 0.648 0.557 0.478 0.236 0.219 
22.0 16.0 0.151 0.249 0.572 0.340 0.927 0.630 0.392 0.284 0.453 0.389 0.782 0.708 0.379 0.327 0.371 0.339 0.696 0.627 0.323 0.295 
23.0 16.0 0.229 0.230 0.430 0.295 0.899 0.675 0.607 0.526 0.114 0.053 0.635 0.594 0.619 0.599 0.098 0.121 0.427 0.392 0.543 0.511 
24.0 16.0 0.352 0.177 0.246 0.245 0.796 0.619 0.737 0.683 0.238 0.330 0.335 0.251 0.584 0.567 0.404 0.452 0.006 0.060 0.329 0.297 
25.0 16.0 0.520 0.049 0.107 0.219 0.601 0.455 0.739 0.672 0.477 0.578 0.030 0.158 0.329 0.256 0.417 0.425 0.271 0.332 0.024 0.083 
26.0 16.0 0.709 0.207 0.325 0.326 0.323 0.214 0.596 0.471 0.546 0.588 0.253 0.399 0.027 0.092 0.215 0.152 0.249 0.259 0.165 0.209 
27.0 16.0 0.863 0.509 0.570 0.556 0.066 0.342 0.350 0.145 0.436 0.368 0.310 0.376 0.148 0.241 0.010 0.085 0.097 0.058 0.110 0.120 
28.0 16.0 0.920 0.687 0.710 0.701 0.222 0.583 0.113 0.159 0.247 0.093 0.228 0.192 0.160 0.182 0.068 0.123 0.009 0.056 0.025 0.011 
29.0 16.0 0.868 0.655 0.722 0.661 0.323 0.616 0.050 0.272 0.093 0.074 0.121 0.034 0.104 0.073 0.060 0.070 0.029 0.050 0.011 0.026 
30.0 16.0 0.748 0.490 0.644 0.496 0.332 0.485 0.111 0.252 0.011 0.119 0.048 0.032 0.052 0.008 0.037 0.020 0.022 0.022 0.012 0.011 

1.0 17.0 0.586 0.584 0.476 0.585 0.213 0.578 0.045 0.292 0.032 0.134 0.047 0.036 0.039 0.010 0.023 0.026 0.011 0.028 0.005 0.012 
2.0 17.0 0.665 0.777 0.517 0.780 0.190 0.728 0.020 0.322 0.097 0.091 0.096 0.042 0.068 0.086 0.034 0.090 0.013 0.058 0.002 0.028 
3.0 17.0 0.692 0.836 0.490 0.844 0.098 0.704 0.136 0.190 0.204 0.108 0.160 0.224 0.091 0.212 0.030 0.149 0.008 0.063 0.021 0.003 
4.0 17.0 0.643 0.654 0.372 0.679 0.097 0.409 0.307 0.179 0.322 0.443 0.195 0.452 0.058 0.293 0.034 0.101 0.076 0.053 0.074 0.124 
5.0 17.0 0.531 0.306 0.187 0.381 0.315 0.237 0.471 0.582 0.372 0.719 0.128 0.499 0.082 0.128 0.171 0.175 0.167 0.305 0.095 0.255 
6.0 17.0 0.397 0.075 0.079 0.214 0.518 0.572 0.555 0.845 0.290 0.727 0.066 0.216 0.288 0.301 0.282 0.523 0.147 0.409 0.024 0.114 
7.0 17.0 0.277 0.238 0.240 0.280 0.659 0.803 0.528 0.876 0.087 0.440 0.310 0.284 0.426 0.693 0.229 0.564 0.060 0.084 0.256 0.343 
8.0 17.0 0.187 0.326 0.390 0.359 0.729 0.883 0.406 0.704 0.178 0.038 0.501 0.725 0.389 0.759 0.017 0.168 0.349 0.483 0.359 0.648 
9.0 17.0 0.124 0.341 0.510 0.422 0.736 0.861 0.219 0.424 0.426 0.457 0.561 0.907 0.164 0.453 0.339 0.407 0.481 0.799 0.149 0.392 
10.0 17.0 0.082 0.321 0.605 0.482 0.693 0.774 0.018 0.116 0.612 0.765 0.466 0.800 0.173 0.071 0.557 0.832 0.314 0.624 0.261 0.261 
11.0 17.0 0.053 0.286 0.679 0.520 0.608 0.646 0.223 0.189 0.698 0.903 0.241 0.475 0.491 0.576 0.540 0.879 0.081 0.039 0.564 0.833 
12.0 17.0 0.035 0.221 0.733 0.553 0.491 0.514 0.423 0.425 0.672 0.886 0.058 0.043 0.673 0.890 0.281 0.543 0.484 0.616 0.529 0.884 
13.0 17.0 0.021 0.156 0.772 0.591 0.352 0.395 0.585 0.613 0.545 0.744 0.358 0.387 0.661 0.929 0.112 0.029 0.675 0.975 0.144 0.365 
14.0 17.0 0.009 0.094 0.797 0.627 0.196 0.249 0.696 0.758 0.333 0.495 0.592 0.746 0.453 0.694 0.482 0.601 0.547 0.855 0.354 0.407 
15.0 17.0 0.009 0.040 0.809 0.639 0.030 0.080 0.747 0.827 0.069 0.167 0.706 0.939 0.114 0.244 0.685 0.956 0.159 0.318 0.671 0.956 
16.0 17.0 0.021 0.023 0.809 0.631 0.137 0.070 0.733 0.826 0.207 0.176 0.679 0.940 0.261 0.276 0.643 0.944 0.311 0.384 0.617 0.950 
17.0 17.0 0.034 0.104 0.793 0.625 0.301 0.209 0.653 0.771 0.455 0.496 0.509 0.750 0.560 0.720 0.366 0.589 0.635 0.902 0.216 0.401 
18.0 17.0 0.049 0.169 0.765 0.622 0.453 0.367 0.515 0.655 0.636 0.766 0.238 0.397 0.695 0.966 0.040 0.006 0.662 0.998 0.292 0.388 
19.0 17.0 0.067 0.222 0.721 0.599 0.587 0.538 0.330 0.463 0.724 0.941 0.080 0.062 0.626 0.925 0.417 0.597 0.379 0.604 0.607 0.928 
20.0 17.0 0.093 0.277 0.659 0.552 0.694 0.684 0.113 0.198 0.702 0.960 0.367 0.522 0.374 0.585 0.612 0.944 0.063 0.090 0.542 0.859 
21.0 17.0 0.129 0.340 0.576 0.515 0.764 0.815 0.120 0.119 0.569 0.813 0.555 0.859 0.025 0.052 0.545 0.869 0.427 0.683 0.163 0.258 
22.0 17.0 0.183 0.372 0.468 0.482 0.787 0.936 0.335 0.452 0.344 0.490 0.596 0.975 0.298 0.498 0.259 0.404 0.515 0.845 0.253 0.437 
23.0 17.0 0.261 0.345 0.330 0.420 0.753 0.987 0.508 0.775 0.072 0.036 0.478 0.777 0.471 0.834 0.091 0.226 0.302 0.478 0.405 0.703 
24.0 17.0 0.368 0.251 0.161 0.327 0.653 0.902 0.604 0.971 0.200 0.499 0.244 0.287 0.436 0.746 0.310 0.637 0.019 0.131 0.235 0.376 
25.0 17.0 0.503 0.054 0.084 0.256 0.478 0.650 0.593 0.938 0.382 0.814 0.027 0.260 0.237 0.301 0.308 0.561 0.208 0.465 0.027 0.140 
26.0 17.0 0.645 0.355 0.293 0.433 0.246 0.281 0.469 0.639 0.426 0.799 0.202 0.567 0.010 0.172 0.150 0.173 0.184 0.338 0.135 0.289 
27.0 17.0 0.751 0.766 0.482 0.784 0.036 0.471 0.271 0.181 0.334 0.483 0.237 0.505 0.117 0.346 0.003 0.137 0.064 0.049 0.082 0.138 
28.0 17.0 0.779 0.984 0.583 0.980 0.173 0.807 0.085 0.234 0.185 0.107 0.169 0.248 0.120 0.243 0.054 0.174 0.010 0.072 0.016 0.013 
29.0 17.0 0.727 0.914 0.585 0.908 0.250 0.836 0.035 0.373 0.069 0.113 0.087 0.038 0.073 0.094 0.045 0.088 0.023 0.058 0.008 0.031 
30.0 17.0 0.626 0.686 0.519 0.681 0.253 0.658 0.079 0.335 0.009 0.158 0.035 0.044 0.035 0.013 0.024 0.029 0.015 0.028 0.011 0.025 

1.0 18.0 0.430 0.592 0.321 0.585 0.118 0.549 0.008 0.264 0.030 0.112 0.029 0.022 0.018 0.022 0.009 0.017 0.004 0.029 0.001 0.014 
2.0 18.0 0.482 0.785 0.343 0.771 0.097 0.685 0.030 0.280 0.066 0.064 0.052 0.041 0.031 0.083 0.013 0.068 0.005 0.051 0.002 0.020 
3.0 18.0 0.508 0.856 0.328 0.830 0.038 0.647 0.101 0.149 0.123 0.115 0.083 0.212 0.041 0.191 0.013 0.122 0.003 0.057 0.007 0.011 
4.0 18.0 0.493 0.693 0.258 0.665 0.076 0.351 0.203 0.202 0.189 0.419 0.100 0.409 0.025 0.262 0.016 0.081 0.031 0.043 0.031 0.099 
5.0 18.0 0.437 0.359 0.140 0.348 0.220 0.256 0.305 0.590 0.217 0.674 0.062 0.443 0.049 0.113 0.083 0.156 0.077 0.270 0.049 0.221 
6.0 18.0 0.360 0.108 0.026 0.188 0.361 0.627 0.361 0.837 0.165 0.676 0.049 0.187 0.159 0.270 0.141 0.467 0.072 0.363 0.007 0.105 
7.0 18.0 0.282 0.236 0.149 0.309 0.468 0.856 0.347 0.855 0.038 0.401 0.189 0.270 0.231 0.628 0.112 0.524 0.030 0.080 0.124 0.314 
8.0 18.0 0.213 0.326 0.273 0.406 0.527 0.925 0.264 0.687 0.127 0.053 0.295 0.677 0.201 0.696 0.020 0.170 0.178 0.432 0.177 0.576 
9.0 18.0 0.157 0.335 0.379 0.459 0.538 0.896 0.135 0.418 0.283 0.440 0.318 0.854 0.069 0.409 0.186 0.371 0.240 0.738 0.073 0.350 
10.0 18.0 0.111 0.308 0.464 0.502 0.507 0.812 0.018 0.122 0.393 0.746 0.253 0.759 0.114 0.078 0.295 0.763 0.154 0.567 0.143 0.248 
11.0 18.0 0.075 0.268 0.530 0.534 0.441 0.685 0.171 0.195 0.436 0.893 0.114 0.448 0.286 0.554 0.280 0.801 0.058 0.016 0.300 0.754 
12.0 18.0 0.049 0.211 0.576 0.556 0.350 0.544 0.306 0.438 0.410 0.872 0.063 0.024 0.381 0.843 0.130 0.477 0.273 0.574 0.262 0.785 
13.0 18.0 0.030 0.144 0.609 0.584 0.243 0.402 0.413 0.635 0.320 0.722 0.239 0.398 0.364 0.867 0.093 0.060 0.364 0.890 0.046 0.302 
14.0 18.0 0.015 0.082 0.628 0.610 0.122 0.243 0.482 0.774 0.176 0.465 0.372 0.731 0.229 0.625 0.295 0.587 0.270 0.767 0.223 0.406 
15.0 18.0 0.014 0.026 0.636 0.618 0.006 0.069 0.507 0.841 0.003 0.135 0.427 0.906 0.022 0.190 0.388 0.892 0.040 0.248 0.372 0.888 
16.0 18.0 0.026 0.043 0.633 0.610 0.132 0.100 0.487 0.831 0.177 0.209 0.390 0.885 0.199 0.305 0.335 0.861 0.215 0.400 0.304 0.839 
17.0 18.0 0.041 0.114 0.616 0.605 0.254 0.255 0.419 0.761 0.328 0.527 0.265 0.680 0.357 0.705 0.152 0.486 0.368 0.855 0.060 0.302 
18.0 18.0 0.060 0.179 0.590 0.597 0.366 0.418 0.314 0.621 0.429 0.777 0.086 0.323 0.406 0.906 0.087 0.072 0.345 0.893 0.211 0.425 
19.0 18.0 0.085 0.237 0.548 0.576 0.461 0.576 0.179 0.411 0.464 0.917 0.108 0.124 0.327 0.829 0.284 0.604 0.154 0.490 0.353 0.862 
20.0 18.0 0.118 0.298 0.490 0.542 0.534 0.719 0.026 0.145 0.428 0.905 0.265 0.550 0.156 0.479 0.354 0.880 0.103 0.159 0.266 0.736 
21.0 18.0 0.160 0.358 0.414 0.513 0.575 0.836 0.132 0.170 0.326 0.722 0.353 0.839 0.053 0.041 0.271 0.761 0.278 0.673 0.020 0.156 
22.0 18.0 0.217 0.390 0.312 0.489 0.576 0.932 0.275 0.480 0.169 0.381 0.349 0.891 0.215 0.534 0.085 0.292 0.274 0.759 0.196 0.474 
23.0 18.0 0.288 0.369 0.187 0.431 0.529 0.966 0.379 0.755 0.012 0.085 0.255 0.649 0.281 0.779 0.103 0.285 0.118 0.367 0.227 0.638 
24.0 18.0 0.371 0.273 0.041 0.318 0.430 0.877 0.420 0.909 0.173 0.504 0.100 0.185 0.229 0.637 0.197 0.610 0.063 0.197 0.092 0.286 
25.0 18.0 0.457 0.149 0.114 0.193 0.286 0.620 0.383 0.858 0.266 0.760 0.056 0.295 0.097 0.206 0.163 0.478 0.140 0.448 0.053 0.177 
26.0 18.0 0.533 0.425 0.260 0.400 0.120 0.242 0.277 0.562 0.264 0.711 0.144 0.533 0.032 0.201 0.055 0.102 0.094 0.282 0.084 0.273 
27.0 18.0 0.572 0.789 0.365 0.754 0.030 0.459 0.142 0.133 0.184 0.396 0.139 0.437 0.083 0.314 0.025 0.157 0.013 0.017 0.033 0.096 
28.0 18.0 0.559 0.948 0.405 0.920 0.124 0.757 0.034 0.237 0.091 0.062 0.085 0.191 0.065 0.193 0.038 0.155 0.018 0.076 0.006 0.030 
29.0 18.0 0.504 0.842 0.386 0.828 0.156 0.760 0.024 0.344 0.029 0.116 0.038 0.016 0.031 0.066 0.024 0.074 0.013 0.051 0.010 0.033 
30.0 18.0 0.428 0.613 0.336 0.610 0.150 0.585 0.042 0.296 0.003 0.142 0.014 0.043 0.012 0.006 0.010 0.021 0.007 0.015 0.007 0.013 

1.0 19.0 0.246 0.416 0.148 0.403 0.017 0.358 0.031 0.153 0.031 0.053 0.012 0.001 0.001 0.017 0.005 0.012 0.004 0.011 0.002 0.005 
2.0 19.0 0.271 0.546 0.151 0.521 0.005 0.434 0.044 0.157 0.034 0.024 0.009 0.033 0.006 0.046 0.008 0.033 0.004 0.024 0.003 0.005 
3.0 19.0 0.293 0.615 0.147 0.568 0.019 0.407 0.061 0.075 0.038 0.081 0.005 0.118 0.011 0.103 0.006 0.058 0.001 0.033 0.009 0.003 
4.0 19.0 0.310 0.545 0.130 0.469 0.055 0.205 0.086 0.142 0.045 0.257 0.007 0.227 0.011 0.141 0.001 0.045 0.010 0.013 0.012 0.040 
5.0 19.0 0.316 0.355 0.094 0.242 0.110 0.169 0.119 0.395 0.053 0.410 0.014 0.256 0.014 0.071 0.007 0.072 0.014 0.123 0.006 0.110 
6.0 19.0 0.305 0.168 0.039 0.080 0.177 0.464 0.145 0.554 0.046 0.411 0.028 0.115 0.023 0.131 0.015 0.244 0.010 0.197 0.007 0.081 
7.0 19.0 0.278 0.164 0.059 0.225 0.244 0.651 0.151 0.570 0.030 0.255 0.053 0.144 0.034 0.346 0.016 0.303 0.008 0.083 0.015 0.146 
8.0 19.0 0.237 0.220 0.144 0.328 0.292 0.710 0.125 0.466 0.057 0.050 0.071 0.385 0.028 0.403 0.016 0.128 0.021 0.208 0.017 0.314 
9.0 19.0 0.192 0.237 0.228 0.374 0.312 0.689 0.072 0.300 0.106 0.260 0.071 0.515 0.021 0.267 0.025 0.178 0.023 0.402 0.005 0.213 
10.0 19.0 0.148 0.222 0.301 0.399 0.303 0.637 0.024 0.106 0.142 0.472 0.047 0.485 0.038 0.014 0.026 0.428 0.012 0.339 0.007 0.110 
11.0 19.0 0.110 0.191 0.359 0.418 0.268 0.555 0.083 0.126 0.152 0.591 0.011 0.308 0.057 0.314 0.019 0.473 0.020 0.037 0.017 0.411 
12.0 19.0 0.077 0.152 0.400 0.428 0.212 0.445 0.147 0.310 0.134 0.598 0.039 0.036 0.063 0.506 0.020 0.285 0.033 0.304 0.034 0.443 
13.0 19.0 0.049 0.111 0.430 0.438 0.144 0.320 0.199 0.467 0.096 0.500 0.081 0.251 0.052 0.529 0.044 0.031 0.038 0.504 0.046 0.169 
14.0 19.0 0.026 0.066 0.447 0.441 0.067 0.188 0.230 0.577 0.038 0.319 0.110 0.471 0.024 0.378 0.064 0.348 0.035 0.426 0.053 0.220 
15.0 19.0 0.011 0.024 0.455 0.443 0.017 0.055 0.239 0.629 0.032 0.083 0.113 0.588 0.045 0.107 0.061 0.527 0.057 0.132 0.040 0.489 
16.0 19.0 0.028 0.048 0.452 0.448 0.097 0.098 0.222 0.625 0.100 0.162 0.085 0.571 0.087 0.207 0.035 0.497 0.075 0.244 0.045 0.450 
17.0 19.0 0.051 0.094 0.438 0.445 0.175 0.240 0.180 0.562 0.152 0.394 0.032 0.418 0.102 0.455 0.054 0.257 0.060 0.495 0.078 0.130 
18.0 19.0 0.079 0.140 0.414 0.440 0.244 0.380 0.118 0.438 0.176 0.561 0.041 0.166 0.077 0.562 0.095 0.079 0.030 0.486 0.086 0.274 
19.0 19.0 0.112 0.188 0.377 0.432 0.300 0.504 0.046 0.267 0.170 0.635 0.091 0.134 0.030 0.477 0.098 0.384 0.073 0.226 0.048 0.482 
20.0 19.0 0.151 0.233 0.326 0.425 0.338 0.618 0.041 0.064 0.135 0.597 0.116 0.395 0.055 0.234 0.053 0.512 0.108 0.149 0.039 0.364 
21.0 19.0 0.198 0.266 0.260 0.416 0.352 0.711 0.117 0.165 0.078 0.446 0.111 0.549 0.088 0.092 0.035 0.396 0.077 0.415 0.101 0.019 
22.0 19.0 0.253 0.280 0.179 0.389 0.336 0.764 0.179 0.373 0.008 0.201 0.083 0.532 0.087 0.364 0.077 0.090 0.013 0.416 0.086 0.306 
23.0 19.0 0.311 0.264 0.095 0.331 0.284 0.763 0.210 0.537 0.069 0.100 0.033 0.342 0.062 0.453 0.079 0.225 0.068 0.143 0.008 0.345 
24.0 19.0 0.361 0.216 0.083 0.210 0.202 0.678 0.197 0.617 0.116 0.331 0.031 0.069 0.027 0.317 0.049 0.348 0.077 0.161 0.057 0.100 
25.0 19.0 0.394 0.258 0.148 0.038 0.114 0.460 0.147 0.568 0.117 0.463 0.067 0.195 0.040 0.070 0.015 0.229 0.037 0.245 0.061 0.133 
26.0 19.0 0.398 0.459 0.200 0.293 0.050 0.125 0.081 0.364 0.076 0.420 0.061 0.303 0.052 0.134 0.035 0.019 0.010 0.118 0.018 0.137 
27.0 19.0 0.372 0.646 0.215 0.537 0.048 0.270 0.033 0.084 0.029 0.227 0.027 0.231 0.034 0.169 0.036 0.090 0.031 0.021 0.017 0.028 
28.0 19.0 0.322 0.681 0.196 0.620 0.051 0.462 0.016 0.132 0.007 0.035 0.003 0.092 0.005 0.092 0.012 0.069 0.020 0.048 0.019 0.025 
29.0 19.0 0.270 0.573 0.166 0.542 0.042 0.457 0.007 0.189 0.005 0.054 0.010 0.008 0.009 0.026 0.004 0.027 0.003 0.027 0.010 0.018 
30.0 19.0 0.229 0.423 0.140 0.406 0.032 0.354 0.005 0.163 0.005 0.069 0.005 0.017 0.008 0.003 0.006 0.010 0.004 0.008 0.000 0.002 

1.0 20.0 0.067 0.169 0.036 0.144 0.085 0.086 0.068 0.002 0.030 0.026 0.002 0.026 0.016 0.013 0.014 0.005 0.011 0.006 0.006 0.001 
2.0 20.0 0.065 0.190 0.061 0.152 0.101 0.063 0.063 0.029 0.010 0.046 0.029 0.033 0.038 0.011 0.026 0.004 0.014 0.015 0.006 0.008 
3.0 20.0 0.083 0.223 0.063 0.160 0.094 0.037 0.037 0.063 0.042 0.060 0.069 0.020 0.059 0.012 0.027 0.022 0.003 0.031 0.019 0.009 
4.0 20.0 0.123 0.265 0.033 0.163 0.065 0.050 0.044 0.095 0.097 0.058 0.099 0.009 0.054 0.040 0.005 0.033 0.042 0.014 0.053 0.014 
5.0 20.0 0.180 0.286 0.017 0.137 0.065 0.116 0.088 0.133 0.125 0.052 0.086 0.041 0.012 0.043 0.076 0.012 0.097 0.033 0.067 0.047 
6.0 20.0 0.231 0.250 0.060 0.075 0.092 0.209 0.100 0.161 0.111 0.042 0.035 0.049 0.097 0.021 0.146 0.043 0.102 0.056 0.008 0.029 
7.0 20.0 0.257 0.177 0.084 0.080 0.105 0.303 0.078 0.171 0.073 0.022 0.070 0.042 0.178 0.030 0.152 0.054 0.007 0.020 0.129 0.041 
8.0 20.0 0.253 0.106 0.108 0.155 0.107 0.363 0.054 0.145 0.047 0.031 0.146 0.038 0.202 0.033 0.054 0.023 0.157 0.039 0.212 0.073 
9.0 20.0 0.228 0.055 0.145 0.213 0.107 0.382 0.046 0.099 0.062 0.069 0.199 0.035 0.141 0.018 0.116 0.015 0.268 0.064 0.128 0.061 
10.0 20.0 0.194 0.039 0.189 0.251 0.102 0.375 0.044 0.036 0.102 0.115 0.201 0.040 0.006 0.010 0.256 0.025 0.221 0.064 0.096 0.010 
11.0 20.0 0.157 0.038 0.231 0.278 0.089 0.352 0.043 0.048 0.139 0.154 0.149 0.030 0.142 0.023 0.293 0.035 0.039 0.043 0.288 0.047 
12.0 20.0 0.120 0.026 0.265 0.302 0.069 0.298 0.040 0.137 0.158 0.167 0.063 0.016 0.250 0.041 0.210 0.048 0.179 0.011 0.327 0.098 
13.0 20.0 0.085 0.025 0.290 0.311 0.046 0.216 0.040 0.217 0.159 0.132 0.035 0.077 0.288 0.027 0.047 0.060 0.324 0.044 0.182 0.098 
14.0 20.0 0.053 0.022 0.304 0.308 0.039 0.129 0.048 0.265 0.143 0.063 0.127 0.113 0.253 0.024 0.135 0.051 0.335 0.094 0.078 0.046 
15.0 20.0 0.026 0.037 0.312 0.313 0.058 0.055 0.058 0.290 0.110 0.026 0.196 0.121 0.155 0.066 0.275 0.032 0.202 0.101 0.308 0.051 
16.0 20.0 0.028 0.064 0.311 0.331 0.088 0.074 0.076 0.286 0.065 0.115 0.237 0.090 0.018 0.108 0.331 0.052 0.022 0.081 0.379 0.123 
17.0 20.0 0.060 0.088 0.301 0.342 0.118 0.181 0.097 0.238 0.008 0.189 0.239 0.014 0.131 0.114 0.283 0.114 0.245 0.035 0.251 0.146 
18.0 20.0 0.096 0.106 0.282 0.338 0.140 0.273 0.118 0.149 0.057 0.218 0.195 0.082 0.253 0.059 0.134 0.143 0.364 0.100 0.014 0.089 
19.0 20.0 0.137 0.125 0.255 0.337 0.152 0.342 0.135 0.055 0.122 0.193 0.107 0.144 0.312 0.036 0.069 0.097 0.326 0.173 0.265 0.058 
20.0 20.0 0.183 0.140 0.222 0.338 0.153 0.404 0.139 0.053 0.169 0.124 0.023 0.159 0.273 0.121 0.247 0.012 0.133 0.157 0.360 0.157 
21.0 20.0 0.232 0.145 0.189 0.317 0.140 0.452 0.131 0.147 0.192 0.035 0.127 0.112 0.143 0.159 0.319 0.110 0.120 0.041 0.237 0.176 
22.0 20.0 0.281 0.150 0.170 0.266 0.121 0.442 0.101 0.208 0.188 0.066 0.201 0.026 0.036 0.104 0.243 0.177 0.284 0.098 0.026 0.063 
23.0 20.0 0.319 0.180 0.176 0.194 0.116 0.384 0.044 0.224 0.151 0.112 0.218 0.089 0.167 0.016 0.066 0.116 0.257 0.172 0.213 0.092 
24.0 20.0 0.334 0.256 0.192 0.131 0.140 0.281 0.037 0.197 0.081 0.105 0.177 0.106 0.219 0.110 0.100 0.026 0.088 0.094 0.206 0.144 
25.0 20.0 0.310 0.361 0.186 0.168 0.161 0.141 0.114 0.129 0.046 0.078 0.090 0.056 0.176 0.105 0.167 0.110 0.069 0.047 0.057 0.053 
26.0 20.0 0.243 0.398 0.135 0.238 0.137 0.092 0.146 0.040 0.116 0.042 0.034 0.030 0.075 0.026 0.127 0.077 0.117 0.090 0.053 0.047 
27.0 20.0 0.152 0.330 0.050 0.227 0.070 0.117 0.115 0.028 0.134 0.027 0.091 0.053 0.024 0.036 0.042 0.010 0.072 0.036 0.064 0.050 
28.0 20.0 0.080 0.216 0.029 0.155 0.036 0.077 0.046 0.024 0.090 0.010 0.091 0.033 0.061 0.044 0.018 0.038 0.014 0.014 0.030 0.008 
29.0 20.0 0.045 0.132 0.067 0.098 0.075 0.034 0.027 0.022 0.031 0.023 0.054 0.002 0.049 0.017 0.029 0.025 0.011 0.024 0.007 0.010 
30.0 20.0 0.032 0.106 0.062 0.086 0.086 0.034 0.053 0.017 0.012 0.025 0.017 0.017 0.025 0.005 0.020 0.005 0.012 0.008 0.004 0.012 

1.0 21.0 0.105 0.069 0.183 0.091 0.172 0.149 0.101 0.124 0.034 0.085 0.010 0.048 0.025 0.017 0.022 0.001 0.016 0.014 0.006 0.007 
2.0 21.0 0.155 0.151 0.234 0.183 0.190 0.254 0.084 0.177 0.012 0.100 0.053 0.028 0.059 0.012 0.039 0.034 0.021 0.033 0.003 0.020 
3.0 21.0 0.177 0.179 0.243 0.233 0.161 0.301 0.028 0.169 0.095 0.045 0.121 0.050 0.097 0.091 0.047 0.088 0.009 0.055 0.016 0.029 
4.0 21.0 0.150 0.076 0.184 0.171 0.076 0.228 0.114 0.076 0.205 0.108 0.178 0.186 0.093 0.176 0.004 0.102 0.055 0.019 0.075 0.051 
5.0 21.0 0.120 0.125 0.074 0.119 0.104 0.164 0.238 0.131 0.273 0.259 0.157 0.265 0.015 0.143 0.118 0.027 0.152 0.126 0.117 0.157 
6.0 21.0 0.162 0.287 0.064 0.184 0.210 0.187 0.299 0.211 0.239 0.306 0.041 0.183 0.183 0.058 0.251 0.243 0.183 0.260 0.035 0.133 
7.0 21.0 0.220 0.335 0.143 0.201 0.263 0.166 0.278 0.206 0.120 0.214 0.166 0.043 0.333 0.297 0.263 0.339 0.030 0.132 0.197 0.145 
8.0 21.0 0.247 0.303 0.188 0.193 0.268 0.136 0.206 0.147 0.074 0.065 0.323 0.257 0.362 0.386 0.091 0.175 0.256 0.199 0.371 0.383 
9.0 21.0 0.243 0.234 0.212 0.216 0.243 0.150 0.117 0.079 0.206 0.107 0.403 0.360 0.230 0.264 0.204 0.149 0.461 0.447 0.245 0.299 
10.0 21.0 0.220 0.170 0.232 0.265 0.210 0.181 0.045 0.036 0.319 0.210 0.377 0.334 0.032 0.019 0.457 0.392 0.390 0.393 0.147 0.071 
11.0 21.0 0.186 0.129 0.249 0.313 0.175 0.193 0.080 0.051 0.385 0.249 0.251 0.209 0.301 0.228 0.517 0.456 0.061 0.095 0.511 0.427 
12.0 21.0 0.147 0.085 0.265 0.350 0.143 0.179 0.149 0.072 0.395 0.237 0.058 0.044 0.493 0.378 0.352 0.308 0.339 0.263 0.573 0.518 
13.0 21.0 0.104 0.043 0.279 0.376 0.115 0.152 0.212 0.095 0.352 0.205 0.154 0.104 0.543 0.410 0.036 0.051 0.594 0.493 0.284 0.283 
14.0 21.0 0.061 0.030 0.288 0.394 0.088 0.108 0.263 0.127 0.261 0.156 0.336 0.232 0.438 0.337 0.304 0.234 0.576 0.493 0.191 0.128 
15.0 21.0 0.021 0.027 0.293 0.407 0.062 0.049 0.297 0.146 0.135 0.087 0.454 0.313 0.211 0.172 0.540 0.437 0.293 0.256 0.576 0.498 
16.0 21.0 0.027 0.028 0.294 0.412 0.045 0.046 0.314 0.147 0.008 0.016 0.485 0.335 0.074 0.036 0.591 0.482 0.126 0.110 0.646 0.575 
17.0 21.0 0.071 0.049 0.291 0.414 0.046 0.109 0.315 0.152 0.154 0.059 0.426 0.313 0.342 0.240 0.435 0.364 0.493 0.427 0.365 0.308 
18.0 21.0 0.117 0.072 0.286 0.407 0.066 0.161 0.295 0.162 0.283 0.147 0.282 0.230 0.518 0.396 0.123 0.107 0.637 0.561 0.112 0.116 
19.0 21.0 0.163 0.077 0.281 0.390 0.100 0.194 0.252 0.154 0.379 0.236 0.079 0.077 0.548 0.448 0.232 0.211 0.484 0.418 0.519 0.495 
20.0 21.0 0.210 0.110 0.275 0.361 0.144 0.212 0.186 0.131 0.424 0.292 0.147 0.123 0.411 0.354 0.488 0.453 0.106 0.060 0.597 0.547 
21.0 21.0 0.253 0.184 0.274 0.321 0.197 0.200 0.098 0.100 0.407 0.300 0.329 0.307 0.151 0.119 0.529 0.499 0.300 0.325 0.306 0.256 
22.0 21.0 0.286 0.267 0.277 0.280 0.257 0.162 0.029 0.055 0.325 0.237 0.425 0.420 0.145 0.181 0.337 0.304 0.496 0.513 0.138 0.198 
23.0 21.0 0.299 0.345 0.273 0.261 0.313 0.161 0.144 0.110 0.185 0.100 0.406 0.382 0.348 0.412 0.028 0.064 0.376 0.352 0.390 0.448 
24.0 21.0 0.276 0.410 0.244 0.279 0.342 0.225 0.265 0.224 0.048 0.149 0.277 0.183 0.389 0.416 0.227 0.347 0.070 0.037 0.300 0.281 
25.0 21.0 0.210 0.398 0.167 0.285 0.315 0.283 0.340 0.297 0.188 0.312 0.084 0.103 0.269 0.187 0.291 0.343 0.161 0.287 0.039 0.079 
26.0 21.0 0.126 0.231 0.038 0.193 0.211 0.231 0.322 0.256 0.288 0.349 0.110 0.276 0.075 0.083 0.185 0.113 0.191 0.214 0.115 0.201 
27.0 21.0 0.141 0.036 0.126 0.164 0.063 0.184 0.209 0.103 0.266 0.221 0.189 0.262 0.075 0.196 0.036 0.081 0.094 0.028 0.098 0.095 
28.0 21.0 0.205 0.233 0.239 0.290 0.108 0.317 0.065 0.132 0.158 0.032 0.156 0.118 0.109 0.137 0.042 0.109 0.005 0.059 0.033 0.022 
29.0 21.0 0.215 0.257 0.271 0.288 0.178 0.337 0.047 0.197 0.051 0.084 0.083 0.002 0.076 0.037 0.046 0.051 0.021 0.048 0.003 0.022 
30.0 21.0 0.174 0.167 0.239 0.189 0.183 0.241 0.088 0.162 0.013 0.097 0.028 0.043 0.037 0.012 0.028 0.018 0.019 0.011 0.008 0.016 

1.0 22.0 0.234 0.226 0.301 0.242 0.225 0.287 0.111 0.178 0.026 0.102 0.019 0.045 0.030 0.005 0.023 0.009 0.015 0.015 0.007 0.006 
2.0 22.0 0.312 0.368 0.374 0.388 0.249 0.426 0.088 0.237 0.025 0.107 0.068 0.015 0.067 0.030 0.043 0.041 0.022 0.038 0.008 0.017 
3.0 22.0 0.354 0.455 0.398 0.479 0.212 0.482 0.019 0.203 0.131 0.022 0.149 0.086 0.113 0.120 0.056 0.101 0.013 0.062 0.015 0.025 
4.0 22.0 0.325 0.374 0.331 0.393 0.091 0.326 0.165 0.057 0.275 0.204 0.227 0.260 0.117 0.214 0.012 0.117 0.053 0.025 0.073 0.042 
5.0 22.0 0.236 0.144 0.184 0.158 0.127 0.152 0.347 0.294 0.378 0.427 0.208 0.359 0.007 0.173 0.135 0.022 0.177 0.154 0.136 0.183 
6.0 22.0 0.159 0.224 0.042 0.155 0.307 0.367 0.459 0.475 0.347 0.480 0.045 0.233 0.227 0.080 0.303 0.293 0.228 0.325 0.060 0.173 
7.0 22.0 0.168 0.379 0.145 0.283 0.424 0.476 0.456 0.479 0.179 0.329 0.217 0.084 0.428 0.393 0.329 0.440 0.056 0.194 0.214 0.138 
8.0 22.0 0.205 0.425 0.238 0.320 0.467 0.448 0.362 0.364 0.075 0.099 0.439 0.380 0.465 0.530 0.119 0.255 0.293 0.220 0.446 0.476 
9.0 22.0 0.222 0.388 0.294 0.319 0.456 0.370 0.220 0.222 0.295 0.199 0.547 0.551 0.294 0.396 0.243 0.158 0.553 0.556 0.327 0.419 
10.0 22.0 0.216 0.321 0.326 0.328 0.415 0.302 0.069 0.095 0.470 0.387 0.508 0.545 0.042 0.067 0.556 0.524 0.489 0.538 0.139 0.050 
11.0 22.0 0.193 0.256 0.346 0.351 0.359 0.249 0.104 0.095 0.570 0.496 0.336 0.371 0.384 0.304 0.644 0.640 0.095 0.151 0.610 0.544 
12.0 22.0 0.159 0.189 0.357 0.377 0.297 0.197 0.237 0.186 0.583 0.507 0.076 0.107 0.635 0.560 0.448 0.454 0.409 0.354 0.715 0.675 
13.0 22.0 0.118 0.130 0.365 0.399 0.233 0.164 0.353 0.267 0.514 0.444 0.216 0.175 0.702 0.632 0.048 0.071 0.739 0.676 0.359 0.368 
14.0 22.0 0.073 0.082 0.372 0.423 0.167 0.117 0.441 0.334 0.374 0.320 0.465 0.408 0.563 0.508 0.390 0.348 0.718 0.656 0.239 0.200 
15.0 22.0 0.028 0.049 0.376 0.438 0.099 0.061 0.499 0.376 0.181 0.153 0.624 0.555 0.259 0.233 0.693 0.631 0.350 0.311 0.723 0.670 
16.0 22.0 0.031 0.026 0.382 0.444 0.038 0.038 0.520 0.387 0.039 0.032 0.659 0.587 0.122 0.109 0.746 0.679 0.190 0.189 0.798 0.727 
17.0 22.0 0.079 0.054 0.386 0.443 0.062 0.069 0.505 0.382 0.255 0.216 0.563 0.498 0.471 0.426 0.525 0.457 0.645 0.609 0.422 0.356 
18.0 22.0 0.128 0.100 0.392 0.433 0.138 0.117 0.450 0.347 0.441 0.382 0.350 0.299 0.683 0.623 0.109 0.054 0.794 0.729 0.195 0.232 
19.0 22.0 0.176 0.153 0.397 0.419 0.220 0.168 0.358 0.281 0.567 0.500 0.068 0.015 0.693 0.628 0.340 0.380 0.560 0.472 0.674 0.676 
20.0 22.0 0.220 0.226 0.400 0.392 0.306 0.209 0.230 0.184 0.612 0.537 0.233 0.289 0.492 0.415 0.634 0.651 0.062 0.045 0.720 0.656 
21.0 22.0 0.253 0.322 0.399 0.374 0.392 0.266 0.073 0.077 0.564 0.484 0.465 0.520 0.147 0.046 0.645 0.626 0.423 0.507 0.313 0.210 
22.0 22.0 0.268 0.410 0.386 0.375 0.469 0.363 0.113 0.127 0.421 0.319 0.576 0.604 0.224 0.342 0.376 0.277 0.611 0.642 0.237 0.345 
23.0 22.0 0.254 0.475 0.347 0.389 0.519 0.483 0.297 0.313 0.196 0.104 0.529 0.484 0.468 0.562 0.030 0.191 0.420 0.341 0.499 0.550 
24.0 22.0 0.207 0.472 0.264 0.379 0.512 0.562 0.447 0.484 0.083 0.257 0.332 0.191 0.496 0.493 0.315 0.465 0.037 0.138 0.330 0.251 
25.0 22.0 0.153 0.334 0.121 0.266 0.423 0.509 0.507 0.552 0.309 0.478 0.057 0.176 0.316 0.181 0.364 0.382 0.224 0.367 0.001 0.145 
26.0 22.0 0.204 0.120 0.087 0.103 0.241 0.252 0.437 0.416 0.410 0.504 0.183 0.379 0.052 0.144 0.204 0.080 0.231 0.214 0.160 0.228 
27.0 22.0 0.327 0.357 0.284 0.369 0.041 0.254 0.254 0.114 0.342 0.292 0.255 0.328 0.120 0.240 0.016 0.123 0.091 0.013 0.111 0.071 
28.0 22.0 0.396 0.520 0.405 0.535 0.175 0.499 0.060 0.183 0.185 0.030 0.189 0.133 0.139 0.148 0.062 0.130 0.008 0.069 0.025 0.029 
29.0 22.0 0.379 0.463 0.419 0.478 0.253 0.499 0.069 0.260 0.052 0.106 0.092 0.005 0.086 0.037 0.054 0.055 0.028 0.044 0.010 0.027 
30.0 22.0 0.303 0.301 0.356 0.318 0.248 0.358 0.113 0.211 0.020 0.114 0.028 0.046 0.038 0.015 0.029 0.012 0.019 0.024 0.008 0.012 

1.0 23.0 0.299 0.243 0.355 0.257 0.245 0.283 0.111 0.156 0.020 0.075 0.022 0.025 0.030 0.006 0.021 0.015 0.013 0.009 0.003 0.005 
2.0 23.0 0.389 0.372 0.435 0.385 0.269 0.388 0.087 0.193 0.027 0.067 0.066 0.002 0.061 0.030 0.039 0.029 0.021 0.024 0.006 0.008 
3.0 23.0 0.448 0.475 0.473 0.480 0.236 0.440 0.011 0.160 0.129 0.006 0.144 0.079 0.107 0.090 0.055 0.064 0.016 0.034 0.005 0.013 
4.0 23.0 0.438 0.467 0.421 0.446 0.111 0.313 0.165 0.020 0.279 0.181 0.228 0.207 0.122 0.156 0.024 0.080 0.036 0.008 0.060 0.029 
5.0 23.0 0.352 0.311 0.271 0.246 0.112 0.051 0.369 0.285 0.404 0.383 0.229 0.290 0.021 0.126 0.114 0.013 0.160 0.101 0.132 0.108 
6.0 23.0 0.234 0.184 0.084 0.016 0.330 0.345 0.515 0.493 0.394 0.440 0.067 0.188 0.210 0.062 0.296 0.208 0.231 0.216 0.080 0.125 
7.0 23.0 0.158 0.270 0.116 0.209 0.492 0.545 0.538 0.528 0.222 0.308 0.206 0.069 0.433 0.298 0.338 0.325 0.079 0.153 0.176 0.063 
8.0 23.0 0.155 0.350 0.248 0.310 0.572 0.586 0.447 0.428 0.049 0.088 0.458 0.320 0.484 0.417 0.140 0.212 0.259 0.110 0.420 0.315 
9.0 23.0 0.177 0.367 0.340 0.337 0.582 0.524 0.282 0.269 0.314 0.190 0.583 0.477 0.314 0.336 0.221 0.078 0.528 0.382 0.342 0.322 
10.0 23.0 0.186 0.331 0.397 0.326 0.541 0.429 0.089 0.116 0.523 0.380 0.547 0.492 0.032 0.092 0.540 0.381 0.494 0.415 0.084 0.012 
11.0 23.0 0.175 0.271 0.428 0.314 0.473 0.341 0.113 0.089 0.642 0.500 0.364 0.362 0.380 0.223 0.643 0.507 0.129 0.154 0.563 0.357 
12.0 23.0 0.150 0.209 0.447 0.315 0.390 0.264 0.288 0.214 0.659 0.534 0.083 0.121 0.647 0.467 0.460 0.389 0.372 0.232 0.702 0.498 
13.0 23.0 0.114 0.154 0.456 0.317 0.296 0.189 0.435 0.328 0.577 0.474 0.232 0.160 0.722 0.552 0.063 0.080 0.717 0.517 0.377 0.290 
14.0 23.0 0.071 0.094 0.461 0.314 0.197 0.122 0.544 0.409 0.409 0.335 0.502 0.394 0.578 0.450 0.382 0.278 0.709 0.515 0.213 0.136 
15.0 23.0 0.023 0.033 0.465 0.317 0.095 0.062 0.610 0.461 0.183 0.147 0.671 0.539 0.260 0.199 0.692 0.523 0.350 0.242 0.700 0.478 
16.0 23.0 0.027 0.023 0.470 0.326 0.021 0.025 0.628 0.478 0.072 0.063 0.703 0.566 0.137 0.116 0.742 0.558 0.188 0.157 0.780 0.530 
17.0 23.0 0.075 0.069 0.476 0.326 0.124 0.085 0.595 0.455 0.320 0.275 0.588 0.459 0.496 0.402 0.511 0.354 0.638 0.483 0.403 0.247 
18.0 23.0 0.121 0.129 0.479 0.315 0.234 0.159 0.512 0.384 0.524 0.444 0.348 0.237 0.706 0.553 0.087 0.002 0.772 0.549 0.208 0.207 
19.0 23.0 0.163 0.198 0.481 0.314 0.343 0.231 0.383 0.282 0.654 0.539 0.042 0.044 0.699 0.519 0.358 0.336 0.522 0.314 0.659 0.499 
20.0 23.0 0.195 0.280 0.479 0.328 0.449 0.322 0.214 0.148 0.688 0.551 0.276 0.313 0.481 0.305 0.633 0.527 0.030 0.088 0.670 0.456 
21.0 23.0 0.212 0.346 0.462 0.353 0.544 0.439 0.018 0.048 0.613 0.459 0.515 0.497 0.125 0.022 0.625 0.453 0.427 0.410 0.259 0.099 
22.0 23.0 0.208 0.395 0.421 0.372 0.614 0.557 0.204 0.223 0.430 0.273 0.617 0.533 0.248 0.311 0.348 0.153 0.584 0.446 0.252 0.284 
23.0 23.0 0.181 0.407 0.343 0.369 0.638 0.649 0.406 0.420 0.164 0.052 0.548 0.397 0.484 0.447 0.044 0.182 0.383 0.192 0.468 0.363 
24.0 23.0 0.156 0.339 0.215 0.300 0.590 0.656 0.549 0.568 0.135 0.260 0.322 0.142 0.499 0.366 0.320 0.344 0.020 0.120 0.290 0.133 
25.0 23.0 0.209 0.221 0.038 0.107 0.451 0.493 0.582 0.585 0.370 0.454 0.023 0.145 0.301 0.132 0.357 0.264 0.230 0.238 0.022 0.117 
26.0 23.0 0.340 0.296 0.195 0.183 0.227 0.145 0.471 0.399 0.449 0.457 0.207 0.304 0.031 0.101 0.186 0.052 0.219 0.132 0.157 0.138 
27.0 23.0 0.464 0.494 0.394 0.447 0.034 0.247 0.261 0.095 0.355 0.264 0.263 0.262 0.128 0.175 0.008 0.077 0.077 0.014 0.095 0.031 
28.0 23.0 0.515 0.552 0.500 0.541 0.204 0.457 0.058 0.138 0.187 0.048 0.186 0.115 0.134 0.110 0.063 0.077 0.013 0.044 0.015 0.014 
29.0 23.0 0.476 0.459 0.496 0.464 0.275 0.446 0.064 0.203 0.057 0.060 0.091 0.016 0.079 0.041 0.048 0.034 0.025 0.037 0.011 0.014 
30.0 23.0 0.388 0.318 0.423 0.326 0.267 0.334 0.107 0.175 0.009 0.077 0.032 0.020 0.036 0.005 0.025 0.006 0.016 0.017 0.007 0.011 

1.0 24.0 0.331 0.196 0.367 0.200 0.227 0.198 0.085 0.089 0.003 0.027 0.025 0.008 0.025 0.013 0.015 0.004 0.007 0.008 0.004 0.002 
2.0 24.0 0.418 0.270 0.444 0.270 0.245 0.244 0.060 0.082 0.039 0.005 0.061 0.032 0.049 0.026 0.026 0.013 0.009 0.007 0.003 0.012 
3.0 24.0 0.483 0.331 0.485 0.325 0.216 0.253 0.016 0.046 0.122 0.046 0.119 0.070 0.080 0.042 0.036 0.012 0.007 0.006 0.004 0.022 
4.0 24.0 0.493 0.370 0.453 0.339 0.108 0.194 0.156 0.049 0.246 0.130 0.186 0.110 0.092 0.048 0.017 0.007 0.027 0.011 0.037 0.024 
5.0 24.0 0.434 0.352 0.333 0.276 0.087 0.053 0.342 0.198 0.360 0.223 0.194 0.130 0.023 0.027 0.085 0.037 0.117 0.046 0.093 0.017 
6.0 24.0 0.328 0.271 0.156 0.143 0.304 0.205 0.493 0.346 0.367 0.263 0.067 0.078 0.171 0.061 0.232 0.086 0.178 0.043 0.063 0.008 
7.0 24.0 0.220 0.186 0.054 0.071 0.487 0.408 0.540 0.412 0.224 0.195 0.173 0.049 0.364 0.143 0.271 0.098 0.062 0.014 0.129 0.029 
8.0 24.0 0.146 0.174 0.201 0.183 0.597 0.519 0.471 0.375 0.020 0.052 0.403 0.176 0.412 0.178 0.111 0.055 0.198 0.046 0.309 0.063 
9.0 24.0 0.120 0.202 0.321 0.256 0.634 0.533 0.317 0.264 0.282 0.116 0.525 0.266 0.268 0.146 0.179 0.032 0.404 0.106 0.258 0.055 
10.0 24.0 0.123 0.214 0.403 0.269 0.611 0.476 0.120 0.129 0.494 0.257 0.497 0.280 0.021 0.039 0.436 0.144 0.382 0.120 0.063 0.009 
11.0 24.0 0.121 0.191 0.455 0.252 0.548 0.404 0.089 0.031 0.619 0.355 0.331 0.216 0.328 0.111 0.520 0.194 0.097 0.032 0.422 0.106 
12.0 24.0 0.107 0.154 0.487 0.240 0.460 0.334 0.280 0.152 0.641 0.394 0.072 0.074 0.557 0.237 0.369 0.149 0.297 0.100 0.531 0.135 
13.0 24.0 0.081 0.118 0.506 0.223 0.354 0.249 0.442 0.269 0.561 0.356 0.217 0.103 0.619 0.290 0.039 0.012 0.569 0.196 0.281 0.057 
14.0 24.0 0.047 0.070 0.517 0.199 0.238 0.166 0.563 0.358 0.395 0.252 0.466 0.256 0.488 0.224 0.330 0.149 0.557 0.179 0.183 0.070 
15.0 24.0 0.012 0.009 0.525 0.189 0.114 0.095 0.635 0.406 0.168 0.103 0.619 0.352 0.204 0.080 0.581 0.254 0.255 0.057 0.556 0.160 
16.0 24.0 0.039 0.043 0.532 0.205 0.024 0.020 0.651 0.424 0.088 0.069 0.640 0.361 0.147 0.101 0.610 0.246 0.183 0.110 0.599 0.144 
17.0 24.0 0.079 0.087 0.539 0.220 0.149 0.095 0.610 0.395 0.332 0.234 0.521 0.273 0.454 0.255 0.395 0.118 0.534 0.214 0.273 0.020 
18.0 24.0 0.116 0.136 0.542 0.228 0.279 0.189 0.513 0.316 0.528 0.356 0.288 0.106 0.619 0.305 0.031 0.064 0.609 0.177 0.208 0.135 
19.0 24.0 0.146 0.199 0.539 0.255 0.404 0.275 0.365 0.206 0.644 0.407 0.014 0.079 0.592 0.245 0.332 0.198 0.379 0.045 0.534 0.172 
20.0 24.0 0.163 0.252 0.525 0.302 0.519 0.376 0.177 0.074 0.659 0.386 0.286 0.234 0.382 0.101 0.535 0.225 0.029 0.115 0.496 0.089 
21.0 24.0 0.163 0.280 0.489 0.334 0.611 0.491 0.037 0.088 0.565 0.290 0.491 0.314 0.065 0.069 0.500 0.139 0.371 0.176 0.148 0.053 
22.0 24.0 0.147 0.281 0.421 0.332 0.666 0.575 0.256 0.250 0.369 0.134 0.561 0.292 0.247 0.182 0.251 0.005 0.460 0.121 0.233 0.113 
23.0 24.0 0.136 0.246 0.310 0.282 0.661 0.595 0.445 0.385 0.102 0.046 0.473 0.183 0.432 0.196 0.067 0.102 0.275 0.005 0.361 0.064 
24.0 24.0 0.184 0.211 0.149 0.167 0.577 0.513 0.558 0.446 0.173 0.205 0.250 0.040 0.417 0.133 0.282 0.114 0.019 0.052 0.197 0.017 
25.0 24.0 0.296 0.281 0.058 0.123 0.406 0.299 0.552 0.389 0.367 0.284 0.020 0.088 0.228 0.040 0.286 0.074 0.196 0.042 0.041 0.022 
26.0 24.0 0.425 0.379 0.268 0.269 0.175 0.074 0.419 0.226 0.405 0.244 0.198 0.138 0.014 0.037 0.131 0.021 0.164 0.016 0.125 0.012 
27.0 24.0 0.519 0.406 0.434 0.355 0.053 0.188 0.219 0.063 0.301 0.140 0.221 0.111 0.113 0.052 0.016 0.012 0.045 0.006 0.064 0.007 
28.0 24.0 0.536 0.357 0.506 0.340 0.199 0.249 0.046 0.046 0.156 0.050 0.149 0.063 0.102 0.041 0.048 0.011 0.013 0.006 0.007 0.010 
29.0 24.0 0.483 0.286 0.486 0.282 0.253 0.241 0.051 0.080 0.053 0.004 0.074 0.030 0.060 0.027 0.034 0.011 0.016 0.009 0.004 0.001 
30.0 24.0 0.392 0.213 0.415 0.217 0.246 0.207 0.088 0.088 0.001 0.020 0.031 0.010 0.030 0.014 0.019 0.007 0.009 0.017 0.003 0.003 

1.0 25.0 0.312 0.118 0.336 0.116 0.190 0.104 0.056 0.025 0.012 0.010 0.029 0.026 0.023 0.016 0.011 0.005 0.003 0.010 0.002 0.003 
2.0 25.0 0.384 0.132 0.392 0.128 0.194 0.085 0.030 0.005 0.046 0.040 0.053 0.044 0.034 0.019 0.014 0.005 0.003 0.007 0.002 0.023 
3.0 25.0 0.441 0.135 0.426 0.123 0.167 0.054 0.029 0.047 0.103 0.070 0.086 0.046 0.046 0.008 0.015 0.018 0.001 0.024 0.007 0.029 
4.0 25.0 0.466 0.171 0.413 0.144 0.089 0.039 0.129 0.068 0.183 0.069 0.121 0.017 0.048 0.032 0.004 0.057 0.020 0.038 0.018 0.022 
5.0 25.0 0.445 0.248 0.336 0.190 0.055 0.067 0.265 0.088 0.263 0.055 0.128 0.022 0.012 0.061 0.052 0.050 0.061 0.005 0.040 0.029 
6.0 25.0 0.379 0.300 0.200 0.196 0.235 0.104 0.395 0.135 0.283 0.052 0.055 0.038 0.109 0.050 0.136 0.013 0.096 0.071 0.032 0.083 
7.0 25.0 0.287 0.267 0.040 0.135 0.410 0.207 0.458 0.194 0.196 0.062 0.111 0.041 0.240 0.016 0.168 0.075 0.039 0.094 0.064 0.017 
8.0 25.0 0.195 0.191 0.138 0.112 0.537 0.334 0.426 0.224 0.020 0.051 0.284 0.033 0.286 0.036 0.078 0.070 0.106 0.001 0.160 0.108 
9.0 25.0 0.125 0.124 0.275 0.178 0.598 0.403 0.309 0.189 0.198 0.039 0.391 0.039 0.201 0.030 0.100 0.007 0.228 0.098 0.139 0.138 
10.0 25.0 0.088 0.105 0.379 0.232 0.597 0.405 0.141 0.112 0.385 0.090 0.387 0.057 0.012 0.009 0.269 0.055 0.227 0.111 0.018 0.027 
11.0 25.0 0.078 0.108 0.450 0.246 0.547 0.366 0.049 0.025 0.504 0.148 0.273 0.062 0.209 0.012 0.336 0.071 0.073 0.047 0.216 0.105 
12.0 25.0 0.072 0.096 0.496 0.248 0.464 0.312 0.231 0.074 0.538 0.187 0.080 0.034 0.383 0.023 0.254 0.048 0.161 0.036 0.291 0.148 
13.0 25.0 0.059 0.079 0.525 0.242 0.358 0.243 0.388 0.167 0.480 0.183 0.146 0.024 0.441 0.031 0.047 0.015 0.333 0.093 0.172 0.102 
14.0 25.0 0.036 0.050 0.543 0.235 0.237 0.160 0.507 0.235 0.342 0.135 0.346 0.079 0.359 0.028 0.198 0.012 0.341 0.105 0.081 0.016 
15.0 25.0 0.009 0.012 0.554 0.232 0.106 0.077 0.577 0.279 0.149 0.055 0.474 0.115 0.160 0.009 0.373 0.035 0.167 0.073 0.301 0.121 
16.0 25.0 0.022 0.025 0.560 0.237 0.034 0.023 0.591 0.291 0.070 0.041 0.494 0.116 0.092 0.030 0.399 0.048 0.100 0.009 0.334 0.157 
17.0 25.0 0.052 0.060 0.561 0.250 0.169 0.117 0.549 0.262 0.280 0.129 0.402 0.075 0.315 0.045 0.261 0.063 0.314 0.065 0.154 0.116 
18.0 25.0 0.076 0.090 0.557 0.258 0.302 0.208 0.453 0.197 0.445 0.187 0.219 0.023 0.433 0.033 0.023 0.053 0.360 0.122 0.114 0.014 
19.0 25.0 0.092 0.121 0.542 0.275 0.426 0.292 0.309 0.110 0.538 0.198 0.008 0.055 0.410 0.031 0.210 0.014 0.219 0.116 0.287 0.130 
20.0 25.0 0.099 0.141 0.511 0.289 0.532 0.367 0.130 0.030 0.541 0.166 0.223 0.085 0.260 0.053 0.336 0.056 0.021 0.038 0.256 0.179 
21.0 25.0 0.098 0.142 0.456 0.285 0.607 0.434 0.066 0.111 0.451 0.103 0.373 0.076 0.039 0.052 0.309 0.098 0.209 0.073 0.071 0.081 
22.0 25.0 0.112 0.140 0.365 0.245 0.639 0.450 0.256 0.197 0.280 0.038 0.416 0.037 0.170 0.013 0.153 0.068 0.252 0.141 0.118 0.073 
23.0 25.0 0.168 0.181 0.236 0.171 0.608 0.401 0.406 0.240 0.064 0.067 0.340 0.016 0.286 0.042 0.038 0.019 0.150 0.093 0.176 0.168 
24.0 25.0 0.262 0.270 0.067 0.139 0.503 0.275 0.479 0.222 0.148 0.093 0.174 0.037 0.270 0.051 0.163 0.094 0.011 0.035 0.094 0.085 
25.0 25.0 0.370 0.341 0.121 0.210 0.334 0.140 0.450 0.141 0.279 0.058 0.022 0.028 0.145 0.024 0.163 0.079 0.098 0.104 0.016 0.069 
26.0 25.0 0.461 0.320 0.292 0.239 0.136 0.108 0.333 0.082 0.293 0.032 0.124 0.038 0.018 0.049 0.076 0.006 0.081 0.053 0.054 0.071 
27.0 25.0 0.507 0.221 0.406 0.179 0.037 0.068 0.183 0.053 0.219 0.035 0.136 0.027 0.056 0.060 0.009 0.045 0.026 0.032 0.027 0.008 
28.0 25.0 0.499 0.139 0.446 0.118 0.144 0.033 0.061 0.051 0.129 0.056 0.099 0.025 0.054 0.021 0.016 0.030 0.001 0.034 0.005 0.024 
29.0 25.0 0.449 0.115 0.429 0.108 0.189 0.048 0.013 0.030 0.062 0.048 0.060 0.041 0.039 0.011 0.015 0.003 0.003 0.011 0.001 0.023 
30.0 25.0 0.379 0.112 0.377 0.108 0.194 0.075 0.048 0.004 0.021 0.025 0.033 0.027 0.024 0.014 0.011 0.012 0.004 0.003 0.002 0.006 

1.0 26.0 0.284 0.052 0.286 0.054 0.134 0.021 0.018 0.018 0.028 0.030 0.030 0.025 0.017 0.013 0.005 0.007 0.002 0.002 0.003 0.004 
2.0 26.0 0.335 0.029 0.319 0.025 0.123 0.022 0.016 0.058 0.058 0.056 0.044 0.034 0.019 0.013 0.002 0.008 0.006 0.010 0.007 0.009 
3.0 26.0 0.375 0.009 0.334 0.014 0.090 0.075 0.064 0.091 0.093 0.066 0.054 0.021 0.013 0.012 0.009 0.029 0.014 0.030 0.011 0.012 
4.0 26.0 0.402 0.029 0.326 0.022 0.034 0.080 0.125 0.078 0.125 0.024 0.050 0.038 0.009 0.063 0.028 0.055 0.022 0.028 0.010 0.010 
5.0 26.0 0.411 0.106 0.286 0.066 0.063 0.024 0.199 0.028 0.147 0.060 0.031 0.107 0.038 0.093 0.041 0.042 0.015 0.016 0.010 0.056 
6.0 26.0 0.392 0.214 0.202 0.142 0.184 0.076 0.275 0.057 0.148 0.102 0.013 0.107 0.074 0.037 0.046 0.057 0.004 0.102 0.030 0.097 
7.0 26.0 0.341 0.265 0.077 0.155 0.320 0.100 0.323 0.037 0.099 0.074 0.085 0.040 0.108 0.076 0.029 0.147 0.034 0.121 0.032 0.015 
8.0 26.0 0.268 0.243 0.069 0.112 0.436 0.138 0.313 0.034 0.018 0.041 0.166 0.055 0.111 0.148 0.017 0.133 0.053 0.015 0.008 0.146 
9.0 26.0 0.194 0.183 0.204 0.099 0.506 0.202 0.238 0.056 0.141 0.035 0.218 0.102 0.066 0.143 0.066 0.019 0.049 0.159 0.029 0.194 
10.0 26.0 0.131 0.116 0.316 0.139 0.523 0.239 0.115 0.052 0.266 0.033 0.213 0.113 0.026 0.069 0.107 0.123 0.028 0.214 0.044 0.050 
11.0 26.0 0.085 0.062 0.402 0.181 0.494 0.239 0.033 0.028 0.350 0.029 0.143 0.086 0.124 0.035 0.114 0.197 0.021 0.116 0.046 0.154 
12.0 26.0 0.055 0.033 0.463 0.205 0.427 0.214 0.183 0.032 0.374 0.028 0.025 0.044 0.200 0.115 0.067 0.168 0.073 0.060 0.031 0.257 
13.0 26.0 0.037 0.018 0.505 0.218 0.333 0.176 0.313 0.070 0.329 0.024 0.111 0.011 0.217 0.150 0.019 0.067 0.099 0.205 0.012 0.176 
14.0 26.0 0.026 0.009 0.534 0.229 0.220 0.121 0.412 0.107 0.227 0.021 0.230 0.040 0.160 0.135 0.110 0.061 0.078 0.235 0.055 0.014 
15.0 26.0 0.026 0.017 0.552 0.242 0.095 0.052 0.469 0.130 0.082 0.026 0.300 0.064 0.047 0.083 0.167 0.165 0.007 0.145 0.074 0.212 
16.0 26.0 0.038 0.032 0.561 0.247 0.040 0.031 0.476 0.130 0.080 0.039 0.298 0.085 0.086 0.008 0.151 0.208 0.075 0.024 0.041 0.272 
17.0 26.0 0.050 0.050 0.561 0.252 0.170 0.101 0.433 0.107 0.229 0.046 0.225 0.092 0.190 0.076 0.070 0.164 0.113 0.185 0.025 0.151 
18.0 26.0 0.060 0.061 0.550 0.256 0.294 0.168 0.344 0.070 0.340 0.043 0.099 0.078 0.229 0.144 0.035 0.052 0.093 0.249 0.065 0.055 
19.0 26.0 0.063 0.070 0.524 0.254 0.405 0.227 0.217 0.040 0.391 0.026 0.045 0.042 0.191 0.165 0.117 0.090 0.022 0.172 0.056 0.241 
20.0 26.0 0.068 0.079 0.478 0.241 0.492 0.269 0.067 0.065 0.373 0.036 0.168 0.017 0.095 0.132 0.138 0.191 0.045 0.004 0.012 0.238 
21.0 26.0 0.091 0.098 0.405 0.207 0.544 0.281 0.095 0.096 0.290 0.065 0.239 0.079 0.019 0.038 0.097 0.197 0.070 0.172 0.030 0.067 
22.0 26.0 0.146 0.153 0.298 0.153 0.548 0.253 0.234 0.106 0.158 0.075 0.239 0.122 0.103 0.082 0.030 0.088 0.046 0.223 0.024 0.136 
23.0 26.0 0.227 0.236 0.160 0.125 0.495 0.181 0.328 0.081 0.026 0.058 0.176 0.115 0.131 0.156 0.028 0.067 0.015 0.105 0.007 0.202 
24.0 26.0 0.318 0.294 0.010 0.170 0.383 0.118 0.353 0.036 0.113 0.030 0.082 0.056 0.104 0.137 0.045 0.159 0.012 0.057 0.007 0.079 
25.0 26.0 0.395 0.280 0.154 0.192 0.235 0.126 0.306 0.077 0.167 0.088 0.017 0.053 0.057 0.038 0.038 0.126 0.006 0.132 0.013 0.075 
26.0 26.0 0.435 0.184 0.269 0.128 0.091 0.081 0.218 0.071 0.159 0.108 0.042 0.115 0.021 0.071 0.028 0.012 0.006 0.066 0.015 0.082 
27.0 26.0 0.435 0.064 0.327 0.031 0.018 0.030 0.132 0.026 0.126 0.044 0.050 0.083 0.004 0.089 0.021 0.054 0.012 0.020 0.002 0.015 
28.0 26.0 0.407 0.024 0.341 0.034 0.080 0.089 0.070 0.082 0.093 0.039 0.050 0.008 0.010 0.040 0.012 0.040 0.014 0.030 0.006 0.026 
29.0 26.0 0.368 0.003 0.331 0.011 0.116 0.063 0.024 0.076 0.063 0.058 0.043 0.025 0.017 0.005 0.002 0.009 0.006 0.016 0.009 0.021 
30.0 26.0 0.318 0.032 0.304 0.028 0.134 0.011 0.014 0.038 0.035 0.041 0.033 0.030 0.019 0.010 0.004 0.006 0.001 0.004 0.003 0.011 

1.0 27.0 0.240 0.017 0.230 0.013 0.087 0.015 0.012 0.035 0.039 0.032 0.029 0.019 0.012 0.006 0.001 0.006 0.004 0.004 0.005 0.009 
2.0 27.0 0.271 0.011 0.241 0.017 0.065 0.055 0.042 0.059 0.060 0.044 0.033 0.020 0.008 0.003 0.007 0.011 0.008 0.011 0.008 0.010 
3.0 27.0 0.295 0.037 0.240 0.048 0.034 0.098 0.078 0.076 0.076 0.039 0.029 0.001 0.008 0.020 0.020 0.026 0.017 0.025 0.013 0.004 
4.0 27.0 0.318 0.052 0.232 0.057 0.027 0.098 0.111 0.056 0.076 0.004 0.006 0.042 0.037 0.053 0.039 0.040 0.022 0.017 0.006 0.014 
5.0 27.0 0.343 0.043 0.215 0.032 0.067 0.045 0.135 0.008 0.060 0.071 0.031 0.089 0.059 0.066 0.033 0.018 0.009 0.022 0.029 0.032 
6.0 27.0 0.357 0.102 0.173 0.062 0.132 0.038 0.164 0.075 0.045 0.121 0.051 0.094 0.049 0.018 0.010 0.047 0.056 0.073 0.060 0.053 
7.0 27.0 0.343 0.175 0.091 0.108 0.223 0.084 0.192 0.091 0.022 0.109 0.060 0.030 0.019 0.066 0.057 0.104 0.071 0.070 0.014 0.006 
8.0 27.0 0.299 0.202 0.021 0.105 0.316 0.072 0.197 0.068 0.020 0.057 0.069 0.057 0.013 0.134 0.064 0.099 0.016 0.008 0.076 0.084 
9.0 27.0 0.238 0.183 0.142 0.076 0.386 0.059 0.164 0.029 0.079 0.019 0.077 0.127 0.026 0.135 0.031 0.013 0.063 0.111 0.117 0.122 
10.0 27.0 0.177 0.141 0.253 0.072 0.416 0.083 0.092 0.019 0.144 0.060 0.074 0.149 0.032 0.069 0.014 0.105 0.096 0.163 0.048 0.050 
11.0 27.0 0.124 0.094 0.345 0.098 0.406 0.105 0.013 0.019 0.196 0.091 0.053 0.126 0.038 0.036 0.041 0.174 0.064 0.091 0.067 0.101 
12.0 27.0 0.083 0.056 0.415 0.130 0.361 0.101 0.115 0.021 0.216 0.103 0.011 0.061 0.042 0.129 0.045 0.160 0.006 0.038 0.133 0.179 
13.0 27.0 0.053 0.034 0.465 0.147 0.286 0.089 0.212 0.023 0.197 0.090 0.046 0.015 0.040 0.172 0.031 0.062 0.068 0.166 0.103 0.135 
14.0 27.0 0.033 0.021 0.500 0.166 0.191 0.063 0.289 0.021 0.141 0.067 0.096 0.082 0.026 0.154 0.010 0.060 0.089 0.195 0.006 0.013 
15.0 27.0 0.020 0.008 0.520 0.175 0.083 0.023 0.333 0.021 0.056 0.040 0.126 0.127 0.001 0.085 0.013 0.162 0.065 0.114 0.097 0.165 
16.0 27.0 0.015 0.005 0.528 0.179 0.033 0.023 0.341 0.022 0.040 0.007 0.126 0.146 0.026 0.015 0.030 0.193 0.008 0.033 0.139 0.204 
17.0 27.0 0.020 0.012 0.522 0.175 0.145 0.057 0.309 0.030 0.129 0.032 0.093 0.127 0.042 0.108 0.036 0.137 0.057 0.164 0.094 0.116 
18.0 27.0 0.033 0.021 0.502 0.169 0.250 0.092 0.242 0.036 0.193 0.071 0.040 0.074 0.040 0.170 0.023 0.021 0.094 0.198 0.017 0.047 
19.0 27.0 0.056 0.042 0.465 0.152 0.339 0.117 0.149 0.045 0.219 0.100 0.020 0.003 0.023 0.170 0.005 0.107 0.079 0.126 0.117 0.168 
20.0 27.0 0.092 0.078 0.408 0.127 0.403 0.119 0.045 0.048 0.205 0.115 0.063 0.080 0.008 0.110 0.037 0.182 0.013 0.015 0.137 0.153 
21.0 27.0 0.143 0.125 0.326 0.089 0.433 0.101 0.070 0.035 0.156 0.108 0.081 0.147 0.013 0.003 0.048 0.163 0.063 0.132 0.057 0.040 
22.0 27.0 0.208 0.177 0.220 0.073 0.421 0.064 0.154 0.013 0.086 0.071 0.073 0.156 0.009 0.102 0.030 0.061 0.098 0.157 0.066 0.094 
23.0 27.0 0.280 0.223 0.094 0.108 0.363 0.066 0.202 0.046 0.026 0.020 0.053 0.114 0.015 0.142 0.023 0.056 0.057 0.071 0.114 0.134 
24.0 27.0 0.344 0.224 0.039 0.138 0.271 0.107 0.204 0.100 0.032 0.070 0.038 0.032 0.021 0.116 0.058 0.119 0.027 0.046 0.056 0.055 
25.0 27.0 0.382 0.169 0.144 0.109 0.167 0.103 0.173 0.118 0.044 0.124 0.033 0.057 0.014 0.034 0.048 0.083 0.070 0.085 0.033 0.020 
26.0 27.0 0.383 0.083 0.209 0.042 0.082 0.027 0.132 0.072 0.046 0.115 0.035 0.101 0.040 0.041 0.005 0.018 0.042 0.048 0.056 0.041 
27.0 27.0 0.356 0.051 0.232 0.049 0.034 0.066 0.105 0.009 0.054 0.054 0.020 0.079 0.046 0.067 0.032 0.030 0.006 0.001 0.019 0.012 
28.0 27.0 0.324 0.059 0.238 0.072 0.023 0.108 0.084 0.065 0.065 0.010 0.011 0.028 0.024 0.040 0.029 0.036 0.019 0.010 0.005 0.019 
29.0 27.0 0.297 0.037 0.239 0.048 0.046 0.089 0.055 0.071 0.060 0.040 0.027 0.007 0.001 0.012 0.013 0.016 0.012 0.015 0.006 0.021 
30.0 27.0 0.269 0.007 0.234 0.016 0.070 0.050 0.025 0.052 0.044 0.040 0.027 0.016 0.009 0.001 0.003 0.006 0.004 0.011 0.003 0.011 

1.0 28.0 0.202 0.003 0.174 0.008 0.041 0.032 0.032 0.034 0.040 0.023 0.021 0.006 0.005 0.004 0.003 0.005 0.006 0.006 0.004 0.006 
2.0 28.0 0.221 0.023 0.172 0.031 0.019 0.060 0.059 0.048 0.054 0.024 0.020 0.003 0.004 0.003 0.011 0.011 0.011 0.011 0.004 0.006 
3.0 28.0 0.234 0.045 0.161 0.053 0.032 0.081 0.085 0.047 0.055 0.009 0.005 0.018 0.022 0.018 0.024 0.019 0.016 0.007 0.003 0.007 
4.0 28.0 0.251 0.051 0.148 0.060 0.063 0.080 0.098 0.028 0.035 0.022 0.029 0.042 0.050 0.027 0.036 0.010 0.013 0.008 0.005 0.002 
5.0 28.0 0.278 0.048 0.139 0.048 0.086 0.047 0.092 0.011 0.011 0.059 0.068 0.058 0.063 0.023 0.021 0.009 0.018 0.025 0.038 0.016 
6.0 28.0 0.307 0.050 0.120 0.025 0.114 0.005 0.084 0.060 0.041 0.089 0.080 0.056 0.031 0.007 0.037 0.029 0.069 0.030 0.060 0.004 
7.0 28.0 0.316 0.087 0.073 0.045 0.160 0.054 0.083 0.091 0.054 0.086 0.055 0.019 0.034 0.050 0.096 0.045 0.079 0.021 0.011 0.023 
8.0 28.0 0.300 0.123 0.004 0.065 0.217 0.073 0.081 0.092 0.056 0.055 0.019 0.032 0.088 0.080 0.095 0.045 0.001 0.017 0.099 0.043 
9.0 28.0 0.264 0.134 0.096 0.059 0.267 0.059 0.064 0.072 0.062 0.008 0.024 0.085 0.098 0.082 0.025 0.007 0.106 0.054 0.140 0.038 
10.0 28.0 0.217 0.122 0.191 0.039 0.295 0.034 0.027 0.047 0.073 0.048 0.040 0.112 0.064 0.043 0.066 0.061 0.155 0.069 0.055 0.012 
11.0 28.0 0.171 0.096 0.277 0.035 0.294 0.015 0.028 0.019 0.082 0.089 0.045 0.104 0.011 0.019 0.127 0.099 0.100 0.036 0.101 0.040 
12.0 28.0 0.129 0.071 0.347 0.054 0.264 0.009 0.089 0.012 0.080 0.113 0.042 0.058 0.047 0.085 0.124 0.091 0.024 0.031 0.195 0.071 
13.0 28.0 0.094 0.048 0.401 0.074 0.209 0.009 0.147 0.031 0.065 0.108 0.036 0.008 0.078 0.120 0.064 0.039 0.135 0.088 0.150 0.044 
14.0 28.0 0.067 0.032 0.439 0.088 0.137 0.005 0.191 0.045 0.036 0.088 0.027 0.075 0.083 0.110 0.023 0.042 0.173 0.102 0.004 0.018 
15.0 28.0 0.044 0.017 0.462 0.099 0.051 0.010 0.215 0.059 0.009 0.049 0.017 0.118 0.062 0.059 0.099 0.104 0.116 0.061 0.151 0.079 
16.0 28.0 0.025 0.007 0.470 0.100 0.041 0.024 0.214 0.066 0.046 0.005 0.013 0.129 0.021 0.016 0.132 0.120 0.005 0.022 0.208 0.091 
17.0 28.0 0.020 0.012 0.463 0.098 0.130 0.033 0.187 0.070 0.079 0.043 0.023 0.110 0.029 0.087 0.108 0.077 0.126 0.089 0.126 0.045 
18.0 28.0 0.040 0.029 0.439 0.089 0.210 0.042 0.138 0.065 0.097 0.088 0.030 0.061 0.068 0.129 0.038 0.001 0.176 0.100 0.038 0.024 
19.0 28.0 0.075 0.055 0.396 0.069 0.272 0.038 0.075 0.057 0.095 0.114 0.028 0.009 0.085 0.113 0.053 0.071 0.128 0.050 0.173 0.073 
20.0 28.0 0.120 0.088 0.333 0.049 0.311 0.022 0.023 0.035 0.076 0.121 0.012 0.075 0.067 0.065 0.118 0.107 0.010 0.024 0.183 0.059 
21.0 28.0 0.174 0.121 0.252 0.044 0.321 0.020 0.059 0.009 0.051 0.093 0.012 0.112 0.018 0.008 0.121 0.087 0.109 0.070 0.065 0.003 
22.0 28.0 0.234 0.154 0.153 0.071 0.296 0.055 0.097 0.040 0.030 0.046 0.031 0.112 0.045 0.070 0.058 0.027 0.145 0.063 0.085 0.047 
23.0 28.0 0.289 0.162 0.051 0.091 0.243 0.093 0.108 0.080 0.019 0.013 0.032 0.072 0.084 0.088 0.033 0.028 0.078 0.025 0.136 0.048 
24.0 28.0 0.328 0.135 0.054 0.087 0.173 0.102 0.095 0.104 0.014 0.065 0.013 0.016 0.076 0.065 0.094 0.049 0.029 0.009 0.066 0.032 
25.0 28.0 0.336 0.087 0.119 0.050 0.109 0.064 0.077 0.092 0.028 0.090 0.041 0.031 0.022 0.021 0.079 0.041 0.085 0.021 0.035 0.011 
26.0 28.0 0.315 0.049 0.150 0.033 0.068 0.008 0.068 0.052 0.026 0.078 0.064 0.053 0.039 0.013 0.017 0.015 0.056 0.018 0.059 0.009 
27.0 28.0 0.278 0.051 0.155 0.056 0.052 0.057 0.074 0.001 0.011 0.044 0.049 0.047 0.056 0.030 0.028 0.006 0.005 0.016 0.024 0.013 
28.0 28.0 0.248 0.050 0.156 0.060 0.038 0.078 0.078 0.033 0.037 0.009 0.014 0.028 0.035 0.026 0.031 0.014 0.016 0.015 0.003 0.007 
29.0 28.0 0.230 0.037 0.163 0.049 0.019 0.073 0.064 0.046 0.049 0.016 0.012 0.007 0.011 0.017 0.018 0.013 0.012 0.007 0.005 0.009 
30.0 28.0 0.214 0.015 0.171 0.025 0.030 0.049 0.041 0.040 0.044 0.026 0.021 0.005 0.002 0.004 0.007 0.011 0.007 0.010 0.002 0.005 

1.0 29.0 0.168 0.004 0.134 0.012 0.016 0.032 0.041 0.028 0.039 0.016 0.016 0.002 0.002 0.002 0.005 0.007 0.006 0.004 0.002 0.004 
2.0 29.0 0.177 0.021 0.123 0.028 0.020 0.048 0.061 0.030 0.043 0.010 0.010 0.006 0.008 0.007 0.011 0.005 0.010 0.005 0.003 0.006 
3.0 29.0 0.184 0.033 0.107 0.039 0.049 0.056 0.077 0.025 0.037 0.002 0.007 0.018 0.025 0.012 0.021 0.007 0.012 0.006 0.001 0.004 
4.0 29.0 0.197 0.037 0.095 0.047 0.073 0.054 0.077 0.011 0.012 0.020 0.038 0.028 0.045 0.010 0.026 0.003 0.007 0.011 0.006 0.006 
5.0 29.0 0.221 0.042 0.088 0.043 0.084 0.035 0.059 0.012 0.030 0.039 0.069 0.030 0.050 0.003 0.008 0.013 0.020 0.018 0.029 0.010 
6.0 29.0 0.251 0.040 0.080 0.030 0.091 0.008 0.037 0.038 0.066 0.050 0.076 0.021 0.018 0.015 0.039 0.019 0.059 0.006 0.039 0.009 
7.0 29.0 0.272 0.045 0.054 0.017 0.109 0.032 0.028 0.063 0.076 0.050 0.043 0.004 0.046 0.025 0.088 0.018 0.062 0.006 0.005 0.020 
8.0 29.0 0.273 0.067 0.007 0.032 0.139 0.059 0.022 0.072 0.062 0.037 0.014 0.018 0.100 0.037 0.085 0.008 0.003 0.013 0.081 0.002 
9.0 29.0 0.254 0.085 0.061 0.043 0.172 0.067 0.014 0.066 0.041 0.008 0.060 0.045 0.107 0.033 0.019 0.012 0.098 0.016 0.115 0.012 
10.0 29.0 0.221 0.090 0.137 0.038 0.196 0.060 0.000 0.050 0.026 0.030 0.083 0.064 0.063 0.022 0.075 0.024 0.142 0.014 0.044 0.002 
11.0 29.0 0.181 0.081 0.211 0.027 0.203 0.046 0.022 0.023 0.020 0.062 0.075 0.060 0.013 0.007 0.137 0.036 0.093 0.011 0.085 0.013 
12.0 29.0 0.140 0.065 0.275 0.023 0.188 0.034 0.049 0.011 0.019 0.082 0.048 0.035 0.081 0.039 0.133 0.037 0.026 0.012 0.171 0.008 
13.0 29.0 0.102 0.050 0.327 0.031 0.154 0.023 0.078 0.035 0.017 0.087 0.011 0.005 0.119 0.059 0.063 0.017 0.138 0.020 0.138 0.005 
14.0 29.0 0.067 0.031 0.364 0.040 0.105 0.017 0.103 0.055 0.015 0.068 0.030 0.045 0.115 0.053 0.038 0.015 0.175 0.031 0.002 0.011 
15.0 29.0 0.036 0.013 0.386 0.047 0.044 0.009 0.116 0.068 0.015 0.037 0.058 0.075 0.067 0.029 0.124 0.048 0.112 0.020 0.141 0.023 
16.0 29.0 0.007 0.002 0.393 0.047 0.021 0.009 0.116 0.074 0.015 0.003 0.071 0.083 0.002 0.013 0.154 0.054 0.011 0.012 0.192 0.018 
17.0 29.0 0.029 0.013 0.384 0.043 0.085 0.006 0.102 0.069 0.015 0.041 0.066 0.067 0.073 0.049 0.117 0.032 0.132 0.031 0.118 0.014 
18.0 29.0 0.064 0.033 0.359 0.035 0.141 0.007 0.078 0.060 0.014 0.071 0.043 0.034 0.118 0.068 0.028 0.004 0.177 0.030 0.032 0.002 
19.0 29.0 0.103 0.054 0.316 0.025 0.183 0.018 0.048 0.036 0.015 0.087 0.007 0.009 0.123 0.063 0.075 0.029 0.124 0.014 0.153 0.012 
20.0 29.0 0.148 0.074 0.258 0.025 0.206 0.036 0.020 0.009 0.021 0.084 0.039 0.045 0.080 0.033 0.137 0.039 0.005 0.002 0.160 0.002 
21.0 29.0 0.195 0.091 0.187 0.041 0.207 0.056 0.015 0.022 0.023 0.059 0.072 0.062 0.009 0.002 0.132 0.026 0.106 0.004 0.058 0.005 
22.0 29.0 0.240 0.101 0.108 0.055 0.188 0.076 0.023 0.052 0.018 0.022 0.083 0.059 0.069 0.024 0.062 0.013 0.137 0.014 0.068 0.005 
23.0 29.0 0.275 0.090 0.032 0.055 0.153 0.079 0.023 0.075 0.025 0.013 0.062 0.036 0.107 0.029 0.032 0.007 0.079 0.009 0.115 0.007 
24.0 29.0 0.292 0.067 0.036 0.037 0.113 0.066 0.023 0.078 0.052 0.042 0.014 0.011 0.092 0.025 0.089 0.018 0.017 0.008 0.061 0.017 
25.0 29.0 0.284 0.050 0.076 0.022 0.083 0.029 0.023 0.064 0.070 0.051 0.042 0.010 0.034 0.019 0.077 0.018 0.067 0.004 0.015 0.026 
26.0 29.0 0.257 0.049 0.091 0.034 0.071 0.015 0.029 0.035 0.061 0.046 0.071 0.022 0.027 0.005 0.027 0.018 0.051 0.009 0.043 0.011 
27.0 29.0 0.223 0.048 0.093 0.045 0.069 0.039 0.050 0.009 0.026 0.035 0.061 0.027 0.050 0.008 0.015 0.014 0.013 0.021 0.022 0.009 
28.0 29.0 0.199 0.042 0.096 0.045 0.062 0.051 0.067 0.012 0.012 0.017 0.031 0.023 0.038 0.019 0.025 0.004 0.007 0.009 0.005 0.003 
29.0 29.0 0.185 0.037 0.106 0.036 0.041 0.055 0.066 0.025 0.032 0.001 0.004 0.016 0.019 0.017 0.019 0.011 0.010 0.005 0.004 0.014 
30.0 29.0 0.178 0.023 0.119 0.025 0.017 0.044 0.050 0.026 0.036 0.011 0.009 0.005 0.006 0.011 0.010 0.009 0.005 0.003 0.002 0.010 

1.0 30.0 0.142 0.011 0.097 0.013 0.014 0.028 0.043 0.019 0.030 0.006 0.008 0.003 0.004 0.002 0.006 0.002 0.003 0.006 0.003 0.006 
2.0 30.0 0.147 0.020 0.083 0.025 0.039 0.037 0.059 0.020 0.030 0.004 0.001 0.007 0.011 0.007 0.010 0.006 0.005 0.004 0.007 0.007 
3.0 30.0 0.151 0.026 0.068 0.031 0.064 0.039 0.066 0.013 0.018 0.010 0.018 0.016 0.025 0.006 0.016 0.007 0.007 0.009 0.001 0.003 
4.0 30.0 0.160 0.032 0.055 0.034 0.082 0.034 0.059 0.001 0.009 0.020 0.042 0.018 0.037 0.003 0.013 0.006 0.003 0.009 0.007 0.009 
5.0 30.0 0.179 0.034 0.049 0.034 0.087 0.026 0.035 0.013 0.047 0.028 0.064 0.015 0.033 0.009 0.003 0.014 0.019 0.004 0.019 0.004 
6.0 30.0 0.204 0.036 0.042 0.029 0.083 0.010 0.013 0.028 0.079 0.029 0.063 0.002 0.003 0.015 0.040 0.011 0.043 0.006 0.022 0.007 
7.0 30.0 0.227 0.032 0.025 0.017 0.083 0.014 0.028 0.042 0.087 0.024 0.030 0.007 0.050 0.018 0.070 0.004 0.040 0.022 0.010 0.006 
8.0 30.0 0.237 0.034 0.008 0.006 0.093 0.038 0.040 0.051 0.069 0.017 0.024 0.017 0.092 0.013 0.062 0.013 0.011 0.021 0.059 0.004 
9.0 30.0 0.230 0.042 0.052 0.018 0.105 0.052 0.041 0.050 0.037 0.005 0.073 0.025 0.096 0.007 0.007 0.018 0.079 0.008 0.077 0.019 
10.0 30.0 0.211 0.049 0.106 0.023 0.117 0.056 0.040 0.040 0.015 0.023 0.099 0.032 0.054 0.002 0.068 0.010 0.105 0.011 0.028 0.018 
11.0 30.0 0.182 0.051 0.163 0.024 0.119 0.055 0.041 0.021 0.037 0.039 0.092 0.027 0.017 0.007 0.121 0.010 0.067 0.007 0.067 0.004 
12.0 30.0 0.149 0.044 0.215 0.019 0.109 0.047 0.045 0.009 0.054 0.054 0.059 0.015 0.086 0.017 0.115 0.008 0.026 0.009 0.123 0.019 
13.0 30.0 0.114 0.034 0.259 0.017 0.087 0.040 0.051 0.027 0.060 0.056 0.010 0.003 0.125 0.025 0.051 0.008 0.115 0.001 0.098 0.014 
14.0 30.0 0.079 0.023 0.292 0.020 0.054 0.028 0.054 0.045 0.055 0.047 0.043 0.026 0.119 0.021 0.037 0.006 0.142 0.002 0.006 0.009 
15.0 30.0 0.045 0.010 0.311 0.022 0.016 0.022 0.055 0.058 0.041 0.023 0.082 0.043 0.072 0.006 0.114 0.018 0.089 0.010 0.113 0.009 
16.0 30.0 0.013 0.002 0.316 0.023 0.031 0.011 0.050 0.065 0.020 0.005 0.099 0.045 0.004 0.015 0.141 0.017 0.012 0.011 0.146 0.009 
17.0 30.0 0.028 0.017 0.306 0.021 0.071 0.005 0.041 0.064 0.006 0.029 0.090 0.035 0.076 0.024 0.104 0.006 0.110 0.007 0.086 0.005 
18.0 30.0 0.067 0.034 0.282 0.020 0.105 0.016 0.030 0.046 0.029 0.051 0.056 0.016 0.121 0.033 0.023 0.008 0.143 0.002 0.028 0.006 
19.0 30.0 0.107 0.047 0.243 0.026 0.128 0.032 0.022 0.028 0.047 0.055 0.007 0.010 0.123 0.024 0.068 0.011 0.097 0.004 0.116 0.016 
20.0 30.0 0.149 0.060 0.193 0.033 0.137 0.051 0.015 0.004 0.055 0.050 0.046 0.026 0.078 0.009 0.120 0.007 0.002 0.005 0.119 0.016 
21.0 30.0 0.190 0.067 0.133 0.039 0.131 0.063 0.008 0.025 0.047 0.033 0.084 0.030 0.008 0.003 0.112 0.001 0.084 0.011 0.041 0.004 
22.0 30.0 0.223 0.063 0.071 0.042 0.113 0.069 0.006 0.042 0.023 0.012 0.092 0.027 0.061 0.006 0.052 0.006 0.107 0.012 0.048 0.013 
23.0 30.0 0.245 0.052 0.019 0.033 0.089 0.060 0.021 0.053 0.021 0.010 0.067 0.017 0.095 0.006 0.023 0.007 0.062 0.008 0.080 0.019 
24.0 30.0 0.248 0.040 0.028 0.013 0.069 0.041 0.031 0.052 0.055 0.021 0.018 0.011 0.081 0.007 0.067 0.010 0.006 0.005 0.048 0.003 
25.0 30.0 0.233 0.038 0.050 0.017 0.058 0.014 0.026 0.038 0.074 0.027 0.033 0.002 0.034 0.008 0.061 0.001 0.046 0.006 0.004 0.014 
26.0 30.0 0.206 0.038 0.056 0.030 0.060 0.011 0.012 0.024 0.066 0.025 0.059 0.006 0.014 0.004 0.027 0.006 0.039 0.009 0.022 0.014 
27.0 30.0 0.178 0.035 0.057 0.034 0.067 0.026 0.031 0.009 0.036 0.022 0.055 0.011 0.036 0.002 0.005 0.013 0.015 0.004 0.018 0.007 
28.0 30.0 0.158 0.032 0.061 0.032 0.065 0.033 0.052 0.002 0.003 0.018 0.033 0.014 0.032 0.009 0.016 0.004 0.001 0.010 0.005 0.007 
29.0 30.0 0.149 0.025 0.070 0.028 0.051 0.037 0.057 0.012 0.020 0.008 0.011 0.012 0.020 0.009 0.014 0.003 0.005 0.008 0.003 0.001 
30.0 30.0 0.145 0.019 0.085 0.021 0.028 0.034 0.050 0.015 0.028 0.002 0.003 0.004 0.009 0.009 0.009 0.009 0.006 0.005 0.003 0.003 



==> pics/SML.csv <==
x y 1M5 1M8 2M5 2M8 3M5 3M8 4M5 4M8 5M5 5M8 6M5 6M8 7M5 7M8 8M5 8M8 9M5 9M8 10M5 10M8 
1.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
4.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
5.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
6.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
7.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
8.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
9.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
10.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
11.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
12.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
13.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
14.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
15.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
16.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
17.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
18.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
19.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
20.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
21.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
22.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
23.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
24.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
25.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
26.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
27.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
28.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
29.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 1.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 2.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 2.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 2.0 0.374 0.026 0.135 0.048 0.068 0.079 0.112 0.046 0.072 0.000 0.004 0.035 0.030 0.041 0.027 0.023 0.012 0.002 0.003 0.011 
4.0 2.0 0.350 0.026 0.093 0.048 0.119 0.067 0.131 0.018 0.058 0.041 0.023 0.063 0.049 0.047 0.028 0.008 0.001 0.022 0.018 0.029 
5.0 2.0 0.317 0.004 0.043 0.028 0.168 0.034 0.138 0.023 0.029 0.081 0.053 0.072 0.057 0.022 0.010 0.032 0.027 0.053 0.033 0.034 
6.0 2.0 0.276 0.028 0.011 0.000 0.212 0.004 0.132 0.060 0.009 0.096 0.075 0.046 0.042 0.033 0.022 0.075 0.048 0.057 0.023 0.001 
7.0 2.0 0.230 0.055 0.070 0.021 0.248 0.031 0.114 0.077 0.049 0.078 0.082 0.010 0.012 0.090 0.050 0.084 0.040 0.010 0.015 0.060 
8.0 2.0 0.182 0.067 0.129 0.028 0.274 0.039 0.083 0.071 0.087 0.032 0.075 0.071 0.022 0.114 0.056 0.038 0.002 0.070 0.055 0.097 
9.0 2.0 0.135 0.065 0.185 0.020 0.285 0.032 0.041 0.049 0.121 0.023 0.058 0.110 0.047 0.085 0.037 0.047 0.040 0.127 0.057 0.059 
10.0 2.0 0.094 0.054 0.235 0.004 0.279 0.017 0.012 0.021 0.145 0.069 0.033 0.112 0.059 0.010 0.007 0.123 0.057 0.109 0.011 0.046 
11.0 2.0 0.061 0.039 0.277 0.015 0.254 0.002 0.069 0.004 0.156 0.094 0.001 0.076 0.060 0.076 0.018 0.145 0.038 0.011 0.047 0.146 
12.0 2.0 0.036 0.025 0.309 0.033 0.212 0.007 0.126 0.023 0.148 0.097 0.034 0.017 0.054 0.138 0.028 0.094 0.001 0.111 0.069 0.156 
13.0 2.0 0.020 0.014 0.332 0.046 0.157 0.011 0.175 0.035 0.120 0.080 0.068 0.048 0.042 0.150 0.025 0.008 0.032 0.185 0.037 0.054 
14.0 2.0 0.009 0.007 0.345 0.054 0.090 0.008 0.208 0.040 0.073 0.049 0.094 0.097 0.025 0.104 0.016 0.111 0.033 0.151 0.024 0.098 
15.0 2.0 0.002 0.001 0.351 0.057 0.018 0.002 0.223 0.043 0.015 0.010 0.106 0.120 0.005 0.023 0.011 0.163 0.008 0.035 0.060 0.185 
16.0 2.0 0.005 0.004 0.349 0.056 0.055 0.005 0.217 0.042 0.045 0.030 0.101 0.111 0.016 0.066 0.013 0.143 0.022 0.097 0.046 0.152 
17.0 2.0 0.014 0.010 0.339 0.050 0.124 0.009 0.192 0.038 0.097 0.065 0.082 0.073 0.034 0.130 0.021 0.060 0.033 0.172 0.007 0.023 
18.0 2.0 0.028 0.019 0.321 0.039 0.186 0.009 0.151 0.029 0.135 0.090 0.051 0.015 0.049 0.147 0.027 0.046 0.016 0.151 0.057 0.112 
19.0 2.0 0.048 0.032 0.293 0.024 0.235 0.003 0.097 0.014 0.154 0.098 0.016 0.049 0.058 0.110 0.025 0.127 0.021 0.048 0.063 0.162 
20.0 2.0 0.077 0.046 0.257 0.006 0.270 0.009 0.039 0.008 0.153 0.085 0.018 0.100 0.061 0.032 0.007 0.144 0.053 0.071 0.018 0.101 
21.0 2.0 0.114 0.061 0.211 0.013 0.286 0.025 0.017 0.035 0.135 0.049 0.047 0.119 0.055 0.055 0.023 0.091 0.056 0.136 0.042 0.017 
22.0 2.0 0.158 0.069 0.157 0.026 0.283 0.038 0.065 0.062 0.105 0.005 0.069 0.097 0.037 0.111 0.051 0.000 0.021 0.110 0.067 0.097 
23.0 2.0 0.207 0.064 0.099 0.027 0.263 0.038 0.101 0.077 0.068 0.058 0.081 0.042 0.006 0.111 0.057 0.070 0.025 0.028 0.039 0.088 
24.0 2.0 0.254 0.043 0.040 0.012 0.231 0.019 0.124 0.071 0.029 0.091 0.080 0.021 0.028 0.064 0.038 0.085 0.048 0.040 0.006 0.029 
25.0 2.0 0.297 0.012 0.017 0.014 0.190 0.015 0.136 0.043 0.010 0.091 0.065 0.062 0.051 0.004 0.006 0.055 0.039 0.058 0.030 0.020 
26.0 2.0 0.334 0.016 0.069 0.039 0.143 0.052 0.135 0.002 0.044 0.061 0.038 0.069 0.054 0.036 0.020 0.011 0.014 0.038 0.026 0.032 
27.0 2.0 0.363 0.028 0.115 0.049 0.093 0.075 0.122 0.034 0.066 0.019 0.008 0.049 0.039 0.045 0.029 0.017 0.007 0.009 0.010 0.019 
28.0 2.0 0.383 0.018 0.153 0.040 0.043 0.075 0.099 0.053 0.073 0.015 0.014 0.020 0.019 0.032 0.023 0.023 0.014 0.008 0.002 0.004 
29.0 2.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 2.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 3.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 3.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 3.0 0.465 0.061 0.203 0.015 0.037 0.057 0.126 0.063 0.111 0.032 0.038 0.012 0.012 0.036 0.027 0.030 0.021 0.012 0.007 0.005 
4.0 3.0 0.433 0.052 0.150 0.003 0.111 0.067 0.171 0.054 0.117 0.001 0.014 0.045 0.042 0.053 0.043 0.024 0.020 0.009 0.003 0.027 
5.0 3.0 0.380 0.058 0.080 0.004 0.191 0.060 0.204 0.028 0.099 0.039 0.027 0.068 0.074 0.044 0.046 0.011 0.003 0.048 0.023 0.044 
6.0 3.0 0.313 0.070 0.000 0.010 0.268 0.048 0.216 0.001 0.053 0.064 0.080 0.060 0.095 0.002 0.028 0.061 0.029 0.068 0.039 0.020 
7.0 3.0 0.240 0.075 0.083 0.008 0.331 0.043 0.203 0.013 0.016 0.063 0.129 0.021 0.091 0.060 0.010 0.085 0.058 0.033 0.034 0.047 
8.0 3.0 0.171 0.068 0.162 0.006 0.373 0.051 0.160 0.014 0.098 0.041 0.161 0.027 0.056 0.093 0.058 0.054 0.069 0.048 0.004 0.102 
9.0 3.0 0.111 0.050 0.231 0.030 0.389 0.066 0.092 0.009 0.180 0.013 0.163 0.061 0.005 0.079 0.098 0.020 0.050 0.116 0.035 0.078 
10.0 3.0 0.063 0.030 0.289 0.056 0.378 0.078 0.006 0.005 0.245 0.009 0.128 0.069 0.081 0.026 0.113 0.093 0.005 0.112 0.064 0.027 
11.0 3.0 0.030 0.013 0.334 0.079 0.340 0.082 0.088 0.008 0.279 0.019 0.058 0.051 0.149 0.040 0.091 0.120 0.053 0.027 0.067 0.137 
12.0 3.0 0.009 0.002 0.366 0.097 0.281 0.075 0.179 0.017 0.272 0.020 0.035 0.019 0.187 0.088 0.033 0.084 0.100 0.089 0.040 0.158 
13.0 3.0 0.001 0.003 0.388 0.109 0.206 0.059 0.256 0.028 0.223 0.015 0.131 0.016 0.179 0.100 0.046 0.002 0.115 0.161 0.009 0.061 
14.0 3.0 0.003 0.003 0.401 0.115 0.117 0.035 0.307 0.037 0.136 0.008 0.204 0.042 0.119 0.070 0.116 0.082 0.083 0.135 0.058 0.089 
15.0 3.0 0.001 0.001 0.406 0.117 0.023 0.007 0.330 0.041 0.028 0.002 0.238 0.054 0.025 0.015 0.151 0.125 0.018 0.031 0.083 0.176 
16.0 3.0 0.002 0.002 0.404 0.116 0.072 0.021 0.321 0.039 0.084 0.005 0.225 0.049 0.074 0.044 0.138 0.108 0.052 0.087 0.073 0.142 
17.0 3.0 0.002 0.004 0.395 0.112 0.163 0.047 0.282 0.032 0.181 0.012 0.169 0.029 0.151 0.087 0.082 0.041 0.101 0.152 0.034 0.014 
18.0 3.0 0.004 0.001 0.378 0.103 0.245 0.068 0.217 0.022 0.250 0.018 0.082 0.001 0.186 0.096 0.004 0.046 0.109 0.127 0.017 0.117 
19.0 3.0 0.018 0.007 0.351 0.088 0.314 0.080 0.133 0.012 0.280 0.020 0.014 0.036 0.172 0.066 0.066 0.109 0.077 0.029 0.057 0.158 
20.0 3.0 0.045 0.021 0.313 0.068 0.363 0.081 0.040 0.006 0.267 0.015 0.098 0.063 0.117 0.006 0.108 0.115 0.023 0.081 0.070 0.085 
21.0 3.0 0.085 0.041 0.262 0.043 0.389 0.073 0.053 0.006 0.217 0.000 0.154 0.071 0.041 0.059 0.112 0.061 0.032 0.132 0.053 0.039 
22.0 3.0 0.139 0.061 0.198 0.017 0.387 0.058 0.132 0.012 0.140 0.027 0.170 0.049 0.031 0.097 0.081 0.023 0.066 0.092 0.016 0.111 
23.0 3.0 0.205 0.073 0.123 0.003 0.355 0.046 0.186 0.015 0.055 0.055 0.149 0.004 0.079 0.083 0.034 0.079 0.068 0.004 0.022 0.084 
24.0 3.0 0.277 0.074 0.041 0.010 0.301 0.044 0.213 0.007 0.021 0.067 0.106 0.043 0.097 0.032 0.011 0.079 0.045 0.058 0.039 0.011 
25.0 3.0 0.347 0.064 0.041 0.007 0.229 0.054 0.212 0.014 0.078 0.053 0.053 0.066 0.086 0.022 0.039 0.037 0.012 0.061 0.032 0.036 
26.0 3.0 0.407 0.054 0.117 0.003 0.150 0.064 0.188 0.041 0.109 0.019 0.005 0.058 0.058 0.050 0.045 0.008 0.012 0.028 0.013 0.036 
27.0 3.0 0.451 0.055 0.178 0.008 0.072 0.063 0.148 0.060 0.115 0.018 0.028 0.028 0.026 0.045 0.035 0.029 0.021 0.003 0.003 0.015 
28.0 3.0 0.472 0.070 0.222 0.026 0.005 0.044 0.103 0.061 0.102 0.041 0.043 0.002 0.001 0.023 0.019 0.025 0.018 0.015 0.008 0.002 
29.0 3.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 3.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 4.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 4.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 4.0 0.546 0.196 0.271 0.120 0.002 0.000 0.133 0.068 0.149 0.071 0.076 0.026 0.012 0.012 0.022 0.026 0.029 0.021 0.019 0.006 
4.0 4.0 0.507 0.175 0.209 0.090 0.094 0.045 0.205 0.093 0.179 0.067 0.061 0.001 0.026 0.039 0.055 0.037 0.045 0.013 0.017 0.012 
5.0 4.0 0.433 0.150 0.118 0.056 0.207 0.087 0.269 0.106 0.178 0.046 0.010 0.031 0.087 0.056 0.087 0.024 0.044 0.018 0.005 0.037 
6.0 4.0 0.338 0.122 0.012 0.020 0.318 0.125 0.304 0.107 0.127 0.016 0.076 0.055 0.151 0.046 0.092 0.012 0.004 0.050 0.052 0.036 
7.0 4.0 0.238 0.087 0.095 0.022 0.409 0.162 0.296 0.102 0.028 0.014 0.176 0.062 0.184 0.017 0.046 0.046 0.072 0.049 0.095 0.006 
8.0 4.0 0.148 0.048 0.193 0.067 0.467 0.194 0.242 0.087 0.103 0.043 0.255 0.058 0.154 0.014 0.052 0.053 0.148 0.008 0.087 0.057 
9.0 4.0 0.076 0.013 0.274 0.109 0.487 0.213 0.148 0.060 0.240 0.072 0.282 0.048 0.051 0.034 0.167 0.032 0.166 0.041 0.002 0.065 
10.0 4.0 0.024 0.014 0.336 0.142 0.470 0.214 0.026 0.020 0.350 0.099 0.238 0.033 0.100 0.040 0.241 0.000 0.091 0.060 0.126 0.015 
11.0 4.0 0.007 0.029 0.381 0.164 0.420 0.197 0.106 0.029 0.410 0.117 0.125 0.013 0.249 0.040 0.227 0.022 0.063 0.037 0.215 0.052 
12.0 4.0 0.022 0.033 0.412 0.178 0.344 0.165 0.231 0.080 0.404 0.119 0.033 0.015 0.342 0.036 0.112 0.027 0.222 0.008 0.187 0.078 
13.0 4.0 0.023 0.028 0.432 0.185 0.250 0.121 0.335 0.124 0.333 0.101 0.199 0.045 0.339 0.029 0.067 0.018 0.299 0.042 0.034 0.041 
14.0 4.0 0.015 0.017 0.442 0.187 0.142 0.069 0.404 0.155 0.203 0.062 0.326 0.069 0.228 0.018 0.236 0.005 0.230 0.040 0.161 0.029 
15.0 4.0 0.003 0.004 0.446 0.188 0.028 0.014 0.434 0.168 0.042 0.013 0.384 0.080 0.049 0.004 0.320 0.002 0.052 0.010 0.270 0.071 
16.0 4.0 0.010 0.011 0.445 0.188 0.086 0.042 0.423 0.163 0.125 0.039 0.362 0.076 0.143 0.011 0.288 0.001 0.147 0.027 0.228 0.054 
17.0 4.0 0.020 0.023 0.437 0.186 0.197 0.095 0.371 0.140 0.271 0.082 0.264 0.057 0.288 0.024 0.153 0.011 0.271 0.043 0.065 0.006 
18.0 4.0 0.023 0.031 0.422 0.181 0.299 0.144 0.283 0.102 0.373 0.111 0.114 0.029 0.346 0.033 0.027 0.023 0.265 0.026 0.118 0.063 
19.0 4.0 0.016 0.032 0.398 0.172 0.385 0.183 0.168 0.054 0.414 0.120 0.051 0.000 0.302 0.038 0.181 0.026 0.143 0.016 0.214 0.070 
20.0 4.0 0.006 0.023 0.361 0.154 0.450 0.209 0.038 0.003 0.388 0.110 0.192 0.024 0.176 0.041 0.250 0.013 0.025 0.055 0.180 0.018 
21.0 4.0 0.046 0.003 0.308 0.127 0.486 0.217 0.092 0.042 0.301 0.086 0.275 0.042 0.017 0.039 0.217 0.017 0.149 0.059 0.058 0.050 
22.0 4.0 0.108 0.029 0.236 0.089 0.485 0.206 0.203 0.076 0.172 0.057 0.283 0.054 0.117 0.027 0.111 0.047 0.175 0.019 0.061 0.074 
23.0 4.0 0.192 0.068 0.146 0.045 0.444 0.179 0.277 0.096 0.033 0.028 0.221 0.061 0.181 0.000 0.004 0.055 0.115 0.033 0.103 0.035 
24.0 4.0 0.288 0.105 0.041 0.001 0.366 0.144 0.305 0.105 0.084 0.001 0.126 0.060 0.174 0.033 0.076 0.031 0.032 0.055 0.077 0.019 
25.0 4.0 0.387 0.137 0.067 0.039 0.262 0.106 0.289 0.107 0.157 0.031 0.031 0.044 0.120 0.053 0.093 0.007 0.027 0.036 0.028 0.040 
26.0 4.0 0.472 0.163 0.165 0.074 0.149 0.066 0.237 0.100 0.181 0.057 0.037 0.015 0.055 0.048 0.071 0.032 0.045 0.002 0.007 0.025 
27.0 4.0 0.530 0.186 0.243 0.106 0.043 0.022 0.168 0.081 0.165 0.071 0.070 0.015 0.004 0.025 0.037 0.032 0.037 0.018 0.019 0.002 
28.0 4.0 0.552 0.204 0.291 0.133 0.041 0.022 0.099 0.052 0.128 0.066 0.074 0.033 0.022 0.000 0.010 0.018 0.020 0.018 0.015 0.009 
29.0 4.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 4.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 5.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 5.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 5.0 0.598 0.353 0.326 0.248 0.044 0.084 0.131 0.056 0.178 0.106 0.112 0.075 0.039 0.028 0.014 0.010 0.035 0.023 0.030 0.018 
4.0 5.0 0.554 0.321 0.257 0.200 0.070 0.000 0.227 0.127 0.234 0.147 0.108 0.073 0.004 0.001 0.063 0.039 0.068 0.039 0.040 0.015 
5.0 5.0 0.463 0.255 0.151 0.121 0.210 0.107 0.320 0.195 0.251 0.163 0.051 0.038 0.092 0.051 0.125 0.067 0.086 0.036 0.017 0.007 
6.0 5.0 0.343 0.169 0.023 0.027 0.351 0.215 0.377 0.241 0.200 0.136 0.065 0.027 0.202 0.103 0.157 0.071 0.042 0.003 0.061 0.041 
7.0 5.0 0.221 0.082 0.103 0.066 0.466 0.304 0.377 0.250 0.075 0.067 0.213 0.106 0.274 0.132 0.107 0.039 0.080 0.050 0.156 0.061 
8.0 5.0 0.114 0.007 0.214 0.145 0.537 0.361 0.314 0.216 0.101 0.034 0.340 0.174 0.251 0.118 0.039 0.027 0.225 0.094 0.175 0.044 
9.0 5.0 0.034 0.045 0.302 0.202 0.560 0.380 0.197 0.145 0.287 0.144 0.393 0.205 0.111 0.052 0.230 0.102 0.286 0.100 0.047 0.009 
10.0 5.0 0.018 0.074 0.365 0.237 0.537 0.363 0.046 0.049 0.440 0.238 0.342 0.183 0.113 0.048 0.367 0.152 0.182 0.053 0.185 0.074 
11.0 5.0 0.045 0.081 0.408 0.253 0.476 0.319 0.117 0.056 0.523 0.293 0.190 0.107 0.341 0.152 0.363 0.146 0.068 0.036 0.366 0.112 
12.0 5.0 0.052 0.073 0.434 0.257 0.388 0.256 0.271 0.156 0.519 0.296 0.029 0.005 0.488 0.220 0.194 0.077 0.343 0.127 0.341 0.092 
13.0 5.0 0.045 0.056 0.450 0.255 0.279 0.182 0.398 0.238 0.429 0.247 0.258 0.126 0.492 0.224 0.085 0.036 0.485 0.171 0.080 0.013 
14.0 5.0 0.028 0.032 0.458 0.252 0.158 0.102 0.481 0.291 0.262 0.152 0.435 0.220 0.333 0.152 0.352 0.143 0.378 0.131 0.267 0.083 
15.0 5.0 0.006 0.007 0.460 0.250 0.031 0.020 0.517 0.314 0.054 0.031 0.517 0.264 0.071 0.033 0.486 0.198 0.086 0.030 0.462 0.136 
16.0 5.0 0.017 0.020 0.459 0.251 0.096 0.062 0.503 0.305 0.161 0.093 0.486 0.247 0.208 0.096 0.434 0.177 0.242 0.084 0.387 0.116 
17.0 5.0 0.037 0.044 0.454 0.254 0.220 0.143 0.441 0.265 0.349 0.202 0.349 0.175 0.420 0.192 0.221 0.091 0.442 0.154 0.095 0.035 
18.0 5.0 0.049 0.065 0.443 0.256 0.336 0.220 0.334 0.197 0.479 0.275 0.141 0.064 0.498 0.226 0.062 0.023 0.421 0.151 0.225 0.056 
19.0 5.0 0.051 0.079 0.422 0.256 0.435 0.289 0.194 0.106 0.530 0.300 0.088 0.055 0.423 0.190 0.296 0.118 0.204 0.081 0.378 0.108 
20.0 5.0 0.035 0.080 0.389 0.247 0.512 0.345 0.034 0.002 0.492 0.272 0.281 0.153 0.228 0.101 0.390 0.159 0.078 0.014 0.291 0.098 
21.0 5.0 0.003 0.064 0.338 0.223 0.557 0.378 0.128 0.102 0.372 0.196 0.390 0.205 0.012 0.008 0.317 0.135 0.272 0.087 0.056 0.041 
22.0 5.0 0.069 0.024 0.263 0.178 0.559 0.378 0.266 0.188 0.195 0.089 0.386 0.199 0.206 0.096 0.133 0.065 0.285 0.107 0.145 0.024 
23.0 5.0 0.165 0.042 0.161 0.108 0.509 0.338 0.356 0.240 0.006 0.020 0.284 0.143 0.282 0.134 0.048 0.010 0.158 0.076 0.188 0.059 
24.0 5.0 0.282 0.125 0.040 0.020 0.412 0.262 0.384 0.250 0.146 0.106 0.138 0.066 0.247 0.122 0.145 0.060 0.012 0.023 0.113 0.054 
25.0 5.0 0.405 0.213 0.089 0.075 0.281 0.161 0.351 0.220 0.231 0.153 0.003 0.008 0.147 0.078 0.146 0.072 0.070 0.021 0.019 0.024 
26.0 5.0 0.511 0.290 0.207 0.163 0.138 0.052 0.273 0.161 0.245 0.156 0.083 0.057 0.046 0.025 0.093 0.053 0.079 0.038 0.030 0.005 
27.0 5.0 0.580 0.340 0.295 0.227 0.009 0.045 0.177 0.090 0.206 0.127 0.112 0.075 0.020 0.016 0.036 0.023 0.050 0.031 0.035 0.018 
28.0 5.0 0.602 0.356 0.345 0.260 0.087 0.115 0.087 0.024 0.145 0.081 0.102 0.067 0.046 0.034 0.000 0.001 0.020 0.015 0.021 0.014 
29.0 5.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 5.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 6.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 6.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 6.0 0.600 0.476 0.353 0.356 0.081 0.172 0.118 0.027 0.192 0.124 0.137 0.117 0.061 0.072 0.006 0.016 0.037 0.019 0.038 0.027 
4.0 6.0 0.554 0.436 0.284 0.296 0.041 0.057 0.230 0.140 0.268 0.214 0.144 0.146 0.016 0.050 0.066 0.029 0.086 0.060 0.058 0.047 
5.0 6.0 0.454 0.332 0.171 0.177 0.197 0.109 0.343 0.265 0.302 0.274 0.087 0.120 0.091 0.029 0.152 0.103 0.121 0.097 0.036 0.038 
6.0 6.0 0.320 0.192 0.033 0.029 0.355 0.282 0.417 0.357 0.253 0.259 0.050 0.018 0.234 0.150 0.207 0.162 0.074 0.075 0.066 0.032 
7.0 6.0 0.186 0.057 0.103 0.109 0.484 0.418 0.425 0.382 0.114 0.155 0.232 0.135 0.339 0.251 0.157 0.143 0.082 0.033 0.203 0.132 
8.0 6.0 0.072 0.045 0.218 0.213 0.562 0.494 0.358 0.331 0.091 0.015 0.394 0.282 0.325 0.263 0.024 0.018 0.282 0.182 0.245 0.172 
9.0 6.0 0.009 0.106 0.304 0.276 0.585 0.507 0.229 0.220 0.310 0.204 0.469 0.360 0.159 0.154 0.273 0.167 0.378 0.264 0.085 0.075 
10.0 6.0 0.058 0.130 0.364 0.304 0.559 0.470 0.061 0.074 0.491 0.361 0.415 0.333 0.116 0.046 0.459 0.314 0.255 0.194 0.228 0.131 
11.0 6.0 0.079 0.127 0.400 0.309 0.493 0.401 0.120 0.079 0.591 0.450 0.237 0.204 0.402 0.262 0.465 0.334 0.068 0.023 0.483 0.305 
12.0 6.0 0.078 0.106 0.421 0.301 0.399 0.313 0.288 0.218 0.589 0.454 0.022 0.008 0.590 0.408 0.256 0.195 0.432 0.274 0.461 0.301 
13.0 6.0 0.062 0.077 0.431 0.290 0.286 0.218 0.426 0.328 0.487 0.376 0.296 0.202 0.600 0.425 0.096 0.051 0.625 0.413 0.118 0.086 
14.0 6.0 0.037 0.043 0.435 0.280 0.162 0.121 0.517 0.398 0.297 0.230 0.507 0.363 0.407 0.290 0.436 0.291 0.491 0.329 0.346 0.213 
15.0 6.0 0.008 0.009 0.437 0.276 0.032 0.024 0.556 0.428 0.061 0.047 0.604 0.438 0.088 0.063 0.607 0.413 0.112 0.075 0.610 0.383 
16.0 6.0 0.023 0.026 0.436 0.278 0.098 0.073 0.541 0.416 0.183 0.142 0.566 0.409 0.255 0.182 0.541 0.366 0.315 0.211 0.508 0.317 
17.0 6.0 0.050 0.061 0.433 0.285 0.225 0.170 0.473 0.364 0.396 0.306 0.404 0.285 0.512 0.364 0.269 0.173 0.572 0.381 0.116 0.065 
18.0 6.0 0.071 0.092 0.426 0.296 0.344 0.267 0.357 0.273 0.544 0.420 0.156 0.095 0.605 0.423 0.090 0.080 0.537 0.350 0.310 0.206 
19.0 6.0 0.080 0.118 0.412 0.306 0.449 0.359 0.204 0.149 0.600 0.461 0.117 0.113 0.507 0.343 0.384 0.282 0.248 0.146 0.505 0.324 
20.0 6.0 0.072 0.132 0.385 0.309 0.532 0.440 0.027 0.002 0.554 0.416 0.345 0.284 0.261 0.154 0.493 0.347 0.122 0.106 0.375 0.230 
21.0 6.0 0.039 0.125 0.339 0.296 0.581 0.497 0.152 0.152 0.411 0.292 0.469 0.369 0.039 0.069 0.388 0.256 0.367 0.265 0.051 0.013 
22.0 6.0 0.025 0.084 0.266 0.252 0.585 0.512 0.306 0.287 0.201 0.110 0.456 0.340 0.274 0.234 0.145 0.070 0.368 0.249 0.213 0.156 
23.0 6.0 0.125 0.000 0.163 0.167 0.531 0.466 0.404 0.368 0.020 0.078 0.322 0.215 0.357 0.276 0.086 0.097 0.187 0.109 0.254 0.172 
24.0 6.0 0.253 0.123 0.035 0.042 0.423 0.355 0.430 0.378 0.194 0.217 0.138 0.056 0.297 0.208 0.199 0.165 0.007 0.030 0.139 0.084 
25.0 6.0 0.389 0.263 0.103 0.104 0.276 0.196 0.384 0.314 0.285 0.273 0.024 0.074 0.162 0.088 0.186 0.137 0.106 0.093 0.010 0.007 
26.0 6.0 0.507 0.388 0.230 0.240 0.116 0.023 0.286 0.201 0.287 0.246 0.119 0.137 0.034 0.014 0.108 0.065 0.105 0.080 0.050 0.045 
27.0 6.0 0.582 0.462 0.323 0.331 0.025 0.120 0.171 0.079 0.230 0.167 0.143 0.133 0.043 0.064 0.032 0.003 0.060 0.038 0.048 0.037 
28.0 6.0 0.600 0.470 0.369 0.363 0.125 0.206 0.069 0.017 0.151 0.080 0.121 0.093 0.066 0.068 0.010 0.025 0.019 0.004 0.026 0.017 
29.0 6.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 6.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 7.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 7.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 7.0 0.532 0.488 0.340 0.384 0.106 0.224 0.095 0.011 0.185 0.112 0.146 0.133 0.074 0.101 0.001 0.039 0.037 0.008 0.042 0.030 
4.0 7.0 0.491 0.451 0.279 0.326 0.010 0.104 0.209 0.119 0.270 0.232 0.160 0.189 0.031 0.093 0.063 0.011 0.093 0.068 0.067 0.070 
5.0 7.0 0.393 0.331 0.171 0.193 0.163 0.084 0.328 0.274 0.315 0.326 0.108 0.178 0.081 0.002 0.160 0.116 0.137 0.139 0.047 0.077 
6.0 7.0 0.263 0.168 0.040 0.025 0.320 0.284 0.409 0.393 0.273 0.327 0.032 0.061 0.239 0.162 0.228 0.220 0.092 0.135 0.065 0.013 
7.0 7.0 0.132 0.016 0.089 0.127 0.447 0.437 0.422 0.429 0.136 0.211 0.225 0.134 0.359 0.315 0.182 0.219 0.078 0.006 0.222 0.176 
8.0 7.0 0.024 0.092 0.195 0.232 0.524 0.514 0.360 0.373 0.072 0.008 0.400 0.328 0.353 0.353 0.011 0.062 0.301 0.231 0.277 0.267 
9.0 7.0 0.050 0.147 0.272 0.286 0.545 0.518 0.233 0.245 0.298 0.219 0.485 0.437 0.183 0.225 0.281 0.195 0.415 0.376 0.106 0.147 
10.0 7.0 0.090 0.159 0.321 0.301 0.519 0.469 0.068 0.082 0.484 0.405 0.434 0.411 0.107 0.032 0.489 0.411 0.289 0.298 0.241 0.159 
11.0 7.0 0.102 0.145 0.349 0.292 0.455 0.390 0.108 0.084 0.588 0.507 0.253 0.256 0.413 0.315 0.502 0.452 0.063 0.003 0.529 0.438 
12.0 7.0 0.094 0.116 0.362 0.274 0.366 0.298 0.272 0.230 0.589 0.511 0.014 0.020 0.615 0.509 0.282 0.275 0.462 0.365 0.512 0.453 
13.0 7.0 0.073 0.081 0.366 0.255 0.262 0.204 0.406 0.344 0.487 0.422 0.297 0.233 0.631 0.535 0.096 0.054 0.677 0.572 0.137 0.143 
14.0 7.0 0.043 0.045 0.367 0.241 0.147 0.112 0.494 0.415 0.298 0.257 0.515 0.427 0.429 0.367 0.461 0.378 0.534 0.460 0.377 0.300 
15.0 7.0 0.009 0.009 0.367 0.235 0.029 0.022 0.532 0.444 0.061 0.053 0.616 0.516 0.092 0.079 0.646 0.542 0.122 0.106 0.668 0.554 
16.0 7.0 0.026 0.027 0.367 0.237 0.090 0.068 0.517 0.433 0.183 0.158 0.577 0.482 0.269 0.230 0.575 0.478 0.343 0.296 0.556 0.457 
17.0 7.0 0.058 0.063 0.367 0.248 0.206 0.159 0.452 0.380 0.397 0.343 0.409 0.333 0.539 0.459 0.282 0.219 0.621 0.530 0.123 0.081 
18.0 7.0 0.084 0.099 0.364 0.264 0.316 0.252 0.340 0.288 0.544 0.472 0.152 0.104 0.633 0.531 0.104 0.120 0.579 0.477 0.346 0.318 
19.0 7.0 0.100 0.132 0.356 0.284 0.414 0.346 0.191 0.158 0.599 0.519 0.130 0.147 0.526 0.422 0.417 0.387 0.260 0.180 0.557 0.477 
20.0 7.0 0.100 0.155 0.338 0.299 0.492 0.434 0.018 0.001 0.549 0.469 0.364 0.353 0.262 0.174 0.529 0.463 0.145 0.180 0.406 0.314 
21.0 7.0 0.076 0.160 0.301 0.300 0.541 0.503 0.158 0.169 0.401 0.323 0.488 0.452 0.057 0.117 0.409 0.323 0.408 0.390 0.044 0.021 
22.0 7.0 0.019 0.129 0.239 0.268 0.545 0.530 0.309 0.321 0.186 0.106 0.468 0.407 0.303 0.325 0.141 0.057 0.399 0.339 0.246 0.260 
23.0 7.0 0.074 0.046 0.145 0.187 0.494 0.488 0.403 0.415 0.040 0.120 0.322 0.238 0.383 0.361 0.108 0.166 0.193 0.117 0.283 0.250 
24.0 7.0 0.196 0.089 0.025 0.055 0.388 0.368 0.424 0.422 0.216 0.282 0.126 0.031 0.310 0.248 0.223 0.238 0.020 0.081 0.148 0.095 
25.0 7.0 0.330 0.251 0.107 0.110 0.241 0.185 0.372 0.338 0.301 0.335 0.044 0.127 0.160 0.077 0.200 0.173 0.124 0.147 0.003 0.039 
26.0 7.0 0.445 0.395 0.228 0.263 0.084 0.014 0.268 0.195 0.295 0.280 0.138 0.188 0.021 0.052 0.110 0.061 0.117 0.104 0.061 0.076 
27.0 7.0 0.516 0.476 0.314 0.362 0.053 0.171 0.149 0.049 0.227 0.169 0.155 0.162 0.057 0.101 0.027 0.019 0.063 0.035 0.055 0.049 
28.0 7.0 0.531 0.475 0.353 0.384 0.146 0.253 0.047 0.056 0.140 0.060 0.125 0.098 0.076 0.087 0.018 0.045 0.017 0.008 0.028 0.014 
29.0 7.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 7.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 8.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 8.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 8.0 0.389 0.336 0.282 0.287 0.114 0.206 0.062 0.045 0.154 0.066 0.133 0.108 0.074 0.097 0.006 0.049 0.032 0.003 0.040 0.025 
4.0 8.0 0.358 0.313 0.236 0.250 0.020 0.120 0.162 0.060 0.234 0.176 0.151 0.170 0.037 0.103 0.053 0.009 0.086 0.055 0.065 0.069 
5.0 8.0 0.277 0.217 0.150 0.147 0.108 0.029 0.268 0.194 0.281 0.272 0.109 0.177 0.064 0.030 0.145 0.093 0.130 0.135 0.047 0.088 
6.0 8.0 0.168 0.085 0.043 0.014 0.241 0.191 0.343 0.301 0.251 0.288 0.014 0.083 0.209 0.124 0.212 0.205 0.091 0.148 0.057 0.006 
7.0 8.0 0.060 0.035 0.060 0.101 0.349 0.310 0.360 0.337 0.135 0.199 0.187 0.089 0.324 0.277 0.174 0.221 0.065 0.019 0.205 0.162 
8.0 8.0 0.027 0.112 0.144 0.173 0.414 0.365 0.310 0.294 0.046 0.030 0.348 0.268 0.325 0.327 0.000 0.083 0.274 0.205 0.260 0.271 
9.0 8.0 0.083 0.143 0.201 0.200 0.432 0.359 0.205 0.192 0.244 0.161 0.429 0.371 0.176 0.221 0.249 0.161 0.384 0.362 0.103 0.166 
10.0 8.0 0.110 0.141 0.234 0.196 0.409 0.314 0.066 0.065 0.409 0.316 0.388 0.356 0.086 0.009 0.442 0.372 0.271 0.301 0.218 0.137 
11.0 8.0 0.113 0.119 0.250 0.176 0.357 0.251 0.082 0.060 0.502 0.400 0.230 0.226 0.363 0.266 0.459 0.421 0.051 0.017 0.487 0.423 
12.0 8.0 0.099 0.090 0.254 0.152 0.286 0.185 0.219 0.167 0.504 0.403 0.005 0.025 0.548 0.443 0.261 0.262 0.419 0.335 0.475 0.450 
13.0 8.0 0.074 0.061 0.253 0.131 0.203 0.122 0.331 0.247 0.418 0.331 0.255 0.189 0.564 0.470 0.082 0.040 0.619 0.540 0.129 0.151 
14.0 8.0 0.043 0.033 0.250 0.117 0.114 0.066 0.404 0.296 0.256 0.201 0.449 0.352 0.384 0.323 0.416 0.340 0.490 0.438 0.346 0.287 
15.0 8.0 0.009 0.006 0.248 0.111 0.023 0.013 0.435 0.316 0.053 0.041 0.538 0.427 0.083 0.070 0.584 0.492 0.112 0.101 0.616 0.539 
16.0 8.0 0.026 0.020 0.249 0.113 0.069 0.040 0.423 0.309 0.157 0.124 0.504 0.398 0.241 0.203 0.519 0.433 0.315 0.282 0.512 0.442 
17.0 8.0 0.059 0.047 0.251 0.124 0.160 0.094 0.369 0.273 0.341 0.269 0.355 0.272 0.483 0.403 0.252 0.193 0.569 0.502 0.110 0.070 
18.0 8.0 0.087 0.076 0.253 0.141 0.246 0.154 0.276 0.208 0.467 0.371 0.127 0.080 0.565 0.464 0.099 0.121 0.528 0.445 0.323 0.320 
19.0 8.0 0.107 0.106 0.253 0.164 0.324 0.219 0.151 0.115 0.512 0.410 0.122 0.133 0.466 0.363 0.383 0.364 0.232 0.155 0.515 0.468 
20.0 8.0 0.114 0.132 0.244 0.188 0.388 0.285 0.006 0.002 0.467 0.369 0.327 0.308 0.225 0.137 0.481 0.426 0.140 0.191 0.372 0.294 
21.0 8.0 0.101 0.147 0.222 0.203 0.428 0.342 0.141 0.132 0.336 0.248 0.434 0.389 0.063 0.126 0.367 0.284 0.379 0.383 0.035 0.045 
22.0 8.0 0.061 0.136 0.177 0.194 0.432 0.372 0.268 0.253 0.146 0.066 0.411 0.341 0.282 0.308 0.119 0.027 0.366 0.317 0.232 0.274 
23.0 8.0 0.013 0.080 0.105 0.144 0.389 0.348 0.346 0.328 0.052 0.123 0.276 0.185 0.349 0.327 0.108 0.178 0.173 0.089 0.263 0.244 
24.0 8.0 0.113 0.022 0.010 0.047 0.299 0.257 0.359 0.329 0.203 0.255 0.098 0.002 0.276 0.208 0.210 0.231 0.026 0.101 0.135 0.076 
25.0 8.0 0.224 0.152 0.097 0.081 0.175 0.111 0.309 0.251 0.272 0.288 0.053 0.137 0.136 0.044 0.184 0.153 0.119 0.151 0.001 0.056 
26.0 8.0 0.320 0.269 0.195 0.202 0.042 0.049 0.215 0.126 0.260 0.225 0.134 0.177 0.009 0.071 0.097 0.039 0.109 0.095 0.059 0.081 
27.0 8.0 0.378 0.330 0.262 0.274 0.071 0.169 0.109 0.003 0.194 0.118 0.144 0.139 0.059 0.103 0.020 0.033 0.057 0.022 0.052 0.045 
28.0 8.0 0.386 0.320 0.289 0.279 0.145 0.220 0.021 0.078 0.113 0.021 0.112 0.072 0.074 0.079 0.020 0.049 0.014 0.016 0.025 0.008 
29.0 8.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 8.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 9.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 9.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 9.0 0.176 0.020 0.180 0.061 0.106 0.107 0.020 0.067 0.100 0.010 0.098 0.038 0.060 0.055 0.009 0.038 0.023 0.012 0.030 0.009 
4.0 9.0 0.160 0.023 0.157 0.064 0.048 0.095 0.090 0.031 0.162 0.045 0.116 0.082 0.036 0.072 0.035 0.024 0.064 0.021 0.050 0.040 
5.0 9.0 0.109 0.006 0.107 0.038 0.035 0.051 0.166 0.026 0.201 0.105 0.091 0.104 0.038 0.046 0.106 0.032 0.099 0.075 0.038 0.062 
6.0 9.0 0.040 0.050 0.043 0.000 0.123 0.002 0.223 0.077 0.187 0.131 0.004 0.073 0.146 0.033 0.159 0.105 0.073 0.098 0.041 0.021 
7.0 9.0 0.027 0.084 0.018 0.027 0.194 0.037 0.240 0.099 0.111 0.106 0.121 0.005 0.235 0.123 0.134 0.131 0.043 0.035 0.153 0.081 
8.0 9.0 0.078 0.097 0.065 0.031 0.237 0.044 0.211 0.089 0.014 0.044 0.239 0.093 0.241 0.165 0.008 0.069 0.200 0.093 0.196 0.160 
9.0 9.0 0.108 0.089 0.094 0.017 0.248 0.031 0.144 0.058 0.152 0.030 0.302 0.149 0.137 0.125 0.175 0.058 0.285 0.195 0.081 0.113 
10.0 9.0 0.116 0.070 0.106 0.007 0.234 0.010 0.054 0.023 0.268 0.089 0.278 0.151 0.051 0.020 0.320 0.177 0.205 0.176 0.158 0.058 
11.0 9.0 0.109 0.049 0.107 0.033 0.203 0.009 0.042 0.007 0.334 0.119 0.169 0.102 0.253 0.103 0.336 0.213 0.031 0.028 0.360 0.229 
12.0 9.0 0.090 0.030 0.102 0.055 0.160 0.019 0.131 0.027 0.338 0.121 0.004 0.022 0.389 0.190 0.195 0.140 0.305 0.164 0.353 0.256 
13.0 9.0 0.066 0.017 0.095 0.071 0.113 0.020 0.203 0.039 0.282 0.098 0.172 0.063 0.403 0.207 0.056 0.009 0.454 0.280 0.098 0.094 
14.0 9.0 0.037 0.008 0.089 0.081 0.063 0.014 0.249 0.044 0.172 0.059 0.309 0.127 0.276 0.144 0.299 0.159 0.361 0.231 0.254 0.152 
15.0 9.0 0.007 0.002 0.086 0.085 0.012 0.003 0.269 0.045 0.035 0.012 0.372 0.156 0.059 0.031 0.423 0.235 0.083 0.053 0.455 0.295 
16.0 9.0 0.023 0.005 0.087 0.083 0.038 0.009 0.261 0.044 0.106 0.036 0.348 0.145 0.173 0.090 0.375 0.206 0.232 0.149 0.377 0.240 
17.0 9.0 0.052 0.012 0.092 0.076 0.088 0.017 0.226 0.041 0.230 0.079 0.243 0.096 0.346 0.179 0.180 0.085 0.418 0.263 0.079 0.030 
18.0 9.0 0.079 0.023 0.098 0.064 0.137 0.020 0.167 0.033 0.314 0.111 0.082 0.019 0.403 0.202 0.077 0.071 0.386 0.226 0.241 0.186 
19.0 9.0 0.101 0.039 0.105 0.045 0.183 0.015 0.087 0.018 0.343 0.123 0.093 0.065 0.328 0.151 0.283 0.189 0.166 0.064 0.382 0.261 
20.0 9.0 0.115 0.060 0.108 0.020 0.221 0.000 0.007 0.007 0.309 0.108 0.236 0.134 0.152 0.041 0.351 0.210 0.109 0.121 0.273 0.150 
21.0 9.0 0.116 0.081 0.102 0.006 0.246 0.021 0.103 0.041 0.216 0.064 0.308 0.161 0.056 0.084 0.263 0.126 0.283 0.215 0.021 0.048 
22.0 9.0 0.097 0.096 0.083 0.028 0.248 0.041 0.185 0.076 0.083 0.006 0.286 0.131 0.213 0.163 0.079 0.014 0.270 0.162 0.176 0.170 
23.0 9.0 0.056 0.094 0.044 0.033 0.220 0.045 0.233 0.098 0.054 0.079 0.185 0.051 0.256 0.156 0.087 0.115 0.124 0.025 0.197 0.136 
24.0 9.0 0.006 0.069 0.011 0.016 0.161 0.022 0.237 0.092 0.156 0.124 0.056 0.037 0.197 0.081 0.159 0.128 0.024 0.078 0.099 0.027 
25.0 9.0 0.076 0.028 0.075 0.019 0.079 0.024 0.197 0.053 0.199 0.121 0.052 0.092 0.091 0.009 0.136 0.070 0.093 0.092 0.003 0.047 
26.0 9.0 0.136 0.010 0.134 0.052 0.008 0.074 0.128 0.004 0.183 0.075 0.106 0.095 0.002 0.061 0.069 0.002 0.083 0.047 0.047 0.052 
27.0 9.0 0.171 0.024 0.171 0.064 0.080 0.104 0.052 0.052 0.130 0.015 0.109 0.059 0.051 0.064 0.011 0.033 0.042 0.002 0.040 0.023 
28.0 9.0 0.172 0.007 0.181 0.048 0.123 0.100 0.008 0.073 0.069 0.029 0.081 0.017 0.058 0.039 0.019 0.034 0.009 0.018 0.019 0.000 
29.0 9.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 9.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 10.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 10.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 10.0 0.088 0.385 0.045 0.240 0.083 0.046 0.029 0.074 0.027 0.100 0.046 0.059 0.036 0.016 0.010 0.011 0.009 0.018 0.016 0.012 
4.0 10.0 0.086 0.351 0.051 0.188 0.073 0.037 0.002 0.135 0.059 0.130 0.061 0.053 0.029 0.008 0.011 0.032 0.031 0.028 0.027 0.009 
5.0 10.0 0.095 0.288 0.048 0.108 0.052 0.137 0.032 0.192 0.086 0.136 0.057 0.021 0.004 0.047 0.047 0.053 0.051 0.025 0.022 0.006 
6.0 10.0 0.111 0.207 0.039 0.015 0.026 0.238 0.061 0.227 0.091 0.107 0.023 0.035 0.056 0.088 0.077 0.055 0.041 0.000 0.016 0.030 
7.0 10.0 0.124 0.124 0.033 0.078 0.004 0.320 0.075 0.229 0.068 0.042 0.031 0.100 0.103 0.109 0.071 0.027 0.013 0.040 0.072 0.046 
8.0 10.0 0.128 0.052 0.033 0.158 0.009 0.372 0.073 0.193 0.024 0.048 0.086 0.154 0.114 0.093 0.016 0.026 0.089 0.075 0.097 0.036 
9.0 10.0 0.124 0.002 0.041 0.220 0.012 0.389 0.057 0.125 0.029 0.143 0.120 0.176 0.074 0.036 0.069 0.087 0.135 0.080 0.045 0.006 
10.0 10.0 0.111 0.035 0.053 0.262 0.010 0.373 0.033 0.034 0.075 0.223 0.117 0.152 0.006 0.048 0.140 0.126 0.102 0.041 0.069 0.059 
11.0 10.0 0.092 0.050 0.068 0.288 0.005 0.330 0.008 0.064 0.103 0.267 0.077 0.085 0.096 0.133 0.153 0.119 0.006 0.032 0.168 0.092 
12.0 10.0 0.071 0.050 0.083 0.301 0.000 0.267 0.015 0.157 0.109 0.267 0.013 0.012 0.159 0.187 0.093 0.060 0.134 0.105 0.168 0.076 
13.0 10.0 0.049 0.041 0.095 0.307 0.002 0.192 0.033 0.234 0.092 0.222 0.057 0.114 0.169 0.188 0.018 0.033 0.207 0.140 0.050 0.011 
14.0 10.0 0.027 0.024 0.103 0.309 0.002 0.108 0.044 0.285 0.057 0.136 0.111 0.194 0.116 0.127 0.128 0.120 0.166 0.107 0.116 0.069 
15.0 10.0 0.005 0.005 0.107 0.309 0.000 0.021 0.049 0.306 0.012 0.028 0.137 0.231 0.025 0.027 0.184 0.164 0.038 0.024 0.212 0.113 
16.0 10.0 0.016 0.015 0.105 0.309 0.001 0.066 0.047 0.298 0.035 0.084 0.127 0.216 0.073 0.079 0.163 0.147 0.107 0.068 0.175 0.096 
17.0 10.0 0.038 0.033 0.099 0.308 0.002 0.151 0.039 0.260 0.075 0.181 0.085 0.155 0.145 0.160 0.074 0.077 0.191 0.126 0.034 0.029 
18.0 10.0 0.060 0.046 0.089 0.304 0.001 0.231 0.024 0.195 0.102 0.247 0.021 0.062 0.166 0.190 0.041 0.016 0.174 0.125 0.117 0.047 
19.0 10.0 0.082 0.052 0.076 0.295 0.002 0.301 0.004 0.110 0.108 0.272 0.048 0.040 0.130 0.163 0.131 0.095 0.069 0.069 0.180 0.090 
20.0 10.0 0.102 0.045 0.061 0.277 0.007 0.356 0.021 0.013 0.092 0.250 0.102 0.126 0.051 0.092 0.157 0.130 0.059 0.009 0.125 0.081 
21.0 10.0 0.119 0.022 0.046 0.244 0.012 0.387 0.047 0.084 0.054 0.187 0.126 0.174 0.040 0.002 0.111 0.113 0.137 0.070 0.003 0.032 
22.0 10.0 0.128 0.021 0.036 0.192 0.012 0.387 0.068 0.165 0.002 0.096 0.109 0.173 0.105 0.073 0.024 0.058 0.125 0.087 0.089 0.021 
23.0 10.0 0.128 0.086 0.032 0.120 0.004 0.351 0.077 0.217 0.049 0.000 0.060 0.131 0.116 0.108 0.052 0.004 0.051 0.061 0.095 0.047 
24.0 10.0 0.118 0.165 0.036 0.031 0.014 0.281 0.070 0.232 0.083 0.079 0.002 0.067 0.082 0.102 0.080 0.045 0.019 0.019 0.045 0.041 
25.0 10.0 0.103 0.248 0.043 0.063 0.039 0.188 0.047 0.211 0.090 0.125 0.042 0.005 0.029 0.068 0.064 0.055 0.050 0.014 0.005 0.018 
26.0 10.0 0.090 0.321 0.050 0.150 0.063 0.086 0.015 0.164 0.073 0.134 0.060 0.039 0.014 0.027 0.028 0.043 0.042 0.027 0.026 0.003 
27.0 10.0 0.086 0.371 0.049 0.216 0.079 0.007 0.016 0.103 0.042 0.115 0.054 0.057 0.033 0.006 0.001 0.021 0.019 0.023 0.021 0.011 
28.0 10.0 0.094 0.389 0.038 0.255 0.083 0.078 0.038 0.045 0.012 0.080 0.035 0.055 0.033 0.022 0.014 0.003 0.002 0.012 0.009 0.010 
29.0 10.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 10.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 11.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 11.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 11.0 0.376 0.753 0.107 0.519 0.052 0.201 0.079 0.067 0.057 0.176 0.016 0.152 0.006 0.090 0.010 0.021 0.008 0.020 0.003 0.033 
4.0 11.0 0.353 0.693 0.069 0.424 0.096 0.031 0.102 0.222 0.059 0.293 0.006 0.189 0.018 0.064 0.017 0.034 0.009 0.075 0.002 0.062 
5.0 11.0 0.316 0.541 0.021 0.245 0.143 0.207 0.119 0.391 0.049 0.370 0.014 0.154 0.035 0.039 0.023 0.134 0.007 0.130 0.004 0.057 
6.0 11.0 0.271 0.339 0.034 0.027 0.188 0.454 0.124 0.513 0.024 0.344 0.042 0.014 0.049 0.202 0.020 0.217 0.005 0.108 0.014 0.033 
7.0 11.0 0.222 0.145 0.089 0.177 0.223 0.646 0.113 0.540 0.015 0.195 0.071 0.194 0.052 0.339 0.004 0.195 0.024 0.037 0.023 0.177 
8.0 11.0 0.175 0.005 0.141 0.335 0.244 0.753 0.085 0.461 0.063 0.043 0.091 0.392 0.037 0.355 0.024 0.026 0.041 0.245 0.019 0.243 
9.0 11.0 0.133 0.098 0.187 0.436 0.250 0.770 0.043 0.298 0.109 0.304 0.093 0.494 0.002 0.205 0.054 0.228 0.042 0.365 0.004 0.114 
10.0 11.0 0.097 0.140 0.226 0.490 0.239 0.717 0.008 0.089 0.144 0.517 0.072 0.452 0.044 0.070 0.071 0.431 0.019 0.271 0.037 0.175 
11.0 11.0 0.068 0.145 0.257 0.511 0.214 0.615 0.062 0.129 0.161 0.635 0.031 0.272 0.086 0.364 0.062 0.457 0.024 0.028 0.058 0.426 
12.0 11.0 0.045 0.126 0.281 0.513 0.176 0.485 0.114 0.327 0.155 0.636 0.022 0.002 0.110 0.561 0.027 0.267 0.065 0.378 0.048 0.425 
13.0 11.0 0.028 0.094 0.298 0.507 0.128 0.341 0.157 0.484 0.126 0.525 0.076 0.284 0.106 0.581 0.025 0.071 0.084 0.572 0.006 0.124 
14.0 11.0 0.014 0.053 0.308 0.500 0.073 0.190 0.186 0.585 0.076 0.320 0.117 0.504 0.070 0.396 0.072 0.400 0.063 0.455 0.045 0.297 
15.0 11.0 0.003 0.011 0.312 0.497 0.015 0.038 0.198 0.628 0.016 0.066 0.136 0.606 0.015 0.085 0.095 0.567 0.014 0.104 0.073 0.537 
16.0 11.0 0.008 0.033 0.311 0.498 0.045 0.115 0.194 0.612 0.047 0.197 0.129 0.567 0.044 0.248 0.086 0.502 0.040 0.292 0.062 0.445 
17.0 11.0 0.021 0.074 0.303 0.503 0.102 0.267 0.172 0.536 0.102 0.427 0.097 0.397 0.089 0.497 0.049 0.239 0.075 0.527 0.020 0.088 
18.0 11.0 0.036 0.111 0.290 0.510 0.153 0.415 0.135 0.406 0.142 0.588 0.049 0.138 0.110 0.580 0.002 0.108 0.076 0.483 0.029 0.293 
19.0 11.0 0.056 0.138 0.270 0.513 0.197 0.554 0.088 0.229 0.160 0.648 0.006 0.147 0.100 0.473 0.047 0.385 0.045 0.200 0.056 0.456 
20.0 11.0 0.081 0.147 0.243 0.504 0.229 0.673 0.034 0.018 0.155 0.591 0.055 0.383 0.066 0.217 0.071 0.476 0.000 0.151 0.050 0.317 
21.0 11.0 0.114 0.128 0.208 0.471 0.248 0.756 0.020 0.201 0.129 0.423 0.087 0.504 0.019 0.088 0.066 0.351 0.036 0.368 0.019 0.008 
22.0 11.0 0.153 0.062 0.165 0.396 0.250 0.778 0.067 0.395 0.087 0.175 0.096 0.470 0.023 0.316 0.040 0.094 0.047 0.341 0.012 0.226 
23.0 11.0 0.198 0.063 0.115 0.264 0.236 0.714 0.102 0.517 0.038 0.086 0.083 0.302 0.048 0.374 0.009 0.134 0.034 0.142 0.024 0.237 
24.0 11.0 0.247 0.240 0.061 0.078 0.206 0.558 0.120 0.538 0.006 0.283 0.057 0.086 0.053 0.281 0.014 0.224 0.014 0.049 0.020 0.107 
25.0 11.0 0.294 0.442 0.006 0.138 0.166 0.331 0.123 0.457 0.038 0.366 0.028 0.091 0.042 0.119 0.022 0.181 0.002 0.128 0.009 0.018 
26.0 11.0 0.335 0.621 0.046 0.339 0.119 0.084 0.111 0.306 0.055 0.334 0.004 0.176 0.026 0.017 0.020 0.082 0.008 0.104 0.001 0.063 
27.0 11.0 0.366 0.730 0.089 0.479 0.073 0.124 0.091 0.139 0.058 0.233 0.012 0.172 0.011 0.081 0.014 0.003 0.008 0.045 0.002 0.047 
28.0 11.0 0.382 0.747 0.122 0.534 0.032 0.254 0.067 0.007 0.053 0.120 0.018 0.121 0.001 0.084 0.007 0.032 0.006 0.003 0.003 0.019 
29.0 11.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 11.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 12.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 12.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 12.0 0.653 0.950 0.256 0.675 0.018 0.300 0.127 0.053 0.139 0.214 0.079 0.207 0.025 0.139 0.012 0.045 0.025 0.020 0.022 0.046 
4.0 12.0 0.609 0.876 0.187 0.557 0.115 0.082 0.200 0.262 0.177 0.386 0.073 0.274 0.008 0.114 0.047 0.031 0.050 0.104 0.030 0.098 
5.0 12.0 0.527 0.673 0.089 0.323 0.230 0.236 0.267 0.500 0.185 0.510 0.029 0.240 0.073 0.026 0.093 0.182 0.064 0.198 0.013 0.101 
6.0 12.0 0.422 0.401 0.027 0.033 0.344 0.568 0.306 0.675 0.139 0.489 0.061 0.052 0.154 0.267 0.117 0.321 0.031 0.181 0.046 0.032 
7.0 12.0 0.313 0.143 0.142 0.235 0.435 0.824 0.299 0.719 0.039 0.292 0.172 0.244 0.207 0.481 0.079 0.305 0.062 0.029 0.119 0.259 
8.0 12.0 0.215 0.049 0.245 0.433 0.490 0.960 0.242 0.616 0.100 0.034 0.267 0.532 0.187 0.520 0.033 0.066 0.172 0.350 0.134 0.379 
9.0 12.0 0.136 0.162 0.328 0.553 0.505 0.976 0.144 0.398 0.244 0.393 0.304 0.686 0.078 0.315 0.178 0.312 0.218 0.548 0.036 0.196 
10.0 12.0 0.079 0.206 0.393 0.609 0.482 0.899 0.019 0.121 0.361 0.687 0.260 0.635 0.094 0.077 0.282 0.621 0.138 0.422 0.143 0.246 
11.0 12.0 0.040 0.202 0.439 0.623 0.427 0.763 0.115 0.165 0.422 0.848 0.140 0.387 0.268 0.502 0.277 0.671 0.054 0.022 0.282 0.640 
12.0 12.0 0.017 0.170 0.471 0.615 0.348 0.596 0.240 0.420 0.416 0.850 0.030 0.013 0.378 0.789 0.146 0.399 0.264 0.550 0.262 0.652 
13.0 12.0 0.004 0.123 0.492 0.601 0.251 0.416 0.343 0.622 0.342 0.701 0.208 0.384 0.380 0.822 0.068 0.093 0.373 0.847 0.062 0.199 
14.0 12.0 0.000 0.070 0.503 0.588 0.143 0.231 0.412 0.750 0.208 0.426 0.344 0.688 0.256 0.562 0.272 0.574 0.291 0.677 0.206 0.443 
15.0 12.0 0.000 0.014 0.508 0.582 0.028 0.045 0.441 0.804 0.043 0.087 0.407 0.828 0.055 0.121 0.374 0.818 0.066 0.155 0.356 0.810 
16.0 12.0 0.000 0.042 0.506 0.584 0.087 0.140 0.430 0.783 0.128 0.263 0.383 0.774 0.160 0.353 0.335 0.724 0.186 0.436 0.298 0.668 
17.0 12.0 0.002 0.097 0.498 0.594 0.198 0.325 0.379 0.688 0.278 0.570 0.278 0.540 0.323 0.704 0.172 0.338 0.340 0.782 0.073 0.125 
18.0 12.0 0.010 0.148 0.482 0.608 0.301 0.508 0.292 0.522 0.383 0.784 0.117 0.181 0.385 0.819 0.045 0.168 0.324 0.710 0.173 0.454 
19.0 12.0 0.027 0.189 0.456 0.621 0.391 0.684 0.178 0.294 0.426 0.865 0.061 0.214 0.330 0.661 0.225 0.570 0.158 0.280 0.291 0.692 
20.0 12.0 0.057 0.210 0.418 0.621 0.459 0.839 0.047 0.020 0.400 0.788 0.212 0.540 0.182 0.290 0.298 0.692 0.058 0.246 0.224 0.467 
21.0 12.0 0.104 0.195 0.364 0.591 0.501 0.953 0.086 0.269 0.310 0.558 0.299 0.704 0.002 0.149 0.244 0.497 0.207 0.561 0.043 0.012 
22.0 12.0 0.172 0.121 0.290 0.508 0.506 0.990 0.201 0.527 0.173 0.215 0.301 0.647 0.151 0.470 0.105 0.110 0.217 0.501 0.111 0.363 
23.0 12.0 0.262 0.035 0.195 0.345 0.469 0.912 0.279 0.690 0.026 0.144 0.226 0.401 0.212 0.540 0.033 0.221 0.120 0.189 0.144 0.361 
24.0 12.0 0.368 0.268 0.084 0.105 0.393 0.707 0.308 0.714 0.095 0.410 0.116 0.089 0.188 0.388 0.107 0.340 0.010 0.098 0.086 0.147 
25.0 12.0 0.476 0.539 0.032 0.180 0.287 0.403 0.289 0.594 0.166 0.512 0.013 0.157 0.114 0.144 0.109 0.259 0.052 0.203 0.014 0.045 
26.0 12.0 0.571 0.781 0.140 0.446 0.171 0.071 0.234 0.379 0.183 0.451 0.053 0.264 0.038 0.051 0.070 0.103 0.059 0.152 0.023 0.103 
27.0 12.0 0.634 0.923 0.225 0.627 0.063 0.202 0.162 0.150 0.158 0.297 0.078 0.242 0.011 0.132 0.027 0.013 0.037 0.057 0.026 0.070 
28.0 12.0 0.659 0.937 0.278 0.688 0.021 0.362 0.094 0.025 0.116 0.135 0.073 0.159 0.031 0.123 0.001 0.056 0.015 0.004 0.016 0.023 
29.0 12.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 12.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 13.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 13.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 13.0 0.885 0.889 0.382 0.641 0.012 0.300 0.168 0.035 0.210 0.197 0.133 0.200 0.051 0.141 0.013 0.050 0.041 0.016 0.038 0.045 
4.0 13.0 0.824 0.821 0.288 0.532 0.129 0.095 0.283 0.237 0.278 0.369 0.131 0.272 0.001 0.122 0.073 0.024 0.086 0.102 0.054 0.100 
5.0 13.0 0.704 0.626 0.146 0.308 0.303 0.210 0.393 0.471 0.300 0.496 0.066 0.245 0.107 0.015 0.154 0.176 0.114 0.200 0.027 0.107 
6.0 13.0 0.548 0.364 0.021 0.030 0.475 0.530 0.461 0.644 0.238 0.482 0.076 0.064 0.245 0.255 0.200 0.321 0.061 0.189 0.074 0.026 
7.0 13.0 0.388 0.117 0.186 0.225 0.614 0.776 0.458 0.689 0.086 0.294 0.259 0.228 0.340 0.473 0.142 0.312 0.095 0.020 0.201 0.259 
8.0 13.0 0.247 0.065 0.332 0.411 0.698 0.904 0.377 0.591 0.130 0.023 0.417 0.515 0.315 0.519 0.042 0.075 0.284 0.345 0.231 0.386 
9.0 13.0 0.137 0.168 0.447 0.520 0.721 0.915 0.230 0.383 0.359 0.372 0.484 0.669 0.143 0.320 0.284 0.302 0.368 0.551 0.068 0.205 
10.0 13.0 0.061 0.205 0.532 0.566 0.687 0.839 0.042 0.117 0.545 0.658 0.421 0.622 0.136 0.067 0.461 0.615 0.239 0.430 0.233 0.242 
11.0 13.0 0.015 0.197 0.591 0.574 0.607 0.709 0.159 0.155 0.645 0.814 0.233 0.381 0.423 0.489 0.460 0.669 0.081 0.014 0.472 0.644 
12.0 13.0 0.009 0.164 0.630 0.562 0.493 0.551 0.347 0.397 0.639 0.816 0.036 0.017 0.607 0.774 0.248 0.401 0.434 0.546 0.444 0.660 
13.0 13.0 0.016 0.118 0.653 0.545 0.355 0.383 0.502 0.587 0.526 0.673 0.320 0.371 0.614 0.809 0.105 0.088 0.619 0.847 0.108 0.205 
14.0 13.0 0.012 0.066 0.666 0.532 0.201 0.212 0.604 0.707 0.321 0.409 0.539 0.667 0.415 0.553 0.442 0.568 0.484 0.679 0.342 0.444 
15.0 13.0 0.003 0.013 0.671 0.526 0.040 0.042 0.647 0.758 0.066 0.084 0.639 0.804 0.089 0.119 0.612 0.811 0.110 0.156 0.596 0.816 
16.0 13.0 0.008 0.040 0.669 0.528 0.122 0.128 0.630 0.739 0.198 0.252 0.600 0.751 0.260 0.347 0.547 0.718 0.310 0.437 0.498 0.673 
17.0 13.0 0.014 0.093 0.660 0.538 0.280 0.299 0.554 0.649 0.428 0.547 0.432 0.523 0.523 0.693 0.277 0.333 0.565 0.783 0.119 0.122 
18.0 13.0 0.013 0.142 0.642 0.554 0.426 0.469 0.425 0.493 0.589 0.753 0.175 0.173 0.620 0.805 0.081 0.171 0.535 0.709 0.295 0.462 
19.0 13.0 0.001 0.183 0.612 0.570 0.554 0.634 0.253 0.278 0.653 0.831 0.108 0.212 0.526 0.647 0.377 0.570 0.256 0.274 0.490 0.699 
20.0 13.0 0.034 0.207 0.565 0.575 0.654 0.781 0.056 0.018 0.609 0.756 0.347 0.531 0.281 0.278 0.492 0.689 0.106 0.254 0.373 0.466 
21.0 13.0 0.094 0.198 0.494 0.553 0.715 0.892 0.143 0.259 0.463 0.532 0.481 0.689 0.020 0.156 0.396 0.489 0.352 0.567 0.065 0.021 
22.0 13.0 0.186 0.131 0.395 0.479 0.722 0.931 0.316 0.506 0.246 0.199 0.475 0.629 0.260 0.472 0.161 0.100 0.363 0.501 0.194 0.373 
23.0 13.0 0.314 0.014 0.262 0.329 0.665 0.859 0.430 0.662 0.015 0.151 0.348 0.383 0.353 0.535 0.069 0.230 0.195 0.182 0.245 0.365 
24.0 13.0 0.468 0.236 0.104 0.102 0.549 0.664 0.468 0.683 0.172 0.408 0.166 0.075 0.303 0.378 0.187 0.343 0.007 0.107 0.142 0.143 
25.0 13.0 0.628 0.497 0.065 0.171 0.389 0.371 0.431 0.564 0.276 0.502 0.000 0.165 0.176 0.132 0.183 0.256 0.095 0.208 0.019 0.051 
26.0 13.0 0.767 0.730 0.220 0.426 0.213 0.052 0.338 0.352 0.292 0.435 0.103 0.265 0.049 0.060 0.113 0.097 0.102 0.152 0.043 0.108 
27.0 13.0 0.860 0.865 0.340 0.596 0.054 0.209 0.223 0.129 0.244 0.279 0.135 0.238 0.030 0.136 0.040 0.019 0.062 0.054 0.047 0.071 
28.0 13.0 0.892 0.874 0.410 0.650 0.067 0.357 0.116 0.039 0.170 0.120 0.120 0.151 0.059 0.123 0.005 0.059 0.023 0.008 0.027 0.022 
29.0 13.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 13.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 14.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 14.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 14.0 1.044 0.569 0.469 0.413 0.033 0.198 0.195 0.018 0.259 0.125 0.171 0.130 0.070 0.093 0.014 0.035 0.052 0.009 0.050 0.029 
4.0 14.0 0.971 0.526 0.357 0.343 0.139 0.066 0.339 0.149 0.348 0.238 0.172 0.179 0.007 0.082 0.091 0.014 0.111 0.066 0.070 0.066 
5.0 14.0 0.824 0.399 0.186 0.199 0.352 0.131 0.480 0.302 0.381 0.323 0.091 0.163 0.130 0.007 0.197 0.115 0.147 0.133 0.036 0.072 
6.0 14.0 0.633 0.229 0.016 0.019 0.565 0.338 0.567 0.416 0.307 0.316 0.087 0.045 0.308 0.165 0.257 0.212 0.080 0.127 0.094 0.016 
7.0 14.0 0.438 0.069 0.216 0.145 0.737 0.498 0.567 0.446 0.118 0.194 0.318 0.146 0.431 0.310 0.185 0.207 0.118 0.011 0.257 0.171 
8.0 14.0 0.268 0.048 0.391 0.264 0.841 0.580 0.469 0.383 0.151 0.012 0.521 0.334 0.404 0.342 0.048 0.053 0.361 0.227 0.296 0.257 
9.0 14.0 0.137 0.113 0.528 0.333 0.869 0.586 0.289 0.248 0.438 0.240 0.609 0.437 0.187 0.212 0.358 0.197 0.470 0.364 0.089 0.138 
10.0 14.0 0.048 0.135 0.627 0.361 0.828 0.536 0.058 0.076 0.672 0.426 0.533 0.407 0.166 0.042 0.585 0.404 0.308 0.286 0.296 0.158 
11.0 14.0 0.004 0.129 0.695 0.364 0.731 0.452 0.189 0.100 0.799 0.527 0.298 0.250 0.529 0.319 0.586 0.441 0.099 0.007 0.603 0.426 
12.0 14.0 0.027 0.106 0.738 0.356 0.593 0.350 0.420 0.255 0.793 0.529 0.041 0.012 0.765 0.507 0.317 0.265 0.551 0.359 0.567 0.438 
13.0 14.0 0.031 0.076 0.763 0.344 0.426 0.243 0.611 0.377 0.654 0.436 0.398 0.241 0.775 0.530 0.130 0.057 0.788 0.559 0.139 0.137 
14.0 14.0 0.020 0.043 0.777 0.335 0.241 0.134 0.735 0.454 0.399 0.265 0.672 0.434 0.525 0.363 0.560 0.373 0.617 0.449 0.436 0.293 
15.0 14.0 0.004 0.008 0.781 0.330 0.048 0.026 0.789 0.487 0.082 0.054 0.799 0.523 0.113 0.078 0.776 0.533 0.141 0.103 0.760 0.540 
16.0 14.0 0.013 0.026 0.780 0.332 0.147 0.081 0.768 0.474 0.245 0.163 0.750 0.489 0.329 0.228 0.693 0.471 0.395 0.289 0.635 0.445 
17.0 14.0 0.026 0.060 0.770 0.339 0.336 0.190 0.675 0.417 0.532 0.354 0.539 0.340 0.661 0.454 0.349 0.218 0.720 0.517 0.151 0.080 
18.0 14.0 0.030 0.092 0.751 0.350 0.512 0.298 0.516 0.317 0.731 0.488 0.215 0.112 0.783 0.527 0.106 0.114 0.681 0.467 0.378 0.307 
19.0 14.0 0.018 0.119 0.718 0.361 0.667 0.403 0.305 0.178 0.810 0.538 0.140 0.140 0.661 0.423 0.481 0.376 0.323 0.179 0.626 0.463 
20.0 14.0 0.018 0.136 0.665 0.366 0.788 0.499 0.063 0.011 0.752 0.490 0.439 0.347 0.350 0.180 0.625 0.453 0.139 0.170 0.475 0.307 
21.0 14.0 0.085 0.131 0.584 0.353 0.862 0.571 0.183 0.168 0.569 0.344 0.606 0.450 0.032 0.105 0.501 0.320 0.451 0.376 0.080 0.016 
22.0 14.0 0.194 0.090 0.466 0.308 0.870 0.597 0.395 0.328 0.296 0.126 0.596 0.410 0.335 0.312 0.199 0.063 0.463 0.330 0.250 0.249 
23.0 14.0 0.348 0.003 0.308 0.212 0.800 0.551 0.534 0.429 0.007 0.101 0.432 0.248 0.449 0.352 0.092 0.154 0.247 0.118 0.314 0.242 
24.0 14.0 0.536 0.146 0.117 0.066 0.657 0.425 0.578 0.442 0.226 0.268 0.200 0.046 0.383 0.246 0.242 0.227 0.006 0.073 0.182 0.094 
25.0 14.0 0.732 0.316 0.087 0.110 0.459 0.236 0.528 0.363 0.352 0.328 0.009 0.111 0.220 0.084 0.235 0.168 0.124 0.139 0.023 0.036 
26.0 14.0 0.902 0.467 0.276 0.275 0.242 0.029 0.409 0.224 0.368 0.283 0.137 0.175 0.057 0.042 0.143 0.062 0.131 0.100 0.057 0.072 
27.0 14.0 1.014 0.554 0.419 0.385 0.047 0.140 0.264 0.079 0.303 0.179 0.175 0.156 0.043 0.091 0.048 0.014 0.079 0.035 0.061 0.047 
28.0 14.0 1.051 0.559 0.501 0.418 0.099 0.234 0.131 0.029 0.208 0.074 0.152 0.098 0.078 0.081 0.008 0.040 0.028 0.006 0.035 0.014 
29.0 14.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 14.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 15.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 15.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 15.0 1.109 0.077 0.505 0.056 0.042 0.027 0.206 0.002 0.279 0.017 0.186 0.018 0.077 0.013 0.014 0.005 0.056 0.001 0.054 0.004 
4.0 15.0 1.031 0.071 0.385 0.047 0.143 0.009 0.363 0.020 0.377 0.032 0.188 0.025 0.009 0.011 0.099 0.002 0.121 0.009 0.077 0.009 
5.0 15.0 0.874 0.054 0.203 0.027 0.372 0.018 0.515 0.041 0.414 0.044 0.102 0.023 0.140 0.001 0.214 0.016 0.161 0.018 0.040 0.010 
6.0 15.0 0.668 0.031 0.014 0.003 0.602 0.046 0.611 0.057 0.335 0.043 0.091 0.006 0.334 0.023 0.281 0.029 0.088 0.018 0.102 0.002 
7.0 15.0 0.459 0.009 0.229 0.020 0.787 0.068 0.612 0.061 0.132 0.027 0.343 0.020 0.469 0.043 0.203 0.029 0.128 0.001 0.280 0.024 
8.0 15.0 0.276 0.007 0.415 0.036 0.899 0.079 0.507 0.052 0.160 0.001 0.564 0.046 0.440 0.047 0.050 0.007 0.393 0.031 0.323 0.035 
9.0 15.0 0.137 0.016 0.561 0.045 0.930 0.080 0.314 0.034 0.470 0.033 0.660 0.060 0.205 0.029 0.388 0.027 0.512 0.050 0.098 0.019 
10.0 15.0 0.043 0.019 0.667 0.049 0.886 0.073 0.065 0.010 0.724 0.058 0.578 0.056 0.178 0.006 0.636 0.056 0.336 0.039 0.322 0.022 
11.0 15.0 0.011 0.018 0.737 0.049 0.782 0.061 0.202 0.014 0.862 0.072 0.324 0.034 0.573 0.044 0.637 0.061 0.107 0.001 0.656 0.059 
12.0 15.0 0.035 0.015 0.782 0.048 0.633 0.047 0.451 0.035 0.856 0.072 0.042 0.002 0.830 0.069 0.346 0.037 0.599 0.049 0.618 0.060 
13.0 15.0 0.037 0.010 0.809 0.046 0.455 0.033 0.655 0.051 0.706 0.059 0.430 0.033 0.842 0.073 0.141 0.008 0.857 0.077 0.152 0.019 
14.0 15.0 0.024 0.006 0.822 0.045 0.257 0.018 0.790 0.062 0.431 0.036 0.728 0.059 0.570 0.050 0.608 0.051 0.672 0.062 0.474 0.040 
15.0 15.0 0.005 0.001 0.827 0.044 0.051 0.004 0.848 0.066 0.088 0.007 0.865 0.072 0.122 0.011 0.843 0.073 0.153 0.014 0.828 0.074 
16.0 15.0 0.015 0.004 0.825 0.045 0.157 0.011 0.825 0.064 0.265 0.022 0.812 0.067 0.357 0.031 0.753 0.065 0.430 0.040 0.692 0.061 
17.0 15.0 0.031 0.008 0.816 0.046 0.359 0.026 0.725 0.057 0.575 0.048 0.583 0.046 0.718 0.062 0.379 0.030 0.784 0.071 0.164 0.011 
18.0 15.0 0.037 0.013 0.796 0.047 0.548 0.040 0.554 0.043 0.790 0.067 0.232 0.015 0.849 0.072 0.116 0.016 0.741 0.064 0.412 0.042 
19.0 15.0 0.025 0.016 0.762 0.049 0.713 0.055 0.326 0.024 0.874 0.073 0.154 0.019 0.717 0.058 0.524 0.052 0.351 0.025 0.682 0.064 
20.0 15.0 0.011 0.019 0.706 0.050 0.843 0.068 0.065 0.001 0.811 0.067 0.478 0.048 0.378 0.025 0.680 0.062 0.152 0.024 0.517 0.042 
21.0 15.0 0.082 0.018 0.621 0.048 0.922 0.077 0.199 0.023 0.612 0.047 0.657 0.062 0.037 0.015 0.544 0.044 0.492 0.052 0.087 0.002 
22.0 15.0 0.198 0.013 0.496 0.042 0.931 0.081 0.428 0.045 0.317 0.017 0.645 0.056 0.366 0.043 0.215 0.008 0.504 0.045 0.273 0.034 
23.0 15.0 0.363 0.000 0.326 0.029 0.855 0.075 0.577 0.059 0.003 0.014 0.466 0.034 0.489 0.048 0.102 0.021 0.268 0.016 0.342 0.033 
24.0 15.0 0.563 0.020 0.122 0.009 0.701 0.058 0.624 0.060 0.247 0.037 0.215 0.006 0.416 0.034 0.264 0.031 0.006 0.010 0.198 0.013 
25.0 15.0 0.774 0.043 0.097 0.015 0.487 0.032 0.568 0.049 0.384 0.045 0.012 0.015 0.237 0.011 0.256 0.023 0.136 0.019 0.025 0.005 
26.0 15.0 0.957 0.063 0.298 0.037 0.254 0.004 0.439 0.030 0.399 0.039 0.150 0.024 0.061 0.006 0.155 0.008 0.144 0.014 0.063 0.010 
27.0 15.0 1.077 0.075 0.451 0.052 0.044 0.019 0.281 0.010 0.328 0.024 0.191 0.021 0.049 0.013 0.052 0.002 0.087 0.005 0.066 0.006 
28.0 15.0 1.116 0.076 0.539 0.057 0.112 0.032 0.137 0.004 0.223 0.010 0.166 0.013 0.086 0.011 0.010 0.006 0.030 0.001 0.038 0.002 
29.0 15.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 15.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 16.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 16.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 16.0 1.072 0.438 0.485 0.318 0.037 0.153 0.200 0.014 0.267 0.096 0.178 0.100 0.073 0.072 0.014 0.027 0.054 0.007 0.052 0.023 
4.0 16.0 0.997 0.404 0.369 0.264 0.140 0.051 0.350 0.115 0.360 0.183 0.179 0.138 0.008 0.064 0.094 0.011 0.115 0.051 0.073 0.051 
5.0 16.0 0.846 0.307 0.194 0.153 0.361 0.101 0.495 0.232 0.395 0.249 0.096 0.126 0.135 0.005 0.204 0.089 0.153 0.103 0.038 0.056 
6.0 16.0 0.649 0.176 0.015 0.015 0.581 0.260 0.586 0.320 0.319 0.244 0.089 0.035 0.319 0.127 0.268 0.163 0.084 0.098 0.097 0.012 
7.0 16.0 0.447 0.053 0.222 0.112 0.759 0.383 0.586 0.343 0.124 0.150 0.329 0.112 0.448 0.239 0.193 0.160 0.122 0.008 0.267 0.132 
8.0 16.0 0.271 0.037 0.402 0.203 0.866 0.446 0.486 0.295 0.155 0.009 0.540 0.258 0.420 0.264 0.049 0.041 0.375 0.175 0.308 0.198 
9.0 16.0 0.137 0.087 0.543 0.256 0.896 0.451 0.300 0.191 0.452 0.184 0.631 0.337 0.195 0.164 0.371 0.152 0.489 0.281 0.093 0.107 
10.0 16.0 0.046 0.104 0.645 0.278 0.853 0.412 0.061 0.059 0.695 0.328 0.553 0.314 0.171 0.032 0.607 0.312 0.320 0.221 0.308 0.122 
11.0 16.0 0.007 0.099 0.713 0.280 0.753 0.347 0.195 0.077 0.827 0.406 0.309 0.193 0.549 0.245 0.608 0.340 0.103 0.006 0.626 0.329 
12.0 16.0 0.030 0.082 0.757 0.273 0.610 0.269 0.434 0.196 0.821 0.407 0.041 0.009 0.793 0.391 0.330 0.205 0.572 0.277 0.589 0.338 
13.0 16.0 0.033 0.059 0.783 0.264 0.439 0.187 0.630 0.290 0.676 0.335 0.412 0.185 0.804 0.409 0.135 0.044 0.818 0.431 0.145 0.106 
14.0 16.0 0.022 0.033 0.796 0.257 0.248 0.103 0.759 0.349 0.413 0.204 0.696 0.334 0.545 0.280 0.581 0.288 0.641 0.346 0.453 0.226 
15.0 16.0 0.005 0.007 0.801 0.253 0.049 0.020 0.815 0.374 0.085 0.042 0.828 0.403 0.117 0.060 0.805 0.411 0.146 0.079 0.790 0.417 
16.0 16.0 0.014 0.020 0.799 0.255 0.151 0.063 0.793 0.365 0.254 0.126 0.777 0.377 0.341 0.175 0.719 0.364 0.411 0.223 0.660 0.343 
17.0 16.0 0.028 0.046 0.790 0.260 0.346 0.146 0.697 0.321 0.551 0.273 0.558 0.262 0.686 0.350 0.362 0.168 0.748 0.399 0.157 0.062 
18.0 16.0 0.033 0.071 0.771 0.269 0.528 0.229 0.532 0.244 0.757 0.376 0.223 0.086 0.812 0.406 0.111 0.088 0.707 0.360 0.392 0.237 
19.0 16.0 0.021 0.092 0.737 0.277 0.687 0.310 0.314 0.137 0.838 0.414 0.146 0.108 0.686 0.326 0.500 0.290 0.335 0.138 0.650 0.357 
20.0 16.0 0.015 0.105 0.683 0.281 0.812 0.383 0.064 0.008 0.778 0.377 0.456 0.268 0.362 0.139 0.649 0.350 0.145 0.131 0.493 0.237 
21.0 16.0 0.084 0.101 0.600 0.272 0.888 0.439 0.190 0.129 0.588 0.265 0.628 0.347 0.035 0.081 0.520 0.247 0.469 0.290 0.083 0.013 
22.0 16.0 0.196 0.070 0.479 0.237 0.897 0.459 0.409 0.253 0.305 0.097 0.617 0.316 0.349 0.241 0.206 0.048 0.481 0.255 0.260 0.192 
23.0 16.0 0.355 0.002 0.316 0.163 0.824 0.424 0.553 0.330 0.005 0.078 0.447 0.191 0.467 0.271 0.097 0.119 0.256 0.091 0.326 0.186 
24.0 16.0 0.548 0.112 0.119 0.051 0.676 0.327 0.598 0.340 0.235 0.207 0.207 0.035 0.398 0.190 0.251 0.175 0.006 0.057 0.189 0.072 
25.0 16.0 0.750 0.243 0.091 0.085 0.471 0.181 0.546 0.279 0.366 0.253 0.010 0.086 0.227 0.064 0.244 0.130 0.129 0.107 0.024 0.028 
26.0 16.0 0.926 0.359 0.285 0.212 0.247 0.022 0.422 0.172 0.381 0.218 0.143 0.135 0.059 0.033 0.148 0.048 0.137 0.077 0.059 0.056 
27.0 16.0 1.041 0.426 0.433 0.296 0.046 0.108 0.271 0.060 0.314 0.138 0.182 0.120 0.046 0.071 0.050 0.011 0.083 0.027 0.063 0.036 
28.0 16.0 1.079 0.429 0.518 0.321 0.104 0.180 0.134 0.023 0.214 0.057 0.158 0.075 0.082 0.063 0.009 0.031 0.029 0.005 0.036 0.011 
29.0 16.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 16.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 17.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 17.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 17.0 0.938 0.819 0.411 0.591 0.019 0.279 0.177 0.030 0.226 0.181 0.146 0.185 0.058 0.131 0.013 0.047 0.044 0.014 0.042 0.041 
4.0 17.0 0.873 0.756 0.311 0.491 0.132 0.090 0.302 0.217 0.301 0.340 0.145 0.253 0.003 0.114 0.079 0.022 0.094 0.094 0.059 0.093 
5.0 17.0 0.744 0.575 0.160 0.284 0.319 0.192 0.422 0.434 0.327 0.460 0.074 0.229 0.115 0.012 0.168 0.163 0.125 0.187 0.030 0.100 
6.0 17.0 0.577 0.333 0.019 0.027 0.505 0.487 0.496 0.595 0.261 0.447 0.080 0.061 0.266 0.236 0.219 0.298 0.067 0.177 0.081 0.023 
7.0 17.0 0.405 0.105 0.196 0.208 0.655 0.715 0.494 0.637 0.097 0.274 0.279 0.210 0.371 0.439 0.156 0.291 0.103 0.018 0.220 0.241 
8.0 17.0 0.254 0.063 0.351 0.379 0.746 0.832 0.408 0.546 0.137 0.019 0.452 0.476 0.345 0.482 0.044 0.072 0.310 0.321 0.253 0.360 
9.0 17.0 0.137 0.157 0.474 0.479 0.771 0.843 0.250 0.354 0.385 0.343 0.526 0.620 0.157 0.298 0.309 0.280 0.402 0.513 0.075 0.192 
10.0 17.0 0.057 0.191 0.564 0.521 0.734 0.772 0.047 0.108 0.587 0.608 0.459 0.577 0.146 0.061 0.503 0.571 0.262 0.401 0.254 0.224 
11.0 17.0 0.009 0.183 0.626 0.527 0.649 0.651 0.169 0.143 0.697 0.752 0.255 0.354 0.458 0.453 0.502 0.622 0.087 0.012 0.516 0.599 
12.0 17.0 0.015 0.152 0.666 0.516 0.526 0.506 0.372 0.366 0.691 0.754 0.038 0.016 0.660 0.718 0.271 0.374 0.474 0.508 0.485 0.615 
13.0 17.0 0.021 0.109 0.690 0.499 0.379 0.351 0.538 0.541 0.569 0.622 0.346 0.343 0.668 0.751 0.113 0.081 0.676 0.788 0.118 0.191 
14.0 17.0 0.015 0.061 0.703 0.487 0.214 0.195 0.648 0.652 0.347 0.378 0.583 0.618 0.452 0.514 0.482 0.528 0.529 0.632 0.374 0.413 
15.0 17.0 0.003 0.012 0.708 0.481 0.043 0.038 0.695 0.699 0.071 0.078 0.693 0.744 0.097 0.111 0.667 0.754 0.120 0.145 0.651 0.760 
16.0 17.0 0.009 0.037 0.706 0.483 0.130 0.118 0.677 0.681 0.214 0.233 0.651 0.696 0.283 0.322 0.596 0.667 0.339 0.406 0.544 0.626 
17.0 17.0 0.018 0.085 0.697 0.493 0.299 0.274 0.595 0.598 0.463 0.505 0.468 0.484 0.570 0.643 0.301 0.309 0.617 0.729 0.130 0.114 
18.0 17.0 0.019 0.131 0.679 0.508 0.455 0.431 0.455 0.455 0.637 0.696 0.189 0.160 0.675 0.747 0.090 0.160 0.584 0.659 0.323 0.430 
19.0 17.0 0.005 0.170 0.648 0.523 0.592 0.582 0.271 0.256 0.706 0.768 0.119 0.198 0.572 0.600 0.412 0.531 0.278 0.254 0.535 0.651 
20.0 17.0 0.029 0.192 0.598 0.528 0.699 0.719 0.058 0.016 0.657 0.699 0.378 0.492 0.304 0.257 0.537 0.640 0.117 0.238 0.407 0.434 
21.0 17.0 0.091 0.184 0.525 0.509 0.764 0.821 0.157 0.239 0.498 0.491 0.523 0.639 0.024 0.147 0.431 0.454 0.385 0.529 0.070 0.021 
22.0 17.0 0.189 0.124 0.419 0.442 0.772 0.857 0.343 0.468 0.263 0.183 0.516 0.583 0.286 0.439 0.174 0.092 0.397 0.466 0.213 0.348 
23.0 17.0 0.326 0.010 0.277 0.304 0.711 0.791 0.465 0.612 0.012 0.141 0.376 0.354 0.385 0.497 0.077 0.215 0.212 0.168 0.268 0.340 
24.0 17.0 0.491 0.215 0.108 0.094 0.585 0.611 0.505 0.631 0.190 0.379 0.177 0.068 0.330 0.350 0.205 0.320 0.007 0.101 0.156 0.133 
25.0 17.0 0.663 0.456 0.072 0.158 0.413 0.341 0.464 0.520 0.302 0.465 0.003 0.155 0.191 0.121 0.201 0.238 0.105 0.195 0.020 0.048 
26.0 17.0 0.813 0.672 0.239 0.393 0.223 0.046 0.362 0.324 0.317 0.403 0.114 0.247 0.052 0.057 0.123 0.089 0.112 0.141 0.048 0.101 
27.0 17.0 0.911 0.797 0.366 0.550 0.051 0.195 0.236 0.117 0.264 0.257 0.148 0.221 0.035 0.128 0.043 0.019 0.068 0.050 0.051 0.066 
28.0 17.0 0.945 0.804 0.441 0.599 0.077 0.331 0.121 0.038 0.183 0.109 0.131 0.140 0.065 0.114 0.006 0.056 0.024 0.008 0.029 0.020 
29.0 17.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 17.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 18.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 18.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 18.0 0.724 0.957 0.295 0.684 0.009 0.309 0.140 0.048 0.161 0.215 0.096 0.211 0.033 0.144 0.012 0.048 0.030 0.019 0.027 0.047 
4.0 18.0 0.676 0.883 0.218 0.565 0.119 0.089 0.225 0.261 0.208 0.392 0.091 0.282 0.005 0.121 0.055 0.030 0.061 0.106 0.037 0.101 
5.0 18.0 0.582 0.676 0.106 0.327 0.253 0.234 0.306 0.505 0.220 0.521 0.040 0.250 0.084 0.023 0.112 0.186 0.080 0.205 0.018 0.106 
6.0 18.0 0.461 0.400 0.025 0.033 0.385 0.572 0.353 0.685 0.170 0.502 0.065 0.058 0.182 0.271 0.143 0.331 0.040 0.189 0.054 0.031 
7.0 18.0 0.336 0.137 0.156 0.238 0.490 0.832 0.348 0.730 0.053 0.302 0.199 0.246 0.248 0.493 0.098 0.317 0.072 0.027 0.144 0.268 
8.0 18.0 0.225 0.057 0.271 0.439 0.554 0.969 0.284 0.626 0.109 0.031 0.313 0.543 0.227 0.536 0.036 0.071 0.206 0.359 0.164 0.394 
9.0 18.0 0.137 0.169 0.365 0.558 0.572 0.984 0.170 0.405 0.279 0.398 0.359 0.701 0.098 0.327 0.211 0.318 0.264 0.567 0.046 0.205 
10.0 18.0 0.073 0.212 0.436 0.612 0.545 0.905 0.026 0.123 0.417 0.698 0.310 0.650 0.107 0.076 0.337 0.639 0.169 0.438 0.170 0.252 
11.0 18.0 0.032 0.207 0.486 0.624 0.483 0.767 0.129 0.166 0.491 0.862 0.169 0.397 0.315 0.513 0.333 0.692 0.062 0.020 0.341 0.662 
12.0 18.0 0.009 0.173 0.520 0.615 0.393 0.598 0.273 0.425 0.485 0.864 0.032 0.015 0.449 0.808 0.177 0.413 0.317 0.566 0.318 0.676 
13.0 18.0 0.002 0.125 0.542 0.599 0.283 0.416 0.392 0.629 0.399 0.712 0.242 0.391 0.452 0.843 0.079 0.094 0.449 0.874 0.076 0.208 
14.0 18.0 0.003 0.071 0.553 0.585 0.161 0.231 0.471 0.758 0.243 0.433 0.404 0.702 0.305 0.577 0.324 0.590 0.350 0.700 0.248 0.457 
15.0 18.0 0.001 0.014 0.558 0.579 0.032 0.045 0.505 0.812 0.050 0.089 0.479 0.845 0.065 0.124 0.448 0.842 0.080 0.161 0.430 0.838 
16.0 18.0 0.002 0.043 0.556 0.582 0.098 0.140 0.492 0.791 0.150 0.267 0.450 0.790 0.191 0.362 0.400 0.745 0.224 0.450 0.360 0.691 
17.0 18.0 0.003 0.099 0.548 0.592 0.223 0.326 0.433 0.695 0.324 0.579 0.325 0.551 0.385 0.723 0.204 0.347 0.409 0.808 0.088 0.128 
18.0 18.0 0.003 0.150 0.531 0.607 0.340 0.510 0.333 0.528 0.447 0.797 0.135 0.184 0.458 0.840 0.056 0.175 0.389 0.732 0.211 0.471 
19.0 18.0 0.019 0.193 0.504 0.621 0.441 0.687 0.201 0.297 0.496 0.879 0.075 0.220 0.390 0.676 0.272 0.588 0.188 0.287 0.352 0.717 
20.0 18.0 0.050 0.215 0.463 0.623 0.520 0.844 0.050 0.020 0.464 0.801 0.253 0.554 0.213 0.295 0.358 0.713 0.073 0.257 0.270 0.481 
21.0 18.0 0.101 0.202 0.404 0.596 0.567 0.960 0.104 0.274 0.357 0.566 0.355 0.721 0.008 0.157 0.291 0.509 0.251 0.582 0.050 0.016 
22.0 18.0 0.176 0.129 0.322 0.513 0.573 0.999 0.237 0.536 0.196 0.216 0.354 0.661 0.185 0.486 0.122 0.110 0.262 0.517 0.137 0.378 
23.0 18.0 0.278 0.029 0.216 0.350 0.529 0.921 0.325 0.701 0.022 0.151 0.263 0.407 0.255 0.555 0.044 0.232 0.143 0.192 0.175 0.374 
24.0 18.0 0.399 0.264 0.090 0.107 0.441 0.713 0.358 0.725 0.119 0.422 0.131 0.087 0.223 0.396 0.132 0.352 0.009 0.104 0.103 0.150 
25.0 18.0 0.523 0.541 0.042 0.182 0.319 0.404 0.333 0.602 0.200 0.525 0.009 0.165 0.133 0.144 0.132 0.266 0.066 0.212 0.015 0.049 
26.0 18.0 0.631 0.787 0.165 0.453 0.184 0.066 0.266 0.381 0.216 0.460 0.069 0.272 0.042 0.056 0.083 0.104 0.072 0.157 0.030 0.108 
27.0 18.0 0.704 0.931 0.260 0.635 0.060 0.211 0.181 0.146 0.185 0.300 0.095 0.248 0.017 0.138 0.031 0.016 0.045 0.058 0.032 0.073 
28.0 18.0 0.731 0.943 0.319 0.695 0.035 0.372 0.101 0.031 0.133 0.134 0.087 0.161 0.039 0.127 0.001 0.059 0.017 0.006 0.019 0.023 
29.0 18.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 18.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 19.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 19.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 19.0 0.457 0.829 0.151 0.579 0.042 0.237 0.093 0.063 0.081 0.192 0.034 0.172 0.003 0.108 0.011 0.029 0.013 0.020 0.008 0.037 
4.0 19.0 0.428 0.764 0.104 0.474 0.102 0.048 0.131 0.238 0.093 0.328 0.025 0.220 0.015 0.082 0.026 0.034 0.021 0.086 0.010 0.075 
5.0 19.0 0.378 0.592 0.041 0.274 0.169 0.220 0.163 0.433 0.089 0.422 0.002 0.184 0.046 0.035 0.043 0.152 0.024 0.154 0.001 0.073 
6.0 19.0 0.315 0.365 0.032 0.029 0.234 0.498 0.177 0.574 0.058 0.397 0.048 0.027 0.080 0.226 0.048 0.255 0.006 0.133 0.023 0.033 
7.0 19.0 0.249 0.147 0.104 0.199 0.285 0.715 0.167 0.607 0.000 0.230 0.101 0.214 0.098 0.391 0.026 0.234 0.035 0.035 0.051 0.207 
8.0 19.0 0.187 0.020 0.171 0.372 0.317 0.832 0.131 0.519 0.074 0.041 0.142 0.444 0.081 0.415 0.027 0.040 0.079 0.283 0.053 0.292 
9.0 19.0 0.134 0.120 0.229 0.481 0.325 0.850 0.073 0.336 0.148 0.338 0.154 0.565 0.024 0.244 0.091 0.259 0.094 0.431 0.008 0.143 
10.0 19.0 0.092 0.164 0.275 0.537 0.311 0.788 0.000 0.101 0.207 0.581 0.127 0.519 0.058 0.073 0.133 0.500 0.054 0.325 0.067 0.201 
11.0 19.0 0.060 0.166 0.311 0.555 0.277 0.673 0.078 0.143 0.237 0.715 0.063 0.314 0.139 0.415 0.125 0.535 0.033 0.027 0.123 0.503 
12.0 19.0 0.037 0.143 0.337 0.554 0.227 0.529 0.151 0.362 0.231 0.716 0.024 0.006 0.189 0.644 0.062 0.314 0.124 0.441 0.111 0.507 
13.0 19.0 0.021 0.105 0.355 0.545 0.164 0.371 0.212 0.537 0.189 0.591 0.115 0.321 0.186 0.669 0.038 0.079 0.168 0.671 0.023 0.151 
14.0 19.0 0.010 0.060 0.366 0.537 0.094 0.207 0.252 0.649 0.115 0.360 0.184 0.573 0.124 0.457 0.131 0.464 0.130 0.535 0.092 0.350 
15.0 19.0 0.002 0.012 0.370 0.532 0.019 0.041 0.270 0.696 0.024 0.074 0.215 0.688 0.027 0.098 0.177 0.658 0.029 0.123 0.156 0.635 
16.0 19.0 0.006 0.036 0.368 0.534 0.057 0.125 0.263 0.678 0.071 0.222 0.203 0.644 0.078 0.287 0.159 0.583 0.083 0.344 0.132 0.525 
17.0 19.0 0.015 0.083 0.361 0.541 0.130 0.290 0.232 0.595 0.153 0.481 0.150 0.450 0.158 0.573 0.085 0.275 0.153 0.619 0.035 0.102 
18.0 19.0 0.029 0.125 0.346 0.550 0.197 0.452 0.181 0.451 0.212 0.661 0.069 0.155 0.190 0.668 0.015 0.129 0.148 0.565 0.071 0.351 
19.0 19.0 0.048 0.157 0.325 0.556 0.254 0.605 0.114 0.254 0.238 0.729 0.022 0.171 0.167 0.542 0.099 0.452 0.078 0.230 0.125 0.541 
20.0 19.0 0.074 0.170 0.294 0.550 0.297 0.738 0.038 0.019 0.227 0.665 0.101 0.440 0.100 0.244 0.137 0.554 0.017 0.185 0.101 0.371 
21.0 19.0 0.111 0.152 0.254 0.518 0.322 0.833 0.039 0.227 0.182 0.474 0.149 0.577 0.013 0.109 0.118 0.404 0.086 0.438 0.026 0.001 
22.0 19.0 0.159 0.082 0.202 0.439 0.325 0.860 0.106 0.444 0.112 0.191 0.156 0.535 0.061 0.371 0.059 0.101 0.097 0.399 0.041 0.275 
23.0 19.0 0.217 0.054 0.139 0.295 0.304 0.790 0.154 0.582 0.035 0.107 0.125 0.339 0.096 0.434 0.004 0.164 0.059 0.160 0.059 0.282 
24.0 19.0 0.282 0.253 0.068 0.088 0.261 0.615 0.175 0.604 0.032 0.329 0.074 0.088 0.092 0.320 0.041 0.266 0.012 0.066 0.039 0.122 
25.0 19.0 0.348 0.481 0.005 0.154 0.201 0.360 0.171 0.509 0.075 0.420 0.024 0.114 0.063 0.129 0.048 0.209 0.017 0.155 0.010 0.027 
26.0 19.0 0.405 0.684 0.073 0.380 0.134 0.081 0.147 0.334 0.092 0.378 0.013 0.207 0.030 0.028 0.035 0.090 0.023 0.121 0.006 0.077 
27.0 19.0 0.445 0.805 0.129 0.535 0.070 0.152 0.112 0.145 0.088 0.258 0.031 0.198 0.005 0.099 0.018 0.002 0.017 0.050 0.009 0.055 
28.0 19.0 0.464 0.821 0.168 0.592 0.017 0.294 0.075 0.004 0.071 0.127 0.034 0.136 0.008 0.098 0.005 0.040 0.009 0.001 0.006 0.020 
29.0 19.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 19.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 20.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 20.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 20.0 0.170 0.500 0.002 0.327 0.075 0.094 0.043 0.073 0.003 0.124 0.029 0.087 0.027 0.039 0.010 0.001 0.005 0.019 0.010 0.018 
4.0 20.0 0.162 0.458 0.017 0.261 0.080 0.017 0.030 0.163 0.026 0.180 0.042 0.094 0.026 0.014 0.003 0.033 0.020 0.042 0.019 0.026 
5.0 20.0 0.158 0.367 0.028 0.151 0.078 0.160 0.011 0.254 0.048 0.208 0.045 0.061 0.007 0.045 0.028 0.078 0.035 0.057 0.017 0.013 
6.0 20.0 0.156 0.249 0.038 0.019 0.072 0.305 0.009 0.316 0.059 0.180 0.029 0.020 0.027 0.123 0.050 0.104 0.031 0.033 0.008 0.031 
7.0 20.0 0.152 0.132 0.049 0.108 0.066 0.422 0.022 0.325 0.053 0.089 0.002 0.130 0.059 0.179 0.050 0.078 0.002 0.040 0.046 0.086 
8.0 20.0 0.142 0.035 0.064 0.213 0.063 0.491 0.029 0.276 0.035 0.047 0.036 0.228 0.072 0.173 0.018 0.011 0.053 0.127 0.064 0.099 
9.0 20.0 0.127 0.031 0.082 0.287 0.062 0.508 0.029 0.178 0.010 0.193 0.060 0.274 0.053 0.087 0.035 0.130 0.085 0.167 0.033 0.030 
10.0 20.0 0.107 0.067 0.102 0.334 0.061 0.481 0.026 0.051 0.013 0.314 0.064 0.244 0.008 0.055 0.081 0.219 0.068 0.111 0.039 0.095 
11.0 20.0 0.086 0.079 0.122 0.358 0.057 0.420 0.023 0.084 0.029 0.381 0.047 0.142 0.045 0.204 0.093 0.222 0.002 0.031 0.104 0.194 
12.0 20.0 0.064 0.074 0.139 0.368 0.050 0.336 0.021 0.210 0.035 0.382 0.016 0.008 0.083 0.302 0.060 0.123 0.078 0.189 0.108 0.182 
13.0 20.0 0.043 0.057 0.153 0.371 0.038 0.239 0.021 0.312 0.031 0.316 0.019 0.167 0.092 0.308 0.006 0.045 0.125 0.272 0.034 0.045 
14.0 20.0 0.024 0.033 0.162 0.370 0.022 0.134 0.021 0.378 0.019 0.193 0.047 0.290 0.064 0.209 0.072 0.206 0.102 0.213 0.071 0.138 
15.0 20.0 0.005 0.007 0.165 0.369 0.004 0.027 0.021 0.407 0.004 0.040 0.060 0.346 0.014 0.045 0.106 0.287 0.023 0.049 0.132 0.242 
16.0 20.0 0.014 0.020 0.164 0.369 0.014 0.082 0.021 0.396 0.012 0.119 0.055 0.324 0.040 0.131 0.093 0.256 0.065 0.137 0.108 0.202 
17.0 20.0 0.034 0.046 0.158 0.370 0.030 0.188 0.021 0.346 0.025 0.257 0.034 0.230 0.079 0.263 0.040 0.127 0.117 0.248 0.019 0.048 
18.0 20.0 0.054 0.066 0.146 0.370 0.044 0.289 0.021 0.261 0.033 0.353 0.001 0.086 0.089 0.310 0.029 0.044 0.104 0.234 0.076 0.121 
19.0 20.0 0.075 0.078 0.131 0.364 0.054 0.381 0.022 0.147 0.033 0.388 0.033 0.073 0.066 0.259 0.081 0.183 0.037 0.109 0.114 0.201 
20.0 20.0 0.097 0.076 0.112 0.349 0.059 0.455 0.025 0.015 0.022 0.356 0.058 0.204 0.018 0.130 0.093 0.236 0.042 0.052 0.076 0.153 
21.0 20.0 0.118 0.054 0.092 0.315 0.062 0.503 0.028 0.120 0.003 0.260 0.066 0.275 0.035 0.025 0.062 0.186 0.088 0.161 0.003 0.025 
22.0 20.0 0.136 0.004 0.072 0.256 0.062 0.510 0.030 0.236 0.023 0.121 0.052 0.265 0.069 0.147 0.006 0.069 0.077 0.164 0.061 0.083 
23.0 20.0 0.148 0.080 0.056 0.164 0.064 0.464 0.027 0.310 0.046 0.026 0.020 0.184 0.070 0.189 0.039 0.043 0.027 0.086 0.062 0.105 
24.0 20.0 0.155 0.189 0.043 0.046 0.069 0.368 0.016 0.327 0.058 0.141 0.014 0.074 0.045 0.157 0.054 0.099 0.018 0.001 0.027 0.061 
25.0 20.0 0.157 0.310 0.033 0.086 0.075 0.233 0.001 0.288 0.054 0.199 0.038 0.024 0.009 0.084 0.040 0.094 0.035 0.048 0.006 0.007 
26.0 20.0 0.160 0.415 0.023 0.209 0.079 0.086 0.021 0.208 0.037 0.196 0.044 0.080 0.017 0.014 0.015 0.055 0.028 0.051 0.019 0.021 
27.0 20.0 0.166 0.484 0.010 0.298 0.078 0.043 0.037 0.115 0.014 0.152 0.036 0.092 0.027 0.029 0.004 0.016 0.012 0.030 0.015 0.022 
28.0 20.0 0.176 0.501 0.007 0.342 0.069 0.132 0.046 0.034 0.006 0.093 0.020 0.075 0.024 0.041 0.012 0.008 0.000 0.010 0.006 0.013 
29.0 20.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 20.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 21.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 21.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 21.0 0.104 0.095 0.143 0.024 0.100 0.065 0.006 0.070 0.080 0.036 0.084 0.011 0.054 0.035 0.009 0.031 0.019 0.014 0.027 0.003 
4.0 21.0 0.092 0.083 0.128 0.007 0.055 0.080 0.065 0.062 0.134 0.004 0.102 0.045 0.034 0.055 0.029 0.027 0.056 0.007 0.044 0.027 
5.0 21.0 0.053 0.086 0.091 0.003 0.011 0.076 0.130 0.036 0.170 0.038 0.082 0.070 0.028 0.047 0.090 0.008 0.086 0.048 0.034 0.047 
6.0 21.0 0.002 0.095 0.042 0.004 0.082 0.066 0.179 0.009 0.162 0.065 0.010 0.063 0.122 0.001 0.137 0.061 0.064 0.072 0.034 0.024 
7.0 21.0 0.054 0.097 0.004 0.002 0.140 0.064 0.196 0.007 0.099 0.066 0.096 0.025 0.199 0.059 0.118 0.088 0.035 0.037 0.131 0.046 
8.0 21.0 0.093 0.085 0.038 0.022 0.174 0.073 0.174 0.010 0.003 0.045 0.198 0.024 0.207 0.094 0.010 0.058 0.170 0.047 0.169 0.107 
9.0 21.0 0.113 0.064 0.057 0.050 0.184 0.088 0.121 0.007 0.118 0.019 0.253 0.059 0.120 0.082 0.147 0.018 0.245 0.120 0.071 0.085 
10.0 21.0 0.115 0.041 0.062 0.080 0.173 0.099 0.049 0.007 0.215 0.001 0.235 0.067 0.039 0.029 0.272 0.094 0.177 0.117 0.134 0.025 
11.0 21.0 0.105 0.021 0.058 0.106 0.148 0.100 0.029 0.013 0.272 0.011 0.145 0.050 0.211 0.037 0.287 0.122 0.025 0.030 0.309 0.142 
12.0 21.0 0.086 0.008 0.051 0.126 0.116 0.090 0.099 0.025 0.276 0.012 0.007 0.019 0.327 0.086 0.167 0.086 0.259 0.090 0.304 0.166 
13.0 21.0 0.061 0.001 0.042 0.139 0.081 0.070 0.156 0.038 0.230 0.009 0.141 0.013 0.341 0.098 0.045 0.003 0.388 0.165 0.085 0.066 
14.0 21.0 0.035 0.001 0.036 0.147 0.045 0.041 0.193 0.049 0.141 0.004 0.256 0.038 0.233 0.069 0.253 0.082 0.308 0.138 0.217 0.092 
15.0 21.0 0.007 0.001 0.033 0.150 0.009 0.008 0.209 0.054 0.029 0.001 0.309 0.048 0.050 0.015 0.359 0.126 0.071 0.032 0.389 0.184 
16.0 21.0 0.021 0.001 0.034 0.149 0.027 0.025 0.203 0.052 0.087 0.003 0.288 0.044 0.146 0.043 0.318 0.109 0.198 0.090 0.323 0.148 
17.0 21.0 0.048 0.001 0.039 0.143 0.063 0.056 0.175 0.044 0.188 0.006 0.200 0.026 0.292 0.085 0.151 0.040 0.357 0.156 0.067 0.014 
18.0 21.0 0.074 0.004 0.046 0.133 0.099 0.081 0.128 0.031 0.256 0.010 0.065 0.003 0.339 0.094 0.067 0.047 0.329 0.130 0.208 0.123 
19.0 21.0 0.096 0.014 0.055 0.117 0.133 0.097 0.064 0.018 0.279 0.012 0.081 0.036 0.275 0.064 0.242 0.111 0.140 0.027 0.328 0.165 
20.0 21.0 0.112 0.031 0.061 0.094 0.163 0.101 0.011 0.009 0.250 0.008 0.201 0.062 0.125 0.004 0.299 0.117 0.096 0.086 0.233 0.087 
21.0 21.0 0.117 0.053 0.062 0.065 0.182 0.095 0.088 0.006 0.172 0.007 0.259 0.068 0.052 0.062 0.223 0.060 0.244 0.138 0.016 0.044 
22.0 21.0 0.107 0.076 0.050 0.035 0.184 0.080 0.153 0.009 0.061 0.032 0.239 0.046 0.184 0.098 0.064 0.026 0.231 0.094 0.153 0.119 
23.0 21.0 0.076 0.093 0.023 0.010 0.161 0.067 0.191 0.010 0.053 0.058 0.152 0.000 0.218 0.083 0.078 0.083 0.104 0.001 0.170 0.086 
24.0 21.0 0.029 0.098 0.018 0.003 0.113 0.064 0.192 0.001 0.137 0.068 0.041 0.046 0.167 0.030 0.138 0.081 0.023 0.062 0.085 0.008 
25.0 21.0 0.026 0.091 0.067 0.004 0.046 0.071 0.156 0.022 0.170 0.053 0.049 0.069 0.075 0.026 0.117 0.035 0.081 0.063 0.003 0.040 
26.0 21.0 0.074 0.084 0.111 0.005 0.024 0.078 0.097 0.049 0.153 0.016 0.094 0.058 0.005 0.053 0.059 0.011 0.072 0.027 0.041 0.038 
27.0 21.0 0.100 0.088 0.138 0.015 0.080 0.073 0.034 0.067 0.106 0.022 0.094 0.027 0.046 0.045 0.008 0.030 0.036 0.005 0.035 0.014 
28.0 21.0 0.099 0.105 0.142 0.037 0.112 0.051 0.016 0.066 0.053 0.044 0.069 0.003 0.052 0.022 0.018 0.026 0.007 0.016 0.017 0.003 
29.0 21.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 21.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 22.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 22.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 22.0 0.333 0.254 0.256 0.229 0.113 0.182 0.050 0.052 0.140 0.046 0.124 0.090 0.071 0.088 0.007 0.047 0.030 0.006 0.038 0.021 
4.0 22.0 0.305 0.239 0.215 0.203 0.028 0.115 0.143 0.035 0.216 0.143 0.143 0.149 0.037 0.097 0.048 0.014 0.081 0.047 0.061 0.063 
5.0 22.0 0.232 0.159 0.139 0.119 0.088 0.007 0.242 0.151 0.261 0.231 0.105 0.161 0.057 0.036 0.135 0.078 0.122 0.121 0.045 0.083 
6.0 22.0 0.133 0.049 0.043 0.010 0.210 0.142 0.312 0.245 0.235 0.250 0.009 0.082 0.193 0.101 0.199 0.181 0.087 0.137 0.053 0.011 
7.0 22.0 0.036 0.049 0.049 0.082 0.308 0.240 0.329 0.278 0.129 0.177 0.170 0.067 0.302 0.240 0.164 0.201 0.059 0.025 0.192 0.143 
8.0 22.0 0.041 0.110 0.123 0.137 0.367 0.282 0.285 0.242 0.037 0.034 0.321 0.224 0.304 0.289 0.002 0.081 0.255 0.178 0.244 0.246 
9.0 22.0 0.091 0.131 0.172 0.153 0.384 0.274 0.189 0.159 0.220 0.128 0.397 0.317 0.166 0.199 0.230 0.135 0.359 0.323 0.098 0.155 
10.0 22.0 0.112 0.124 0.200 0.143 0.363 0.235 0.063 0.054 0.373 0.259 0.361 0.306 0.077 0.001 0.412 0.326 0.255 0.273 0.203 0.117 
11.0 22.0 0.112 0.102 0.212 0.121 0.317 0.183 0.072 0.047 0.459 0.330 0.215 0.196 0.335 0.226 0.428 0.372 0.046 0.021 0.456 0.378 
12.0 22.0 0.097 0.075 0.213 0.097 0.253 0.131 0.196 0.131 0.462 0.332 0.002 0.025 0.508 0.382 0.245 0.234 0.391 0.295 0.445 0.406 
13.0 22.0 0.072 0.049 0.210 0.077 0.179 0.085 0.298 0.194 0.383 0.273 0.234 0.157 0.524 0.406 0.076 0.032 0.579 0.480 0.122 0.138 
14.0 22.0 0.041 0.026 0.207 0.064 0.100 0.045 0.363 0.231 0.234 0.165 0.414 0.296 0.357 0.280 0.387 0.296 0.458 0.390 0.323 0.256 
15.0 22.0 0.008 0.005 0.205 0.059 0.020 0.009 0.392 0.247 0.048 0.034 0.496 0.360 0.077 0.060 0.544 0.431 0.105 0.090 0.576 0.483 
16.0 22.0 0.025 0.016 0.205 0.061 0.061 0.027 0.381 0.241 0.144 0.102 0.465 0.335 0.224 0.176 0.483 0.379 0.294 0.251 0.479 0.395 
17.0 22.0 0.057 0.038 0.208 0.070 0.141 0.065 0.332 0.213 0.312 0.221 0.326 0.229 0.448 0.349 0.234 0.167 0.532 0.447 0.103 0.060 
18.0 22.0 0.085 0.063 0.212 0.087 0.217 0.108 0.247 0.163 0.428 0.306 0.116 0.064 0.525 0.401 0.094 0.110 0.493 0.394 0.303 0.290 
19.0 22.0 0.106 0.089 0.213 0.109 0.287 0.157 0.134 0.090 0.469 0.338 0.115 0.117 0.431 0.311 0.359 0.323 0.215 0.133 0.482 0.421 
20.0 22.0 0.115 0.114 0.208 0.133 0.344 0.210 0.003 0.003 0.426 0.303 0.305 0.266 0.207 0.113 0.449 0.375 0.133 0.176 0.348 0.260 
21.0 22.0 0.106 0.132 0.190 0.152 0.380 0.259 0.132 0.109 0.305 0.201 0.403 0.333 0.062 0.117 0.341 0.246 0.355 0.345 0.031 0.047 
22.0 22.0 0.072 0.128 0.152 0.152 0.384 0.287 0.247 0.208 0.129 0.047 0.379 0.290 0.265 0.274 0.109 0.016 0.343 0.280 0.219 0.251 
23.0 22.0 0.006 0.086 0.089 0.116 0.344 0.270 0.317 0.270 0.053 0.114 0.253 0.151 0.326 0.286 0.103 0.165 0.160 0.073 0.247 0.220 
24.0 22.0 0.084 0.003 0.004 0.039 0.262 0.196 0.328 0.269 0.192 0.224 0.087 0.012 0.257 0.177 0.197 0.207 0.025 0.097 0.126 0.064 
25.0 22.0 0.184 0.105 0.092 0.065 0.149 0.075 0.280 0.201 0.254 0.247 0.053 0.128 0.124 0.030 0.172 0.133 0.113 0.138 0.001 0.055 
26.0 22.0 0.271 0.202 0.179 0.164 0.028 0.057 0.192 0.092 0.240 0.188 0.127 0.158 0.006 0.071 0.090 0.029 0.103 0.084 0.056 0.075 
27.0 22.0 0.323 0.251 0.239 0.221 0.074 0.154 0.094 0.013 0.177 0.091 0.135 0.119 0.058 0.095 0.017 0.034 0.053 0.017 0.049 0.040 
28.0 22.0 0.329 0.239 0.261 0.220 0.140 0.191 0.013 0.078 0.102 0.007 0.104 0.058 0.070 0.069 0.020 0.046 0.012 0.017 0.024 0.006 
29.0 22.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 22.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 23.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 23.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 23.0 0.496 0.456 0.327 0.365 0.109 0.224 0.086 0.021 0.178 0.101 0.143 0.129 0.075 0.103 0.003 0.043 0.036 0.005 0.042 0.029 
4.0 23.0 0.458 0.422 0.269 0.312 0.001 0.111 0.198 0.105 0.262 0.221 0.160 0.188 0.033 0.098 0.060 0.005 0.092 0.066 0.067 0.071 
5.0 23.0 0.364 0.306 0.167 0.184 0.149 0.070 0.314 0.258 0.308 0.318 0.109 0.183 0.077 0.011 0.157 0.112 0.136 0.142 0.048 0.082 
6.0 23.0 0.238 0.148 0.041 0.022 0.300 0.264 0.394 0.376 0.270 0.324 0.027 0.069 0.232 0.155 0.226 0.221 0.093 0.143 0.064 0.008 
7.0 23.0 0.112 0.002 0.081 0.123 0.423 0.411 0.408 0.413 0.137 0.213 0.216 0.124 0.352 0.312 0.181 0.226 0.075 0.002 0.220 0.176 
8.0 23.0 0.010 0.100 0.182 0.221 0.497 0.483 0.349 0.359 0.065 0.015 0.389 0.319 0.349 0.355 0.008 0.070 0.296 0.229 0.275 0.276 
9.0 23.0 0.060 0.149 0.254 0.268 0.518 0.484 0.227 0.236 0.285 0.207 0.473 0.428 0.183 0.230 0.275 0.190 0.411 0.382 0.106 0.157 
10.0 23.0 0.096 0.158 0.299 0.278 0.492 0.435 0.068 0.079 0.467 0.389 0.426 0.405 0.102 0.026 0.480 0.410 0.287 0.307 0.237 0.157 
11.0 23.0 0.106 0.141 0.324 0.265 0.431 0.359 0.102 0.079 0.569 0.488 0.249 0.254 0.403 0.309 0.495 0.455 0.060 0.003 0.523 0.445 
12.0 23.0 0.096 0.111 0.334 0.245 0.346 0.272 0.260 0.218 0.570 0.492 0.011 0.022 0.602 0.502 0.279 0.278 0.455 0.366 0.507 0.464 
13.0 23.0 0.074 0.077 0.337 0.225 0.247 0.185 0.389 0.324 0.472 0.406 0.288 0.226 0.618 0.529 0.093 0.051 0.668 0.578 0.136 0.149 
14.0 23.0 0.043 0.042 0.337 0.211 0.139 0.101 0.473 0.390 0.288 0.247 0.501 0.416 0.420 0.363 0.453 0.376 0.527 0.466 0.372 0.304 
15.0 23.0 0.009 0.008 0.336 0.205 0.028 0.020 0.509 0.418 0.059 0.051 0.600 0.503 0.090 0.078 0.635 0.541 0.120 0.107 0.660 0.565 
16.0 23.0 0.026 0.026 0.336 0.207 0.084 0.061 0.495 0.407 0.178 0.152 0.562 0.469 0.263 0.228 0.565 0.478 0.338 0.300 0.549 0.464 
17.0 23.0 0.059 0.060 0.337 0.218 0.194 0.144 0.432 0.358 0.384 0.330 0.398 0.323 0.528 0.454 0.277 0.217 0.613 0.536 0.120 0.079 
18.0 23.0 0.086 0.094 0.336 0.235 0.298 0.229 0.325 0.271 0.527 0.454 0.147 0.100 0.620 0.525 0.104 0.124 0.571 0.480 0.343 0.327 
19.0 23.0 0.103 0.127 0.330 0.256 0.392 0.317 0.181 0.150 0.580 0.500 0.129 0.147 0.514 0.415 0.412 0.391 0.254 0.177 0.551 0.487 
20.0 23.0 0.105 0.152 0.314 0.274 0.467 0.401 0.015 0.000 0.531 0.451 0.357 0.349 0.254 0.167 0.521 0.464 0.145 0.188 0.401 0.317 
21.0 23.0 0.084 0.160 0.281 0.279 0.513 0.468 0.154 0.162 0.386 0.309 0.478 0.445 0.060 0.123 0.401 0.320 0.404 0.399 0.042 0.029 
22.0 23.0 0.031 0.134 0.224 0.254 0.518 0.497 0.300 0.309 0.176 0.097 0.456 0.398 0.301 0.329 0.136 0.049 0.394 0.342 0.245 0.272 
23.0 23.0 0.057 0.057 0.135 0.179 0.468 0.459 0.391 0.400 0.044 0.124 0.312 0.228 0.377 0.360 0.109 0.174 0.189 0.111 0.280 0.255 
24.0 23.0 0.174 0.071 0.021 0.054 0.366 0.345 0.410 0.405 0.214 0.281 0.119 0.022 0.303 0.242 0.222 0.242 0.022 0.089 0.146 0.091 
25.0 23.0 0.302 0.228 0.105 0.104 0.224 0.168 0.357 0.321 0.296 0.329 0.047 0.134 0.154 0.069 0.198 0.171 0.124 0.152 0.002 0.046 
26.0 23.0 0.414 0.369 0.220 0.252 0.072 0.024 0.255 0.180 0.287 0.271 0.139 0.189 0.018 0.060 0.108 0.056 0.116 0.104 0.061 0.080 
27.0 23.0 0.482 0.446 0.302 0.345 0.058 0.175 0.139 0.037 0.220 0.158 0.154 0.159 0.058 0.104 0.025 0.024 0.062 0.032 0.055 0.049 
28.0 23.0 0.494 0.441 0.338 0.363 0.147 0.250 0.039 0.064 0.134 0.050 0.122 0.093 0.076 0.087 0.019 0.047 0.016 0.011 0.027 0.013 
29.0 23.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 23.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 24.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 24.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 24.0 0.585 0.489 0.352 0.371 0.089 0.191 0.112 0.016 0.192 0.123 0.141 0.124 0.066 0.082 0.004 0.023 0.038 0.016 0.040 0.029 
4.0 24.0 0.540 0.449 0.285 0.310 0.032 0.072 0.226 0.136 0.271 0.223 0.150 0.162 0.021 0.064 0.065 0.024 0.089 0.064 0.061 0.055 
5.0 24.0 0.440 0.338 0.172 0.185 0.188 0.104 0.341 0.273 0.308 0.295 0.094 0.140 0.088 0.020 0.156 0.109 0.127 0.112 0.040 0.050 
6.0 24.0 0.306 0.188 0.035 0.028 0.348 0.288 0.418 0.374 0.261 0.284 0.045 0.031 0.237 0.156 0.215 0.183 0.080 0.095 0.066 0.027 
7.0 24.0 0.172 0.046 0.099 0.116 0.477 0.432 0.428 0.403 0.121 0.175 0.232 0.137 0.348 0.275 0.166 0.168 0.081 0.025 0.211 0.147 
8.0 24.0 0.059 0.060 0.213 0.223 0.555 0.509 0.362 0.350 0.086 0.009 0.399 0.301 0.336 0.295 0.020 0.031 0.290 0.200 0.257 0.204 
9.0 24.0 0.021 0.120 0.298 0.284 0.578 0.520 0.232 0.231 0.309 0.212 0.477 0.389 0.168 0.178 0.278 0.178 0.393 0.303 0.092 0.098 
10.0 24.0 0.068 0.141 0.354 0.309 0.551 0.479 0.063 0.077 0.493 0.381 0.424 0.362 0.114 0.043 0.471 0.349 0.268 0.229 0.234 0.142 
11.0 24.0 0.086 0.134 0.388 0.310 0.486 0.405 0.117 0.082 0.595 0.475 0.244 0.223 0.409 0.283 0.480 0.375 0.067 0.017 0.501 0.350 
12.0 24.0 0.083 0.111 0.407 0.299 0.392 0.314 0.286 0.226 0.594 0.479 0.019 0.011 0.602 0.446 0.266 0.223 0.445 0.307 0.481 0.352 
13.0 24.0 0.066 0.079 0.416 0.285 0.281 0.218 0.424 0.339 0.491 0.397 0.298 0.215 0.615 0.466 0.097 0.053 0.646 0.469 0.125 0.105 
14.0 24.0 0.039 0.045 0.419 0.274 0.159 0.120 0.514 0.410 0.300 0.242 0.513 0.389 0.417 0.319 0.447 0.322 0.508 0.374 0.359 0.243 
15.0 24.0 0.008 0.009 0.420 0.269 0.031 0.024 0.553 0.441 0.062 0.050 0.613 0.469 0.090 0.069 0.624 0.459 0.116 0.086 0.633 0.442 
16.0 24.0 0.024 0.027 0.419 0.271 0.096 0.073 0.538 0.429 0.185 0.149 0.574 0.439 0.261 0.200 0.556 0.406 0.326 0.241 0.527 0.365 
17.0 24.0 0.053 0.062 0.417 0.279 0.221 0.170 0.470 0.376 0.400 0.323 0.409 0.304 0.525 0.399 0.276 0.190 0.592 0.433 0.119 0.071 
18.0 24.0 0.075 0.096 0.412 0.292 0.339 0.267 0.355 0.283 0.549 0.443 0.156 0.099 0.618 0.463 0.095 0.093 0.555 0.394 0.324 0.244 
19.0 24.0 0.087 0.124 0.399 0.305 0.442 0.362 0.202 0.155 0.605 0.487 0.122 0.125 0.517 0.373 0.397 0.319 0.254 0.159 0.525 0.376 
20.0 24.0 0.081 0.141 0.374 0.312 0.524 0.446 0.025 0.001 0.557 0.440 0.353 0.310 0.263 0.163 0.508 0.388 0.130 0.131 0.388 0.259 
21.0 24.0 0.050 0.137 0.330 0.303 0.574 0.508 0.155 0.160 0.412 0.306 0.479 0.400 0.045 0.085 0.398 0.281 0.383 0.307 0.049 0.003 
22.0 24.0 0.012 0.099 0.261 0.262 0.578 0.527 0.309 0.302 0.198 0.111 0.463 0.366 0.285 0.266 0.145 0.067 0.381 0.280 0.225 0.191 
23.0 24.0 0.111 0.013 0.160 0.176 0.524 0.481 0.407 0.389 0.026 0.092 0.325 0.226 0.368 0.307 0.094 0.119 0.190 0.113 0.265 0.199 
24.0 24.0 0.238 0.115 0.033 0.047 0.416 0.366 0.432 0.398 0.202 0.241 0.136 0.049 0.303 0.223 0.208 0.190 0.011 0.046 0.143 0.089 
25.0 24.0 0.375 0.265 0.105 0.108 0.268 0.196 0.383 0.327 0.292 0.296 0.030 0.092 0.163 0.086 0.192 0.150 0.112 0.111 0.008 0.017 
26.0 24.0 0.493 0.397 0.231 0.251 0.108 0.013 0.283 0.203 0.292 0.261 0.126 0.154 0.030 0.026 0.109 0.065 0.109 0.089 0.054 0.055 
27.0 24.0 0.567 0.475 0.323 0.347 0.033 0.138 0.166 0.072 0.231 0.171 0.148 0.144 0.047 0.076 0.031 0.003 0.061 0.038 0.051 0.041 
28.0 24.0 0.585 0.480 0.367 0.376 0.132 0.224 0.063 0.029 0.149 0.076 0.123 0.096 0.069 0.075 0.013 0.032 0.019 0.001 0.027 0.016 
29.0 24.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 24.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 25.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 25.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 25.0 0.602 0.393 0.336 0.283 0.055 0.111 0.128 0.048 0.183 0.113 0.120 0.088 0.046 0.041 0.012 0.002 0.036 0.022 0.032 0.021 
4.0 25.0 0.557 0.358 0.267 0.230 0.062 0.016 0.229 0.132 0.245 0.168 0.119 0.095 0.002 0.014 0.064 0.037 0.074 0.046 0.045 0.025 
5.0 25.0 0.463 0.280 0.157 0.139 0.207 0.109 0.328 0.218 0.268 0.197 0.062 0.062 0.092 0.045 0.134 0.079 0.097 0.054 0.023 0.006 
6.0 25.0 0.339 0.178 0.026 0.028 0.354 0.237 0.391 0.277 0.217 0.173 0.061 0.014 0.212 0.118 0.173 0.099 0.052 0.023 0.063 0.039 
7.0 25.0 0.212 0.076 0.104 0.080 0.474 0.341 0.393 0.291 0.087 0.093 0.219 0.116 0.295 0.168 0.123 0.069 0.081 0.046 0.171 0.082 
8.0 25.0 0.103 0.008 0.217 0.167 0.548 0.404 0.329 0.252 0.098 0.029 0.358 0.207 0.274 0.161 0.035 0.015 0.243 0.120 0.197 0.081 
9.0 25.0 0.022 0.063 0.304 0.226 0.570 0.421 0.208 0.169 0.296 0.164 0.418 0.252 0.126 0.082 0.244 0.122 0.315 0.148 0.059 0.015 
10.0 25.0 0.030 0.091 0.367 0.259 0.546 0.399 0.050 0.057 0.457 0.277 0.365 0.228 0.114 0.048 0.396 0.200 0.205 0.094 0.199 0.091 
11.0 25.0 0.055 0.095 0.408 0.272 0.484 0.346 0.119 0.064 0.546 0.342 0.205 0.136 0.361 0.186 0.395 0.202 0.068 0.033 0.403 0.169 
12.0 25.0 0.060 0.084 0.433 0.273 0.393 0.275 0.277 0.176 0.543 0.346 0.027 0.001 0.520 0.277 0.213 0.112 0.371 0.171 0.378 0.153 
13.0 25.0 0.050 0.063 0.447 0.268 0.283 0.194 0.408 0.267 0.448 0.288 0.271 0.150 0.527 0.285 0.089 0.041 0.529 0.243 0.092 0.034 
14.0 25.0 0.031 0.036 0.454 0.263 0.160 0.109 0.494 0.326 0.273 0.176 0.459 0.264 0.356 0.194 0.378 0.188 0.414 0.190 0.292 0.121 
15.0 25.0 0.006 0.007 0.456 0.261 0.032 0.021 0.531 0.351 0.056 0.036 0.545 0.318 0.077 0.042 0.524 0.262 0.094 0.043 0.508 0.209 
16.0 25.0 0.019 0.022 0.455 0.262 0.097 0.066 0.517 0.341 0.168 0.109 0.512 0.297 0.223 0.122 0.468 0.233 0.265 0.122 0.425 0.175 
17.0 25.0 0.041 0.050 0.450 0.266 0.223 0.152 0.453 0.297 0.365 0.235 0.367 0.209 0.449 0.244 0.237 0.116 0.483 0.222 0.102 0.044 
18.0 25.0 0.056 0.074 0.440 0.271 0.340 0.236 0.343 0.221 0.501 0.320 0.146 0.074 0.532 0.286 0.070 0.040 0.458 0.210 0.252 0.100 
19.0 25.0 0.059 0.091 0.422 0.274 0.442 0.313 0.198 0.120 0.554 0.350 0.097 0.073 0.450 0.237 0.324 0.167 0.218 0.101 0.418 0.172 
20.0 25.0 0.046 0.096 0.390 0.268 0.521 0.377 0.032 0.002 0.513 0.317 0.302 0.193 0.239 0.117 0.422 0.215 0.091 0.041 0.318 0.137 
21.0 25.0 0.009 0.082 0.340 0.247 0.567 0.417 0.135 0.118 0.386 0.226 0.415 0.255 0.020 0.026 0.340 0.171 0.301 0.140 0.055 0.034 
22.0 25.0 0.057 0.041 0.265 0.202 0.569 0.422 0.279 0.219 0.198 0.096 0.409 0.242 0.227 0.137 0.137 0.067 0.311 0.149 0.166 0.062 
23.0 25.0 0.154 0.030 0.163 0.127 0.518 0.379 0.372 0.280 0.001 0.037 0.297 0.166 0.306 0.176 0.060 0.035 0.167 0.086 0.209 0.093 
24.0 25.0 0.275 0.126 0.039 0.027 0.418 0.292 0.400 0.290 0.161 0.140 0.139 0.064 0.263 0.148 0.162 0.091 0.006 0.008 0.121 0.064 
25.0 25.0 0.403 0.230 0.093 0.084 0.281 0.173 0.363 0.250 0.248 0.189 0.005 0.027 0.153 0.082 0.158 0.092 0.081 0.042 0.016 0.016 
26.0 25.0 0.513 0.322 0.214 0.187 0.132 0.044 0.279 0.175 0.259 0.184 0.094 0.081 0.042 0.014 0.098 0.057 0.087 0.051 0.036 0.017 
27.0 25.0 0.584 0.380 0.305 0.260 0.001 0.067 0.176 0.088 0.214 0.140 0.122 0.093 0.027 0.030 0.035 0.018 0.054 0.034 0.039 0.023 
28.0 25.0 0.605 0.393 0.354 0.293 0.099 0.143 0.083 0.013 0.148 0.082 0.108 0.076 0.052 0.044 0.003 0.008 0.020 0.012 0.023 0.015 
29.0 25.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 25.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 26.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 26.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 26.0 0.563 0.241 0.288 0.157 0.014 0.023 0.133 0.066 0.158 0.082 0.087 0.040 0.020 0.001 0.020 0.022 0.031 0.022 0.022 0.009 
4.0 26.0 0.522 0.217 0.223 0.121 0.087 0.033 0.212 0.104 0.196 0.091 0.074 0.021 0.020 0.029 0.057 0.038 0.052 0.020 0.024 0.005 
5.0 26.0 0.443 0.181 0.128 0.075 0.209 0.093 0.284 0.132 0.200 0.079 0.022 0.012 0.089 0.055 0.098 0.037 0.056 0.003 0.001 0.029 
6.0 26.0 0.341 0.136 0.015 0.022 0.329 0.151 0.326 0.145 0.149 0.049 0.073 0.048 0.166 0.063 0.111 0.011 0.015 0.036 0.055 0.038 
7.0 26.0 0.234 0.086 0.098 0.035 0.427 0.203 0.321 0.144 0.042 0.008 0.187 0.075 0.211 0.049 0.064 0.023 0.075 0.050 0.113 0.013 
8.0 26.0 0.139 0.037 0.200 0.090 0.489 0.242 0.264 0.124 0.103 0.041 0.281 0.091 0.182 0.022 0.048 0.047 0.171 0.032 0.112 0.030 
9.0 26.0 0.064 0.003 0.283 0.136 0.510 0.261 0.162 0.084 0.254 0.093 0.315 0.092 0.068 0.010 0.186 0.052 0.201 0.003 0.015 0.050 
10.0 26.0 0.012 0.031 0.346 0.170 0.491 0.258 0.032 0.028 0.377 0.139 0.269 0.075 0.104 0.043 0.278 0.042 0.117 0.030 0.143 0.031 
11.0 26.0 0.018 0.044 0.390 0.191 0.438 0.233 0.109 0.037 0.444 0.167 0.144 0.039 0.276 0.071 0.267 0.024 0.065 0.037 0.259 0.007 
12.0 26.0 0.031 0.045 0.420 0.202 0.358 0.192 0.243 0.102 0.439 0.169 0.032 0.012 0.385 0.087 0.136 0.001 0.258 0.029 0.232 0.032 
13.0 26.0 0.030 0.036 0.439 0.206 0.259 0.139 0.354 0.157 0.362 0.142 0.217 0.068 0.385 0.083 0.073 0.023 0.354 0.016 0.047 0.027 
14.0 26.0 0.019 0.022 0.448 0.207 0.147 0.079 0.428 0.194 0.221 0.088 0.358 0.112 0.259 0.056 0.270 0.043 0.273 0.006 0.192 0.002 
15.0 26.0 0.004 0.004 0.452 0.207 0.029 0.016 0.460 0.211 0.045 0.018 0.424 0.132 0.055 0.012 0.369 0.053 0.062 0.001 0.326 0.015 
16.0 26.0 0.012 0.013 0.451 0.207 0.090 0.048 0.447 0.204 0.136 0.054 0.399 0.124 0.162 0.035 0.331 0.049 0.175 0.003 0.274 0.008 
17.0 26.0 0.025 0.029 0.444 0.207 0.205 0.110 0.392 0.176 0.294 0.117 0.289 0.090 0.327 0.071 0.173 0.033 0.321 0.011 0.074 0.014 
18.0 26.0 0.031 0.041 0.430 0.204 0.310 0.166 0.299 0.129 0.405 0.158 0.122 0.039 0.391 0.086 0.037 0.010 0.311 0.023 0.149 0.031 
19.0 26.0 0.026 0.046 0.406 0.197 0.401 0.214 0.176 0.069 0.449 0.171 0.062 0.015 0.338 0.080 0.215 0.013 0.161 0.035 0.262 0.022 
20.0 26.0 0.006 0.039 0.370 0.182 0.469 0.249 0.037 0.003 0.419 0.156 0.218 0.060 0.192 0.058 0.291 0.034 0.040 0.037 0.213 0.013 
21.0 26.0 0.034 0.020 0.318 0.155 0.508 0.264 0.103 0.059 0.323 0.118 0.309 0.087 0.009 0.027 0.246 0.049 0.185 0.020 0.057 0.049 
22.0 26.0 0.097 0.015 0.245 0.115 0.508 0.256 0.222 0.108 0.180 0.067 0.314 0.095 0.143 0.006 0.118 0.053 0.207 0.015 0.085 0.048 
23.0 26.0 0.185 0.061 0.151 0.063 0.464 0.225 0.301 0.137 0.026 0.015 0.240 0.085 0.211 0.037 0.017 0.038 0.128 0.046 0.128 0.010 
24.0 26.0 0.288 0.112 0.041 0.006 0.381 0.178 0.329 0.147 0.102 0.030 0.130 0.063 0.196 0.058 0.096 0.006 0.026 0.047 0.088 0.029 
25.0 26.0 0.394 0.159 0.073 0.049 0.269 0.122 0.308 0.139 0.179 0.065 0.023 0.030 0.128 0.060 0.109 0.025 0.039 0.021 0.025 0.036 
26.0 26.0 0.485 0.200 0.178 0.099 0.146 0.063 0.248 0.118 0.200 0.086 0.051 0.005 0.052 0.042 0.078 0.038 0.055 0.009 0.014 0.017 
27.0 26.0 0.546 0.231 0.259 0.140 0.033 0.004 0.171 0.085 0.178 0.087 0.083 0.032 0.003 0.014 0.037 0.030 0.041 0.022 0.023 0.004 
28.0 26.0 0.568 0.248 0.307 0.170 0.055 0.048 0.096 0.045 0.133 0.071 0.082 0.043 0.029 0.009 0.007 0.013 0.020 0.018 0.017 0.011 
29.0 26.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 26.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 27.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 27.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 27.0 0.489 0.098 0.223 0.044 0.026 0.042 0.129 0.066 0.122 0.044 0.049 0.002 0.005 0.030 0.026 0.030 0.023 0.015 0.010 0.002 
4.0 27.0 0.455 0.085 0.167 0.026 0.107 0.062 0.181 0.065 0.135 0.019 0.027 0.033 0.037 0.050 0.046 0.028 0.027 0.003 0.002 0.023 
5.0 27.0 0.396 0.083 0.091 0.018 0.196 0.068 0.223 0.049 0.121 0.017 0.017 0.059 0.078 0.048 0.058 0.001 0.014 0.041 0.018 0.043 
6.0 27.0 0.321 0.085 0.004 0.013 0.283 0.069 0.242 0.030 0.074 0.044 0.079 0.059 0.111 0.011 0.046 0.049 0.020 0.064 0.043 0.025 
7.0 27.0 0.240 0.079 0.086 0.000 0.354 0.076 0.230 0.018 0.003 0.051 0.143 0.033 0.117 0.040 0.005 0.076 0.063 0.038 0.051 0.037 
8.0 27.0 0.165 0.063 0.171 0.023 0.401 0.090 0.184 0.013 0.100 0.042 0.188 0.005 0.084 0.073 0.057 0.055 0.091 0.034 0.027 0.092 
9.0 27.0 0.101 0.041 0.244 0.051 0.418 0.106 0.108 0.010 0.197 0.029 0.197 0.033 0.010 0.068 0.118 0.006 0.083 0.098 0.025 0.076 
10.0 27.0 0.052 0.018 0.303 0.080 0.405 0.116 0.012 0.001 0.276 0.020 0.159 0.042 0.087 0.030 0.149 0.069 0.029 0.100 0.082 0.016 
11.0 27.0 0.019 0.002 0.348 0.103 0.364 0.114 0.093 0.014 0.317 0.018 0.077 0.034 0.178 0.019 0.130 0.096 0.056 0.030 0.108 0.116 
12.0 27.0 0.000 0.008 0.380 0.120 0.300 0.100 0.194 0.034 0.310 0.018 0.035 0.018 0.231 0.056 0.056 0.070 0.134 0.068 0.081 0.139 
13.0 27.0 0.007 0.010 0.402 0.130 0.219 0.076 0.279 0.054 0.255 0.016 0.150 0.000 0.225 0.067 0.052 0.006 0.167 0.132 0.003 0.057 
14.0 27.0 0.006 0.007 0.414 0.136 0.125 0.044 0.335 0.069 0.155 0.011 0.239 0.013 0.150 0.047 0.150 0.060 0.124 0.111 0.087 0.074 
15.0 27.0 0.001 0.002 0.418 0.138 0.025 0.009 0.360 0.076 0.032 0.002 0.280 0.018 0.032 0.010 0.199 0.094 0.028 0.026 0.135 0.151 
16.0 27.0 0.004 0.005 0.417 0.137 0.076 0.027 0.351 0.073 0.096 0.007 0.264 0.016 0.093 0.030 0.180 0.081 0.079 0.072 0.117 0.121 
17.0 27.0 0.007 0.009 0.408 0.133 0.173 0.061 0.308 0.062 0.207 0.014 0.196 0.006 0.190 0.058 0.102 0.027 0.149 0.125 0.042 0.009 
18.0 27.0 0.004 0.009 0.391 0.125 0.261 0.089 0.236 0.044 0.285 0.017 0.091 0.009 0.231 0.062 0.004 0.040 0.153 0.102 0.045 0.104 
19.0 27.0 0.009 0.004 0.365 0.112 0.335 0.109 0.143 0.023 0.318 0.017 0.024 0.027 0.209 0.039 0.099 0.088 0.096 0.017 0.101 0.137 
20.0 27.0 0.034 0.009 0.327 0.092 0.389 0.117 0.039 0.005 0.302 0.018 0.125 0.041 0.134 0.007 0.148 0.090 0.010 0.076 0.101 0.069 
21.0 27.0 0.074 0.029 0.276 0.066 0.417 0.113 0.064 0.007 0.241 0.024 0.188 0.041 0.035 0.055 0.142 0.041 0.065 0.115 0.055 0.043 
22.0 27.0 0.131 0.053 0.210 0.036 0.415 0.099 0.152 0.012 0.150 0.036 0.202 0.022 0.055 0.079 0.090 0.030 0.097 0.074 0.006 0.104 
23.0 27.0 0.202 0.073 0.129 0.010 0.381 0.082 0.212 0.015 0.049 0.048 0.170 0.014 0.108 0.062 0.023 0.074 0.081 0.006 0.045 0.072 
24.0 27.0 0.281 0.083 0.041 0.008 0.320 0.071 0.240 0.023 0.039 0.049 0.112 0.048 0.119 0.015 0.029 0.067 0.042 0.058 0.050 0.003 
25.0 27.0 0.359 0.084 0.049 0.016 0.239 0.068 0.234 0.039 0.100 0.031 0.047 0.061 0.096 0.031 0.054 0.025 0.001 0.055 0.031 0.038 
26.0 27.0 0.427 0.084 0.131 0.022 0.150 0.065 0.202 0.058 0.130 0.002 0.007 0.047 0.057 0.050 0.053 0.015 0.022 0.021 0.007 0.034 
27.0 27.0 0.474 0.091 0.197 0.034 0.064 0.053 0.154 0.067 0.130 0.033 0.040 0.017 0.020 0.040 0.036 0.030 0.026 0.008 0.007 0.011 
28.0 27.0 0.496 0.107 0.242 0.055 0.008 0.027 0.102 0.059 0.110 0.049 0.052 0.010 0.006 0.017 0.017 0.024 0.019 0.016 0.010 0.004 
29.0 27.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 27.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 28.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 28.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 28.0 0.400 0.003 0.154 0.031 0.060 0.074 0.116 0.052 0.083 0.009 0.014 0.029 0.025 0.040 0.028 0.026 0.015 0.005 0.000 0.010 
4.0 28.0 0.374 0.006 0.109 0.035 0.117 0.068 0.143 0.028 0.074 0.030 0.013 0.059 0.048 0.049 0.032 0.012 0.005 0.019 0.014 0.029 
5.0 28.0 0.335 0.012 0.054 0.020 0.175 0.042 0.157 0.010 0.048 0.070 0.047 0.072 0.062 0.029 0.020 0.026 0.019 0.052 0.030 0.037 
6.0 28.0 0.287 0.040 0.008 0.003 0.228 0.010 0.156 0.044 0.008 0.089 0.077 0.051 0.057 0.025 0.009 0.072 0.043 0.061 0.028 0.006 
7.0 28.0 0.234 0.061 0.073 0.018 0.272 0.012 0.139 0.061 0.040 0.075 0.096 0.001 0.034 0.084 0.040 0.086 0.046 0.017 0.002 0.057 
8.0 28.0 0.179 0.068 0.138 0.019 0.302 0.016 0.105 0.056 0.091 0.035 0.099 0.060 0.000 0.110 0.057 0.043 0.021 0.065 0.039 0.100 
9.0 28.0 0.129 0.062 0.198 0.007 0.315 0.006 0.055 0.039 0.137 0.014 0.087 0.099 0.036 0.085 0.054 0.040 0.016 0.126 0.051 0.066 
10.0 28.0 0.086 0.048 0.251 0.012 0.307 0.008 0.007 0.017 0.173 0.054 0.059 0.102 0.065 0.015 0.036 0.117 0.041 0.112 0.026 0.041 
11.0 28.0 0.052 0.032 0.293 0.033 0.279 0.020 0.075 0.001 0.190 0.075 0.017 0.071 0.085 0.067 0.012 0.140 0.043 0.016 0.016 0.146 
12.0 28.0 0.029 0.019 0.325 0.050 0.232 0.026 0.141 0.013 0.183 0.078 0.034 0.018 0.091 0.126 0.011 0.093 0.027 0.107 0.040 0.160 
13.0 28.0 0.014 0.009 0.348 0.063 0.171 0.024 0.198 0.018 0.149 0.064 0.086 0.040 0.080 0.139 0.031 0.005 0.008 0.182 0.030 0.057 
14.0 28.0 0.006 0.004 0.362 0.071 0.098 0.015 0.236 0.020 0.090 0.038 0.125 0.084 0.051 0.097 0.044 0.105 0.001 0.149 0.001 0.097 
15.0 28.0 0.001 0.001 0.367 0.074 0.020 0.003 0.253 0.021 0.019 0.008 0.143 0.104 0.011 0.021 0.049 0.156 0.001 0.035 0.022 0.186 
16.0 28.0 0.003 0.002 0.365 0.073 0.060 0.009 0.247 0.020 0.056 0.024 0.136 0.096 0.032 0.061 0.047 0.136 0.001 0.096 0.014 0.152 
17.0 28.0 0.010 0.007 0.355 0.067 0.135 0.020 0.218 0.019 0.121 0.052 0.106 0.062 0.067 0.120 0.037 0.056 0.003 0.170 0.014 0.021 
18.0 28.0 0.021 0.014 0.337 0.057 0.203 0.025 0.169 0.016 0.167 0.072 0.060 0.010 0.087 0.135 0.021 0.047 0.018 0.147 0.037 0.116 
19.0 28.0 0.040 0.025 0.310 0.042 0.258 0.024 0.108 0.007 0.189 0.078 0.008 0.046 0.090 0.099 0.000 0.124 0.036 0.044 0.030 0.164 
20.0 28.0 0.068 0.040 0.273 0.022 0.296 0.015 0.039 0.007 0.185 0.067 0.040 0.091 0.077 0.025 0.025 0.138 0.045 0.076 0.006 0.098 
21.0 28.0 0.106 0.056 0.226 0.002 0.315 0.001 0.027 0.028 0.158 0.036 0.077 0.108 0.052 0.057 0.047 0.084 0.032 0.137 0.046 0.024 
22.0 28.0 0.153 0.067 0.169 0.015 0.313 0.013 0.084 0.049 0.115 0.011 0.097 0.086 0.018 0.109 0.059 0.006 0.002 0.107 0.054 0.103 
23.0 28.0 0.207 0.067 0.106 0.021 0.289 0.016 0.125 0.061 0.065 0.058 0.100 0.032 0.018 0.105 0.051 0.074 0.037 0.022 0.023 0.089 
24.0 28.0 0.261 0.052 0.040 0.012 0.251 0.003 0.149 0.055 0.015 0.086 0.088 0.027 0.047 0.056 0.025 0.085 0.048 0.045 0.015 0.025 
25.0 28.0 0.312 0.026 0.024 0.008 0.201 0.025 0.157 0.028 0.029 0.082 0.062 0.064 0.061 0.003 0.007 0.051 0.032 0.060 0.031 0.025 
26.0 28.0 0.355 0.002 0.082 0.028 0.145 0.056 0.150 0.010 0.062 0.050 0.029 0.067 0.055 0.041 0.027 0.006 0.007 0.036 0.023 0.034 
27.0 28.0 0.388 0.006 0.133 0.034 0.087 0.073 0.130 0.041 0.080 0.009 0.002 0.044 0.036 0.046 0.030 0.021 0.011 0.005 0.006 0.018 
28.0 28.0 0.408 0.005 0.173 0.023 0.032 0.068 0.100 0.056 0.081 0.023 0.022 0.014 0.014 0.030 0.022 0.024 0.015 0.010 0.004 0.002 
29.0 28.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 28.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 29.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 29.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 29.0 0.313 0.057 0.092 0.067 0.083 0.077 0.098 0.031 0.046 0.016 0.014 0.040 0.036 0.037 0.025 0.015 0.006 0.004 0.008 0.012 
4.0 29.0 0.295 0.052 0.057 0.061 0.119 0.058 0.103 0.001 0.023 0.053 0.041 0.061 0.049 0.035 0.017 0.003 0.013 0.025 0.024 0.024 
5.0 29.0 0.273 0.028 0.020 0.037 0.149 0.020 0.096 0.042 0.010 0.086 0.063 0.062 0.042 0.007 0.010 0.036 0.040 0.045 0.033 0.022 
6.0 29.0 0.248 0.008 0.019 0.005 0.174 0.023 0.081 0.077 0.041 0.095 0.067 0.032 0.012 0.042 0.046 0.067 0.052 0.040 0.012 0.009 
7.0 29.0 0.218 0.039 0.062 0.022 0.194 0.056 0.061 0.092 0.064 0.071 0.052 0.022 0.029 0.089 0.065 0.067 0.026 0.003 0.038 0.055 
8.0 29.0 0.183 0.059 0.108 0.036 0.210 0.071 0.038 0.085 0.077 0.023 0.027 0.079 0.059 0.104 0.049 0.022 0.031 0.068 0.077 0.076 
9.0 29.0 0.145 0.063 0.154 0.037 0.217 0.068 0.011 0.059 0.083 0.035 0.001 0.114 0.063 0.071 0.003 0.051 0.080 0.108 0.059 0.038 
10.0 29.0 0.109 0.058 0.198 0.027 0.213 0.055 0.021 0.026 0.085 0.084 0.018 0.112 0.043 0.001 0.046 0.115 0.081 0.086 0.017 0.047 
11.0 29.0 0.078 0.046 0.236 0.012 0.196 0.038 0.057 0.008 0.083 0.112 0.028 0.075 0.012 0.079 0.070 0.129 0.027 0.001 0.097 0.122 
12.0 29.0 0.052 0.033 0.266 0.002 0.165 0.023 0.092 0.036 0.075 0.116 0.031 0.014 0.016 0.136 0.056 0.081 0.049 0.101 0.114 0.125 
13.0 29.0 0.031 0.021 0.289 0.015 0.123 0.012 0.124 0.056 0.059 0.097 0.032 0.054 0.029 0.147 0.013 0.012 0.099 0.161 0.047 0.039 
14.0 29.0 0.016 0.011 0.302 0.022 0.071 0.005 0.146 0.068 0.035 0.059 0.032 0.106 0.023 0.102 0.034 0.104 0.085 0.130 0.060 0.083 
15.0 29.0 0.003 0.002 0.308 0.026 0.014 0.001 0.155 0.073 0.007 0.012 0.032 0.130 0.005 0.022 0.059 0.151 0.020 0.030 0.123 0.154 
16.0 29.0 0.009 0.006 0.306 0.024 0.043 0.003 0.152 0.071 0.022 0.036 0.032 0.120 0.015 0.064 0.049 0.133 0.055 0.084 0.099 0.127 
17.0 29.0 0.024 0.016 0.296 0.019 0.098 0.008 0.135 0.062 0.048 0.079 0.032 0.080 0.027 0.126 0.011 0.059 0.095 0.149 0.007 0.023 
18.0 29.0 0.041 0.027 0.278 0.009 0.145 0.017 0.108 0.046 0.067 0.108 0.032 0.019 0.023 0.144 0.036 0.038 0.076 0.133 0.085 0.088 
19.0 29.0 0.064 0.040 0.252 0.005 0.182 0.031 0.074 0.022 0.079 0.117 0.030 0.047 0.003 0.110 0.067 0.112 0.009 0.049 0.113 0.133 
20.0 29.0 0.093 0.052 0.217 0.020 0.207 0.047 0.038 0.009 0.085 0.101 0.024 0.099 0.029 0.039 0.063 0.131 0.062 0.053 0.059 0.089 
21.0 29.0 0.127 0.062 0.176 0.033 0.218 0.063 0.004 0.044 0.085 0.062 0.010 0.121 0.057 0.043 0.023 0.088 0.093 0.112 0.031 0.003 
22.0 29.0 0.164 0.064 0.131 0.039 0.216 0.072 0.025 0.075 0.081 0.006 0.013 0.102 0.067 0.098 0.030 0.012 0.062 0.098 0.084 0.071 
23.0 29.0 0.201 0.051 0.084 0.031 0.203 0.066 0.050 0.092 0.071 0.050 0.040 0.052 0.047 0.103 0.063 0.052 0.000 0.035 0.065 0.073 
24.0 29.0 0.234 0.024 0.040 0.009 0.184 0.041 0.071 0.087 0.053 0.087 0.061 0.006 0.009 0.068 0.059 0.072 0.044 0.023 0.012 0.033 
25.0 29.0 0.261 0.010 0.001 0.021 0.161 0.002 0.089 0.060 0.026 0.093 0.066 0.049 0.028 0.017 0.028 0.053 0.048 0.046 0.025 0.008 
26.0 29.0 0.284 0.041 0.039 0.050 0.134 0.040 0.100 0.021 0.007 0.070 0.052 0.062 0.046 0.023 0.005 0.019 0.026 0.035 0.029 0.024 
27.0 29.0 0.304 0.056 0.075 0.066 0.100 0.069 0.101 0.017 0.035 0.034 0.027 0.050 0.043 0.037 0.022 0.008 0.002 0.013 0.015 0.018 
28.0 29.0 0.321 0.051 0.108 0.062 0.063 0.078 0.091 0.041 0.052 0.000 0.002 0.027 0.027 0.031 0.023 0.018 0.010 0.003 0.002 0.007 
29.0 29.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 29.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 

1.0 30.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
2.0 30.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
3.0 30.0 0.238 0.074 0.041 0.074 0.094 0.064 0.077 0.012 0.014 0.029 0.033 0.038 0.039 0.026 0.018 0.005 0.002 0.009 0.013 0.011 
4.0 30.0 0.226 0.066 0.016 0.064 0.113 0.041 0.067 0.018 0.016 0.057 0.056 0.048 0.042 0.017 0.003 0.012 0.023 0.023 0.026 0.015 
5.0 30.0 0.217 0.043 0.006 0.041 0.122 0.004 0.046 0.053 0.049 0.078 0.066 0.041 0.022 0.009 0.030 0.035 0.048 0.030 0.028 0.006 
6.0 30.0 0.209 0.011 0.028 0.010 0.125 0.037 0.022 0.081 0.070 0.078 0.052 0.012 0.021 0.044 0.064 0.049 0.048 0.017 0.003 0.017 
7.0 30.0 0.196 0.020 0.053 0.018 0.128 0.069 0.002 0.092 0.073 0.054 0.017 0.031 0.067 0.072 0.071 0.039 0.007 0.016 0.057 0.040 
8.0 30.0 0.177 0.042 0.083 0.037 0.132 0.087 0.012 0.084 0.060 0.010 0.025 0.073 0.089 0.076 0.035 0.003 0.061 0.054 0.089 0.042 
9.0 30.0 0.152 0.053 0.116 0.045 0.135 0.090 0.022 0.060 0.039 0.040 0.057 0.098 0.073 0.046 0.032 0.047 0.109 0.071 0.053 0.012 
10.0 30.0 0.123 0.054 0.151 0.043 0.133 0.081 0.031 0.027 0.018 0.084 0.067 0.094 0.023 0.009 0.093 0.087 0.094 0.049 0.043 0.040 
11.0 30.0 0.094 0.047 0.183 0.035 0.124 0.066 0.041 0.009 0.003 0.111 0.054 0.061 0.038 0.069 0.113 0.092 0.012 0.009 0.134 0.079 
12.0 30.0 0.068 0.037 0.210 0.025 0.106 0.048 0.052 0.042 0.006 0.115 0.026 0.008 0.084 0.112 0.076 0.055 0.092 0.075 0.143 0.074 
13.0 30.0 0.044 0.025 0.231 0.015 0.080 0.031 0.063 0.067 0.008 0.097 0.007 0.050 0.097 0.118 0.001 0.013 0.154 0.111 0.049 0.019 
14.0 30.0 0.023 0.014 0.244 0.009 0.046 0.017 0.072 0.083 0.005 0.059 0.033 0.096 0.069 0.082 0.080 0.080 0.126 0.088 0.089 0.056 
15.0 30.0 0.005 0.003 0.249 0.006 0.009 0.003 0.075 0.089 0.001 0.012 0.045 0.117 0.015 0.018 0.121 0.114 0.029 0.020 0.168 0.098 
16.0 30.0 0.014 0.008 0.247 0.007 0.028 0.010 0.074 0.087 0.003 0.037 0.040 0.109 0.043 0.051 0.105 0.101 0.082 0.056 0.138 0.081 
17.0 30.0 0.034 0.019 0.237 0.012 0.064 0.024 0.068 0.075 0.007 0.079 0.020 0.074 0.084 0.102 0.041 0.047 0.144 0.102 0.020 0.019 
18.0 30.0 0.056 0.031 0.220 0.020 0.094 0.040 0.058 0.055 0.007 0.107 0.010 0.021 0.092 0.117 0.040 0.023 0.125 0.094 0.102 0.050 
19.0 30.0 0.081 0.042 0.197 0.030 0.116 0.057 0.046 0.026 0.002 0.115 0.042 0.037 0.063 0.093 0.101 0.078 0.038 0.041 0.148 0.082 
20.0 30.0 0.109 0.051 0.167 0.039 0.130 0.075 0.036 0.009 0.009 0.101 0.064 0.082 0.007 0.039 0.111 0.096 0.063 0.025 0.093 0.063 
21.0 30.0 0.138 0.055 0.133 0.045 0.135 0.088 0.026 0.045 0.028 0.064 0.066 0.102 0.053 0.023 0.067 0.071 0.117 0.069 0.014 0.011 
22.0 30.0 0.165 0.050 0.099 0.043 0.134 0.092 0.017 0.075 0.051 0.015 0.044 0.091 0.089 0.068 0.005 0.021 0.095 0.069 0.088 0.034 
23.0 30.0 0.188 0.033 0.067 0.029 0.130 0.081 0.006 0.091 0.069 0.034 0.005 0.054 0.084 0.079 0.060 0.025 0.026 0.036 0.082 0.046 
24.0 30.0 0.203 0.005 0.040 0.005 0.127 0.054 0.012 0.089 0.074 0.069 0.036 0.009 0.046 0.060 0.072 0.047 0.033 0.002 0.030 0.030 
25.0 30.0 0.213 0.027 0.017 0.026 0.124 0.016 0.034 0.068 0.061 0.079 0.060 0.028 0.001 0.026 0.048 0.043 0.051 0.025 0.015 0.005 
26.0 30.0 0.221 0.056 0.005 0.053 0.117 0.023 0.057 0.035 0.032 0.068 0.061 0.045 0.033 0.005 0.013 0.023 0.036 0.027 0.028 0.011 
27.0 30.0 0.232 0.071 0.029 0.070 0.104 0.054 0.073 0.002 0.000 0.043 0.044 0.044 0.042 0.023 0.012 0.003 0.012 0.016 0.019 0.013 
28.0 30.0 0.245 0.071 0.055 0.072 0.081 0.069 0.077 0.024 0.026 0.015 0.020 0.030 0.033 0.025 0.020 0.009 0.004 0.003 0.006 0.008 
29.0 30.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 
30.0 30.0 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 



==> pics/SMOrig.csv <==
x y 1M5 1M8 2M5 2M8 3M5 3M8 4M5 4M8 5M5 5M8 6M5 6M8 7M5 7M8 8M5 8M8 9M5 9M8 10M5 10M8 
1.0 1.0 0.130 0.042 0.057 0.025 0.024 0.020 0.004 0.009 0.002 0.005 0.002 0.002 0.002 0.000 0.002 0.001 0.002 0.003 0.001 0.000 
2.0 1.0 0.160 0.062 0.067 0.037 0.026 0.029 0.006 0.013 0.005 0.006 0.006 0.001 0.005 0.002 0.003 0.002 0.002 0.004 0.001 0.001 
3.0 1.0 0.200 0.087 0.081 0.052 0.032 0.038 0.011 0.013 0.013 0.003 0.012 0.004 0.010 0.002 0.004 0.002 0.002 0.004 0.001 0.001 
4.0 1.0 0.254 0.098 0.100 0.055 0.043 0.032 0.021 0.005 0.023 0.012 0.018 0.012 0.008 0.008 0.002 0.004 0.007 0.005 0.008 0.002 
5.0 1.0 0.315 0.075 0.119 0.032 0.052 0.013 0.028 0.029 0.026 0.033 0.011 0.022 0.009 0.013 0.020 0.005 0.021 0.002 0.015 0.004 
6.0 1.0 0.370 0.034 0.128 0.029 0.047 0.071 0.021 0.069 0.010 0.055 0.016 0.027 0.040 0.007 0.039 0.004 0.024 0.008 0.003 0.007 
7.0 1.0 0.399 0.130 0.114 0.101 0.023 0.142 0.008 0.098 0.025 0.056 0.053 0.010 0.064 0.015 0.036 0.020 0.005 0.015 0.034 0.011 
8.0 1.0 0.392 0.236 0.076 0.156 0.043 0.178 0.043 0.095 0.065 0.024 0.079 0.027 0.055 0.043 0.007 0.028 0.058 0.012 0.060 0.005 
9.0 1.0 0.353 0.294 0.034 0.172 0.098 0.170 0.075 0.058 0.089 0.030 0.076 0.063 0.009 0.050 0.066 0.015 0.087 0.010 0.031 0.017 
10.0 1.0 0.293 0.299 0.070 0.152 0.145 0.128 0.090 0.004 0.090 0.084 0.043 0.077 0.057 0.029 0.105 0.017 0.056 0.032 0.044 0.023 
11.0 1.0 0.226 0.257 0.131 0.109 0.170 0.074 0.085 0.050 0.070 0.116 0.006 0.060 0.110 0.014 0.093 0.041 0.025 0.031 0.105 0.007 
12.0 1.0 0.159 0.195 0.186 0.062 0.168 0.026 0.063 0.091 0.039 0.117 0.055 0.015 0.127 0.053 0.032 0.041 0.104 0.006 0.090 0.020 
13.0 1.0 0.098 0.128 0.227 0.023 0.140 0.006 0.035 0.115 0.008 0.091 0.091 0.034 0.104 0.065 0.051 0.013 0.129 0.018 0.003 0.025 
14.0 1.0 0.042 0.060 0.253 0.007 0.093 0.023 0.015 0.125 0.016 0.046 0.108 0.072 0.047 0.046 0.115 0.021 0.081 0.026 0.091 0.010 
15.0 1.0 0.012 0.007 0.262 0.016 0.034 0.028 0.019 0.123 0.031 0.008 0.105 0.087 0.024 0.005 0.131 0.039 0.014 0.010 0.125 0.006 
16.0 1.0 0.061 0.064 0.254 0.009 0.028 0.032 0.020 0.110 0.042 0.056 0.085 0.071 0.086 0.037 0.094 0.029 0.100 0.015 0.074 0.004 
17.0 1.0 0.112 0.124 0.231 0.014 0.080 0.041 0.014 0.089 0.050 0.095 0.051 0.032 0.122 0.059 0.020 0.001 0.130 0.020 0.026 0.005 
18.0 1.0 0.167 0.180 0.193 0.048 0.118 0.061 0.018 0.058 0.059 0.111 0.010 0.015 0.120 0.049 0.058 0.027 0.088 0.006 0.099 0.008 
19.0 1.0 0.224 0.228 0.143 0.087 0.133 0.092 0.032 0.017 0.065 0.101 0.033 0.054 0.081 0.018 0.103 0.032 0.006 0.012 0.097 0.006 
20.0 1.0 0.281 0.252 0.084 0.121 0.124 0.127 0.040 0.029 0.066 0.067 0.065 0.068 0.020 0.020 0.097 0.015 0.070 0.018 0.028 0.011 
21.0 1.0 0.332 0.245 0.033 0.136 0.094 0.153 0.034 0.072 0.054 0.017 0.079 0.055 0.040 0.039 0.047 0.008 0.085 0.005 0.045 0.007 
22.0 1.0 0.364 0.189 0.050 0.120 0.053 0.149 0.016 0.097 0.028 0.031 0.067 0.022 0.071 0.034 0.013 0.019 0.045 0.007 0.061 0.001 
23.0 1.0 0.369 0.097 0.086 0.071 0.019 0.112 0.007 0.092 0.004 0.057 0.033 0.009 0.063 0.013 0.045 0.016 0.009 0.013 0.027 0.007 
24.0 1.0 0.342 0.031 0.102 0.018 0.019 0.050 0.018 0.061 0.027 0.053 0.002 0.024 0.030 0.005 0.039 0.003 0.030 0.007 0.008 0.006 
25.0 1.0 0.294 0.078 0.099 0.040 0.023 0.016 0.016 0.024 0.030 0.032 0.022 0.021 0.004 0.010 0.016 0.003 0.021 0.003 0.015 0.003 
26.0 1.0 0.242 0.094 0.087 0.055 0.019 0.039 0.006 0.008 0.019 0.012 0.021 0.013 0.014 0.008 0.004 0.003 0.006 0.001 0.007 0.003 
27.0 1.0 0.198 0.082 0.076 0.050 0.017 0.040 0.003 0.014 0.007 0.003 0.012 0.006 0.011 0.005 0.006 0.001 0.003 0.002 0.001 0.003 
28.0 1.0 0.165 0.060 0.069 0.036 0.019 0.032 0.004 0.012 0.004 0.005 0.005 0.001 0.005 0.003 0.004 0.001 0.002 0.002 0.001 0.003 
29.0 1.0 0.137 0.041 0.062 0.024 0.021 0.021 0.002 0.010 0.004 0.005 0.002 0.001 0.002 0.002 0.002 0.001 0.001 0.002 0.001 0.004 
30.0 1.0 0.113 0.027 0.054 0.015 0.023 0.012 0.002 0.005 0.003 0.004 0.002 0.001 0.002 0.002 0.001 0.001 0.001 0.003 0.001 0.004 

1.0 2.0 0.164 0.057 0.080 0.033 0.041 0.027 0.011 0.014 0.003 0.007 0.003 0.002 0.003 0.000 0.002 0.002 0.001 0.002 0.002 0.002 
2.0 2.0 0.211 0.084 0.099 0.050 0.049 0.042 0.013 0.018 0.006 0.007 0.006 0.001 0.005 0.002 0.004 0.003 0.002 0.003 0.002 0.003 
3.0 2.0 0.271 0.107 0.123 0.062 0.059 0.045 0.017 0.014 0.011 0.004 0.010 0.010 0.007 0.011 0.002 0.009 0.002 0.005 0.006 0.005 
4.0 2.0 0.343 0.084 0.149 0.042 0.066 0.014 0.019 0.019 0.012 0.034 0.006 0.032 0.003 0.022 0.011 0.012 0.015 0.005 0.016 0.000 
5.0 2.0 0.411 0.031 0.164 0.030 0.057 0.069 0.011 0.074 0.007 0.072 0.014 0.047 0.028 0.021 0.032 0.003 0.027 0.010 0.016 0.016 
6.0 2.0 0.451 0.188 0.152 0.131 0.029 0.164 0.037 0.121 0.043 0.088 0.049 0.031 0.055 0.011 0.042 0.030 0.014 0.031 0.016 0.021 
7.0 2.0 0.448 0.345 0.107 0.214 0.075 0.219 0.091 0.126 0.087 0.054 0.074 0.022 0.056 0.062 0.013 0.056 0.038 0.028 0.060 0.005 
8.0 2.0 0.400 0.429 0.050 0.235 0.165 0.199 0.138 0.076 0.106 0.023 0.067 0.088 0.015 0.094 0.048 0.042 0.090 0.017 0.066 0.040 
9.0 2.0 0.326 0.428 0.089 0.194 0.246 0.123 0.156 0.003 0.090 0.104 0.027 0.126 0.049 0.071 0.102 0.019 0.092 0.070 0.003 0.052 
10.0 2.0 0.246 0.361 0.173 0.122 0.296 0.035 0.137 0.073 0.044 0.157 0.026 0.113 0.102 0.001 0.111 0.083 0.026 0.081 0.096 0.006 
11.0 2.0 0.170 0.272 0.251 0.060 0.308 0.047 0.088 0.121 0.021 0.168 0.071 0.057 0.122 0.081 0.067 0.106 0.074 0.024 0.139 0.058 
12.0 2.0 0.109 0.182 0.312 0.063 0.280 0.087 0.030 0.140 0.062 0.143 0.091 0.021 0.103 0.133 0.012 0.066 0.142 0.056 0.088 0.081 
13.0 2.0 0.061 0.106 0.355 0.099 0.218 0.093 0.057 0.140 0.082 0.093 0.087 0.093 0.060 0.130 0.083 0.014 0.141 0.099 0.028 0.033 
14.0 2.0 0.027 0.046 0.379 0.123 0.131 0.073 0.107 0.128 0.072 0.034 0.068 0.139 0.011 0.075 0.126 0.090 0.071 0.078 0.131 0.040 
15.0 2.0 0.029 0.031 0.386 0.127 0.032 0.039 0.132 0.117 0.042 0.025 0.048 0.150 0.040 0.010 0.128 0.116 0.031 0.005 0.158 0.076 
16.0 2.0 0.059 0.075 0.376 0.114 0.071 0.003 0.127 0.108 0.005 0.079 0.035 0.123 0.074 0.087 0.090 0.083 0.116 0.074 0.092 0.048 
17.0 2.0 0.097 0.132 0.351 0.088 0.161 0.022 0.093 0.100 0.024 0.123 0.028 0.066 0.095 0.131 0.026 0.011 0.148 0.095 0.026 0.024 
18.0 2.0 0.140 0.196 0.308 0.051 0.231 0.025 0.041 0.087 0.032 0.150 0.023 0.006 0.100 0.123 0.044 0.066 0.111 0.053 0.119 0.068 
19.0 2.0 0.194 0.272 0.250 0.052 0.270 0.006 0.032 0.062 0.019 0.154 0.012 0.075 0.083 0.066 0.094 0.098 0.026 0.020 0.132 0.054 
20.0 2.0 0.257 0.337 0.177 0.108 0.272 0.057 0.080 0.018 0.019 0.126 0.012 0.118 0.047 0.013 0.105 0.073 0.061 0.068 0.061 0.005 
21.0 2.0 0.326 0.383 0.095 0.167 0.236 0.125 0.107 0.041 0.047 0.069 0.038 0.115 0.006 0.074 0.072 0.012 0.099 0.058 0.033 0.040 
22.0 2.0 0.387 0.372 0.042 0.195 0.170 0.178 0.104 0.099 0.060 0.007 0.054 0.071 0.047 0.087 0.013 0.042 0.072 0.012 0.077 0.036 
23.0 2.0 0.426 0.286 0.087 0.171 0.092 0.182 0.076 0.128 0.048 0.069 0.048 0.009 0.062 0.054 0.035 0.053 0.012 0.028 0.051 0.005 
24.0 2.0 0.428 0.139 0.131 0.093 0.030 0.124 0.039 0.112 0.020 0.091 0.023 0.041 0.044 0.007 0.045 0.026 0.029 0.029 0.005 0.019 
25.0 2.0 0.390 0.022 0.146 0.007 0.029 0.036 0.013 0.058 0.003 0.068 0.002 0.049 0.013 0.024 0.026 0.004 0.029 0.011 0.020 0.012 
26.0 2.0 0.331 0.094 0.138 0.053 0.041 0.033 0.003 0.010 0.006 0.028 0.012 0.029 0.007 0.023 0.005 0.011 0.012 0.003 0.012 0.002 
27.0 2.0 0.270 0.108 0.121 0.065 0.044 0.055 0.002 0.021 0.002 0.005 0.008 0.010 0.009 0.010 0.006 0.007 0.003 0.005 0.004 0.001 
28.0 2.0 0.218 0.083 0.104 0.050 0.043 0.046 0.004 0.022 0.003 0.011 0.003 0.002 0.005 0.004 0.004 0.004 0.002 0.004 0.001 0.002 
29.0 2.0 0.175 0.055 0.088 0.031 0.042 0.030 0.006 0.015 0.003 0.010 0.003 0.003 0.002 0.001 0.002 0.002 0.001 0.002 0.001 0.004 
30.0 2.0 0.138 0.033 0.073 0.018 0.039 0.016 0.008 0.007 0.001 0.005 0.002 0.002 0.002 0.003 0.001 0.002 0.000 0.004 0.001 0.003 

1.0 3.0 0.209 0.063 0.110 0.036 0.067 0.029 0.023 0.016 0.008 0.009 0.003 0.004 0.003 0.001 0.001 0.001 0.001 0.004 0.002 0.001 
2.0 3.0 0.275 0.090 0.141 0.051 0.081 0.043 0.026 0.019 0.008 0.007 0.003 0.003 0.002 0.005 0.000 0.005 0.001 0.005 0.003 0.003 
3.0 3.0 0.356 0.077 0.175 0.043 0.093 0.026 0.024 0.001 0.004 0.016 0.003 0.020 0.006 0.021 0.008 0.016 0.009 0.011 0.011 0.006 
4.0 3.0 0.436 0.026 0.201 0.029 0.086 0.048 0.011 0.052 0.023 0.060 0.025 0.048 0.027 0.032 0.025 0.013 0.022 0.005 0.015 0.010 
5.0 3.0 0.489 0.217 0.197 0.144 0.044 0.156 0.053 0.112 0.072 0.093 0.061 0.050 0.051 0.010 0.035 0.020 0.016 0.038 0.003 0.031 
6.0 3.0 0.489 0.417 0.149 0.249 0.072 0.227 0.132 0.126 0.129 0.071 0.086 0.002 0.048 0.052 0.012 0.070 0.023 0.055 0.043 0.018 
7.0 3.0 0.433 0.530 0.069 0.278 0.200 0.197 0.211 0.066 0.156 0.016 0.068 0.081 0.002 0.114 0.046 0.080 0.076 0.014 0.066 0.043 
8.0 3.0 0.339 0.512 0.085 0.221 0.328 0.090 0.252 0.038 0.124 0.114 0.009 0.145 0.077 0.115 0.098 0.016 0.088 0.080 0.026 0.094 
9.0 3.0 0.239 0.411 0.195 0.138 0.421 0.103 0.234 0.129 0.042 0.174 0.085 0.146 0.128 0.041 0.100 0.089 0.037 0.140 0.065 0.065 
10.0 3.0 0.156 0.291 0.297 0.135 0.463 0.204 0.163 0.173 0.081 0.180 0.145 0.087 0.123 0.068 0.050 0.158 0.057 0.099 0.123 0.052 
11.0 3.0 0.105 0.206 0.379 0.195 0.449 0.257 0.059 0.170 0.173 0.139 0.153 0.008 0.069 0.158 0.036 0.145 0.116 0.026 0.107 0.154 
12.0 3.0 0.084 0.160 0.439 0.246 0.389 0.255 0.080 0.133 0.224 0.079 0.108 0.082 0.023 0.188 0.084 0.052 0.120 0.149 0.031 0.140 
13.0 3.0 0.073 0.123 0.477 0.275 0.290 0.208 0.186 0.082 0.214 0.022 0.031 0.138 0.067 0.152 0.094 0.068 0.077 0.188 0.070 0.023 
14.0 3.0 0.058 0.086 0.497 0.285 0.165 0.129 0.265 0.038 0.149 0.019 0.045 0.160 0.077 0.071 0.076 0.160 0.026 0.120 0.121 0.121 
15.0 3.0 0.045 0.052 0.501 0.279 0.027 0.038 0.300 0.015 0.048 0.042 0.089 0.156 0.050 0.027 0.053 0.186 0.043 0.016 0.118 0.178 
16.0 3.0 0.048 0.055 0.491 0.266 0.114 0.051 0.285 0.017 0.061 0.060 0.086 0.129 0.020 0.116 0.036 0.135 0.075 0.142 0.068 0.114 
17.0 3.0 0.067 0.098 0.467 0.249 0.242 0.127 0.225 0.037 0.148 0.078 0.040 0.084 0.030 0.171 0.018 0.031 0.090 0.184 0.005 0.032 
18.0 3.0 0.095 0.151 0.426 0.215 0.347 0.177 0.129 0.070 0.189 0.103 0.026 0.022 0.026 0.174 0.016 0.083 0.083 0.126 0.073 0.142 
19.0 3.0 0.132 0.215 0.368 0.169 0.416 0.189 0.027 0.097 0.173 0.128 0.081 0.047 0.031 0.123 0.027 0.152 0.053 0.008 0.106 0.142 
20.0 3.0 0.184 0.293 0.290 0.122 0.440 0.153 0.103 0.101 0.109 0.140 0.100 0.108 0.062 0.030 0.049 0.144 0.015 0.112 0.084 0.044 
21.0 3.0 0.256 0.385 0.193 0.130 0.413 0.081 0.185 0.066 0.027 0.121 0.074 0.140 0.070 0.068 0.066 0.065 0.052 0.132 0.019 0.071 
22.0 3.0 0.343 0.463 0.088 0.193 0.336 0.083 0.219 0.006 0.072 0.063 0.018 0.121 0.041 0.122 0.057 0.036 0.071 0.062 0.044 0.098 
23.0 3.0 0.424 0.466 0.058 0.236 0.221 0.164 0.200 0.080 0.114 0.021 0.037 0.054 0.010 0.104 0.020 0.088 0.047 0.030 0.058 0.039 
24.0 3.0 0.475 0.354 0.135 0.204 0.099 0.180 0.140 0.118 0.106 0.084 0.056 0.023 0.038 0.037 0.019 0.066 0.006 0.060 0.028 0.026 
25.0 3.0 0.478 0.164 0.186 0.105 0.026 0.111 0.071 0.090 0.068 0.091 0.042 0.061 0.035 0.023 0.028 0.014 0.021 0.034 0.005 0.033 
26.0 3.0 0.434 0.016 0.197 0.016 0.064 0.017 0.021 0.029 0.031 0.048 0.019 0.047 0.015 0.037 0.016 0.015 0.017 0.003 0.014 0.006 
27.0 3.0 0.364 0.092 0.180 0.055 0.081 0.045 0.008 0.015 0.010 0.005 0.006 0.017 0.002 0.021 0.003 0.016 0.006 0.011 0.007 0.004 
28.0 3.0 0.289 0.092 0.152 0.055 0.080 0.048 0.016 0.026 0.002 0.015 0.003 0.004 0.002 0.004 0.001 0.005 0.001 0.006 0.002 0.004 
29.0 3.0 0.224 0.062 0.123 0.035 0.072 0.030 0.019 0.019 0.002 0.012 0.003 0.006 0.002 0.001 0.002 0.001 0.001 0.004 0.001 0.002 
30.0 3.0 0.168 0.038 0.095 0.021 0.060 0.016 0.019 0.009 0.004 0.007 0.001 0.005 0.001 0.002 0.001 0.003 0.001 0.001 0.001 0.002 

1.0 4.0 0.257 0.043 0.143 0.023 0.097 0.017 0.038 0.009 0.014 0.007 0.003 0.002 0.001 0.001 0.001 0.002 0.001 0.001 0.003 0.002 
2.0 4.0 0.349 0.044 0.189 0.025 0.121 0.016 0.041 0.008 0.008 0.004 0.005 0.007 0.008 0.009 0.008 0.009 0.008 0.006 0.006 0.004 
3.0 4.0 0.446 0.085 0.230 0.060 0.126 0.059 0.023 0.036 0.021 0.033 0.031 0.028 0.032 0.024 0.025 0.015 0.020 0.005 0.013 0.003 
4.0 4.0 0.513 0.262 0.240 0.166 0.087 0.150 0.041 0.083 0.085 0.061 0.078 0.037 0.062 0.018 0.037 0.006 0.015 0.022 0.002 0.025 
5.0 4.0 0.520 0.469 0.199 0.272 0.037 0.211 0.144 0.089 0.170 0.041 0.118 0.007 0.061 0.032 0.009 0.051 0.027 0.054 0.042 0.037 
6.0 4.0 0.453 0.576 0.103 0.294 0.189 0.166 0.262 0.020 0.227 0.046 0.103 0.075 0.010 0.097 0.065 0.082 0.087 0.040 0.067 0.012 
7.0 4.0 0.336 0.524 0.058 0.217 0.363 0.106 0.345 0.127 0.203 0.152 0.017 0.135 0.123 0.111 0.135 0.040 0.097 0.045 0.024 0.090 
8.0 4.0 0.211 0.390 0.192 0.174 0.506 0.278 0.351 0.241 0.087 0.200 0.139 0.122 0.210 0.041 0.128 0.067 0.023 0.139 0.086 0.106 
9.0 4.0 0.129 0.305 0.317 0.271 0.587 0.435 0.276 0.276 0.096 0.160 0.255 0.046 0.199 0.071 0.033 0.151 0.113 0.139 0.140 0.005 
10.0 4.0 0.125 0.323 0.418 0.373 0.600 0.499 0.140 0.232 0.265 0.064 0.290 0.056 0.086 0.152 0.113 0.153 0.171 0.028 0.090 0.144 
11.0 4.0 0.149 0.350 0.490 0.427 0.553 0.483 0.049 0.133 0.384 0.045 0.226 0.124 0.080 0.165 0.194 0.078 0.121 0.117 0.066 0.200 
12.0 4.0 0.155 0.328 0.538 0.446 0.458 0.407 0.209 0.034 0.419 0.124 0.083 0.139 0.215 0.121 0.170 0.038 0.051 0.198 0.134 0.116 
13.0 4.0 0.139 0.264 0.566 0.439 0.327 0.292 0.354 0.106 0.363 0.150 0.089 0.108 0.260 0.054 0.061 0.120 0.133 0.176 0.109 0.046 
14.0 4.0 0.104 0.176 0.579 0.423 0.172 0.156 0.453 0.182 0.225 0.119 0.232 0.062 0.194 0.025 0.090 0.157 0.137 0.083 0.059 0.178 
15.0 4.0 0.061 0.067 0.579 0.406 0.011 0.019 0.492 0.213 0.041 0.052 0.300 0.034 0.050 0.053 0.163 0.145 0.050 0.045 0.097 0.205 
16.0 4.0 0.036 0.063 0.569 0.398 0.160 0.120 0.467 0.195 0.151 0.022 0.272 0.023 0.110 0.075 0.138 0.101 0.075 0.145 0.072 0.124 
17.0 4.0 0.061 0.169 0.548 0.396 0.315 0.243 0.380 0.138 0.307 0.076 0.157 0.029 0.210 0.093 0.030 0.033 0.124 0.184 0.018 0.027 
18.0 4.0 0.089 0.241 0.514 0.394 0.446 0.350 0.244 0.053 0.391 0.085 0.010 0.046 0.208 0.108 0.093 0.043 0.074 0.145 0.085 0.146 
19.0 4.0 0.106 0.277 0.463 0.375 0.542 0.421 0.082 0.075 0.385 0.049 0.157 0.047 0.110 0.107 0.153 0.110 0.047 0.041 0.072 0.177 
20.0 4.0 0.119 0.283 0.391 0.326 0.591 0.437 0.098 0.163 0.291 0.024 0.247 0.023 0.033 0.078 0.117 0.138 0.113 0.075 0.048 0.095 
21.0 4.0 0.157 0.289 0.295 0.247 0.583 0.389 0.241 0.210 0.138 0.095 0.245 0.047 0.148 0.020 0.018 0.104 0.097 0.142 0.090 0.038 
22.0 4.0 0.239 0.360 0.176 0.172 0.511 0.267 0.330 0.191 0.047 0.129 0.157 0.089 0.176 0.064 0.084 0.019 0.021 0.110 0.065 0.116 
23.0 4.0 0.350 0.465 0.050 0.196 0.379 0.121 0.341 0.107 0.167 0.099 0.033 0.089 0.113 0.095 0.108 0.061 0.067 0.014 0.020 0.079 
24.0 4.0 0.457 0.501 0.104 0.252 0.211 0.127 0.276 0.025 0.212 0.025 0.073 0.039 0.015 0.066 0.060 0.076 0.069 0.059 0.050 0.013 
25.0 4.0 0.523 0.399 0.202 0.229 0.052 0.160 0.166 0.064 0.174 0.036 0.103 0.018 0.049 0.009 0.002 0.035 0.023 0.051 0.033 0.039 
26.0 4.0 0.524 0.214 0.250 0.135 0.075 0.110 0.061 0.054 0.099 0.042 0.076 0.036 0.054 0.026 0.028 0.006 0.012 0.012 0.004 0.025 
27.0 4.0 0.464 0.075 0.246 0.054 0.126 0.045 0.012 0.020 0.036 0.014 0.037 0.018 0.030 0.022 0.021 0.016 0.015 0.012 0.009 0.004 
28.0 4.0 0.372 0.053 0.209 0.031 0.129 0.024 0.035 0.014 0.003 0.008 0.011 0.001 0.010 0.005 0.007 0.009 0.006 0.009 0.005 0.007 
29.0 4.0 0.279 0.044 0.164 0.023 0.111 0.018 0.039 0.011 0.009 0.009 0.002 0.007 0.003 0.002 0.002 0.000 0.001 0.003 0.001 0.002 
30.0 4.0 0.201 0.029 0.121 0.017 0.087 0.014 0.035 0.007 0.012 0.006 0.001 0.004 0.001 0.002 0.001 0.003 0.001 0.003 0.001 0.001 

1.0 5.0 0.302 0.066 0.175 0.047 0.128 0.046 0.054 0.023 0.019 0.013 0.001 0.006 0.005 0.004 0.005 0.003 0.005 0.002 0.005 0.002 
2.0 5.0 0.408 0.151 0.229 0.105 0.153 0.098 0.050 0.050 0.003 0.030 0.019 0.015 0.024 0.010 0.020 0.004 0.016 0.001 0.010 0.003 
3.0 5.0 0.499 0.321 0.263 0.207 0.141 0.179 0.009 0.082 0.058 0.041 0.069 0.015 0.062 0.004 0.040 0.006 0.022 0.014 0.006 0.014 
4.0 5.0 0.530 0.512 0.246 0.303 0.057 0.223 0.098 0.069 0.161 0.008 0.134 0.025 0.085 0.037 0.030 0.039 0.011 0.036 0.034 0.026 
5.0 5.0 0.473 0.590 0.159 0.306 0.110 0.149 0.244 0.043 0.263 0.099 0.154 0.098 0.036 0.085 0.048 0.057 0.089 0.029 0.080 0.006 
6.0 5.0 0.343 0.499 0.027 0.196 0.313 0.137 0.376 0.213 0.289 0.222 0.075 0.149 0.106 0.084 0.160 0.019 0.138 0.039 0.053 0.065 
7.0 5.0 0.195 0.367 0.143 0.189 0.499 0.404 0.434 0.367 0.194 0.270 0.105 0.107 0.261 0.014 0.204 0.085 0.066 0.114 0.080 0.087 
8.0 5.0 0.118 0.420 0.288 0.366 0.624 0.620 0.391 0.413 0.031 0.189 0.296 0.026 0.318 0.139 0.102 0.154 0.121 0.106 0.206 0.020 
9.0 5.0 0.166 0.557 0.403 0.501 0.675 0.708 0.261 0.341 0.244 0.018 0.411 0.176 0.217 0.207 0.108 0.121 0.274 0.029 0.173 0.122 
10.0 5.0 0.222 0.629 0.486 0.560 0.656 0.686 0.080 0.187 0.447 0.183 0.398 0.261 0.010 0.164 0.299 0.033 0.258 0.134 0.047 0.163 
11.0 5.0 0.245 0.613 0.539 0.559 0.582 0.587 0.138 0.038 0.566 0.331 0.254 0.243 0.264 0.037 0.354 0.128 0.062 0.161 0.255 0.096 
12.0 5.0 0.233 0.530 0.571 0.528 0.465 0.450 0.333 0.197 0.576 0.392 0.023 0.128 0.439 0.117 0.229 0.164 0.212 0.095 0.296 0.070 
13.0 5.0 0.195 0.402 0.587 0.483 0.321 0.295 0.493 0.346 0.472 0.351 0.229 0.031 0.455 0.194 0.029 0.106 0.359 0.064 0.112 0.114 
14.0 5.0 0.138 0.243 0.592 0.443 0.158 0.139 0.598 0.440 0.277 0.222 0.424 0.171 0.304 0.167 0.270 0.044 0.293 0.092 0.170 0.106 
15.0 5.0 0.071 0.063 0.589 0.420 0.019 0.028 0.636 0.473 0.029 0.043 0.510 0.243 0.043 0.060 0.391 0.093 0.051 0.060 0.319 0.082 
16.0 5.0 0.029 0.120 0.579 0.420 0.184 0.160 0.603 0.443 0.225 0.139 0.459 0.216 0.232 0.070 0.324 0.082 0.222 0.050 0.233 0.048 
17.0 5.0 0.076 0.288 0.563 0.436 0.342 0.302 0.504 0.353 0.434 0.284 0.288 0.111 0.412 0.145 0.105 0.010 0.349 0.068 0.021 0.005 
18.0 5.0 0.123 0.429 0.538 0.465 0.482 0.434 0.349 0.215 0.558 0.353 0.048 0.037 0.432 0.135 0.153 0.069 0.259 0.046 0.242 0.048 
19.0 5.0 0.150 0.521 0.500 0.490 0.592 0.552 0.157 0.057 0.572 0.329 0.196 0.161 0.289 0.042 0.318 0.092 0.020 0.061 0.264 0.058 
20.0 5.0 0.150 0.554 0.444 0.491 0.662 0.637 0.057 0.146 0.474 0.217 0.365 0.216 0.051 0.076 0.311 0.045 0.204 0.068 0.088 0.077 
21.0 5.0 0.130 0.516 0.365 0.447 0.679 0.660 0.242 0.295 0.286 0.053 0.411 0.175 0.181 0.138 0.150 0.059 0.266 0.034 0.127 0.057 
22.0 5.0 0.137 0.417 0.256 0.342 0.631 0.594 0.382 0.376 0.059 0.122 0.324 0.064 0.301 0.119 0.059 0.093 0.148 0.069 0.194 0.033 
23.0 5.0 0.225 0.352 0.121 0.198 0.512 0.421 0.440 0.357 0.164 0.220 0.147 0.052 0.265 0.035 0.184 0.063 0.034 0.072 0.095 0.067 
24.0 5.0 0.361 0.440 0.037 0.172 0.330 0.183 0.398 0.235 0.283 0.209 0.046 0.110 0.118 0.045 0.164 0.016 0.125 0.025 0.039 0.045 
25.0 5.0 0.488 0.525 0.175 0.270 0.124 0.109 0.273 0.080 0.278 0.118 0.144 0.088 0.030 0.060 0.060 0.037 0.091 0.024 0.075 0.002 
26.0 5.0 0.553 0.470 0.267 0.282 0.054 0.187 0.122 0.046 0.184 0.025 0.139 0.033 0.086 0.032 0.023 0.024 0.016 0.022 0.034 0.016 
27.0 5.0 0.530 0.319 0.292 0.209 0.151 0.170 0.010 0.067 0.078 0.021 0.081 0.002 0.067 0.005 0.039 0.004 0.019 0.003 0.005 0.006 
28.0 5.0 0.441 0.172 0.259 0.123 0.173 0.110 0.049 0.051 0.010 0.021 0.029 0.006 0.029 0.003 0.021 0.003 0.016 0.004 0.009 0.002 
29.0 5.0 0.329 0.084 0.202 0.066 0.150 0.063 0.060 0.031 0.016 0.014 0.004 0.004 0.008 0.001 0.007 0.002 0.005 0.003 0.004 0.001 
30.0 5.0 0.229 0.043 0.145 0.034 0.113 0.034 0.051 0.018 0.020 0.009 0.004 0.004 0.001 0.001 0.002 0.002 0.001 0.001 0.002 0.003 

1.0 6.0 0.322 0.192 0.192 0.133 0.146 0.128 0.062 0.067 0.019 0.038 0.005 0.018 0.013 0.008 0.012 0.004 0.010 0.002 0.006 0.002 
2.0 6.0 0.427 0.369 0.244 0.247 0.164 0.225 0.045 0.108 0.018 0.054 0.041 0.017 0.044 0.000 0.032 0.007 0.021 0.012 0.010 0.012 
3.0 6.0 0.488 0.555 0.258 0.355 0.121 0.289 0.029 0.106 0.107 0.019 0.109 0.029 0.085 0.046 0.044 0.039 0.013 0.034 0.011 0.019 
4.0 6.0 0.459 0.611 0.202 0.353 0.011 0.206 0.167 0.008 0.229 0.106 0.167 0.122 0.079 0.107 0.004 0.065 0.054 0.024 0.068 0.007 
5.0 6.0 0.334 0.459 0.076 0.185 0.208 0.063 0.327 0.220 0.314 0.273 0.143 0.199 0.033 0.107 0.124 0.008 0.145 0.057 0.094 0.072 
6.0 6.0 0.168 0.342 0.086 0.141 0.416 0.409 0.436 0.432 0.281 0.364 0.020 0.159 0.223 0.018 0.239 0.126 0.146 0.152 0.005 0.093 
7.0 6.0 0.111 0.554 0.237 0.391 0.572 0.678 0.443 0.515 0.114 0.282 0.237 0.023 0.372 0.212 0.216 0.230 0.024 0.128 0.198 0.024 
8.0 6.0 0.207 0.762 0.356 0.548 0.652 0.785 0.348 0.444 0.140 0.057 0.431 0.254 0.358 0.335 0.013 0.171 0.276 0.060 0.294 0.192 
9.0 6.0 0.285 0.849 0.439 0.600 0.658 0.755 0.179 0.264 0.392 0.220 0.507 0.416 0.157 0.282 0.272 0.044 0.405 0.264 0.131 0.224 
10.0 6.0 0.318 0.819 0.490 0.581 0.606 0.644 0.041 0.042 0.583 0.454 0.427 0.427 0.154 0.059 0.471 0.282 0.273 0.294 0.210 0.054 
11.0 6.0 0.313 0.720 0.519 0.533 0.513 0.498 0.240 0.194 0.670 0.585 0.213 0.282 0.454 0.224 0.460 0.373 0.072 0.098 0.465 0.228 
12.0 6.0 0.278 0.589 0.532 0.477 0.393 0.343 0.426 0.389 0.639 0.587 0.078 0.031 0.621 0.426 0.224 0.256 0.425 0.195 0.412 0.307 
13.0 6.0 0.220 0.423 0.536 0.424 0.255 0.198 0.571 0.529 0.496 0.468 0.364 0.236 0.586 0.457 0.135 0.013 0.569 0.364 0.063 0.145 
14.0 6.0 0.149 0.226 0.533 0.388 0.108 0.080 0.660 0.607 0.268 0.258 0.574 0.440 0.358 0.307 0.456 0.274 0.410 0.304 0.358 0.144 
15.0 6.0 0.072 0.023 0.527 0.377 0.049 0.062 0.686 0.627 0.007 0.003 0.654 0.520 0.014 0.038 0.593 0.400 0.029 0.053 0.556 0.310 
16.0 6.0 0.028 0.172 0.519 0.385 0.194 0.169 0.647 0.587 0.279 0.251 0.582 0.455 0.338 0.243 0.482 0.325 0.374 0.231 0.396 0.232 
17.0 6.0 0.090 0.352 0.507 0.401 0.333 0.285 0.547 0.490 0.505 0.455 0.378 0.268 0.570 0.425 0.177 0.090 0.566 0.355 0.016 0.034 
18.0 6.0 0.151 0.524 0.490 0.433 0.457 0.401 0.395 0.342 0.646 0.572 0.094 0.026 0.610 0.432 0.189 0.180 0.455 0.247 0.385 0.245 
19.0 6.0 0.192 0.667 0.466 0.478 0.560 0.520 0.207 0.156 0.676 0.574 0.201 0.240 0.447 0.266 0.445 0.337 0.115 0.023 0.473 0.258 
20.0 6.0 0.209 0.757 0.430 0.520 0.635 0.639 0.021 0.071 0.589 0.454 0.423 0.399 0.150 0.024 0.482 0.297 0.246 0.235 0.240 0.068 
21.0 6.0 0.194 0.785 0.375 0.530 0.669 0.724 0.202 0.276 0.400 0.239 0.516 0.416 0.167 0.232 0.300 0.101 0.408 0.261 0.109 0.144 
22.0 6.0 0.150 0.726 0.294 0.484 0.649 0.742 0.366 0.443 0.148 0.035 0.452 0.282 0.370 0.321 0.018 0.121 0.301 0.100 0.297 0.182 
23.0 6.0 0.122 0.568 0.183 0.356 0.563 0.647 0.460 0.515 0.112 0.256 0.262 0.067 0.386 0.237 0.210 0.211 0.047 0.085 0.215 0.057 
24.0 6.0 0.213 0.372 0.043 0.142 0.406 0.413 0.456 0.445 0.290 0.360 0.033 0.130 0.232 0.057 0.250 0.142 0.143 0.142 0.015 0.068 
25.0 6.0 0.367 0.429 0.112 0.167 0.198 0.088 0.348 0.248 0.336 0.297 0.143 0.198 0.033 0.086 0.137 0.015 0.153 0.066 0.095 0.077 
26.0 6.0 0.491 0.585 0.238 0.346 0.012 0.195 0.181 0.029 0.254 0.136 0.180 0.140 0.090 0.107 0.012 0.053 0.060 0.011 0.071 0.020 
27.0 6.0 0.523 0.569 0.296 0.374 0.148 0.302 0.031 0.106 0.124 0.012 0.124 0.046 0.096 0.056 0.046 0.044 0.011 0.028 0.011 0.013 
28.0 6.0 0.460 0.405 0.280 0.280 0.195 0.257 0.053 0.123 0.025 0.053 0.052 0.010 0.052 0.011 0.035 0.013 0.021 0.012 0.010 0.010 
29.0 6.0 0.348 0.228 0.222 0.161 0.176 0.157 0.075 0.085 0.019 0.046 0.009 0.018 0.017 0.004 0.015 0.002 0.011 0.002 0.007 0.001 
30.0 6.0 0.238 0.107 0.157 0.080 0.133 0.081 0.065 0.046 0.028 0.027 0.005 0.011 0.003 0.005 0.005 0.002 0.003 0.002 0.003 0.000 

1.0 7.0 0.301 0.314 0.183 0.210 0.140 0.196 0.057 0.102 0.010 0.056 0.015 0.022 0.022 0.006 0.018 0.001 0.013 0.006 0.005 0.004 
2.0 7.0 0.378 0.511 0.219 0.338 0.142 0.301 0.027 0.136 0.040 0.056 0.060 0.004 0.056 0.024 0.035 0.026 0.018 0.026 0.003 0.017 
3.0 7.0 0.390 0.606 0.205 0.393 0.077 0.307 0.068 0.086 0.140 0.031 0.126 0.080 0.084 0.091 0.029 0.066 0.009 0.039 0.030 0.012 
4.0 7.0 0.301 0.441 0.121 0.272 0.085 0.129 0.209 0.099 0.250 0.202 0.159 0.191 0.044 0.137 0.045 0.051 0.090 0.020 0.083 0.054 
5.0 7.0 0.134 0.151 0.041 0.055 0.273 0.238 0.344 0.331 0.292 0.360 0.089 0.224 0.101 0.065 0.175 0.076 0.162 0.147 0.074 0.122 
6.0 7.0 0.088 0.491 0.173 0.313 0.440 0.534 0.404 0.478 0.206 0.362 0.096 0.086 0.292 0.149 0.257 0.249 0.108 0.204 0.072 0.054 
7.0 7.0 0.232 0.784 0.289 0.490 0.537 0.664 0.362 0.453 0.010 0.174 0.320 0.175 0.396 0.366 0.170 0.281 0.119 0.047 0.272 0.178 
8.0 7.0 0.327 0.880 0.365 0.542 0.560 0.634 0.237 0.297 0.241 0.111 0.476 0.413 0.316 0.411 0.087 0.085 0.373 0.258 0.304 0.343 
9.0 7.0 0.369 0.839 0.407 0.518 0.527 0.520 0.069 0.087 0.459 0.379 0.497 0.510 0.065 0.226 0.380 0.243 0.444 0.447 0.050 0.212 
10.0 7.0 0.369 0.725 0.425 0.477 0.457 0.386 0.120 0.123 0.600 0.559 0.372 0.429 0.266 0.106 0.544 0.489 0.226 0.326 0.344 0.170 
11.0 7.0 0.338 0.596 0.430 0.450 0.366 0.267 0.292 0.300 0.642 0.620 0.135 0.201 0.551 0.430 0.472 0.493 0.185 0.056 0.578 0.484 
12.0 7.0 0.287 0.466 0.428 0.435 0.264 0.180 0.435 0.432 0.581 0.559 0.154 0.095 0.681 0.607 0.179 0.242 0.557 0.448 0.445 0.458 
13.0 7.0 0.222 0.323 0.423 0.432 0.157 0.126 0.539 0.509 0.430 0.404 0.422 0.368 0.607 0.570 0.216 0.140 0.671 0.606 0.005 0.091 
14.0 7.0 0.148 0.163 0.417 0.436 0.056 0.096 0.598 0.540 0.215 0.193 0.608 0.555 0.351 0.341 0.549 0.472 0.457 0.435 0.474 0.365 
15.0 7.0 0.072 0.033 0.410 0.438 0.074 0.093 0.608 0.536 0.033 0.040 0.671 0.614 0.013 0.008 0.683 0.611 0.016 0.027 0.690 0.597 
16.0 7.0 0.024 0.157 0.403 0.435 0.173 0.129 0.571 0.501 0.274 0.267 0.597 0.537 0.368 0.337 0.562 0.492 0.440 0.404 0.506 0.439 
17.0 7.0 0.086 0.297 0.395 0.432 0.270 0.185 0.488 0.431 0.476 0.452 0.402 0.338 0.614 0.565 0.236 0.171 0.678 0.607 0.040 0.050 
18.0 7.0 0.151 0.438 0.385 0.432 0.359 0.250 0.367 0.330 0.607 0.571 0.132 0.072 0.673 0.600 0.167 0.217 0.585 0.480 0.429 0.413 
19.0 7.0 0.204 0.568 0.372 0.435 0.436 0.324 0.218 0.199 0.648 0.599 0.157 0.218 0.531 0.435 0.474 0.480 0.221 0.111 0.596 0.519 
20.0 7.0 0.239 0.678 0.355 0.451 0.500 0.415 0.052 0.041 0.591 0.526 0.391 0.431 0.240 0.130 0.563 0.503 0.210 0.300 0.384 0.274 
21.0 7.0 0.250 0.759 0.328 0.467 0.542 0.509 0.121 0.150 0.442 0.345 0.514 0.513 0.100 0.212 0.409 0.282 0.460 0.459 0.035 0.142 
22.0 7.0 0.228 0.797 0.284 0.469 0.550 0.583 0.276 0.327 0.223 0.089 0.493 0.424 0.352 0.414 0.107 0.063 0.409 0.302 0.319 0.338 
23.0 7.0 0.165 0.739 0.215 0.421 0.510 0.594 0.386 0.457 0.023 0.180 0.337 0.193 0.426 0.392 0.172 0.279 0.145 0.035 0.303 0.218 
24.0 7.0 0.086 0.509 0.115 0.277 0.408 0.482 0.420 0.474 0.225 0.367 0.106 0.074 0.310 0.182 0.277 0.271 0.107 0.203 0.090 0.032 
25.0 7.0 0.176 0.186 0.048 0.068 0.244 0.222 0.359 0.337 0.319 0.382 0.095 0.232 0.101 0.052 0.197 0.101 0.179 0.167 0.079 0.128 
26.0 7.0 0.330 0.419 0.163 0.286 0.060 0.153 0.217 0.097 0.278 0.229 0.178 0.216 0.059 0.150 0.054 0.048 0.104 0.035 0.093 0.071 
27.0 7.0 0.418 0.626 0.245 0.425 0.112 0.346 0.064 0.103 0.158 0.040 0.146 0.099 0.102 0.110 0.033 0.077 0.013 0.040 0.034 0.006 
28.0 7.0 0.405 0.558 0.255 0.382 0.181 0.350 0.040 0.166 0.045 0.064 0.072 0.008 0.069 0.033 0.041 0.037 0.019 0.030 0.004 0.020 
29.0 7.0 0.319 0.354 0.210 0.241 0.174 0.234 0.075 0.127 0.014 0.070 0.019 0.028 0.027 0.007 0.022 0.008 0.014 0.008 0.007 0.008 
30.0 7.0 0.217 0.177 0.149 0.120 0.134 0.119 0.069 0.069 0.031 0.043 0.004 0.022 0.006 0.009 0.008 0.000 0.006 0.002 0.003 0.004 

1.0 8.0 0.228 0.341 0.140 0.218 0.108 0.196 0.039 0.095 0.007 0.049 0.024 0.012 0.028 0.005 0.020 0.012 0.012 0.012 0.004 0.010 
2.0 8.0 0.260 0.476 0.152 0.308 0.091 0.260 0.017 0.104 0.061 0.023 0.069 0.026 0.056 0.044 0.029 0.040 0.007 0.031 0.007 0.016 
3.0 8.0 0.213 0.426 0.113 0.290 0.047 0.210 0.102 0.041 0.149 0.086 0.117 0.113 0.060 0.104 0.004 0.063 0.033 0.020 0.044 0.013 
4.0 8.0 0.077 0.158 0.058 0.181 0.155 0.150 0.216 0.167 0.219 0.232 0.112 0.187 0.010 0.104 0.083 0.004 0.107 0.069 0.077 0.085 
5.0 8.0 0.112 0.380 0.143 0.271 0.297 0.332 0.294 0.311 0.204 0.299 0.010 0.143 0.158 0.030 0.191 0.151 0.139 0.181 0.029 0.103 
6.0 8.0 0.276 0.678 0.243 0.407 0.387 0.431 0.289 0.321 0.079 0.203 0.173 0.054 0.305 0.249 0.216 0.269 0.034 0.146 0.133 0.050 
7.0 8.0 0.381 0.760 0.303 0.431 0.404 0.367 0.202 0.199 0.115 0.060 0.345 0.281 0.335 0.377 0.078 0.192 0.201 0.102 0.289 0.289 
8.0 8.0 0.421 0.691 0.324 0.396 0.368 0.240 0.072 0.051 0.304 0.254 0.426 0.413 0.203 0.298 0.182 0.082 0.400 0.378 0.239 0.335 
9.0 8.0 0.417 0.565 0.322 0.382 0.304 0.173 0.069 0.146 0.442 0.398 0.386 0.388 0.057 0.040 0.425 0.377 0.385 0.436 0.063 0.065 
10.0 8.0 0.384 0.451 0.311 0.403 0.234 0.213 0.195 0.251 0.506 0.441 0.238 0.234 0.340 0.262 0.514 0.506 0.114 0.185 0.426 0.340 
11.0 8.0 0.333 0.361 0.299 0.439 0.166 0.265 0.297 0.304 0.491 0.389 0.019 0.017 0.552 0.480 0.384 0.389 0.286 0.225 0.576 0.549 
12.0 8.0 0.272 0.274 0.290 0.476 0.111 0.285 0.370 0.307 0.406 0.278 0.214 0.207 0.612 0.537 0.081 0.095 0.593 0.544 0.372 0.392 
13.0 8.0 0.205 0.183 0.284 0.512 0.075 0.257 0.411 0.275 0.269 0.144 0.410 0.364 0.503 0.429 0.276 0.247 0.639 0.598 0.079 0.042 
14.0 8.0 0.135 0.111 0.281 0.531 0.072 0.189 0.424 0.235 0.103 0.021 0.532 0.444 0.260 0.209 0.550 0.495 0.398 0.364 0.516 0.472 
15.0 8.0 0.065 0.064 0.278 0.533 0.098 0.108 0.412 0.197 0.071 0.092 0.558 0.443 0.053 0.064 0.642 0.566 0.029 0.049 0.690 0.644 
16.0 8.0 0.021 0.105 0.274 0.522 0.135 0.065 0.377 0.173 0.234 0.183 0.486 0.374 0.347 0.311 0.519 0.438 0.441 0.430 0.497 0.450 
17.0 8.0 0.079 0.185 0.268 0.503 0.174 0.114 0.322 0.160 0.367 0.258 0.330 0.243 0.549 0.473 0.227 0.161 0.659 0.610 0.055 0.053 
18.0 8.0 0.141 0.252 0.259 0.475 0.212 0.170 0.251 0.152 0.457 0.319 0.120 0.076 0.603 0.511 0.134 0.174 0.587 0.501 0.400 0.416 
19.0 8.0 0.199 0.321 0.251 0.439 0.249 0.198 0.166 0.135 0.490 0.354 0.105 0.116 0.495 0.404 0.420 0.421 0.264 0.173 0.591 0.561 
20.0 8.0 0.247 0.395 0.243 0.398 0.284 0.193 0.069 0.095 0.462 0.349 0.297 0.283 0.258 0.184 0.529 0.492 0.147 0.230 0.430 0.364 
21.0 8.0 0.281 0.477 0.235 0.364 0.316 0.177 0.036 0.024 0.372 0.279 0.413 0.384 0.035 0.104 0.422 0.342 0.418 0.450 0.055 0.076 
22.0 8.0 0.293 0.555 0.225 0.347 0.341 0.200 0.143 0.088 0.227 0.141 0.423 0.370 0.272 0.321 0.162 0.063 0.421 0.376 0.269 0.325 
23.0 8.0 0.271 0.612 0.202 0.344 0.345 0.261 0.235 0.201 0.050 0.059 0.323 0.228 0.373 0.373 0.105 0.214 0.203 0.094 0.315 0.289 
24.0 8.0 0.197 0.566 0.157 0.324 0.313 0.297 0.291 0.276 0.123 0.226 0.147 0.012 0.311 0.234 0.240 0.281 0.048 0.162 0.143 0.057 
25.0 8.0 0.063 0.330 0.087 0.241 0.228 0.240 0.281 0.251 0.231 0.294 0.034 0.165 0.143 0.017 0.206 0.153 0.158 0.191 0.038 0.115 
26.0 8.0 0.099 0.162 0.080 0.217 0.104 0.167 0.197 0.115 0.234 0.217 0.134 0.198 0.015 0.120 0.085 0.013 0.118 0.076 0.088 0.099 
27.0 8.0 0.222 0.427 0.149 0.319 0.072 0.264 0.079 0.069 0.152 0.064 0.133 0.114 0.082 0.114 0.010 0.070 0.035 0.024 0.048 0.017 
28.0 8.0 0.261 0.485 0.177 0.326 0.132 0.296 0.025 0.136 0.056 0.043 0.077 0.019 0.068 0.048 0.035 0.048 0.009 0.033 0.008 0.021 
29.0 8.0 0.221 0.350 0.156 0.226 0.139 0.214 0.060 0.116 0.007 0.064 0.025 0.023 0.033 0.006 0.024 0.014 0.013 0.014 0.005 0.012 
30.0 8.0 0.152 0.192 0.112 0.120 0.110 0.115 0.060 0.068 0.026 0.043 0.001 0.023 0.009 0.010 0.010 0.002 0.006 0.003 0.004 0.005 

1.0 9.0 0.109 0.225 0.068 0.123 0.052 0.094 0.015 0.037 0.020 0.011 0.028 0.009 0.026 0.016 0.016 0.016 0.007 0.012 0.000 0.010 
2.0 9.0 0.094 0.246 0.059 0.139 0.038 0.095 0.041 0.028 0.066 0.035 0.060 0.045 0.040 0.044 0.013 0.030 0.006 0.015 0.014 0.001 
3.0 9.0 0.063 0.238 0.058 0.150 0.090 0.124 0.109 0.092 0.120 0.107 0.077 0.090 0.022 0.058 0.022 0.018 0.045 0.017 0.041 0.031 
4.0 9.0 0.183 0.441 0.136 0.267 0.187 0.240 0.171 0.163 0.136 0.148 0.041 0.084 0.056 0.014 0.095 0.058 0.092 0.085 0.048 0.065 
5.0 9.0 0.336 0.655 0.220 0.363 0.256 0.275 0.180 0.152 0.077 0.104 0.068 0.040 0.167 0.117 0.155 0.147 0.082 0.110 0.018 0.022 
6.0 9.0 0.445 0.698 0.267 0.347 0.260 0.161 0.118 0.070 0.058 0.105 0.197 0.171 0.239 0.220 0.129 0.147 0.037 0.011 0.147 0.126 
7.0 9.0 0.488 0.604 0.269 0.274 0.207 0.101 0.015 0.167 0.192 0.233 0.283 0.252 0.208 0.194 0.028 0.027 0.214 0.188 0.226 0.234 
8.0 9.0 0.479 0.489 0.241 0.266 0.135 0.293 0.093 0.285 0.290 0.293 0.286 0.217 0.073 0.059 0.214 0.202 0.321 0.287 0.127 0.149 
9.0 9.0 0.438 0.419 0.208 0.328 0.096 0.450 0.177 0.336 0.329 0.249 0.209 0.101 0.142 0.174 0.361 0.308 0.248 0.189 0.134 0.114 
10.0 9.0 0.383 0.382 0.188 0.399 0.118 0.542 0.226 0.306 0.312 0.131 0.079 0.111 0.323 0.286 0.372 0.256 0.015 0.069 0.384 0.311 
11.0 9.0 0.322 0.337 0.187 0.458 0.150 0.570 0.245 0.210 0.251 0.065 0.084 0.207 0.427 0.291 0.231 0.108 0.293 0.270 0.436 0.317 
12.0 9.0 0.257 0.277 0.203 0.512 0.168 0.532 0.236 0.073 0.164 0.165 0.218 0.231 0.420 0.211 0.023 0.113 0.480 0.354 0.235 0.134 
13.0 9.0 0.191 0.214 0.225 0.549 0.166 0.429 0.211 0.089 0.070 0.218 0.311 0.192 0.310 0.118 0.256 0.227 0.470 0.289 0.113 0.148 
14.0 9.0 0.126 0.151 0.245 0.570 0.145 0.284 0.178 0.205 0.024 0.199 0.352 0.134 0.132 0.087 0.424 0.270 0.268 0.128 0.420 0.335 
15.0 9.0 0.062 0.082 0.256 0.577 0.114 0.114 0.146 0.271 0.096 0.123 0.341 0.108 0.078 0.107 0.466 0.250 0.047 0.097 0.530 0.370 
16.0 9.0 0.017 0.038 0.258 0.567 0.082 0.087 0.118 0.277 0.155 0.033 0.286 0.098 0.254 0.139 0.373 0.175 0.332 0.241 0.386 0.239 
17.0 9.0 0.070 0.093 0.249 0.538 0.066 0.252 0.098 0.217 0.199 0.083 0.195 0.065 0.375 0.169 0.175 0.068 0.493 0.307 0.067 0.036 
18.0 9.0 0.130 0.152 0.230 0.495 0.073 0.380 0.083 0.115 0.229 0.125 0.080 0.029 0.412 0.180 0.073 0.056 0.457 0.265 0.273 0.209 
19.0 9.0 0.188 0.203 0.203 0.447 0.088 0.457 0.073 0.015 0.245 0.112 0.044 0.046 0.356 0.168 0.277 0.160 0.246 0.130 0.446 0.307 
20.0 9.0 0.243 0.253 0.175 0.391 0.096 0.481 0.060 0.117 0.243 0.069 0.158 0.068 0.215 0.125 0.379 0.219 0.053 0.049 0.372 0.244 
21.0 9.0 0.294 0.305 0.153 0.326 0.100 0.445 0.039 0.187 0.218 0.079 0.239 0.098 0.027 0.047 0.336 0.207 0.280 0.198 0.112 0.060 
22.0 9.0 0.336 0.352 0.146 0.261 0.109 0.356 0.013 0.204 0.167 0.117 0.265 0.134 0.146 0.077 0.173 0.109 0.332 0.232 0.154 0.130 
23.0 9.0 0.358 0.421 0.155 0.221 0.133 0.226 0.051 0.165 0.092 0.120 0.230 0.135 0.244 0.155 0.022 0.037 0.209 0.129 0.246 0.186 
24.0 9.0 0.344 0.515 0.161 0.242 0.159 0.095 0.105 0.087 0.036 0.091 0.141 0.083 0.236 0.150 0.150 0.127 0.020 0.026 0.152 0.096 
25.0 9.0 0.277 0.545 0.140 0.280 0.158 0.132 0.139 0.042 0.101 0.082 0.033 0.038 0.142 0.069 0.162 0.114 0.097 0.104 0.012 0.029 
26.0 9.0 0.163 0.428 0.091 0.248 0.114 0.166 0.125 0.064 0.135 0.086 0.063 0.073 0.028 0.026 0.092 0.036 0.100 0.074 0.057 0.062 
27.0 9.0 0.061 0.269 0.056 0.167 0.060 0.131 0.070 0.048 0.107 0.053 0.086 0.064 0.042 0.055 0.015 0.023 0.047 0.010 0.046 0.028 
28.0 9.0 0.066 0.215 0.066 0.122 0.063 0.098 0.020 0.039 0.050 0.012 0.060 0.025 0.050 0.034 0.019 0.027 0.005 0.016 0.016 0.006 
29.0 9.0 0.075 0.181 0.067 0.091 0.074 0.075 0.034 0.038 0.006 0.020 0.025 0.003 0.029 0.007 0.019 0.013 0.009 0.010 0.002 0.013 
30.0 9.0 0.056 0.118 0.049 0.055 0.062 0.042 0.038 0.024 0.017 0.018 0.002 0.009 0.010 0.005 0.010 0.002 0.006 0.003 0.003 0.007 

1.0 10.0 0.076 0.095 0.042 0.074 0.037 0.098 0.029 0.067 0.030 0.051 0.025 0.030 0.016 0.021 0.006 0.010 0.001 0.005 0.005 0.002 
2.0 10.0 0.149 0.255 0.088 0.192 0.084 0.217 0.063 0.135 0.056 0.090 0.034 0.045 0.012 0.018 0.008 0.002 0.018 0.015 0.017 0.016 
3.0 10.0 0.276 0.512 0.160 0.344 0.146 0.339 0.095 0.175 0.062 0.086 0.017 0.014 0.027 0.031 0.044 0.049 0.045 0.050 0.028 0.035 
4.0 10.0 0.420 0.701 0.232 0.418 0.187 0.338 0.090 0.111 0.021 0.027 0.048 0.093 0.090 0.119 0.085 0.098 0.053 0.053 0.006 0.001 
5.0 10.0 0.531 0.722 0.269 0.350 0.171 0.159 0.029 0.081 0.076 0.207 0.131 0.213 0.139 0.164 0.083 0.063 0.012 0.037 0.063 0.089 
6.0 10.0 0.576 0.634 0.254 0.182 0.100 0.140 0.079 0.312 0.180 0.365 0.181 0.239 0.120 0.074 0.029 0.087 0.102 0.169 0.126 0.143 
7.0 10.0 0.560 0.591 0.200 0.143 0.087 0.431 0.182 0.479 0.236 0.383 0.163 0.110 0.053 0.138 0.116 0.239 0.181 0.188 0.106 0.049 
8.0 10.0 0.510 0.595 0.138 0.266 0.188 0.646 0.247 0.529 0.223 0.244 0.092 0.127 0.119 0.323 0.204 0.244 0.167 0.036 0.037 0.173 
9.0 10.0 0.446 0.585 0.117 0.372 0.282 0.781 0.260 0.464 0.155 0.007 0.066 0.344 0.208 0.350 0.217 0.067 0.065 0.227 0.180 0.253 
10.0 10.0 0.379 0.537 0.159 0.460 0.341 0.841 0.225 0.298 0.066 0.283 0.135 0.446 0.244 0.190 0.149 0.195 0.131 0.322 0.253 0.108 
11.0 10.0 0.311 0.461 0.225 0.543 0.362 0.826 0.155 0.072 0.067 0.504 0.184 0.382 0.217 0.084 0.068 0.351 0.243 0.191 0.192 0.173 
12.0 10.0 0.246 0.377 0.287 0.610 0.345 0.726 0.066 0.204 0.132 0.606 0.190 0.179 0.152 0.325 0.129 0.310 0.263 0.101 0.062 0.309 
13.0 10.0 0.181 0.282 0.339 0.662 0.293 0.558 0.025 0.438 0.167 0.561 0.161 0.091 0.095 0.431 0.198 0.107 0.195 0.301 0.147 0.228 
14.0 10.0 0.117 0.175 0.377 0.697 0.216 0.342 0.103 0.613 0.161 0.387 0.120 0.334 0.093 0.357 0.216 0.169 0.085 0.323 0.245 0.103 
15.0 10.0 0.055 0.067 0.399 0.716 0.121 0.094 0.156 0.700 0.121 0.124 0.093 0.472 0.113 0.137 0.194 0.337 0.090 0.147 0.249 0.252 
16.0 10.0 0.015 0.033 0.402 0.712 0.023 0.179 0.175 0.683 0.063 0.168 0.082 0.460 0.131 0.141 0.139 0.327 0.180 0.132 0.161 0.252 
17.0 10.0 0.071 0.133 0.388 0.678 0.090 0.421 0.161 0.562 0.035 0.414 0.064 0.306 0.144 0.343 0.064 0.156 0.224 0.291 0.030 0.084 
18.0 10.0 0.131 0.237 0.357 0.622 0.178 0.613 0.116 0.364 0.065 0.554 0.031 0.070 0.148 0.394 0.032 0.095 0.203 0.255 0.121 0.156 
19.0 10.0 0.190 0.343 0.310 0.557 0.246 0.742 0.051 0.128 0.080 0.561 0.011 0.185 0.132 0.279 0.102 0.264 0.124 0.065 0.197 0.231 
20.0 10.0 0.250 0.434 0.249 0.483 0.281 0.800 0.027 0.123 0.063 0.434 0.047 0.346 0.094 0.055 0.151 0.272 0.010 0.150 0.188 0.113 
21.0 10.0 0.310 0.502 0.180 0.397 0.281 0.784 0.091 0.320 0.028 0.215 0.069 0.372 0.042 0.166 0.153 0.129 0.099 0.223 0.093 0.074 
22.0 10.0 0.371 0.543 0.116 0.301 0.248 0.701 0.132 0.448 0.046 0.037 0.071 0.264 0.041 0.273 0.105 0.066 0.150 0.122 0.029 0.162 
23.0 10.0 0.425 0.546 0.091 0.182 0.183 0.549 0.136 0.480 0.086 0.236 0.070 0.075 0.075 0.224 0.038 0.179 0.126 0.044 0.105 0.086 
24.0 10.0 0.461 0.537 0.126 0.078 0.108 0.326 0.102 0.406 0.093 0.331 0.075 0.102 0.092 0.073 0.037 0.145 0.055 0.126 0.099 0.039 
25.0 10.0 0.457 0.582 0.163 0.215 0.071 0.047 0.046 0.234 0.059 0.288 0.062 0.182 0.084 0.066 0.067 0.032 0.018 0.079 0.041 0.076 
26.0 10.0 0.401 0.634 0.165 0.361 0.081 0.206 0.020 0.032 0.015 0.149 0.028 0.144 0.049 0.107 0.060 0.045 0.047 0.005 0.011 0.031 
27.0 10.0 0.308 0.571 0.135 0.388 0.074 0.324 0.030 0.106 0.021 0.011 0.017 0.057 0.010 0.066 0.028 0.048 0.037 0.032 0.026 0.010 
28.0 10.0 0.214 0.398 0.095 0.301 0.049 0.294 0.021 0.138 0.019 0.055 0.021 0.004 0.015 0.017 0.002 0.020 0.014 0.018 0.016 0.010 
29.0 10.0 0.149 0.215 0.064 0.180 0.028 0.193 0.010 0.105 0.006 0.056 0.013 0.020 0.014 0.004 0.008 0.002 0.001 0.005 0.006 0.005 
30.0 10.0 0.115 0.099 0.049 0.090 0.020 0.107 0.009 0.062 0.005 0.036 0.003 0.016 0.006 0.005 0.006 0.002 0.003 0.001 0.001 0.003 

1.0 11.0 0.236 0.308 0.139 0.249 0.111 0.274 0.059 0.161 0.034 0.099 0.013 0.044 0.003 0.016 0.007 0.001 0.008 0.008 0.008 0.007 
2.0 11.0 0.351 0.572 0.203 0.441 0.157 0.452 0.076 0.235 0.031 0.118 0.003 0.025 0.021 0.021 0.026 0.037 0.023 0.037 0.015 0.026 
3.0 11.0 0.492 0.794 0.271 0.590 0.186 0.549 0.062 0.219 0.011 0.031 0.051 0.080 0.066 0.117 0.054 0.096 0.032 0.057 0.007 0.017 
4.0 11.0 0.611 0.782 0.307 0.561 0.158 0.428 0.015 0.042 0.103 0.189 0.122 0.245 0.103 0.203 0.051 0.091 0.006 0.017 0.038 0.071 
5.0 11.0 0.669 0.587 0.288 0.349 0.065 0.125 0.131 0.269 0.212 0.444 0.166 0.340 0.077 0.147 0.019 0.064 0.079 0.181 0.087 0.164 
6.0 11.0 0.658 0.526 0.216 0.080 0.115 0.310 0.261 0.549 0.273 0.559 0.130 0.233 0.038 0.117 0.122 0.299 0.137 0.277 0.068 0.093 
7.0 11.0 0.602 0.635 0.116 0.168 0.277 0.613 0.348 0.685 0.242 0.444 0.018 0.079 0.175 0.426 0.185 0.392 0.099 0.110 0.051 0.187 
8.0 11.0 0.529 0.701 0.068 0.327 0.419 0.819 0.366 0.664 0.125 0.146 0.146 0.427 0.259 0.567 0.144 0.198 0.060 0.275 0.168 0.411 
9.0 11.0 0.454 0.680 0.157 0.451 0.515 0.937 0.313 0.507 0.043 0.247 0.264 0.658 0.234 0.419 0.050 0.212 0.188 0.555 0.173 0.291 
10.0 11.0 0.382 0.608 0.262 0.565 0.562 0.976 0.203 0.254 0.209 0.600 0.306 0.675 0.116 0.066 0.161 0.568 0.223 0.480 0.070 0.154 
11.0 11.0 0.312 0.514 0.360 0.673 0.557 0.936 0.057 0.081 0.337 0.838 0.256 0.464 0.091 0.414 0.243 0.662 0.135 0.062 0.143 0.574 
12.0 11.0 0.245 0.413 0.444 0.767 0.503 0.809 0.101 0.390 0.398 0.902 0.133 0.099 0.232 0.733 0.215 0.426 0.092 0.468 0.211 0.627 
13.0 11.0 0.180 0.298 0.512 0.842 0.408 0.612 0.249 0.670 0.380 0.778 0.051 0.330 0.303 0.797 0.097 0.042 0.208 0.760 0.146 0.238 
14.0 11.0 0.115 0.173 0.560 0.898 0.278 0.357 0.366 0.871 0.286 0.497 0.194 0.674 0.266 0.574 0.101 0.512 0.226 0.641 0.069 0.344 
15.0 11.0 0.051 0.049 0.587 0.923 0.125 0.070 0.434 0.964 0.138 0.112 0.292 0.849 0.140 0.146 0.209 0.776 0.126 0.171 0.170 0.718 
16.0 11.0 0.017 0.067 0.590 0.920 0.037 0.236 0.446 0.933 0.039 0.299 0.310 0.803 0.045 0.340 0.224 0.707 0.060 0.396 0.180 0.643 
17.0 11.0 0.077 0.179 0.571 0.886 0.195 0.515 0.401 0.780 0.196 0.648 0.244 0.548 0.177 0.701 0.138 0.338 0.168 0.743 0.071 0.172 
18.0 11.0 0.139 0.297 0.529 0.822 0.334 0.742 0.306 0.532 0.312 0.862 0.117 0.168 0.242 0.812 0.010 0.173 0.181 0.682 0.076 0.403 
19.0 11.0 0.201 0.422 0.466 0.733 0.442 0.897 0.173 0.228 0.358 0.899 0.034 0.264 0.210 0.635 0.129 0.557 0.086 0.271 0.149 0.649 
20.0 11.0 0.264 0.535 0.386 0.629 0.508 0.972 0.027 0.111 0.329 0.754 0.160 0.572 0.102 0.255 0.174 0.660 0.049 0.263 0.106 0.444 
21.0 11.0 0.329 0.626 0.291 0.515 0.527 0.965 0.121 0.387 0.233 0.461 0.227 0.693 0.032 0.215 0.129 0.444 0.128 0.554 0.033 0.079 
22.0 11.0 0.398 0.679 0.185 0.391 0.495 0.878 0.235 0.597 0.095 0.102 0.217 0.587 0.131 0.507 0.031 0.081 0.111 0.463 0.093 0.388 
23.0 11.0 0.469 0.668 0.076 0.250 0.412 0.714 0.297 0.693 0.053 0.290 0.134 0.295 0.155 0.537 0.074 0.312 0.031 0.116 0.077 0.358 
24.0 11.0 0.537 0.560 0.068 0.103 0.286 0.465 0.294 0.645 0.158 0.524 0.020 0.080 0.100 0.307 0.101 0.381 0.061 0.217 0.017 0.089 
25.0 11.0 0.586 0.472 0.162 0.244 0.140 0.142 0.228 0.437 0.191 0.545 0.069 0.305 0.012 0.039 0.058 0.200 0.068 0.248 0.050 0.141 
26.0 11.0 0.593 0.665 0.230 0.515 0.029 0.311 0.129 0.121 0.152 0.353 0.096 0.321 0.049 0.191 0.007 0.029 0.025 0.097 0.038 0.123 
27.0 11.0 0.547 0.853 0.253 0.664 0.092 0.563 0.038 0.151 0.082 0.092 0.070 0.179 0.053 0.174 0.028 0.102 0.012 0.033 0.007 0.023 
28.0 11.0 0.456 0.773 0.232 0.603 0.123 0.579 0.017 0.262 0.026 0.080 0.032 0.031 0.030 0.074 0.021 0.066 0.016 0.047 0.010 0.023 
29.0 11.0 0.353 0.506 0.188 0.406 0.115 0.417 0.034 0.223 0.002 0.116 0.010 0.034 0.011 0.008 0.009 0.019 0.009 0.020 0.007 0.014 
30.0 11.0 0.264 0.251 0.142 0.213 0.092 0.233 0.032 0.136 0.008 0.083 0.003 0.037 0.004 0.012 0.004 0.002 0.003 0.005 0.004 0.006 

1.0 12.0 0.398 0.462 0.236 0.361 0.183 0.373 0.084 0.204 0.031 0.115 0.003 0.040 0.018 0.006 0.017 0.014 0.015 0.018 0.007 0.013 
2.0 12.0 0.552 0.766 0.318 0.585 0.226 0.572 0.080 0.272 0.005 0.106 0.043 0.011 0.054 0.057 0.041 0.060 0.026 0.048 0.009 0.026 
3.0 12.0 0.690 0.904 0.372 0.708 0.214 0.630 0.017 0.206 0.094 0.038 0.119 0.151 0.100 0.167 0.053 0.111 0.012 0.047 0.017 0.011 
4.0 12.0 0.766 0.714 0.366 0.619 0.114 0.444 0.118 0.056 0.228 0.310 0.190 0.325 0.098 0.221 0.004 0.057 0.059 0.076 0.075 0.121 
5.0 12.0 0.760 0.342 0.288 0.376 0.068 0.152 0.288 0.387 0.335 0.560 0.182 0.365 0.007 0.079 0.119 0.173 0.151 0.263 0.093 0.181 
6.0 12.0 0.696 0.368 0.161 0.194 0.283 0.378 0.428 0.644 0.341 0.600 0.053 0.154 0.197 0.277 0.239 0.418 0.151 0.286 0.011 0.027 
7.0 12.0 0.613 0.563 0.019 0.250 0.480 0.641 0.489 0.727 0.219 0.383 0.161 0.249 0.362 0.591 0.232 0.416 0.014 0.063 0.202 0.349 
8.0 12.0 0.530 0.633 0.132 0.371 0.631 0.811 0.456 0.641 0.006 0.062 0.370 0.614 0.385 0.639 0.050 0.100 0.262 0.493 0.292 0.521 
9.0 12.0 0.454 0.610 0.271 0.496 0.722 0.904 0.338 0.434 0.249 0.430 0.484 0.790 0.229 0.359 0.220 0.436 0.398 0.718 0.140 0.228 
10.0 12.0 0.382 0.541 0.398 0.623 0.752 0.925 0.158 0.153 0.471 0.771 0.462 0.713 0.053 0.167 0.430 0.782 0.294 0.479 0.179 0.385 
11.0 12.0 0.312 0.459 0.512 0.740 0.721 0.865 0.056 0.186 0.615 0.962 0.304 0.409 0.352 0.648 0.460 0.779 0.016 0.140 0.431 0.827 
12.0 12.0 0.244 0.359 0.612 0.838 0.633 0.730 0.276 0.495 0.653 0.968 0.050 0.071 0.560 0.945 0.281 0.400 0.360 0.739 0.421 0.753 
13.0 12.0 0.177 0.247 0.690 0.919 0.495 0.534 0.470 0.752 0.572 0.789 0.232 0.497 0.594 0.935 0.037 0.197 0.544 1.000 0.128 0.163 
14.0 12.0 0.110 0.128 0.745 0.977 0.317 0.288 0.615 0.929 0.389 0.463 0.470 0.845 0.441 0.615 0.355 0.737 0.463 0.754 0.263 0.583 
15.0 12.0 0.042 0.016 0.775 1.000 0.113 0.025 0.693 1.000 0.136 0.047 0.603 1.000 0.152 0.087 0.543 1.000 0.153 0.118 0.513 1.000 
16.0 12.0 0.027 0.097 0.775 0.990 0.101 0.273 0.693 0.952 0.141 0.380 0.596 0.916 0.182 0.477 0.519 0.867 0.231 0.590 0.463 0.826 
17.0 12.0 0.093 0.204 0.748 0.956 0.306 0.530 0.616 0.793 0.390 0.739 0.454 0.615 0.450 0.882 0.297 0.392 0.493 0.998 0.148 0.184 
18.0 12.0 0.159 0.314 0.695 0.893 0.487 0.745 0.471 0.543 0.568 0.958 0.212 0.185 0.565 0.998 0.037 0.237 0.504 0.893 0.236 0.568 
19.0 12.0 0.224 0.430 0.617 0.795 0.626 0.891 0.277 0.242 0.641 1.000 0.066 0.302 0.495 0.790 0.321 0.709 0.269 0.371 0.443 0.886 
20.0 12.0 0.290 0.537 0.520 0.673 0.717 0.957 0.062 0.117 0.601 0.856 0.307 0.659 0.277 0.348 0.453 0.854 0.073 0.323 0.363 0.632 
21.0 12.0 0.358 0.620 0.405 0.543 0.746 0.946 0.151 0.394 0.453 0.552 0.447 0.821 0.021 0.231 0.378 0.611 0.321 0.718 0.074 0.116 
22.0 12.0 0.430 0.660 0.276 0.407 0.713 0.853 0.327 0.621 0.233 0.163 0.454 0.727 0.250 0.603 0.153 0.150 0.347 0.646 0.196 0.495 
23.0 12.0 0.508 0.639 0.136 0.279 0.619 0.685 0.440 0.740 0.017 0.297 0.331 0.406 0.351 0.684 0.092 0.358 0.174 0.216 0.253 0.512 
24.0 12.0 0.592 0.505 0.018 0.209 0.465 0.443 0.468 0.708 0.213 0.589 0.129 0.075 0.286 0.435 0.219 0.495 0.044 0.244 0.117 0.167 
25.0 12.0 0.680 0.317 0.163 0.335 0.266 0.167 0.401 0.499 0.316 0.649 0.063 0.349 0.119 0.068 0.185 0.300 0.141 0.335 0.038 0.163 
26.0 12.0 0.748 0.597 0.291 0.604 0.056 0.391 0.260 0.152 0.295 0.448 0.161 0.403 0.032 0.220 0.070 0.036 0.102 0.160 0.078 0.178 
27.0 12.0 0.756 0.931 0.364 0.783 0.117 0.677 0.102 0.172 0.190 0.137 0.152 0.245 0.091 0.229 0.017 0.121 0.025 0.028 0.041 0.053 
28.0 12.0 0.684 0.929 0.366 0.734 0.202 0.708 0.016 0.318 0.079 0.087 0.090 0.056 0.074 0.109 0.037 0.093 0.014 0.062 0.003 0.022 
29.0 12.0 0.554 0.644 0.313 0.507 0.208 0.521 0.064 0.280 0.010 0.144 0.036 0.039 0.037 0.018 0.025 0.030 0.015 0.029 0.007 0.022 
30.0 12.0 0.414 0.331 0.239 0.271 0.172 0.294 0.069 0.173 0.018 0.107 0.008 0.048 0.014 0.014 0.012 0.002 0.008 0.006 0.004 0.008 

1.0 13.0 0.527 0.443 0.315 0.336 0.240 0.338 0.103 0.178 0.026 0.093 0.018 0.025 0.033 0.006 0.027 0.017 0.018 0.019 0.009 0.016 
2.0 13.0 0.697 0.679 0.403 0.518 0.277 0.492 0.080 0.218 0.033 0.069 0.076 0.026 0.078 0.060 0.049 0.057 0.023 0.039 0.003 0.018 
3.0 13.0 0.827 0.746 0.446 0.603 0.236 0.518 0.027 0.144 0.158 0.068 0.168 0.150 0.121 0.148 0.047 0.087 0.007 0.026 0.035 0.021 
4.0 13.0 0.862 0.524 0.406 0.516 0.090 0.351 0.200 0.083 0.318 0.294 0.234 0.281 0.089 0.169 0.036 0.022 0.103 0.086 0.099 0.112 
5.0 13.0 0.806 0.142 0.287 0.337 0.161 0.151 0.400 0.348 0.421 0.474 0.186 0.278 0.076 0.031 0.199 0.183 0.201 0.231 0.096 0.140 
6.0 13.0 0.707 0.221 0.127 0.229 0.409 0.312 0.544 0.529 0.384 0.464 0.015 0.072 0.323 0.288 0.325 0.367 0.157 0.214 0.073 0.047 
7.0 13.0 0.611 0.388 0.060 0.251 0.621 0.492 0.583 0.561 0.196 0.249 0.293 0.272 0.502 0.522 0.263 0.319 0.104 0.097 0.318 0.339 
8.0 13.0 0.529 0.438 0.211 0.325 0.774 0.610 0.514 0.466 0.092 0.098 0.539 0.550 0.477 0.507 0.029 0.065 0.428 0.470 0.387 0.440 
9.0 13.0 0.456 0.422 0.360 0.424 0.861 0.673 0.354 0.284 0.402 0.415 0.650 0.654 0.223 0.233 0.393 0.434 0.560 0.611 0.121 0.145 
10.0 13.0 0.385 0.377 0.499 0.526 0.883 0.676 0.127 0.061 0.665 0.659 0.581 0.546 0.178 0.211 0.646 0.687 0.352 0.357 0.347 0.400 
11.0 13.0 0.316 0.322 0.625 0.618 0.837 0.618 0.134 0.202 0.822 0.780 0.342 0.275 0.572 0.594 0.633 0.640 0.117 0.184 0.669 0.746 
12.0 13.0 0.248 0.245 0.734 0.691 0.727 0.510 0.397 0.427 0.843 0.753 0.018 0.104 0.819 0.808 0.341 0.290 0.595 0.681 0.600 0.634 
13.0 13.0 0.180 0.158 0.822 0.752 0.561 0.361 0.626 0.609 0.720 0.593 0.378 0.453 0.828 0.765 0.121 0.218 0.822 0.870 0.138 0.095 
14.0 13.0 0.110 0.073 0.883 0.795 0.351 0.176 0.795 0.730 0.474 0.326 0.682 0.716 0.591 0.480 0.566 0.661 0.671 0.628 0.444 0.546 
15.0 13.0 0.037 0.036 0.915 0.813 0.111 0.037 0.882 0.773 0.146 0.006 0.844 0.823 0.179 0.037 0.817 0.861 0.201 0.069 0.803 0.891 
16.0 13.0 0.036 0.104 0.914 0.801 0.138 0.235 0.877 0.726 0.207 0.331 0.825 0.742 0.285 0.424 0.773 0.731 0.366 0.533 0.723 0.724 
17.0 13.0 0.107 0.185 0.882 0.772 0.378 0.423 0.779 0.600 0.526 0.604 0.631 0.492 0.657 0.752 0.450 0.324 0.756 0.874 0.248 0.155 
18.0 13.0 0.176 0.269 0.821 0.722 0.589 0.579 0.602 0.410 0.756 0.768 0.308 0.145 0.826 0.838 0.036 0.207 0.790 0.781 0.338 0.497 
19.0 13.0 0.244 0.353 0.734 0.640 0.755 0.689 0.366 0.183 0.858 0.796 0.073 0.249 0.745 0.664 0.459 0.606 0.461 0.331 0.688 0.789 
20.0 13.0 0.313 0.437 0.624 0.534 0.861 0.733 0.101 0.098 0.813 0.685 0.405 0.538 0.446 0.300 0.680 0.734 0.064 0.267 0.608 0.579 
21.0 13.0 0.382 0.496 0.497 0.421 0.901 0.718 0.162 0.307 0.634 0.453 0.616 0.675 0.051 0.182 0.606 0.541 0.462 0.620 0.193 0.116 
22.0 13.0 0.453 0.518 0.357 0.306 0.872 0.639 0.384 0.484 0.357 0.150 0.648 0.610 0.327 0.499 0.294 0.152 0.556 0.583 0.250 0.426 
23.0 13.0 0.530 0.496 0.205 0.213 0.773 0.501 0.538 0.580 0.040 0.233 0.501 0.356 0.507 0.584 0.084 0.291 0.330 0.221 0.400 0.469 
24.0 13.0 0.621 0.390 0.065 0.185 0.606 0.310 0.595 0.558 0.242 0.476 0.233 0.066 0.451 0.390 0.307 0.430 0.025 0.196 0.232 0.176 
25.0 13.0 0.732 0.213 0.163 0.289 0.377 0.126 0.536 0.398 0.408 0.538 0.043 0.288 0.226 0.072 0.298 0.276 0.195 0.302 0.022 0.132 
26.0 13.0 0.847 0.422 0.329 0.490 0.122 0.335 0.370 0.120 0.410 0.380 0.207 0.346 0.008 0.187 0.143 0.038 0.172 0.154 0.111 0.161 
27.0 13.0 0.905 0.724 0.444 0.635 0.138 0.564 0.163 0.149 0.284 0.118 0.220 0.216 0.118 0.201 0.006 0.108 0.064 0.021 0.073 0.054 
28.0 13.0 0.857 0.750 0.469 0.600 0.263 0.590 0.024 0.271 0.127 0.076 0.142 0.052 0.111 0.099 0.049 0.087 0.007 0.057 0.015 0.021 
29.0 13.0 0.712 0.528 0.411 0.415 0.283 0.434 0.088 0.239 0.021 0.127 0.060 0.035 0.062 0.014 0.039 0.029 0.020 0.030 0.004 0.022 
30.0 13.0 0.535 0.267 0.316 0.215 0.238 0.240 0.100 0.144 0.027 0.093 0.014 0.043 0.024 0.014 0.020 0.005 0.013 0.007 0.005 0.010 

1.0 14.0 0.598 0.233 0.356 0.174 0.269 0.165 0.109 0.078 0.021 0.034 0.028 0.004 0.041 0.009 0.031 0.011 0.018 0.010 0.009 0.007 
2.0 14.0 0.779 0.330 0.449 0.248 0.301 0.220 0.076 0.082 0.055 0.011 0.097 0.028 0.091 0.036 0.052 0.027 0.019 0.014 0.004 0.006 
3.0 14.0 0.898 0.328 0.483 0.267 0.240 0.206 0.057 0.031 0.200 0.063 0.197 0.086 0.129 0.067 0.040 0.031 0.022 0.007 0.046 0.018 
4.0 14.0 0.902 0.202 0.420 0.218 0.084 0.120 0.255 0.085 0.371 0.161 0.254 0.126 0.073 0.053 0.066 0.019 0.131 0.058 0.112 0.056 
5.0 14.0 0.810 0.066 0.276 0.153 0.231 0.099 0.470 0.191 0.464 0.212 0.174 0.092 0.129 0.040 0.250 0.109 0.228 0.106 0.091 0.048 
6.0 14.0 0.691 0.131 0.109 0.137 0.494 0.178 0.608 0.241 0.393 0.167 0.069 0.033 0.407 0.173 0.372 0.164 0.147 0.062 0.121 0.055 
7.0 14.0 0.591 0.171 0.120 0.151 0.708 0.235 0.626 0.224 0.157 0.040 0.387 0.181 0.583 0.244 0.263 0.100 0.176 0.097 0.395 0.179 
8.0 14.0 0.513 0.174 0.273 0.181 0.855 0.265 0.529 0.153 0.172 0.117 0.646 0.276 0.514 0.186 0.097 0.082 0.539 0.247 0.434 0.170 
9.0 14.0 0.444 0.160 0.425 0.220 0.935 0.271 0.340 0.054 0.513 0.248 0.742 0.276 0.189 0.035 0.519 0.252 0.648 0.254 0.090 0.030 
10.0 14.0 0.377 0.142 0.567 0.258 0.946 0.252 0.087 0.056 0.790 0.325 0.631 0.186 0.285 0.174 0.778 0.318 0.359 0.086 0.473 0.248 
11.0 14.0 0.310 0.119 0.698 0.290 0.888 0.209 0.204 0.158 0.945 0.339 0.335 0.042 0.726 0.320 0.720 0.237 0.215 0.170 0.821 0.350 
12.0 14.0 0.242 0.083 0.811 0.312 0.762 0.151 0.487 0.240 0.944 0.289 0.079 0.127 0.979 0.365 0.344 0.044 0.760 0.359 0.685 0.226 
13.0 14.0 0.173 0.047 0.901 0.329 0.577 0.081 0.732 0.297 0.786 0.189 0.493 0.266 0.953 0.291 0.208 0.185 0.990 0.373 0.110 0.057 
14.0 14.0 0.101 0.042 0.963 0.339 0.346 0.017 0.907 0.324 0.495 0.056 0.823 0.346 0.650 0.127 0.716 0.348 0.771 0.204 0.584 0.318 
15.0 14.0 0.027 0.064 0.994 0.340 0.086 0.086 0.992 0.317 0.122 0.088 0.989 0.352 0.159 0.078 0.987 0.379 0.194 0.071 0.988 0.405 
16.0 14.0 0.050 0.099 0.991 0.331 0.184 0.166 0.975 0.275 0.276 0.217 0.950 0.278 0.378 0.263 0.910 0.268 0.480 0.312 0.862 0.259 
17.0 14.0 0.124 0.130 0.954 0.313 0.442 0.232 0.859 0.203 0.629 0.309 0.714 0.141 0.801 0.364 0.514 0.061 0.930 0.400 0.276 0.045 
18.0 14.0 0.196 0.167 0.885 0.284 0.666 0.285 0.657 0.110 0.879 0.343 0.337 0.039 0.984 0.347 0.058 0.170 0.952 0.294 0.430 0.288 
19.0 14.0 0.266 0.210 0.790 0.243 0.839 0.317 0.393 0.032 0.986 0.323 0.102 0.175 0.879 0.232 0.561 0.310 0.550 0.067 0.843 0.357 
20.0 14.0 0.337 0.248 0.672 0.189 0.950 0.317 0.099 0.099 0.930 0.245 0.485 0.269 0.524 0.063 0.822 0.313 0.083 0.191 0.745 0.207 
21.0 14.0 0.406 0.274 0.538 0.134 0.988 0.291 0.190 0.178 0.722 0.131 0.725 0.292 0.060 0.145 0.733 0.185 0.562 0.300 0.241 0.075 
22.0 14.0 0.478 0.282 0.391 0.079 0.954 0.240 0.434 0.234 0.405 0.053 0.760 0.228 0.390 0.253 0.362 0.048 0.683 0.230 0.301 0.223 
23.0 14.0 0.553 0.265 0.235 0.039 0.850 0.163 0.603 0.248 0.046 0.158 0.589 0.098 0.606 0.244 0.095 0.170 0.416 0.054 0.490 0.190 
24.0 14.0 0.645 0.220 0.094 0.054 0.673 0.071 0.669 0.209 0.274 0.230 0.280 0.071 0.545 0.126 0.367 0.189 0.034 0.126 0.298 0.043 
25.0 14.0 0.766 0.157 0.177 0.119 0.428 0.061 0.609 0.120 0.469 0.221 0.043 0.157 0.282 0.038 0.365 0.094 0.231 0.137 0.022 0.082 
26.0 14.0 0.905 0.200 0.359 0.199 0.150 0.179 0.426 0.006 0.479 0.125 0.241 0.148 0.008 0.107 0.183 0.026 0.214 0.049 0.130 0.073 
27.0 14.0 0.989 0.275 0.494 0.239 0.161 0.248 0.191 0.104 0.336 0.011 0.263 0.069 0.138 0.087 0.013 0.060 0.086 0.022 0.092 0.013 
28.0 14.0 0.951 0.249 0.529 0.201 0.304 0.227 0.032 0.130 0.152 0.063 0.172 0.007 0.136 0.030 0.058 0.036 0.006 0.029 0.024 0.020 
29.0 14.0 0.796 0.144 0.467 0.118 0.329 0.143 0.106 0.094 0.025 0.064 0.074 0.028 0.077 0.006 0.048 0.006 0.023 0.009 0.004 0.014 
30.0 14.0 0.597 0.046 0.359 0.045 0.276 0.062 0.120 0.047 0.034 0.038 0.016 0.021 0.030 0.011 0.025 0.004 0.017 0.003 0.007 0.005 

1.0 15.0 0.604 0.058 0.359 0.051 0.268 0.068 0.106 0.047 0.017 0.033 0.030 0.019 0.042 0.006 0.031 0.002 0.017 0.002 0.008 0.004 
2.0 15.0 0.780 0.126 0.448 0.106 0.296 0.124 0.071 0.078 0.058 0.048 0.098 0.017 0.088 0.004 0.050 0.010 0.018 0.013 0.004 0.009 
3.0 15.0 0.893 0.195 0.479 0.158 0.234 0.175 0.062 0.091 0.201 0.034 0.193 0.014 0.124 0.035 0.037 0.031 0.023 0.023 0.044 0.009 
4.0 15.0 0.891 0.200 0.414 0.172 0.084 0.172 0.259 0.057 0.368 0.028 0.248 0.069 0.068 0.071 0.067 0.039 0.127 0.007 0.107 0.022 
5.0 15.0 0.793 0.154 0.268 0.139 0.241 0.113 0.470 0.020 0.457 0.110 0.167 0.112 0.132 0.065 0.247 0.016 0.223 0.055 0.088 0.055 
6.0 15.0 0.672 0.127 0.106 0.087 0.501 0.028 0.605 0.102 0.383 0.164 0.075 0.100 0.406 0.021 0.367 0.088 0.146 0.101 0.117 0.043 
7.0 15.0 0.573 0.150 0.133 0.045 0.713 0.054 0.620 0.160 0.146 0.160 0.392 0.033 0.580 0.112 0.261 0.137 0.173 0.060 0.390 0.054 
8.0 15.0 0.498 0.172 0.284 0.024 0.857 0.121 0.520 0.181 0.183 0.102 0.648 0.088 0.510 0.178 0.097 0.099 0.536 0.069 0.437 0.149 
9.0 15.0 0.431 0.180 0.434 0.048 0.934 0.176 0.329 0.171 0.523 0.032 0.741 0.173 0.185 0.168 0.519 0.034 0.650 0.182 0.099 0.139 
10.0 15.0 0.366 0.170 0.575 0.089 0.943 0.215 0.075 0.131 0.798 0.101 0.628 0.212 0.292 0.079 0.782 0.158 0.365 0.200 0.466 0.016 
11.0 15.0 0.300 0.153 0.705 0.128 0.883 0.233 0.215 0.071 0.950 0.183 0.331 0.189 0.734 0.066 0.726 0.231 0.209 0.096 0.823 0.169 
12.0 15.0 0.234 0.136 0.818 0.163 0.756 0.231 0.499 0.016 0.947 0.238 0.087 0.115 0.986 0.186 0.350 0.208 0.761 0.091 0.700 0.251 
13.0 15.0 0.166 0.117 0.907 0.192 0.569 0.210 0.743 0.080 0.785 0.252 0.503 0.021 0.960 0.262 0.208 0.091 1.000 0.245 0.127 0.175 
14.0 15.0 0.095 0.097 0.969 0.215 0.337 0.174 0.917 0.148 0.491 0.220 0.834 0.116 0.655 0.257 0.723 0.076 0.787 0.286 0.579 0.026 
15.0 15.0 0.021 0.077 1.000 0.227 0.075 0.121 1.000 0.200 0.113 0.151 1.000 0.211 0.159 0.171 1.000 0.218 0.206 0.188 1.000 0.217 
16.0 15.0 0.055 0.062 0.996 0.231 0.196 0.065 0.982 0.229 0.286 0.055 0.960 0.260 0.384 0.032 0.926 0.280 0.476 0.003 0.887 0.298 
17.0 15.0 0.130 0.054 0.958 0.234 0.454 0.009 0.863 0.239 0.641 0.052 0.721 0.252 0.812 0.120 0.527 0.238 0.940 0.194 0.301 0.212 
18.0 15.0 0.202 0.055 0.888 0.235 0.678 0.056 0.658 0.221 0.893 0.153 0.338 0.186 1.000 0.239 0.052 0.105 0.974 0.295 0.420 0.024 
19.0 15.0 0.273 0.061 0.792 0.227 0.853 0.111 0.390 0.176 1.000 0.225 0.106 0.076 0.895 0.278 0.568 0.068 0.573 0.248 0.856 0.192 
20.0 15.0 0.344 0.073 0.674 0.214 0.962 0.159 0.093 0.111 0.941 0.263 0.495 0.055 0.535 0.231 0.837 0.208 0.073 0.086 0.770 0.255 
21.0 15.0 0.416 0.090 0.538 0.197 1.000 0.193 0.199 0.032 0.729 0.249 0.740 0.165 0.061 0.107 0.753 0.250 0.569 0.109 0.266 0.153 
22.0 15.0 0.488 0.100 0.390 0.175 0.965 0.210 0.445 0.057 0.407 0.183 0.776 0.230 0.398 0.053 0.378 0.176 0.704 0.217 0.298 0.041 
23.0 15.0 0.565 0.107 0.232 0.154 0.857 0.205 0.615 0.136 0.041 0.070 0.601 0.217 0.622 0.172 0.093 0.030 0.437 0.178 0.508 0.157 
24.0 15.0 0.657 0.116 0.088 0.142 0.678 0.182 0.681 0.190 0.285 0.059 0.285 0.125 0.562 0.198 0.378 0.105 0.038 0.044 0.317 0.133 
25.0 15.0 0.778 0.109 0.178 0.143 0.430 0.136 0.619 0.200 0.483 0.161 0.047 0.005 0.292 0.124 0.382 0.139 0.240 0.075 0.023 0.032 
26.0 15.0 0.916 0.136 0.363 0.174 0.147 0.085 0.433 0.145 0.493 0.184 0.253 0.095 0.007 0.015 0.192 0.079 0.228 0.086 0.137 0.044 
27.0 15.0 1.000 0.254 0.500 0.230 0.165 0.138 0.192 0.047 0.345 0.127 0.274 0.108 0.147 0.056 0.012 0.007 0.092 0.039 0.098 0.043 
28.0 15.0 0.960 0.339 0.535 0.263 0.313 0.208 0.034 0.047 0.153 0.041 0.179 0.066 0.144 0.057 0.063 0.027 0.006 0.007 0.025 0.011 
29.0 15.0 0.800 0.313 0.471 0.232 0.338 0.208 0.113 0.084 0.022 0.017 0.074 0.018 0.081 0.026 0.052 0.022 0.026 0.013 0.006 0.004 
30.0 15.0 0.596 0.211 0.360 0.156 0.281 0.150 0.126 0.073 0.039 0.033 0.014 0.006 0.030 0.004 0.027 0.008 0.017 0.006 0.008 0.006 

1.0 16.0 0.547 0.304 0.321 0.241 0.235 0.259 0.091 0.147 0.014 0.088 0.026 0.035 0.035 0.008 0.025 0.007 0.015 0.012 0.006 0.004 
2.0 16.0 0.709 0.527 0.402 0.413 0.260 0.421 0.060 0.212 0.051 0.093 0.083 0.009 0.075 0.037 0.043 0.043 0.016 0.035 0.003 0.013 
3.0 16.0 0.818 0.643 0.432 0.527 0.205 0.497 0.055 0.188 0.176 0.010 0.166 0.097 0.107 0.121 0.034 0.086 0.016 0.038 0.034 0.009 
4.0 16.0 0.827 0.526 0.376 0.497 0.066 0.403 0.232 0.030 0.324 0.193 0.216 0.233 0.062 0.176 0.053 0.056 0.106 0.051 0.091 0.091 
5.0 16.0 0.748 0.258 0.245 0.353 0.218 0.183 0.423 0.211 0.405 0.390 0.147 0.284 0.110 0.088 0.208 0.113 0.191 0.195 0.081 0.150 
6.0 16.0 0.640 0.200 0.090 0.207 0.461 0.146 0.547 0.413 0.340 0.452 0.066 0.156 0.350 0.172 0.316 0.307 0.130 0.236 0.092 0.043 
7.0 16.0 0.548 0.340 0.117 0.157 0.660 0.329 0.562 0.500 0.127 0.328 0.346 0.137 0.503 0.420 0.225 0.336 0.144 0.059 0.331 0.250 
8.0 16.0 0.473 0.409 0.265 0.202 0.796 0.479 0.469 0.477 0.172 0.098 0.572 0.409 0.440 0.493 0.085 0.122 0.459 0.342 0.373 0.412 
9.0 16.0 0.406 0.415 0.410 0.296 0.867 0.581 0.291 0.365 0.477 0.232 0.651 0.567 0.153 0.325 0.452 0.278 0.556 0.556 0.081 0.234 
10.0 16.0 0.342 0.385 0.545 0.403 0.872 0.632 0.055 0.193 0.723 0.482 0.546 0.554 0.266 0.083 0.677 0.569 0.308 0.431 0.404 0.228 
11.0 16.0 0.278 0.336 0.668 0.499 0.811 0.624 0.214 0.045 0.855 0.646 0.276 0.379 0.653 0.405 0.621 0.626 0.194 0.066 0.708 0.615 
12.0 16.0 0.214 0.278 0.772 0.582 0.687 0.564 0.473 0.236 0.842 0.702 0.097 0.100 0.866 0.672 0.284 0.405 0.669 0.492 0.589 0.645 
13.0 16.0 0.149 0.211 0.855 0.651 0.507 0.461 0.694 0.428 0.687 0.631 0.468 0.253 0.830 0.737 0.207 0.049 0.862 0.777 0.086 0.256 
14.0 16.0 0.081 0.142 0.911 0.702 0.286 0.313 0.848 0.581 0.412 0.449 0.757 0.537 0.547 0.571 0.651 0.460 0.657 0.689 0.522 0.331 
15.0 16.0 0.012 0.070 0.937 0.725 0.040 0.137 0.916 0.668 0.065 0.185 0.891 0.710 0.101 0.221 0.876 0.740 0.140 0.261 0.867 0.758 
16.0 16.0 0.063 0.014 0.930 0.723 0.214 0.050 0.889 0.684 0.298 0.116 0.837 0.726 0.380 0.203 0.787 0.744 0.454 0.304 0.741 0.760 
17.0 16.0 0.134 0.077 0.891 0.710 0.454 0.225 0.768 0.628 0.614 0.399 0.605 0.577 0.744 0.569 0.415 0.463 0.835 0.726 0.211 0.331 
18.0 16.0 0.205 0.146 0.822 0.681 0.661 0.386 0.570 0.500 0.829 0.614 0.250 0.299 0.884 0.757 0.097 0.046 0.827 0.788 0.410 0.285 
19.0 16.0 0.275 0.210 0.729 0.623 0.818 0.516 0.316 0.318 0.908 0.720 0.147 0.068 0.761 0.704 0.541 0.429 0.447 0.478 0.758 0.675 
20.0 16.0 0.346 0.280 0.613 0.547 0.913 0.598 0.040 0.111 0.833 0.702 0.486 0.367 0.418 0.437 0.746 0.663 0.111 0.086 0.643 0.630 
21.0 16.0 0.419 0.337 0.481 0.462 0.940 0.632 0.229 0.133 0.622 0.553 0.683 0.580 0.039 0.077 0.635 0.602 0.534 0.487 0.179 0.215 
22.0 16.0 0.494 0.363 0.336 0.374 0.896 0.614 0.450 0.337 0.316 0.294 0.687 0.618 0.400 0.349 0.279 0.278 0.611 0.590 0.300 0.285 
23.0 16.0 0.575 0.359 0.179 0.296 0.782 0.539 0.594 0.490 0.021 0.062 0.505 0.458 0.568 0.540 0.130 0.147 0.345 0.331 0.452 0.452 
24.0 16.0 0.670 0.295 0.046 0.252 0.599 0.408 0.635 0.548 0.307 0.341 0.207 0.151 0.481 0.459 0.361 0.378 0.038 0.083 0.255 0.252 
25.0 16.0 0.784 0.090 0.192 0.285 0.354 0.230 0.556 0.470 0.465 0.499 0.088 0.170 0.221 0.178 0.334 0.325 0.236 0.266 0.028 0.062 
26.0 16.0 0.897 0.291 0.363 0.435 0.089 0.224 0.369 0.248 0.447 0.437 0.253 0.314 0.034 0.100 0.149 0.108 0.201 0.196 0.135 0.153 
27.0 16.0 0.945 0.674 0.476 0.606 0.175 0.464 0.144 0.040 0.295 0.219 0.251 0.255 0.151 0.188 0.014 0.063 0.069 0.038 0.087 0.082 
28.0 16.0 0.878 0.813 0.492 0.640 0.301 0.575 0.041 0.210 0.117 0.005 0.152 0.105 0.132 0.127 0.066 0.088 0.014 0.039 0.017 0.010 
29.0 16.0 0.714 0.661 0.422 0.502 0.310 0.487 0.113 0.236 0.010 0.097 0.056 0.006 0.068 0.039 0.048 0.044 0.027 0.031 0.009 0.018 
30.0 16.0 0.521 0.394 0.316 0.302 0.251 0.310 0.117 0.168 0.043 0.093 0.006 0.033 0.023 0.005 0.022 0.011 0.017 0.010 0.010 0.007 

1.0 17.0 0.432 0.406 0.248 0.322 0.176 0.341 0.067 0.191 0.012 0.109 0.015 0.043 0.021 0.008 0.017 0.010 0.011 0.013 0.004 0.006 
2.0 17.0 0.569 0.693 0.317 0.541 0.201 0.542 0.049 0.268 0.030 0.115 0.053 0.011 0.050 0.045 0.031 0.049 0.015 0.042 0.004 0.018 
3.0 17.0 0.676 0.860 0.350 0.691 0.167 0.639 0.028 0.233 0.118 0.009 0.115 0.121 0.080 0.148 0.033 0.106 0.002 0.050 0.017 0.005 
4.0 17.0 0.715 0.722 0.321 0.649 0.052 0.511 0.162 0.030 0.234 0.252 0.163 0.296 0.061 0.220 0.018 0.075 0.061 0.054 0.062 0.102 
5.0 17.0 0.680 0.371 0.225 0.445 0.145 0.212 0.318 0.295 0.311 0.511 0.130 0.366 0.051 0.116 0.129 0.132 0.133 0.234 0.072 0.185 
6.0 17.0 0.604 0.309 0.089 0.243 0.353 0.245 0.432 0.567 0.281 0.595 0.020 0.204 0.229 0.213 0.224 0.383 0.115 0.302 0.033 0.061 
7.0 17.0 0.523 0.499 0.062 0.214 0.533 0.505 0.460 0.685 0.130 0.435 0.228 0.174 0.360 0.541 0.184 0.434 0.060 0.081 0.208 0.297 
8.0 17.0 0.450 0.585 0.202 0.304 0.661 0.702 0.397 0.650 0.102 0.118 0.410 0.537 0.336 0.641 0.023 0.164 0.292 0.419 0.272 0.516 
9.0 17.0 0.383 0.583 0.336 0.431 0.730 0.832 0.256 0.491 0.346 0.320 0.485 0.751 0.142 0.424 0.287 0.349 0.391 0.700 0.092 0.306 
10.0 17.0 0.319 0.526 0.459 0.566 0.740 0.893 0.063 0.247 0.547 0.664 0.418 0.732 0.161 0.107 0.466 0.730 0.242 0.546 0.240 0.280 
11.0 17.0 0.257 0.450 0.571 0.693 0.689 0.874 0.161 0.073 0.660 0.892 0.222 0.490 0.453 0.543 0.448 0.805 0.103 0.083 0.475 0.781 
12.0 17.0 0.196 0.363 0.664 0.801 0.581 0.782 0.378 0.359 0.655 0.957 0.061 0.109 0.623 0.890 0.216 0.504 0.448 0.639 0.416 0.816 
13.0 17.0 0.135 0.262 0.736 0.891 0.425 0.623 0.562 0.629 0.533 0.843 0.347 0.370 0.603 0.958 0.139 0.076 0.598 0.995 0.073 0.304 
14.0 17.0 0.073 0.152 0.785 0.957 0.233 0.403 0.689 0.839 0.313 0.575 0.569 0.750 0.394 0.717 0.463 0.629 0.458 0.856 0.355 0.449 
15.0 17.0 0.014 0.047 0.808 0.987 0.019 0.146 0.744 0.953 0.033 0.197 0.671 0.965 0.059 0.237 0.625 0.973 0.087 0.286 0.598 0.975 
16.0 17.0 0.062 0.060 0.802 0.982 0.201 0.129 0.717 0.957 0.259 0.223 0.621 0.958 0.302 0.328 0.550 0.942 0.337 0.442 0.503 0.937 
17.0 17.0 0.128 0.165 0.766 0.954 0.408 0.384 0.609 0.851 0.509 0.606 0.429 0.723 0.567 0.794 0.264 0.539 0.600 0.954 0.117 0.358 
18.0 17.0 0.195 0.267 0.704 0.902 0.585 0.612 0.436 0.650 0.671 0.880 0.143 0.327 0.652 1.000 0.116 0.091 0.569 0.984 0.322 0.427 
19.0 17.0 0.264 0.376 0.619 0.818 0.718 0.787 0.218 0.377 0.718 0.994 0.164 0.163 0.533 0.885 0.432 0.616 0.269 0.531 0.548 0.882 
20.0 17.0 0.334 0.488 0.514 0.708 0.795 0.889 0.020 0.096 0.638 0.923 0.416 0.560 0.252 0.492 0.552 0.870 0.138 0.179 0.429 0.756 
21.0 17.0 0.407 0.578 0.392 0.590 0.810 0.921 0.240 0.264 0.448 0.679 0.545 0.801 0.086 0.112 0.431 0.724 0.425 0.674 0.067 0.193 
22.0 17.0 0.485 0.627 0.256 0.467 0.759 0.881 0.418 0.529 0.187 0.301 0.518 0.796 0.352 0.528 0.142 0.269 0.437 0.730 0.265 0.425 
23.0 17.0 0.569 0.633 0.107 0.344 0.643 0.760 0.523 0.708 0.087 0.165 0.347 0.531 0.444 0.715 0.156 0.271 0.204 0.345 0.337 0.573 
24.0 17.0 0.663 0.535 0.051 0.243 0.465 0.561 0.532 0.745 0.305 0.519 0.098 0.116 0.338 0.542 0.300 0.513 0.078 0.169 0.155 0.270 
25.0 17.0 0.759 0.294 0.210 0.274 0.241 0.277 0.439 0.596 0.402 0.670 0.126 0.287 0.117 0.154 0.243 0.384 0.206 0.358 0.057 0.122 
26.0 17.0 0.829 0.457 0.345 0.518 0.009 0.283 0.264 0.272 0.354 0.535 0.230 0.423 0.075 0.184 0.082 0.085 0.147 0.223 0.119 0.206 
27.0 17.0 0.825 0.888 0.417 0.756 0.180 0.612 0.076 0.094 0.209 0.223 0.199 0.303 0.141 0.254 0.038 0.112 0.033 0.023 0.063 0.086 
28.0 17.0 0.724 1.000 0.406 0.781 0.263 0.729 0.057 0.299 0.063 0.043 0.105 0.099 0.105 0.144 0.064 0.113 0.027 0.068 0.003 0.013 
29.0 17.0 0.559 0.760 0.330 0.584 0.250 0.585 0.104 0.303 0.021 0.143 0.028 0.027 0.045 0.031 0.038 0.044 0.027 0.043 0.013 0.021 
30.0 17.0 0.393 0.421 0.238 0.331 0.191 0.350 0.094 0.200 0.043 0.120 0.007 0.051 0.010 0.016 0.013 0.004 0.013 0.012 0.009 0.008 

1.0 18.0 0.282 0.328 0.155 0.267 0.102 0.286 0.037 0.159 0.009 0.092 0.004 0.037 0.007 0.008 0.006 0.004 0.006 0.009 0.005 0.008 
2.0 18.0 0.381 0.594 0.203 0.464 0.124 0.467 0.033 0.232 0.006 0.103 0.019 0.015 0.020 0.030 0.016 0.036 0.013 0.032 0.007 0.019 
3.0 18.0 0.480 0.784 0.240 0.612 0.117 0.564 0.003 0.212 0.050 0.016 0.053 0.089 0.044 0.116 0.028 0.086 0.015 0.045 0.003 0.010 
4.0 18.0 0.550 0.726 0.242 0.583 0.058 0.450 0.077 0.033 0.121 0.203 0.092 0.245 0.052 0.193 0.017 0.077 0.011 0.026 0.025 0.068 
5.0 18.0 0.570 0.482 0.196 0.381 0.065 0.158 0.181 0.268 0.186 0.446 0.097 0.327 0.010 0.125 0.038 0.084 0.060 0.182 0.052 0.154 
6.0 18.0 0.541 0.430 0.109 0.150 0.213 0.271 0.274 0.537 0.194 0.549 0.033 0.207 0.085 0.146 0.104 0.309 0.080 0.263 0.024 0.076 
7.0 18.0 0.484 0.574 0.033 0.169 0.358 0.559 0.315 0.669 0.120 0.422 0.087 0.119 0.176 0.446 0.113 0.382 0.021 0.089 0.069 0.211 
8.0 18.0 0.420 0.650 0.128 0.308 0.469 0.763 0.287 0.647 0.025 0.130 0.204 0.456 0.189 0.564 0.034 0.170 0.100 0.315 0.130 0.423 
9.0 18.0 0.356 0.633 0.240 0.439 0.533 0.894 0.198 0.500 0.181 0.273 0.265 0.673 0.103 0.395 0.102 0.265 0.173 0.576 0.078 0.275 
10.0 18.0 0.294 0.560 0.345 0.565 0.547 0.952 0.063 0.257 0.319 0.619 0.240 0.677 0.053 0.081 0.205 0.614 0.129 0.473 0.071 0.206 
11.0 18.0 0.235 0.469 0.437 0.684 0.509 0.930 0.097 0.068 0.397 0.854 0.131 0.458 0.214 0.469 0.210 0.689 0.025 0.066 0.189 0.632 
12.0 18.0 0.178 0.363 0.514 0.787 0.425 0.827 0.252 0.373 0.396 0.922 0.032 0.096 0.310 0.787 0.101 0.426 0.190 0.536 0.174 0.665 
13.0 18.0 0.122 0.250 0.572 0.872 0.301 0.643 0.382 0.657 0.314 0.805 0.200 0.358 0.298 0.842 0.076 0.086 0.260 0.828 0.023 0.228 
14.0 18.0 0.065 0.124 0.610 0.932 0.150 0.402 0.469 0.870 0.165 0.526 0.327 0.713 0.177 0.604 0.235 0.572 0.184 0.690 0.171 0.406 
15.0 18.0 0.020 0.011 0.628 0.963 0.018 0.124 0.501 0.980 0.025 0.139 0.375 0.900 0.030 0.152 0.300 0.850 0.032 0.174 0.263 0.818 
16.0 18.0 0.062 0.126 0.620 0.959 0.188 0.186 0.469 0.968 0.214 0.284 0.323 0.861 0.213 0.365 0.232 0.775 0.209 0.449 0.185 0.728 
17.0 18.0 0.123 0.239 0.588 0.926 0.346 0.467 0.378 0.835 0.368 0.654 0.185 0.603 0.335 0.761 0.066 0.375 0.299 0.834 0.058 0.192 
18.0 18.0 0.186 0.360 0.534 0.867 0.478 0.708 0.240 0.599 0.453 0.897 0.028 0.201 0.340 0.894 0.158 0.181 0.228 0.776 0.227 0.447 
19.0 18.0 0.252 0.490 0.461 0.778 0.571 0.883 0.073 0.299 0.451 0.963 0.192 0.258 0.224 0.718 0.289 0.619 0.056 0.319 0.273 0.756 
20.0 18.0 0.320 0.617 0.371 0.676 0.618 0.980 0.101 0.089 0.362 0.837 0.319 0.609 0.050 0.306 0.291 0.759 0.190 0.282 0.141 0.543 
21.0 18.0 0.393 0.719 0.266 0.565 0.612 1.000 0.255 0.361 0.203 0.543 0.354 0.768 0.170 0.213 0.160 0.535 0.278 0.643 0.097 0.063 
22.0 18.0 0.471 0.787 0.152 0.444 0.548 0.938 0.366 0.604 0.011 0.150 0.282 0.674 0.280 0.567 0.055 0.094 0.197 0.568 0.219 0.453 
23.0 18.0 0.554 0.795 0.063 0.311 0.431 0.795 0.411 0.734 0.175 0.279 0.131 0.365 0.267 0.632 0.188 0.349 0.031 0.162 0.170 0.458 
24.0 18.0 0.636 0.703 0.136 0.142 0.269 0.560 0.375 0.713 0.291 0.564 0.049 0.062 0.140 0.385 0.208 0.463 0.140 0.246 0.020 0.131 
25.0 18.0 0.700 0.544 0.246 0.157 0.090 0.226 0.265 0.514 0.303 0.619 0.168 0.341 0.026 0.037 0.112 0.266 0.153 0.323 0.098 0.170 
26.0 18.0 0.709 0.664 0.320 0.464 0.096 0.267 0.115 0.176 0.216 0.424 0.186 0.384 0.119 0.227 0.013 0.026 0.066 0.140 0.090 0.180 
27.0 18.0 0.638 0.893 0.332 0.671 0.192 0.572 0.017 0.150 0.088 0.118 0.121 0.222 0.117 0.221 0.067 0.132 0.017 0.040 0.023 0.044 
28.0 18.0 0.501 0.849 0.284 0.645 0.207 0.628 0.081 0.294 0.008 0.095 0.040 0.037 0.060 0.096 0.054 0.092 0.039 0.070 0.016 0.030 
29.0 18.0 0.348 0.560 0.206 0.441 0.166 0.464 0.085 0.258 0.042 0.144 0.008 0.051 0.013 0.005 0.020 0.024 0.022 0.035 0.017 0.024 
30.0 18.0 0.225 0.267 0.135 0.224 0.111 0.252 0.062 0.153 0.038 0.101 0.018 0.049 0.006 0.022 0.003 0.007 0.007 0.007 0.006 0.004 

1.0 19.0 0.123 0.140 0.056 0.122 0.027 0.139 0.009 0.078 0.004 0.047 0.007 0.021 0.008 0.008 0.004 0.004 0.002 0.001 0.002 0.004 
2.0 19.0 0.177 0.297 0.083 0.237 0.045 0.247 0.017 0.128 0.013 0.064 0.014 0.020 0.010 0.003 0.002 0.008 0.006 0.010 0.009 0.012 
3.0 19.0 0.258 0.485 0.120 0.356 0.067 0.330 0.026 0.138 0.016 0.038 0.012 0.020 0.006 0.043 0.016 0.038 0.023 0.029 0.019 0.018 
4.0 19.0 0.353 0.588 0.155 0.389 0.078 0.295 0.020 0.050 0.008 0.075 0.020 0.109 0.033 0.102 0.041 0.060 0.036 0.019 0.014 0.010 
5.0 19.0 0.426 0.562 0.166 0.291 0.063 0.102 0.036 0.134 0.052 0.235 0.054 0.189 0.059 0.106 0.051 0.011 0.022 0.057 0.019 0.070 
6.0 19.0 0.453 0.510 0.141 0.110 0.078 0.179 0.096 0.340 0.096 0.346 0.070 0.168 0.059 0.009 0.035 0.116 0.029 0.139 0.064 0.082 
7.0 19.0 0.435 0.529 0.094 0.098 0.158 0.439 0.148 0.473 0.103 0.319 0.054 0.019 0.049 0.189 0.034 0.212 0.081 0.106 0.079 0.033 
8.0 19.0 0.390 0.557 0.085 0.237 0.242 0.629 0.163 0.495 0.064 0.152 0.044 0.204 0.055 0.312 0.069 0.154 0.107 0.073 0.043 0.179 
9.0 19.0 0.336 0.540 0.143 0.346 0.300 0.752 0.134 0.413 0.012 0.101 0.065 0.379 0.055 0.277 0.102 0.052 0.088 0.256 0.044 0.176 
10.0 19.0 0.281 0.483 0.217 0.438 0.322 0.811 0.072 0.244 0.073 0.360 0.070 0.433 0.061 0.081 0.112 0.274 0.031 0.266 0.118 0.022 
11.0 19.0 0.227 0.397 0.288 0.527 0.307 0.805 0.017 0.030 0.118 0.558 0.044 0.326 0.085 0.204 0.092 0.362 0.057 0.066 0.151 0.254 
12.0 19.0 0.173 0.299 0.347 0.609 0.256 0.721 0.099 0.251 0.125 0.637 0.007 0.096 0.105 0.422 0.047 0.250 0.122 0.225 0.125 0.308 
13.0 19.0 0.120 0.195 0.393 0.677 0.175 0.563 0.171 0.490 0.092 0.567 0.056 0.202 0.106 0.475 0.023 0.033 0.158 0.393 0.049 0.114 
14.0 19.0 0.067 0.078 0.422 0.724 0.075 0.350 0.216 0.668 0.032 0.365 0.092 0.444 0.093 0.337 0.078 0.302 0.154 0.325 0.065 0.190 
15.0 19.0 0.025 0.042 0.435 0.754 0.042 0.107 0.227 0.760 0.068 0.075 0.100 0.568 0.092 0.056 0.123 0.450 0.116 0.054 0.155 0.383 
16.0 19.0 0.056 0.157 0.428 0.759 0.154 0.179 0.196 0.745 0.146 0.243 0.085 0.524 0.105 0.266 0.158 0.378 0.075 0.281 0.205 0.297 
17.0 19.0 0.113 0.265 0.403 0.738 0.257 0.433 0.130 0.622 0.198 0.513 0.096 0.322 0.104 0.486 0.181 0.116 0.103 0.443 0.191 0.014 
18.0 19.0 0.174 0.379 0.361 0.690 0.338 0.643 0.036 0.408 0.206 0.668 0.149 0.027 0.099 0.514 0.177 0.208 0.183 0.334 0.114 0.307 
19.0 19.0 0.238 0.500 0.304 0.628 0.388 0.791 0.069 0.152 0.164 0.669 0.193 0.276 0.141 0.335 0.127 0.419 0.237 0.033 0.086 0.371 
20.0 19.0 0.304 0.611 0.237 0.563 0.403 0.871 0.169 0.141 0.085 0.524 0.195 0.475 0.202 0.028 0.080 0.409 0.215 0.293 0.192 0.158 
21.0 19.0 0.374 0.697 0.166 0.489 0.376 0.876 0.247 0.372 0.060 0.259 0.148 0.508 0.224 0.276 0.148 0.182 0.112 0.396 0.230 0.171 
22.0 19.0 0.447 0.753 0.116 0.399 0.307 0.805 0.285 0.531 0.160 0.057 0.074 0.357 0.182 0.426 0.210 0.128 0.083 0.220 0.146 0.327 
23.0 19.0 0.518 0.762 0.139 0.288 0.201 0.656 0.268 0.581 0.237 0.319 0.098 0.090 0.089 0.352 0.193 0.312 0.177 0.078 0.033 0.197 
24.0 19.0 0.576 0.721 0.208 0.155 0.088 0.418 0.191 0.500 0.249 0.449 0.174 0.171 0.075 0.109 0.100 0.264 0.177 0.248 0.125 0.059 
25.0 19.0 0.595 0.714 0.267 0.200 0.111 0.098 0.077 0.295 0.182 0.394 0.187 0.291 0.147 0.124 0.034 0.061 0.086 0.177 0.124 0.163 
26.0 19.0 0.544 0.787 0.279 0.393 0.184 0.227 0.038 0.035 0.069 0.193 0.126 0.230 0.145 0.197 0.093 0.097 0.021 0.009 0.048 0.083 
27.0 19.0 0.417 0.740 0.233 0.456 0.193 0.400 0.099 0.166 0.032 0.024 0.037 0.076 0.080 0.118 0.084 0.108 0.061 0.073 0.018 0.020 
28.0 19.0 0.261 0.503 0.154 0.352 0.143 0.364 0.097 0.205 0.069 0.116 0.026 0.034 0.013 0.015 0.037 0.042 0.043 0.049 0.032 0.038 
29.0 19.0 0.135 0.229 0.081 0.182 0.078 0.214 0.061 0.138 0.056 0.100 0.037 0.055 0.019 0.027 0.002 0.005 0.013 0.009 0.015 0.014 
30.0 19.0 0.070 0.084 0.038 0.062 0.034 0.086 0.026 0.062 0.028 0.052 0.024 0.032 0.018 0.021 0.008 0.011 0.002 0.004 0.003 0.001 

1.0 20.0 0.052 0.116 0.044 0.054 0.053 0.038 0.028 0.022 0.006 0.012 0.011 0.003 0.016 0.002 0.011 0.004 0.006 0.005 0.002 0.005 
2.0 20.0 0.054 0.151 0.050 0.076 0.052 0.056 0.017 0.026 0.022 0.011 0.036 0.012 0.033 0.017 0.017 0.014 0.003 0.009 0.006 0.002 
3.0 20.0 0.051 0.197 0.045 0.116 0.044 0.091 0.037 0.041 0.067 0.035 0.063 0.039 0.037 0.035 0.003 0.019 0.020 0.003 0.026 0.013 
4.0 20.0 0.125 0.343 0.070 0.197 0.081 0.143 0.085 0.058 0.102 0.057 0.064 0.051 0.005 0.025 0.046 0.013 0.065 0.036 0.048 0.039 
5.0 20.0 0.235 0.486 0.119 0.253 0.126 0.140 0.110 0.033 0.094 0.058 0.020 0.038 0.081 0.038 0.113 0.071 0.091 0.074 0.024 0.038 
6.0 20.0 0.320 0.513 0.150 0.236 0.137 0.075 0.091 0.075 0.044 0.088 0.081 0.068 0.166 0.101 0.140 0.098 0.039 0.044 0.073 0.040 
7.0 20.0 0.355 0.449 0.149 0.190 0.113 0.177 0.043 0.172 0.060 0.131 0.166 0.102 0.201 0.117 0.077 0.054 0.101 0.060 0.184 0.132 
8.0 20.0 0.348 0.378 0.135 0.209 0.088 0.330 0.016 0.233 0.122 0.132 0.214 0.097 0.152 0.078 0.071 0.058 0.246 0.152 0.185 0.143 
9.0 20.0 0.316 0.332 0.132 0.271 0.089 0.443 0.045 0.233 0.166 0.077 0.213 0.081 0.032 0.063 0.232 0.133 0.282 0.163 0.025 0.042 
10.0 20.0 0.274 0.296 0.151 0.337 0.102 0.511 0.061 0.178 0.187 0.054 0.165 0.098 0.129 0.092 0.326 0.155 0.154 0.086 0.228 0.117 
11.0 20.0 0.226 0.251 0.183 0.397 0.104 0.527 0.062 0.070 0.190 0.142 0.081 0.101 0.266 0.104 0.301 0.131 0.087 0.045 0.388 0.206 
12.0 20.0 0.176 0.184 0.217 0.456 0.089 0.483 0.057 0.074 0.182 0.196 0.019 0.054 0.346 0.119 0.165 0.076 0.320 0.149 0.349 0.199 
13.0 20.0 0.124 0.110 0.245 0.505 0.062 0.376 0.055 0.208 0.167 0.180 0.117 0.038 0.351 0.125 0.041 0.007 0.442 0.214 0.119 0.089 
14.0 20.0 0.071 0.055 0.264 0.542 0.046 0.229 0.060 0.310 0.145 0.097 0.202 0.103 0.281 0.105 0.239 0.088 0.396 0.212 0.197 0.075 
15.0 20.0 0.028 0.090 0.272 0.571 0.074 0.065 0.076 0.357 0.115 0.034 0.268 0.128 0.153 0.098 0.382 0.152 0.200 0.152 0.435 0.214 
16.0 20.0 0.055 0.158 0.269 0.588 0.119 0.155 0.103 0.336 0.074 0.168 0.305 0.102 0.028 0.123 0.424 0.194 0.084 0.078 0.477 0.276 
17.0 20.0 0.113 0.234 0.254 0.581 0.160 0.337 0.141 0.240 0.024 0.263 0.307 0.096 0.189 0.126 0.349 0.218 0.341 0.147 0.299 0.232 
18.0 20.0 0.174 0.320 0.230 0.557 0.184 0.480 0.183 0.098 0.072 0.277 0.264 0.179 0.331 0.114 0.170 0.201 0.474 0.264 0.025 0.090 
19.0 20.0 0.236 0.396 0.203 0.527 0.187 0.570 0.215 0.085 0.157 0.207 0.173 0.240 0.400 0.184 0.070 0.117 0.419 0.311 0.318 0.171 
20.0 20.0 0.300 0.452 0.181 0.490 0.169 0.609 0.231 0.229 0.237 0.077 0.057 0.223 0.369 0.272 0.275 0.118 0.196 0.228 0.435 0.317 
21.0 20.0 0.365 0.498 0.176 0.433 0.128 0.579 0.220 0.332 0.296 0.122 0.112 0.121 0.240 0.277 0.375 0.255 0.095 0.051 0.310 0.294 
22.0 20.0 0.425 0.534 0.197 0.365 0.095 0.481 0.174 0.360 0.312 0.253 0.227 0.099 0.060 0.159 0.324 0.293 0.296 0.218 0.037 0.089 
23.0 20.0 0.470 0.571 0.235 0.298 0.130 0.316 0.089 0.299 0.273 0.300 0.290 0.221 0.144 0.071 0.157 0.175 0.314 0.285 0.189 0.143 
24.0 20.0 0.483 0.652 0.266 0.291 0.207 0.112 0.023 0.166 0.172 0.233 0.271 0.251 0.249 0.209 0.044 0.042 0.169 0.152 0.228 0.208 
25.0 20.0 0.438 0.747 0.265 0.360 0.260 0.160 0.128 0.060 0.042 0.099 0.174 0.156 0.240 0.213 0.155 0.163 0.014 0.041 0.114 0.087 
26.0 20.0 0.319 0.691 0.212 0.377 0.249 0.279 0.183 0.155 0.097 0.114 0.044 0.040 0.139 0.097 0.153 0.139 0.102 0.119 0.012 0.048 
27.0 20.0 0.157 0.446 0.122 0.267 0.171 0.230 0.164 0.157 0.144 0.150 0.060 0.095 0.024 0.029 0.078 0.038 0.087 0.075 0.056 0.070 
28.0 20.0 0.071 0.268 0.058 0.162 0.074 0.121 0.095 0.075 0.115 0.097 0.082 0.086 0.041 0.066 0.008 0.025 0.034 0.004 0.038 0.027 
29.0 20.0 0.119 0.280 0.073 0.158 0.046 0.112 0.029 0.033 0.056 0.024 0.056 0.038 0.044 0.040 0.019 0.029 0.001 0.015 0.010 0.004 
30.0 20.0 0.125 0.235 0.078 0.132 0.062 0.102 0.021 0.045 0.013 0.017 0.023 0.004 0.024 0.011 0.016 0.012 0.009 0.010 0.001 0.009 

1.0 21.0 0.159 0.229 0.113 0.145 0.106 0.136 0.052 0.076 0.016 0.046 0.009 0.018 0.017 0.004 0.014 0.004 0.009 0.005 0.004 0.009 
2.0 21.0 0.206 0.362 0.142 0.238 0.116 0.217 0.038 0.108 0.018 0.050 0.042 0.004 0.042 0.018 0.026 0.023 0.012 0.019 0.002 0.012 
3.0 21.0 0.206 0.406 0.139 0.283 0.087 0.242 0.030 0.088 0.089 0.008 0.093 0.058 0.065 0.072 0.023 0.054 0.007 0.030 0.021 0.007 
4.0 21.0 0.127 0.258 0.092 0.230 0.059 0.176 0.122 0.048 0.172 0.126 0.123 0.142 0.041 0.111 0.030 0.041 0.068 0.022 0.065 0.049 
5.0 21.0 0.016 0.213 0.065 0.203 0.156 0.173 0.213 0.161 0.208 0.230 0.079 0.167 0.065 0.053 0.133 0.067 0.134 0.129 0.068 0.108 
6.0 21.0 0.154 0.446 0.125 0.276 0.247 0.241 0.251 0.222 0.156 0.230 0.052 0.070 0.216 0.116 0.214 0.209 0.108 0.177 0.041 0.042 
7.0 21.0 0.249 0.548 0.176 0.310 0.290 0.226 0.225 0.187 0.031 0.117 0.218 0.113 0.317 0.286 0.170 0.238 0.066 0.047 0.222 0.168 
8.0 21.0 0.293 0.523 0.201 0.307 0.291 0.165 0.153 0.100 0.133 0.067 0.346 0.274 0.288 0.321 0.023 0.078 0.302 0.229 0.297 0.325 
9.0 21.0 0.295 0.447 0.210 0.319 0.269 0.153 0.063 0.045 0.275 0.195 0.387 0.336 0.118 0.187 0.279 0.190 0.415 0.401 0.121 0.218 
10.0 21.0 0.273 0.372 0.216 0.358 0.241 0.195 0.028 0.087 0.378 0.272 0.329 0.287 0.134 0.048 0.462 0.397 0.287 0.326 0.236 0.121 
11.0 21.0 0.236 0.316 0.223 0.399 0.211 0.226 0.112 0.118 0.428 0.289 0.188 0.161 0.381 0.275 0.468 0.429 0.053 0.038 0.520 0.433 
12.0 21.0 0.190 0.266 0.233 0.438 0.183 0.226 0.186 0.121 0.426 0.266 0.015 0.013 0.540 0.421 0.282 0.281 0.415 0.324 0.518 0.492 
13.0 21.0 0.137 0.205 0.244 0.480 0.154 0.190 0.250 0.110 0.375 0.223 0.206 0.142 0.561 0.454 0.038 0.027 0.625 0.545 0.202 0.239 
14.0 21.0 0.080 0.152 0.253 0.515 0.126 0.118 0.303 0.104 0.280 0.174 0.379 0.264 0.437 0.369 0.355 0.274 0.567 0.518 0.261 0.187 
15.0 21.0 0.028 0.115 0.260 0.538 0.099 0.049 0.344 0.111 0.154 0.125 0.493 0.352 0.201 0.196 0.574 0.477 0.263 0.259 0.610 0.536 
16.0 21.0 0.055 0.104 0.263 0.548 0.079 0.117 0.371 0.136 0.005 0.063 0.528 0.397 0.091 0.042 0.612 0.530 0.164 0.130 0.653 0.602 
17.0 21.0 0.117 0.154 0.264 0.545 0.072 0.212 0.380 0.181 0.151 0.032 0.473 0.383 0.364 0.272 0.452 0.402 0.525 0.471 0.358 0.334 
18.0 21.0 0.182 0.214 0.265 0.533 0.084 0.275 0.367 0.235 0.298 0.142 0.334 0.300 0.547 0.452 0.143 0.129 0.661 0.603 0.113 0.120 
19.0 21.0 0.247 0.266 0.269 0.510 0.117 0.307 0.328 0.274 0.415 0.263 0.132 0.144 0.584 0.514 0.205 0.201 0.508 0.452 0.497 0.492 
20.0 21.0 0.307 0.328 0.277 0.469 0.166 0.297 0.260 0.279 0.481 0.368 0.093 0.064 0.461 0.422 0.458 0.448 0.143 0.088 0.576 0.556 
21.0 21.0 0.360 0.417 0.289 0.423 0.228 0.237 0.164 0.235 0.481 0.412 0.291 0.268 0.213 0.182 0.517 0.499 0.244 0.305 0.319 0.270 
22.0 21.0 0.396 0.524 0.304 0.391 0.299 0.167 0.042 0.128 0.407 0.362 0.413 0.406 0.076 0.124 0.366 0.313 0.446 0.480 0.073 0.150 
23.0 21.0 0.403 0.651 0.309 0.395 0.364 0.211 0.097 0.058 0.261 0.207 0.423 0.398 0.299 0.354 0.093 0.015 0.373 0.332 0.314 0.362 
24.0 21.0 0.360 0.740 0.289 0.423 0.398 0.341 0.224 0.218 0.068 0.071 0.313 0.230 0.370 0.378 0.152 0.259 0.125 0.018 0.275 0.237 
25.0 21.0 0.247 0.665 0.226 0.402 0.372 0.399 0.300 0.322 0.124 0.247 0.127 0.034 0.279 0.199 0.242 0.272 0.095 0.202 0.078 0.022 
26.0 21.0 0.073 0.352 0.123 0.278 0.270 0.297 0.289 0.281 0.229 0.306 0.052 0.185 0.104 0.027 0.175 0.109 0.155 0.173 0.067 0.129 
27.0 21.0 0.131 0.277 0.075 0.256 0.123 0.184 0.196 0.119 0.220 0.204 0.133 0.191 0.036 0.130 0.054 0.038 0.092 0.040 0.081 0.073 
28.0 21.0 0.260 0.517 0.144 0.356 0.061 0.279 0.076 0.079 0.134 0.047 0.117 0.093 0.079 0.101 0.021 0.073 0.017 0.034 0.033 0.008 
29.0 21.0 0.289 0.508 0.172 0.334 0.114 0.290 0.023 0.132 0.044 0.047 0.061 0.008 0.057 0.032 0.033 0.037 0.013 0.027 0.001 0.021 
30.0 21.0 0.242 0.338 0.150 0.218 0.120 0.198 0.050 0.102 0.008 0.057 0.017 0.020 0.024 0.001 0.018 0.008 0.012 0.010 0.005 0.012 

1.0 22.0 0.232 0.232 0.155 0.156 0.134 0.153 0.064 0.085 0.022 0.051 0.004 0.022 0.013 0.007 0.011 0.003 0.009 0.003 0.004 0.007 
2.0 22.0 0.320 0.416 0.205 0.281 0.159 0.266 0.055 0.135 0.009 0.067 0.037 0.017 0.040 0.009 0.028 0.017 0.017 0.018 0.006 0.015 
3.0 22.0 0.368 0.557 0.224 0.379 0.134 0.333 0.012 0.132 0.087 0.022 0.098 0.042 0.077 0.064 0.038 0.055 0.009 0.038 0.011 0.021 
4.0 22.0 0.330 0.483 0.180 0.335 0.045 0.241 0.125 0.024 0.199 0.120 0.155 0.152 0.074 0.131 0.005 0.070 0.050 0.015 0.061 0.025 
5.0 22.0 0.206 0.174 0.082 0.142 0.144 0.102 0.265 0.204 0.280 0.293 0.136 0.225 0.028 0.111 0.118 0.022 0.141 0.101 0.094 0.105 
6.0 22.0 0.076 0.317 0.067 0.175 0.307 0.338 0.360 0.378 0.257 0.363 0.007 0.157 0.208 0.062 0.237 0.189 0.153 0.203 0.010 0.095 
7.0 22.0 0.130 0.609 0.166 0.349 0.425 0.501 0.370 0.422 0.115 0.261 0.211 0.057 0.364 0.292 0.230 0.293 0.010 0.124 0.197 0.103 
8.0 22.0 0.212 0.736 0.242 0.427 0.483 0.529 0.300 0.340 0.098 0.038 0.400 0.303 0.372 0.410 0.040 0.177 0.279 0.160 0.330 0.315 
9.0 22.0 0.253 0.736 0.291 0.442 0.493 0.478 0.177 0.195 0.316 0.212 0.488 0.459 0.200 0.317 0.255 0.123 0.451 0.411 0.194 0.291 
10.0 22.0 0.259 0.666 0.322 0.436 0.467 0.400 0.029 0.033 0.491 0.416 0.443 0.463 0.098 0.057 0.493 0.414 0.358 0.410 0.181 0.035 
11.0 22.0 0.238 0.573 0.341 0.434 0.420 0.323 0.129 0.123 0.591 0.538 0.274 0.321 0.411 0.285 0.536 0.523 0.023 0.113 0.526 0.412 
12.0 22.0 0.199 0.480 0.355 0.436 0.358 0.253 0.275 0.254 0.603 0.562 0.029 0.081 0.624 0.532 0.341 0.376 0.413 0.314 0.566 0.528 
13.0 22.0 0.146 0.372 0.365 0.445 0.285 0.187 0.401 0.354 0.527 0.494 0.253 0.196 0.661 0.608 0.026 0.046 0.668 0.596 0.236 0.270 
14.0 22.0 0.084 0.249 0.375 0.457 0.204 0.132 0.499 0.428 0.376 0.357 0.488 0.428 0.508 0.486 0.399 0.338 0.611 0.566 0.272 0.201 
15.0 22.0 0.024 0.111 0.383 0.467 0.117 0.091 0.561 0.476 0.169 0.173 0.633 0.576 0.205 0.207 0.649 0.590 0.258 0.237 0.652 0.576 
16.0 22.0 0.066 0.056 0.389 0.470 0.040 0.088 0.581 0.504 0.066 0.042 0.655 0.605 0.161 0.143 0.667 0.609 0.226 0.228 0.669 0.596 
17.0 22.0 0.137 0.181 0.396 0.469 0.092 0.114 0.559 0.504 0.295 0.261 0.547 0.503 0.482 0.458 0.444 0.380 0.607 0.586 0.308 0.240 
18.0 22.0 0.207 0.308 0.402 0.467 0.191 0.155 0.493 0.465 0.487 0.453 0.330 0.284 0.663 0.629 0.063 0.020 0.697 0.631 0.215 0.262 
19.0 22.0 0.269 0.447 0.407 0.461 0.290 0.209 0.383 0.384 0.610 0.580 0.050 0.024 0.646 0.591 0.322 0.379 0.459 0.343 0.578 0.571 
20.0 22.0 0.320 0.594 0.410 0.462 0.386 0.281 0.239 0.256 0.643 0.616 0.230 0.291 0.440 0.353 0.554 0.568 0.025 0.119 0.567 0.485 
21.0 22.0 0.351 0.729 0.406 0.484 0.471 0.386 0.072 0.080 0.575 0.531 0.440 0.492 0.117 0.027 0.541 0.475 0.364 0.460 0.217 0.098 
22.0 22.0 0.351 0.848 0.389 0.520 0.537 0.519 0.116 0.139 0.411 0.325 0.528 0.531 0.209 0.332 0.304 0.157 0.496 0.474 0.195 0.308 
23.0 22.0 0.307 0.908 0.346 0.539 0.563 0.631 0.280 0.349 0.178 0.038 0.465 0.382 0.409 0.466 0.017 0.191 0.328 0.183 0.368 0.360 
24.0 22.0 0.205 0.816 0.267 0.486 0.528 0.653 0.394 0.490 0.072 0.252 0.273 0.103 0.411 0.348 0.245 0.337 0.030 0.146 0.238 0.118 
25.0 22.0 0.063 0.482 0.144 0.288 0.414 0.498 0.417 0.479 0.260 0.409 0.035 0.161 0.243 0.082 0.272 0.226 0.167 0.241 0.006 0.116 
26.0 22.0 0.192 0.164 0.046 0.103 0.230 0.178 0.331 0.285 0.316 0.355 0.137 0.259 0.031 0.125 0.145 0.020 0.167 0.118 0.107 0.133 
27.0 22.0 0.363 0.541 0.166 0.357 0.046 0.227 0.178 0.040 0.242 0.159 0.177 0.183 0.090 0.157 0.010 0.087 0.066 0.016 0.079 0.035 
28.0 22.0 0.438 0.668 0.240 0.445 0.119 0.372 0.036 0.143 0.116 0.017 0.120 0.053 0.097 0.079 0.046 0.070 0.009 0.047 0.016 0.028 
29.0 22.0 0.404 0.516 0.238 0.347 0.167 0.319 0.049 0.160 0.020 0.078 0.048 0.020 0.052 0.010 0.036 0.020 0.022 0.020 0.008 0.023 
30.0 22.0 0.311 0.292 0.190 0.198 0.151 0.188 0.068 0.103 0.022 0.061 0.006 0.027 0.016 0.009 0.015 0.001 0.012 0.002 0.007 0.009 

1.0 23.0 0.257 0.151 0.165 0.104 0.135 0.106 0.063 0.058 0.024 0.034 0.001 0.014 0.007 0.005 0.006 0.001 0.006 0.001 0.004 0.003 
2.0 23.0 0.360 0.294 0.223 0.203 0.168 0.194 0.062 0.098 0.004 0.050 0.023 0.016 0.029 0.003 0.021 0.003 0.015 0.006 0.009 0.006 
3.0 23.0 0.445 0.468 0.262 0.315 0.161 0.277 0.017 0.117 0.061 0.037 0.078 0.013 0.067 0.029 0.040 0.028 0.020 0.023 0.002 0.016 
4.0 23.0 0.461 0.557 0.244 0.350 0.077 0.254 0.092 0.048 0.173 0.058 0.147 0.090 0.088 0.085 0.025 0.054 0.019 0.027 0.039 0.006 
5.0 23.0 0.384 0.459 0.158 0.238 0.088 0.058 0.245 0.132 0.282 0.215 0.164 0.176 0.028 0.108 0.068 0.029 0.107 0.028 0.092 0.048 
6.0 23.0 0.247 0.314 0.026 0.051 0.285 0.246 0.380 0.339 0.305 0.333 0.069 0.177 0.139 0.025 0.197 0.084 0.161 0.121 0.054 0.086 
7.0 23.0 0.129 0.450 0.116 0.253 0.458 0.521 0.436 0.465 0.198 0.311 0.136 0.039 0.318 0.156 0.243 0.203 0.064 0.135 0.115 0.012 
8.0 23.0 0.129 0.647 0.234 0.419 0.571 0.672 0.394 0.454 0.029 0.140 0.350 0.179 0.381 0.303 0.111 0.188 0.175 0.016 0.279 0.154 
9.0 23.0 0.185 0.751 0.322 0.496 0.618 0.697 0.271 0.332 0.263 0.108 0.482 0.364 0.259 0.303 0.155 0.019 0.379 0.220 0.231 0.219 
10.0 23.0 0.217 0.754 0.384 0.504 0.610 0.642 0.100 0.151 0.480 0.349 0.474 0.428 0.020 0.129 0.407 0.227 0.360 0.298 0.063 0.073 
11.0 23.0 0.218 0.686 0.427 0.482 0.562 0.550 0.098 0.054 0.621 0.522 0.325 0.342 0.329 0.145 0.494 0.370 0.088 0.151 0.396 0.186 
12.0 23.0 0.192 0.581 0.455 0.449 0.481 0.437 0.286 0.247 0.657 0.589 0.073 0.133 0.566 0.385 0.350 0.309 0.298 0.141 0.491 0.322 
13.0 23.0 0.144 0.448 0.475 0.416 0.378 0.322 0.453 0.411 0.583 0.538 0.224 0.135 0.631 0.485 0.029 0.070 0.561 0.369 0.246 0.197 
14.0 23.0 0.081 0.280 0.489 0.387 0.258 0.217 0.579 0.529 0.411 0.384 0.479 0.374 0.491 0.394 0.338 0.227 0.536 0.371 0.196 0.102 
15.0 23.0 0.022 0.084 0.500 0.377 0.127 0.126 0.656 0.603 0.170 0.164 0.635 0.524 0.191 0.151 0.579 0.424 0.225 0.140 0.541 0.348 
16.0 23.0 0.077 0.113 0.509 0.387 0.030 0.057 0.673 0.627 0.103 0.095 0.650 0.535 0.175 0.156 0.590 0.421 0.213 0.195 0.552 0.337 
17.0 23.0 0.152 0.293 0.515 0.406 0.161 0.116 0.629 0.593 0.362 0.343 0.520 0.408 0.486 0.412 0.364 0.212 0.544 0.416 0.220 0.073 
18.0 23.0 0.220 0.473 0.518 0.435 0.300 0.234 0.526 0.497 0.565 0.531 0.274 0.166 0.638 0.511 0.005 0.100 0.591 0.384 0.239 0.246 
19.0 23.0 0.276 0.655 0.514 0.483 0.430 0.365 0.372 0.347 0.675 0.624 0.030 0.121 0.583 0.413 0.353 0.355 0.334 0.114 0.519 0.378 
20.0 23.0 0.309 0.805 0.503 0.549 0.544 0.516 0.182 0.152 0.673 0.592 0.308 0.362 0.344 0.158 0.526 0.416 0.073 0.210 0.441 0.219 
21.0 23.0 0.313 0.905 0.474 0.606 0.630 0.665 0.045 0.103 0.555 0.431 0.493 0.479 0.015 0.150 0.457 0.253 0.387 0.368 0.092 0.094 
22.0 23.0 0.278 0.940 0.422 0.627 0.673 0.782 0.236 0.328 0.339 0.169 0.532 0.426 0.285 0.356 0.195 0.030 0.434 0.254 0.248 0.273 
23.0 23.0 0.197 0.860 0.336 0.571 0.654 0.804 0.395 0.502 0.073 0.126 0.412 0.221 0.426 0.361 0.106 0.241 0.222 0.008 0.331 0.184 
24.0 23.0 0.113 0.631 0.209 0.401 0.558 0.676 0.474 0.549 0.182 0.345 0.184 0.038 0.364 0.182 0.273 0.247 0.056 0.184 0.154 0.028 
25.0 23.0 0.211 0.389 0.048 0.129 0.382 0.375 0.442 0.424 0.330 0.392 0.053 0.209 0.161 0.035 0.237 0.096 0.189 0.155 0.053 0.128 
26.0 23.0 0.389 0.514 0.119 0.227 0.160 0.013 0.307 0.177 0.328 0.262 0.182 0.215 0.036 0.141 0.089 0.044 0.138 0.029 0.114 0.070 
27.0 23.0 0.510 0.650 0.242 0.390 0.042 0.263 0.133 0.045 0.215 0.071 0.176 0.107 0.114 0.107 0.028 0.076 0.030 0.043 0.055 0.011 
28.0 23.0 0.523 0.562 0.285 0.366 0.159 0.314 0.003 0.138 0.082 0.047 0.098 0.008 0.089 0.031 0.053 0.034 0.024 0.035 0.002 0.026 
29.0 23.0 0.442 0.347 0.257 0.237 0.183 0.221 0.064 0.116 0.000 0.063 0.029 0.025 0.037 0.008 0.030 0.002 0.021 0.005 0.013 0.009 
30.0 23.0 0.327 0.170 0.196 0.118 0.153 0.117 0.070 0.064 0.027 0.038 0.002 0.018 0.008 0.009 0.009 0.004 0.008 0.006 0.007 0.004 

1.0 24.0 0.245 0.060 0.152 0.044 0.117 0.045 0.051 0.021 0.019 0.012 0.002 0.005 0.003 0.001 0.003 0.001 0.004 0.003 0.002 0.005 
2.0 24.0 0.346 0.123 0.208 0.088 0.149 0.083 0.055 0.039 0.009 0.019 0.011 0.007 0.015 0.003 0.012 0.002 0.010 0.003 0.006 0.004 
3.0 24.0 0.446 0.242 0.255 0.163 0.157 0.144 0.029 0.061 0.034 0.026 0.048 0.008 0.044 0.002 0.030 0.003 0.020 0.004 0.009 0.004 
4.0 24.0 0.504 0.402 0.263 0.250 0.104 0.190 0.052 0.059 0.120 0.011 0.108 0.017 0.076 0.020 0.036 0.018 0.008 0.014 0.012 0.013 
5.0 24.0 0.484 0.499 0.208 0.276 0.030 0.148 0.185 0.034 0.227 0.077 0.149 0.072 0.057 0.056 0.016 0.035 0.055 0.020 0.061 0.014 
6.0 24.0 0.387 0.459 0.095 0.199 0.216 0.097 0.325 0.171 0.284 0.183 0.106 0.115 0.056 0.059 0.120 0.019 0.123 0.017 0.070 0.031 
7.0 24.0 0.257 0.356 0.050 0.145 0.407 0.315 0.412 0.316 0.231 0.236 0.051 0.089 0.212 0.007 0.193 0.049 0.096 0.069 0.027 0.060 
8.0 24.0 0.151 0.374 0.187 0.276 0.553 0.528 0.408 0.382 0.071 0.180 0.238 0.018 0.307 0.103 0.138 0.102 0.060 0.075 0.170 0.036 
9.0 24.0 0.123 0.486 0.303 0.407 0.635 0.644 0.313 0.342 0.166 0.037 0.382 0.149 0.254 0.162 0.046 0.082 0.238 0.035 0.194 0.051 
10.0 24.0 0.150 0.561 0.393 0.473 0.651 0.656 0.154 0.218 0.381 0.152 0.411 0.234 0.059 0.127 0.256 0.027 0.277 0.083 0.031 0.088 
11.0 24.0 0.166 0.560 0.457 0.486 0.612 0.601 0.050 0.055 0.533 0.307 0.307 0.226 0.201 0.013 0.358 0.108 0.117 0.091 0.215 0.069 
12.0 24.0 0.154 0.490 0.503 0.469 0.530 0.502 0.243 0.136 0.586 0.389 0.098 0.122 0.411 0.127 0.281 0.126 0.155 0.034 0.320 0.071 
13.0 24.0 0.117 0.372 0.534 0.439 0.415 0.382 0.420 0.297 0.528 0.372 0.159 0.039 0.482 0.200 0.047 0.049 0.362 0.077 0.183 0.053 
14.0 24.0 0.063 0.215 0.555 0.409 0.276 0.255 0.554 0.417 0.367 0.264 0.385 0.190 0.377 0.166 0.229 0.066 0.359 0.087 0.111 0.021 
15.0 24.0 0.026 0.031 0.570 0.400 0.121 0.126 0.631 0.488 0.136 0.092 0.520 0.281 0.133 0.044 0.411 0.139 0.138 0.031 0.341 0.074 
16.0 24.0 0.088 0.160 0.579 0.414 0.050 0.037 0.642 0.502 0.125 0.108 0.524 0.275 0.165 0.115 0.406 0.117 0.176 0.099 0.333 0.072 
17.0 24.0 0.157 0.346 0.583 0.447 0.212 0.169 0.584 0.452 0.366 0.291 0.392 0.167 0.405 0.223 0.212 0.033 0.391 0.129 0.087 0.100 
18.0 24.0 0.215 0.517 0.579 0.495 0.369 0.321 0.463 0.340 0.540 0.408 0.162 0.006 0.497 0.225 0.078 0.140 0.376 0.063 0.224 0.137 
19.0 24.0 0.252 0.659 0.564 0.554 0.508 0.475 0.291 0.180 0.616 0.430 0.105 0.180 0.409 0.112 0.320 0.197 0.148 0.114 0.359 0.074 
20.0 24.0 0.262 0.745 0.533 0.601 0.618 0.621 0.092 0.064 0.576 0.348 0.331 0.291 0.180 0.064 0.400 0.135 0.153 0.190 0.231 0.078 
21.0 24.0 0.238 0.763 0.479 0.610 0.686 0.729 0.131 0.236 0.428 0.175 0.452 0.292 0.097 0.205 0.285 0.028 0.330 0.141 0.054 0.164 
22.0 24.0 0.178 0.687 0.394 0.554 0.694 0.752 0.314 0.394 0.200 0.052 0.430 0.176 0.305 0.234 0.047 0.149 0.282 0.028 0.243 0.113 
23.0 24.0 0.130 0.524 0.274 0.413 0.630 0.653 0.434 0.456 0.062 0.232 0.277 0.003 0.355 0.136 0.167 0.170 0.074 0.133 0.215 0.035 
24.0 24.0 0.217 0.413 0.121 0.221 0.486 0.417 0.459 0.385 0.250 0.300 0.062 0.137 0.239 0.018 0.236 0.072 0.120 0.120 0.040 0.106 
25.0 24.0 0.378 0.527 0.054 0.216 0.283 0.136 0.378 0.205 0.325 0.228 0.120 0.164 0.051 0.103 0.149 0.037 0.159 0.024 0.089 0.067 
26.0 24.0 0.513 0.606 0.194 0.322 0.070 0.173 0.225 0.035 0.269 0.086 0.179 0.095 0.084 0.089 0.019 0.067 0.076 0.042 0.084 0.007 
27.0 24.0 0.564 0.498 0.275 0.301 0.095 0.232 0.070 0.090 0.146 0.023 0.135 0.012 0.105 0.029 0.050 0.033 0.008 0.034 0.020 0.030 
28.0 24.0 0.518 0.287 0.281 0.191 0.166 0.169 0.030 0.085 0.040 0.046 0.059 0.021 0.060 0.010 0.044 0.003 0.029 0.006 0.015 0.011 
29.0 24.0 0.413 0.122 0.236 0.088 0.165 0.084 0.062 0.045 0.013 0.028 0.011 0.015 0.018 0.011 0.017 0.009 0.014 0.006 0.012 0.004 
30.0 24.0 0.301 0.048 0.176 0.036 0.131 0.035 0.058 0.019 0.024 0.010 0.006 0.005 0.002 0.005 0.003 0.002 0.004 0.004 0.004 0.001 

1.0 25.0 0.213 0.029 0.127 0.017 0.090 0.012 0.035 0.007 0.011 0.007 0.001 0.005 0.002 0.002 0.001 0.002 0.001 0.001 0.001 0.006 
2.0 25.0 0.296 0.038 0.170 0.024 0.114 0.019 0.038 0.010 0.007 0.008 0.004 0.003 0.005 0.001 0.004 0.003 0.004 0.005 0.002 0.009 
3.0 25.0 0.388 0.054 0.214 0.039 0.127 0.030 0.028 0.013 0.013 0.006 0.021 0.008 0.020 0.012 0.014 0.010 0.012 0.008 0.008 0.007 
4.0 25.0 0.467 0.154 0.239 0.102 0.105 0.084 0.020 0.039 0.062 0.028 0.057 0.025 0.045 0.022 0.029 0.012 0.017 0.002 0.006 0.006 
5.0 25.0 0.498 0.327 0.221 0.196 0.033 0.147 0.106 0.057 0.139 0.032 0.099 0.021 0.056 0.009 0.019 0.015 0.007 0.032 0.022 0.032 
6.0 25.0 0.463 0.462 0.149 0.247 0.121 0.145 0.220 0.028 0.205 0.011 0.103 0.026 0.017 0.041 0.035 0.057 0.057 0.053 0.054 0.026 
7.0 25.0 0.373 0.471 0.043 0.215 0.290 0.104 0.316 0.087 0.207 0.088 0.036 0.074 0.085 0.079 0.104 0.063 0.083 0.018 0.036 0.039 
8.0 25.0 0.264 0.383 0.110 0.166 0.443 0.225 0.347 0.186 0.118 0.137 0.101 0.087 0.177 0.067 0.117 0.015 0.034 0.068 0.048 0.105 
9.0 25.0 0.172 0.303 0.234 0.221 0.547 0.373 0.299 0.231 0.055 0.119 0.223 0.051 0.190 0.019 0.041 0.070 0.077 0.132 0.104 0.084 
10.0 25.0 0.123 0.295 0.339 0.312 0.590 0.459 0.183 0.203 0.224 0.045 0.279 0.024 0.099 0.063 0.087 0.120 0.143 0.103 0.076 0.031 
11.0 25.0 0.113 0.312 0.421 0.371 0.573 0.468 0.034 0.123 0.362 0.045 0.237 0.062 0.059 0.094 0.177 0.111 0.103 0.010 0.054 0.144 
12.0 25.0 0.105 0.287 0.481 0.395 0.506 0.420 0.156 0.035 0.424 0.109 0.106 0.067 0.206 0.090 0.165 0.061 0.034 0.094 0.121 0.169 
13.0 25.0 0.082 0.219 0.523 0.400 0.399 0.333 0.314 0.109 0.393 0.128 0.070 0.037 0.269 0.074 0.053 0.006 0.139 0.157 0.088 0.096 
14.0 25.0 0.047 0.117 0.552 0.401 0.263 0.223 0.437 0.198 0.275 0.091 0.233 0.010 0.217 0.060 0.099 0.058 0.153 0.160 0.032 0.041 
15.0 25.0 0.039 0.028 0.571 0.405 0.108 0.094 0.507 0.248 0.095 0.013 0.330 0.027 0.068 0.054 0.199 0.104 0.051 0.100 0.129 0.159 
16.0 25.0 0.085 0.142 0.581 0.417 0.059 0.047 0.514 0.252 0.111 0.080 0.328 0.019 0.118 0.048 0.188 0.137 0.105 0.012 0.117 0.205 
17.0 25.0 0.136 0.276 0.581 0.443 0.222 0.184 0.457 0.205 0.297 0.154 0.224 0.052 0.257 0.029 0.068 0.143 0.189 0.112 0.057 0.150 
18.0 25.0 0.174 0.387 0.570 0.474 0.374 0.321 0.341 0.117 0.422 0.183 0.050 0.114 0.289 0.052 0.107 0.104 0.146 0.194 0.150 0.008 
19.0 25.0 0.191 0.454 0.543 0.496 0.502 0.444 0.183 0.054 0.460 0.151 0.137 0.153 0.200 0.125 0.220 0.023 0.047 0.192 0.159 0.143 
20.0 25.0 0.182 0.467 0.496 0.489 0.593 0.530 0.038 0.160 0.400 0.059 0.280 0.138 0.030 0.173 0.219 0.097 0.165 0.093 0.057 0.205 
21.0 25.0 0.150 0.426 0.423 0.436 0.634 0.551 0.182 0.264 0.257 0.069 0.330 0.062 0.149 0.155 0.103 0.171 0.203 0.061 0.125 0.122 
22.0 25.0 0.136 0.363 0.319 0.329 0.611 0.481 0.319 0.310 0.068 0.178 0.268 0.052 0.247 0.062 0.062 0.153 0.109 0.163 0.164 0.040 
23.0 25.0 0.212 0.392 0.187 0.213 0.517 0.315 0.388 0.262 0.130 0.217 0.126 0.135 0.222 0.061 0.163 0.047 0.044 0.134 0.078 0.138 
24.0 25.0 0.345 0.527 0.052 0.230 0.359 0.131 0.367 0.130 0.243 0.157 0.039 0.141 0.100 0.123 0.147 0.062 0.122 0.021 0.046 0.095 
25.0 25.0 0.472 0.586 0.123 0.304 0.171 0.182 0.266 0.040 0.251 0.037 0.131 0.068 0.031 0.094 0.053 0.090 0.091 0.063 0.081 0.009 
26.0 25.0 0.542 0.456 0.221 0.269 0.032 0.216 0.132 0.102 0.174 0.052 0.132 0.014 0.088 0.022 0.028 0.045 0.015 0.058 0.040 0.046 
27.0 25.0 0.530 0.230 0.257 0.148 0.110 0.137 0.026 0.081 0.077 0.062 0.078 0.044 0.070 0.025 0.046 0.007 0.027 0.013 0.006 0.024 
28.0 25.0 0.453 0.063 0.239 0.045 0.141 0.042 0.036 0.027 0.012 0.027 0.025 0.024 0.028 0.022 0.025 0.018 0.021 0.008 0.014 0.003 
29.0 25.0 0.350 0.060 0.193 0.031 0.127 0.026 0.047 0.011 0.014 0.005 0.001 0.002 0.005 0.005 0.006 0.008 0.008 0.006 0.007 0.005 
30.0 25.0 0.257 0.052 0.144 0.027 0.100 0.022 0.041 0.010 0.017 0.008 0.005 0.004 0.002 0.002 0.000 0.001 0.002 0.000 0.001 0.003 

1.0 26.0 0.176 0.041 0.098 0.026 0.062 0.018 0.019 0.010 0.004 0.009 0.001 0.005 0.001 0.002 0.001 0.001 0.001 0.001 0.001 0.008 
2.0 26.0 0.235 0.069 0.127 0.040 0.074 0.035 0.020 0.020 0.002 0.013 0.002 0.006 0.002 0.002 0.001 0.002 0.001 0.005 0.002 0.003 
3.0 26.0 0.306 0.088 0.158 0.053 0.083 0.045 0.016 0.022 0.004 0.008 0.004 0.005 0.002 0.012 0.001 0.010 0.003 0.010 0.004 0.008 
4.0 26.0 0.381 0.047 0.185 0.028 0.079 0.017 0.008 0.007 0.020 0.024 0.014 0.030 0.011 0.031 0.011 0.020 0.013 0.012 0.011 0.008 
5.0 26.0 0.442 0.095 0.192 0.067 0.048 0.073 0.044 0.063 0.054 0.069 0.038 0.055 0.030 0.035 0.025 0.008 0.018 0.013 0.009 0.025 
6.0 26.0 0.462 0.289 0.162 0.173 0.049 0.159 0.110 0.104 0.101 0.086 0.061 0.041 0.037 0.007 0.021 0.041 0.006 0.053 0.014 0.037 
7.0 26.0 0.432 0.433 0.093 0.234 0.162 0.176 0.184 0.085 0.129 0.043 0.055 0.023 0.011 0.076 0.014 0.086 0.036 0.052 0.046 0.001 
8.0 26.0 0.362 0.473 0.050 0.218 0.288 0.113 0.230 0.015 0.109 0.039 0.012 0.096 0.042 0.119 0.054 0.069 0.064 0.021 0.050 0.079 
9.0 26.0 0.278 0.418 0.142 0.157 0.390 0.082 0.223 0.063 0.040 0.105 0.065 0.135 0.083 0.097 0.067 0.021 0.055 0.116 0.015 0.106 
10.0 26.0 0.201 0.325 0.245 0.131 0.447 0.163 0.163 0.109 0.077 0.133 0.117 0.120 0.082 0.014 0.048 0.118 0.025 0.141 0.060 0.023 
11.0 26.0 0.144 0.241 0.332 0.171 0.453 0.219 0.063 0.114 0.168 0.124 0.122 0.070 0.038 0.084 0.030 0.167 0.043 0.063 0.092 0.111 
12.0 26.0 0.106 0.179 0.401 0.220 0.410 0.229 0.071 0.089 0.220 0.097 0.075 0.009 0.028 0.156 0.037 0.132 0.065 0.071 0.078 0.177 
13.0 26.0 0.079 0.129 0.451 0.255 0.326 0.196 0.186 0.047 0.212 0.069 0.006 0.053 0.061 0.179 0.025 0.033 0.072 0.180 0.032 0.118 
14.0 26.0 0.058 0.083 0.486 0.282 0.212 0.129 0.277 0.016 0.145 0.053 0.082 0.100 0.050 0.153 0.020 0.085 0.067 0.196 0.029 0.033 
15.0 26.0 0.055 0.058 0.508 0.300 0.077 0.037 0.328 0.020 0.035 0.046 0.125 0.135 0.016 0.085 0.037 0.173 0.053 0.104 0.082 0.170 
16.0 26.0 0.073 0.092 0.517 0.311 0.068 0.064 0.329 0.018 0.089 0.041 0.113 0.155 0.066 0.007 0.045 0.199 0.037 0.045 0.112 0.201 
17.0 26.0 0.096 0.147 0.513 0.319 0.209 0.160 0.277 0.033 0.196 0.021 0.048 0.159 0.096 0.103 0.073 0.147 0.037 0.175 0.107 0.097 
18.0 26.0 0.110 0.187 0.492 0.317 0.334 0.242 0.183 0.083 0.256 0.020 0.048 0.132 0.073 0.178 0.102 0.034 0.083 0.215 0.056 0.071 
19.0 26.0 0.114 0.209 0.454 0.296 0.431 0.297 0.066 0.144 0.253 0.080 0.136 0.074 0.020 0.200 0.092 0.096 0.127 0.133 0.051 0.181 
20.0 26.0 0.116 0.232 0.395 0.246 0.490 0.302 0.084 0.189 0.187 0.146 0.182 0.016 0.091 0.157 0.037 0.179 0.121 0.018 0.124 0.162 
21.0 26.0 0.148 0.298 0.310 0.178 0.496 0.242 0.196 0.192 0.075 0.192 0.165 0.107 0.147 0.049 0.061 0.170 0.053 0.144 0.128 0.027 
22.0 26.0 0.227 0.415 0.202 0.160 0.445 0.131 0.268 0.137 0.062 0.186 0.089 0.164 0.139 0.070 0.114 0.072 0.050 0.156 0.053 0.105 
23.0 26.0 0.334 0.534 0.087 0.237 0.339 0.109 0.278 0.033 0.153 0.114 0.016 0.152 0.067 0.142 0.105 0.048 0.100 0.060 0.043 0.113 
24.0 26.0 0.435 0.557 0.079 0.297 0.198 0.219 0.224 0.089 0.179 0.001 0.086 0.075 0.020 0.121 0.040 0.100 0.076 0.048 0.076 0.032 
25.0 26.0 0.497 0.428 0.163 0.257 0.065 0.242 0.132 0.147 0.139 0.090 0.098 0.019 0.068 0.041 0.023 0.070 0.015 0.072 0.042 0.038 
26.0 26.0 0.495 0.193 0.208 0.130 0.059 0.149 0.047 0.116 0.071 0.102 0.063 0.063 0.060 0.027 0.043 0.009 0.026 0.031 0.004 0.036 
27.0 26.0 0.437 0.018 0.206 0.014 0.097 0.027 0.017 0.041 0.019 0.054 0.022 0.049 0.026 0.039 0.026 0.023 0.025 0.006 0.016 0.007 
28.0 26.0 0.353 0.108 0.177 0.064 0.098 0.046 0.029 0.014 0.008 0.004 0.002 0.015 0.003 0.018 0.006 0.015 0.009 0.012 0.009 0.007 
29.0 26.0 0.270 0.102 0.140 0.061 0.083 0.052 0.028 0.025 0.010 0.014 0.004 0.003 0.003 0.001 0.002 0.004 0.002 0.005 0.002 0.005 
30.0 26.0 0.204 0.066 0.108 0.037 0.066 0.033 0.024 0.018 0.008 0.012 0.003 0.006 0.002 0.002 0.001 0.001 0.000 0.000 0.000 0.001 

1.0 27.0 0.141 0.039 0.073 0.022 0.038 0.019 0.008 0.009 0.001 0.007 0.002 0.004 0.001 0.000 0.001 0.001 0.001 0.002 0.001 0.002 
2.0 27.0 0.180 0.063 0.089 0.038 0.042 0.033 0.006 0.017 0.002 0.010 0.002 0.005 0.003 0.002 0.003 0.002 0.002 0.002 0.001 0.004 
3.0 27.0 0.228 0.094 0.107 0.057 0.045 0.049 0.005 0.022 0.001 0.009 0.004 0.003 0.006 0.006 0.004 0.006 0.003 0.004 0.003 0.005 
4.0 27.0 0.287 0.102 0.128 0.062 0.047 0.045 0.005 0.011 0.003 0.012 0.008 0.017 0.008 0.019 0.003 0.012 0.006 0.007 0.008 0.011 
5.0 27.0 0.351 0.052 0.144 0.025 0.042 0.010 0.009 0.032 0.004 0.049 0.004 0.041 0.005 0.029 0.014 0.012 0.021 0.005 0.019 0.009 
6.0 27.0 0.402 0.083 0.143 0.060 0.024 0.092 0.029 0.090 0.018 0.086 0.015 0.048 0.029 0.015 0.036 0.013 0.030 0.022 0.012 0.020 
7.0 27.0 0.421 0.241 0.113 0.150 0.060 0.169 0.067 0.123 0.047 0.083 0.041 0.018 0.050 0.032 0.039 0.048 0.007 0.038 0.027 0.016 
8.0 27.0 0.400 0.360 0.060 0.200 0.139 0.188 0.107 0.108 0.067 0.034 0.052 0.046 0.044 0.082 0.007 0.059 0.046 0.013 0.069 0.024 
9.0 27.0 0.348 0.400 0.061 0.191 0.218 0.145 0.126 0.056 0.061 0.041 0.038 0.106 0.011 0.093 0.048 0.019 0.092 0.046 0.060 0.057 
10.0 27.0 0.284 0.374 0.138 0.138 0.276 0.073 0.112 0.009 0.031 0.108 0.010 0.129 0.035 0.051 0.090 0.053 0.084 0.085 0.015 0.034 
11.0 27.0 0.221 0.311 0.218 0.077 0.298 0.015 0.068 0.056 0.022 0.149 0.018 0.105 0.069 0.031 0.097 0.108 0.018 0.063 0.104 0.032 
12.0 27.0 0.167 0.237 0.286 0.056 0.281 0.040 0.023 0.084 0.049 0.158 0.030 0.047 0.084 0.109 0.065 0.103 0.071 0.017 0.137 0.088 
13.0 27.0 0.123 0.172 0.338 0.087 0.227 0.050 0.073 0.095 0.055 0.141 0.028 0.028 0.084 0.148 0.008 0.041 0.134 0.097 0.083 0.067 
14.0 27.0 0.090 0.115 0.376 0.123 0.147 0.033 0.127 0.100 0.034 0.107 0.022 0.098 0.072 0.132 0.054 0.051 0.140 0.116 0.030 0.011 
15.0 27.0 0.065 0.066 0.398 0.145 0.047 0.007 0.156 0.103 0.008 0.061 0.025 0.145 0.051 0.066 0.105 0.121 0.086 0.054 0.135 0.085 
16.0 27.0 0.051 0.038 0.407 0.154 0.061 0.054 0.153 0.114 0.057 0.009 0.039 0.161 0.020 0.026 0.129 0.133 0.011 0.041 0.167 0.097 
17.0 27.0 0.053 0.059 0.399 0.149 0.165 0.094 0.117 0.131 0.093 0.050 0.065 0.140 0.024 0.110 0.118 0.080 0.106 0.117 0.106 0.028 
18.0 27.0 0.069 0.114 0.373 0.124 0.253 0.117 0.057 0.145 0.100 0.110 0.090 0.082 0.073 0.157 0.067 0.016 0.158 0.119 0.016 0.068 
19.0 27.0 0.103 0.192 0.329 0.086 0.314 0.111 0.040 0.149 0.074 0.160 0.097 0.002 0.114 0.144 0.013 0.100 0.138 0.042 0.126 0.104 
20.0 27.0 0.158 0.287 0.266 0.073 0.339 0.067 0.107 0.129 0.025 0.185 0.075 0.083 0.126 0.074 0.085 0.128 0.052 0.053 0.151 0.055 
21.0 27.0 0.233 0.388 0.185 0.137 0.322 0.038 0.159 0.072 0.052 0.168 0.026 0.138 0.097 0.024 0.121 0.087 0.051 0.102 0.078 0.030 
22.0 27.0 0.318 0.465 0.096 0.217 0.261 0.137 0.176 0.013 0.103 0.104 0.034 0.141 0.034 0.096 0.100 0.004 0.108 0.072 0.028 0.075 
23.0 27.0 0.398 0.473 0.058 0.261 0.169 0.224 0.150 0.100 0.119 0.008 0.077 0.089 0.036 0.109 0.035 0.062 0.089 0.007 0.083 0.046 
24.0 27.0 0.448 0.373 0.116 0.234 0.073 0.242 0.094 0.152 0.092 0.075 0.080 0.010 0.072 0.063 0.028 0.066 0.023 0.047 0.059 0.012 
25.0 27.0 0.451 0.189 0.159 0.133 0.038 0.172 0.035 0.137 0.042 0.105 0.048 0.047 0.060 0.004 0.050 0.027 0.027 0.039 0.006 0.030 
26.0 27.0 0.405 0.030 0.166 0.018 0.065 0.059 0.016 0.073 0.008 0.077 0.010 0.053 0.024 0.030 0.033 0.009 0.033 0.009 0.021 0.012 
27.0 27.0 0.333 0.106 0.147 0.058 0.068 0.029 0.021 0.011 0.014 0.029 0.010 0.029 0.004 0.025 0.008 0.016 0.013 0.007 0.016 0.003 
28.0 27.0 0.261 0.120 0.119 0.072 0.058 0.056 0.017 0.021 0.011 0.005 0.010 0.008 0.008 0.009 0.004 0.008 0.002 0.005 0.004 0.003 
29.0 27.0 0.204 0.089 0.096 0.054 0.048 0.046 0.013 0.021 0.005 0.010 0.005 0.003 0.005 0.001 0.003 0.002 0.002 0.000 0.001 0.001 
30.0 27.0 0.160 0.058 0.077 0.034 0.040 0.028 0.011 0.013 0.003 0.007 0.002 0.005 0.002 0.003 0.002 0.001 0.002 0.002 0.001 0.004 

1.0 28.0 0.112 0.030 0.053 0.018 0.022 0.013 0.001 0.008 0.003 0.005 0.002 0.001 0.002 0.001 0.001 0.002 0.001 0.002 0.001 0.002 
2.0 28.0 0.138 0.048 0.061 0.029 0.020 0.023 0.002 0.013 0.003 0.005 0.003 0.002 0.004 0.002 0.003 0.003 0.001 0.002 0.001 0.003 
3.0 28.0 0.168 0.069 0.069 0.042 0.019 0.034 0.002 0.014 0.003 0.005 0.007 0.003 0.007 0.003 0.005 0.001 0.003 0.001 0.003 0.003 
4.0 28.0 0.208 0.088 0.081 0.055 0.021 0.040 0.003 0.012 0.011 0.005 0.015 0.008 0.013 0.007 0.006 0.003 0.003 0.001 0.003 0.000 
5.0 28.0 0.260 0.090 0.095 0.050 0.026 0.026 0.011 0.010 0.023 0.023 0.021 0.019 0.009 0.011 0.006 0.005 0.012 0.001 0.014 0.003 
6.0 28.0 0.316 0.051 0.106 0.020 0.026 0.029 0.016 0.045 0.026 0.047 0.012 0.027 0.013 0.012 0.027 0.001 0.028 0.005 0.018 0.005 
7.0 28.0 0.357 0.064 0.101 0.051 0.019 0.091 0.009 0.082 0.010 0.062 0.017 0.023 0.047 0.003 0.046 0.011 0.024 0.009 0.007 0.007 
8.0 28.0 0.371 0.168 0.075 0.110 0.039 0.145 0.017 0.101 0.020 0.050 0.052 0.007 0.067 0.028 0.033 0.023 0.018 0.014 0.049 0.008 
9.0 28.0 0.353 0.246 0.037 0.143 0.084 0.162 0.038 0.085 0.047 0.007 0.074 0.046 0.053 0.047 0.017 0.019 0.073 0.002 0.063 0.008 
10.0 28.0 0.313 0.276 0.056 0.140 0.126 0.144 0.051 0.047 0.062 0.049 0.071 0.074 0.005 0.038 0.078 0.004 0.090 0.021 0.015 0.015 
11.0 28.0 0.261 0.265 0.115 0.109 0.151 0.106 0.047 0.002 0.062 0.095 0.046 0.075 0.057 0.004 0.110 0.034 0.044 0.024 0.071 0.003 
12.0 28.0 0.207 0.221 0.173 0.067 0.151 0.069 0.030 0.044 0.054 0.118 0.009 0.045 0.107 0.040 0.090 0.042 0.045 0.009 0.119 0.010 
13.0 28.0 0.155 0.166 0.220 0.025 0.125 0.043 0.016 0.079 0.044 0.117 0.031 0.006 0.126 0.068 0.025 0.021 0.122 0.019 0.083 0.013 
14.0 28.0 0.108 0.108 0.254 0.009 0.078 0.031 0.025 0.105 0.038 0.090 0.066 0.055 0.109 0.064 0.057 0.016 0.136 0.027 0.020 0.003 
15.0 28.0 0.064 0.051 0.275 0.026 0.017 0.029 0.033 0.121 0.034 0.045 0.093 0.091 0.060 0.028 0.122 0.046 0.076 0.009 0.117 0.013 
16.0 28.0 0.028 0.014 0.281 0.031 0.051 0.033 0.028 0.131 0.029 0.009 0.108 0.098 0.008 0.025 0.141 0.045 0.029 0.021 0.139 0.006 
17.0 28.0 0.042 0.076 0.270 0.017 0.114 0.031 0.018 0.132 0.016 0.065 0.107 0.074 0.077 0.065 0.104 0.012 0.119 0.037 0.068 0.015 
18.0 28.0 0.090 0.148 0.241 0.022 0.163 0.013 0.039 0.121 0.010 0.110 0.087 0.024 0.124 0.080 0.025 0.028 0.145 0.023 0.046 0.030 
19.0 28.0 0.150 0.223 0.198 0.069 0.189 0.023 0.071 0.093 0.042 0.133 0.047 0.032 0.136 0.053 0.060 0.055 0.093 0.013 0.123 0.022 
20.0 28.0 0.218 0.293 0.141 0.124 0.188 0.080 0.095 0.045 0.076 0.125 0.005 0.078 0.103 0.003 0.114 0.048 0.004 0.042 0.109 0.011 
21.0 28.0 0.288 0.337 0.076 0.175 0.157 0.144 0.100 0.016 0.097 0.085 0.055 0.092 0.037 0.044 0.110 0.010 0.083 0.035 0.023 0.031 
22.0 28.0 0.351 0.336 0.043 0.198 0.104 0.193 0.081 0.077 0.094 0.021 0.085 0.068 0.033 0.062 0.055 0.025 0.097 0.002 0.056 0.022 
23.0 28.0 0.392 0.268 0.083 0.176 0.045 0.200 0.044 0.116 0.065 0.040 0.083 0.022 0.074 0.044 0.013 0.034 0.049 0.021 0.069 0.007 
24.0 28.0 0.397 0.144 0.119 0.110 0.032 0.152 0.010 0.112 0.021 0.071 0.050 0.019 0.070 0.010 0.049 0.020 0.011 0.023 0.028 0.015 
25.0 28.0 0.364 0.044 0.130 0.031 0.053 0.071 0.026 0.074 0.017 0.064 0.009 0.034 0.036 0.013 0.043 0.001 0.033 0.008 0.012 0.009 
26.0 28.0 0.304 0.090 0.117 0.042 0.053 0.015 0.030 0.026 0.030 0.035 0.017 0.025 0.003 0.015 0.017 0.007 0.021 0.002 0.019 0.001 
27.0 28.0 0.240 0.107 0.095 0.061 0.041 0.040 0.019 0.008 0.023 0.011 0.020 0.011 0.012 0.006 0.004 0.005 0.005 0.002 0.007 0.004 
28.0 28.0 0.189 0.088 0.076 0.053 0.030 0.040 0.009 0.014 0.011 0.004 0.012 0.003 0.010 0.002 0.005 0.001 0.003 0.001 0.002 0.002 
29.0 28.0 0.152 0.063 0.063 0.038 0.024 0.030 0.004 0.013 0.004 0.004 0.005 0.003 0.005 0.000 0.003 0.002 0.002 0.003 0.002 0.001 
30.0 28.0 0.123 0.041 0.054 0.024 0.022 0.019 0.003 0.008 0.001 0.004 0.002 0.003 0.002 0.002 0.001 0.001 0.001 0.001 0.001 0.001 

1.0 29.0 0.091 0.023 0.038 0.013 0.011 0.009 0.002 0.006 0.003 0.002 0.001 0.002 0.002 0.001 0.001 0.003 0.000 0.003 0.001 0.002 
2.0 29.0 0.108 0.032 0.041 0.020 0.008 0.015 0.004 0.008 0.003 0.002 0.003 0.001 0.004 0.001 0.002 0.001 0.001 0.001 0.001 0.000 
3.0 29.0 0.127 0.044 0.044 0.028 0.006 0.021 0.004 0.008 0.004 0.002 0.006 0.001 0.006 0.001 0.003 0.001 0.002 0.001 0.001 0.002 
4.0 29.0 0.153 0.061 0.049 0.038 0.006 0.026 0.003 0.007 0.012 0.002 0.014 0.004 0.011 0.002 0.004 0.001 0.001 0.002 0.001 0.003 
5.0 29.0 0.189 0.074 0.058 0.043 0.012 0.026 0.014 0.003 0.026 0.008 0.021 0.006 0.010 0.002 0.003 0.002 0.007 0.002 0.007 0.001 
6.0 29.0 0.234 0.073 0.069 0.038 0.022 0.015 0.028 0.014 0.037 0.017 0.019 0.009 0.005 0.004 0.015 0.004 0.017 0.005 0.012 0.002 
7.0 29.0 0.276 0.041 0.075 0.017 0.027 0.028 0.036 0.036 0.033 0.028 0.002 0.012 0.030 0.005 0.033 0.005 0.021 0.004 0.003 0.001 
8.0 29.0 0.305 0.037 0.069 0.032 0.022 0.072 0.031 0.057 0.011 0.030 0.035 0.006 0.055 0.002 0.033 0.003 0.004 0.004 0.024 0.008 
9.0 29.0 0.310 0.094 0.046 0.068 0.011 0.105 0.016 0.063 0.023 0.018 0.066 0.009 0.056 0.010 0.004 0.007 0.040 0.008 0.042 0.010 
10.0 29.0 0.293 0.143 0.019 0.088 0.028 0.119 0.006 0.050 0.056 0.009 0.078 0.024 0.024 0.014 0.046 0.009 0.063 0.008 0.022 0.003 
11.0 29.0 0.258 0.160 0.044 0.091 0.047 0.112 0.020 0.022 0.079 0.040 0.065 0.033 0.031 0.009 0.081 0.004 0.042 0.002 0.032 0.010 
12.0 29.0 0.213 0.152 0.086 0.077 0.055 0.092 0.029 0.011 0.087 0.061 0.029 0.025 0.083 0.004 0.077 0.004 0.018 0.008 0.072 0.016 
13.0 29.0 0.163 0.121 0.124 0.056 0.048 0.071 0.033 0.044 0.082 0.067 0.019 0.005 0.110 0.016 0.030 0.005 0.078 0.011 0.057 0.008 
14.0 29.0 0.111 0.081 0.153 0.040 0.027 0.050 0.034 0.070 0.066 0.053 0.066 0.020 0.099 0.017 0.038 0.000 0.094 0.010 0.007 0.005 
15.0 29.0 0.060 0.031 0.169 0.030 0.003 0.032 0.037 0.089 0.042 0.025 0.100 0.037 0.052 0.006 0.093 0.006 0.053 0.011 0.072 0.013 
16.0 29.0 0.014 0.019 0.173 0.030 0.036 0.015 0.044 0.096 0.011 0.012 0.112 0.039 0.015 0.013 0.107 0.005 0.022 0.009 0.084 0.018 
17.0 29.0 0.053 0.075 0.161 0.043 0.066 0.008 0.055 0.089 0.023 0.047 0.100 0.023 0.077 0.024 0.071 0.010 0.086 0.003 0.034 0.020 
18.0 29.0 0.111 0.130 0.136 0.066 0.085 0.035 0.066 0.071 0.057 0.069 0.064 0.003 0.113 0.021 0.004 0.018 0.096 0.014 0.040 0.006 
19.0 29.0 0.172 0.175 0.100 0.096 0.089 0.072 0.071 0.039 0.084 0.075 0.014 0.029 0.108 0.005 0.061 0.015 0.049 0.022 0.080 0.010 
20.0 29.0 0.232 0.207 0.056 0.120 0.076 0.110 0.066 0.003 0.098 0.058 0.038 0.043 0.065 0.017 0.091 0.001 0.022 0.017 0.058 0.023 
21.0 29.0 0.286 0.208 0.025 0.133 0.047 0.138 0.047 0.043 0.093 0.024 0.074 0.037 0.004 0.028 0.073 0.014 0.067 0.003 0.003 0.013 
22.0 29.0 0.323 0.171 0.054 0.119 0.016 0.143 0.017 0.071 0.066 0.013 0.083 0.017 0.047 0.024 0.023 0.020 0.061 0.015 0.044 0.003 
23.0 29.0 0.336 0.097 0.085 0.080 0.032 0.117 0.015 0.076 0.025 0.036 0.063 0.006 0.066 0.007 0.024 0.012 0.021 0.013 0.040 0.012 
24.0 29.0 0.319 0.036 0.099 0.028 0.051 0.066 0.037 0.057 0.015 0.039 0.025 0.017 0.049 0.005 0.039 0.002 0.015 0.004 0.010 0.007 
25.0 29.0 0.276 0.070 0.093 0.029 0.051 0.017 0.042 0.028 0.036 0.026 0.007 0.014 0.018 0.009 0.027 0.006 0.023 0.003 0.010 0.004 
26.0 29.0 0.223 0.090 0.077 0.047 0.038 0.022 0.032 0.006 0.035 0.010 0.021 0.008 0.006 0.003 0.008 0.002 0.012 0.003 0.010 0.003 
27.0 29.0 0.176 0.078 0.060 0.046 0.023 0.028 0.017 0.007 0.023 0.003 0.019 0.003 0.012 0.002 0.003 0.002 0.002 0.003 0.004 0.003 
28.0 29.0 0.141 0.061 0.048 0.036 0.014 0.024 0.006 0.008 0.010 0.002 0.011 0.002 0.009 0.001 0.004 0.002 0.003 0.003 0.001 0.003 
29.0 29.0 0.116 0.043 0.042 0.026 0.011 0.019 0.002 0.006 0.004 0.001 0.005 0.001 0.005 0.003 0.003 0.003 0.002 0.003 0.001 0.003 
30.0 29.0 0.098 0.030 0.037 0.018 0.011 0.013 0.001 0.005 0.002 0.003 0.002 0.001 0.002 0.002 0.001 0.001 0.002 0.002 0.001 0.003 

1.0 30.0 0.075 0.017 0.027 0.009 0.004 0.006 0.003 0.004 0.002 0.002 0.001 0.000 0.001 0.001 0.000 0.003 0.000 0.002 0.000 0.003 
2.0 30.0 0.086 0.024 0.028 0.013 0.002 0.009 0.004 0.003 0.002 0.002 0.003 0.002 0.002 0.000 0.001 0.002 0.001 0.004 0.001 0.005 
3.0 30.0 0.099 0.031 0.028 0.018 0.003 0.013 0.004 0.004 0.004 0.002 0.006 0.001 0.004 0.001 0.002 0.003 0.001 0.003 0.001 0.003 
4.0 30.0 0.116 0.040 0.029 0.023 0.004 0.016 0.004 0.004 0.012 0.002 0.011 0.001 0.006 0.002 0.002 0.002 0.001 0.003 0.001 0.003 
5.0 30.0 0.139 0.052 0.034 0.029 0.005 0.018 0.014 0.002 0.023 0.002 0.017 0.001 0.007 0.003 0.002 0.002 0.003 0.003 0.003 0.003 
6.0 30.0 0.171 0.061 0.042 0.033 0.016 0.015 0.028 0.002 0.034 0.005 0.017 0.001 0.002 0.000 0.008 0.003 0.009 0.002 0.006 0.003 
7.0 30.0 0.205 0.057 0.049 0.027 0.028 0.003 0.041 0.011 0.035 0.008 0.004 0.003 0.018 0.002 0.018 0.005 0.012 0.002 0.003 0.001 
8.0 30.0 0.233 0.032 0.051 0.010 0.035 0.024 0.045 0.024 0.021 0.012 0.020 0.005 0.036 0.002 0.021 0.007 0.003 0.001 0.010 0.005 
9.0 30.0 0.247 0.016 0.043 0.018 0.034 0.051 0.038 0.032 0.007 0.011 0.047 0.003 0.041 0.002 0.006 0.003 0.019 0.011 0.020 0.011 
10.0 30.0 0.243 0.044 0.024 0.039 0.025 0.070 0.021 0.032 0.040 0.004 0.061 0.003 0.023 0.002 0.023 0.005 0.034 0.011 0.015 0.004 
11.0 30.0 0.222 0.068 0.006 0.052 0.013 0.077 0.005 0.020 0.068 0.011 0.056 0.008 0.014 0.008 0.048 0.009 0.026 0.008 0.012 0.004 
12.0 30.0 0.189 0.076 0.032 0.055 0.004 0.074 0.020 0.002 0.083 0.023 0.029 0.009 0.053 0.008 0.049 0.009 0.007 0.002 0.034 0.012 
13.0 30.0 0.146 0.067 0.058 0.052 0.002 0.061 0.037 0.021 0.082 0.027 0.011 0.005 0.075 0.007 0.021 0.002 0.041 0.012 0.029 0.011 
14.0 30.0 0.099 0.042 0.079 0.048 0.006 0.044 0.050 0.040 0.065 0.023 0.052 0.003 0.069 0.006 0.023 0.004 0.051 0.014 0.003 0.002 
15.0 30.0 0.048 0.014 0.090 0.045 0.015 0.025 0.060 0.052 0.037 0.009 0.081 0.009 0.034 0.006 0.058 0.010 0.028 0.009 0.034 0.015 
16.0 30.0 0.009 0.020 0.091 0.047 0.025 0.003 0.067 0.055 0.001 0.010 0.089 0.007 0.015 0.006 0.064 0.013 0.016 0.002 0.039 0.016 
17.0 30.0 0.061 0.056 0.081 0.055 0.032 0.020 0.070 0.048 0.036 0.025 0.074 0.001 0.060 0.003 0.038 0.013 0.049 0.012 0.013 0.011 
18.0 30.0 0.115 0.087 0.060 0.067 0.032 0.046 0.067 0.031 0.067 0.033 0.040 0.011 0.080 0.004 0.006 0.008 0.050 0.018 0.025 0.004 
19.0 30.0 0.168 0.108 0.033 0.078 0.022 0.069 0.056 0.009 0.085 0.030 0.004 0.018 0.070 0.013 0.044 0.002 0.019 0.013 0.041 0.013 
20.0 30.0 0.215 0.112 0.009 0.082 0.005 0.087 0.037 0.016 0.087 0.016 0.043 0.016 0.034 0.016 0.057 0.012 0.021 0.002 0.023 0.012 
21.0 30.0 0.250 0.090 0.035 0.073 0.018 0.092 0.012 0.036 0.069 0.002 0.064 0.008 0.009 0.012 0.038 0.014 0.040 0.011 0.008 0.005 
22.0 30.0 0.268 0.052 0.060 0.049 0.040 0.077 0.018 0.042 0.037 0.016 0.061 0.005 0.039 0.004 0.006 0.009 0.031 0.013 0.025 0.008 
23.0 30.0 0.264 0.022 0.073 0.018 0.053 0.048 0.039 0.035 0.004 0.019 0.039 0.009 0.044 0.005 0.019 0.003 0.006 0.005 0.018 0.006 
24.0 30.0 0.239 0.051 0.073 0.017 0.053 0.016 0.047 0.020 0.026 0.014 0.010 0.008 0.028 0.007 0.024 0.005 0.011 0.003 0.002 0.003 
25.0 30.0 0.202 0.070 0.062 0.033 0.042 0.009 0.042 0.006 0.036 0.007 0.011 0.004 0.007 0.003 0.014 0.003 0.012 0.003 0.006 0.003 
26.0 30.0 0.161 0.067 0.048 0.035 0.025 0.018 0.028 0.003 0.031 0.001 0.018 0.001 0.006 0.000 0.003 0.001 0.006 0.001 0.004 0.001 
27.0 30.0 0.129 0.052 0.036 0.029 0.012 0.017 0.014 0.004 0.019 0.000 0.014 0.002 0.009 0.002 0.003 0.001 0.001 0.001 0.002 0.001 
28.0 30.0 0.106 0.040 0.030 0.023 0.006 0.013 0.005 0.004 0.009 0.001 0.009 0.001 0.007 0.002 0.003 0.003 0.002 0.003 0.001 0.002 
29.0 30.0 0.091 0.027 0.027 0.017 0.004 0.011 0.002 0.004 0.003 0.001 0.004 0.001 0.004 0.002 0.002 0.002 0.001 0.002 0.001 0.002 
30.0 30.0 0.079 0.019 0.026 0.012 0.005 0.008 0.002 0.004 0.001 0.001 0.002 0.001 0.002 0.000 0.001 0.003 0.002 0.003 0.001 0.002 


